Operationalising Rawlsian Ethics for Fairness in Norm-Learning Agents

Social norms are standards of behaviour common in a society. However, when agents make decisions without considering how others are impacted, norms can emerge that lead to the subjugation of certain agents. We present RAWL-E, a method to create ethical norm-learning agents. RAWL-E agents operationalise maximin, a fairness principle from Rawlsian ethics, in their decision-making processes to promote ethical norms by balancing societal well-being with individual goals. We evaluate RAWL-E agents in simulated harvesting scenarios. We find that norms emerging in RAWL-E agent societies enhance social welfare, fairness, and robustness, and yield higher minimum experience compared to those that emerge in agent societies that do not implement Rawlsian ethics.

==> data/harvest_env/abilities/gini_berries_consumed.csv <==
day,baseline,maximin
1,0.0,0.0
2,0.42932489451476785,0.2328947368421055
3,0.41132075471698115,0.18302990897269167
4,0.3836453458138325,0.1875478927203067
5,0.3320969337289811,0.1489611674499134
6,0.2646857923497268,0.1057425399028451
7,0.17135282776349614,0.056023932553712186
8,0.10146858346759191,0.05588436148417952
9,0.08601099249550792,0.05432231566594936
10,0.10231784400571797,0.05242340825209668
11,0.1141974106329009,0.05251268858025293
12,0.10764068217898215,0.04941893380107909
13,0.08880252478657469,0.038868485937764374
14,0.0720495368064007,0.0390624105107662
15,0.068400494298831,0.038376747680842094
16,0.07293889742261794,0.03813913926837342
17,0.07743466859249803,0.038630984327072904
18,0.07357821004048515,0.035334336196491956
19,0.06340409260657398,0.031930323686095274
20,0.05766025658830598,0.03231883594401053
21,0.056694385660644775,0.032658306993284425
22,0.059883134985042163,0.029028387919627363
23,0.061238929758390404,0.030756750731321336
24,0.05791797804862364,0.028862858511463196
25,0.05090687640140912,0.026740333194798405
26,0.04627000029479711,0.026275664578682134
27,0.04907492324237728,0.027301597964782376
28,0.05130023827194452,0.02487969285025593
29,0.05245114483179636,0.025013670705122504
30,0.04917168822984963,0.024940819855683527
31,0.04488949320928204,0.02333966583295033
32,0.04156177013746998,0.023057898045762748
33,0.044453611787123926,0.022350565609847717
34,0.046776062233407245,0.021046589748697553
35,0.04752096714253429,0.021555831201662823
36,0.04443806360907576,0.02067711292088159
37,0.04178818379398885,0.02023862129623244
38,0.03915849205956312,0.020380866736199987
39,0.042016553289604186,0.021029416736042972
40,0.042039691794346634,0.020708989643987374
41,0.04285271892022435,0.020356404959139818
42,0.039991342223826054,0.019568143260698223
43,0.036267187807470735,0.01925978964104358
44,0.034302559691789414,0.019700264381303345
45,0.03652254273001132,0.01929575140584583
46,0.0351282537091373,0.01846286389003482
47,0.03512558579879799,0.01844906293868065
48,0.03226232597806744,0.017764346082306037
49,0.030820277298727605,0.017368581088778923
50,0.027699270296502654,0.016612122715964128


==> data/harvest_env/abilities/gini_days_left_to_live.csv <==
day,baseline,maximin
1,0.01046535606268928,0.009010709872305567
2,0.03445229681978801,0.030230326295585197
3,0.0490560016125241,0.050408673331532095
4,0.05785728212127128,0.05764312413928785
5,0.06340730319114907,0.05532925454838167
6,0.06548094431843587,0.04593021380889417
7,0.06410569502784025,0.050357280803399185
8,0.05700424999176357,0.059764202185443205
9,0.06732798821893149,0.06362363572724083
10,0.08405039751471821,0.05715453357617761
11,0.08835530014900606,0.059547918414546874
12,0.0874860319613937,0.06035770104832938
13,0.08463782736334302,0.06550850262087526
14,0.0925028712117093,0.06885486796305007
15,0.10102870325495261,0.0743441917910459
16,0.10664745440810908,0.06507071099434936
17,0.10370531420131335,0.06718128225858888
18,0.10413352913854235,0.07028525365748606
19,0.10784244432281564,0.07513157581438645
20,0.1158992954166822,0.08041952262243135
21,0.12131823454875423,0.0855347587437909
22,0.12423844986687782,0.07250100523575931
23,0.12148892042828319,0.07778266938954159
24,0.12082618752711904,0.07546637537218248
25,0.11869321823947798,0.07702637984046246
26,0.12451147980142285,0.08172993667832817
27,0.1399595417780377,0.08575768730106281
28,0.1426752987321871,0.07276001298240309
29,0.1386164457994965,0.07984748684976184
30,0.13614816443507993,0.08043302919436579
31,0.13582995108049634,0.07957511304127762
32,0.13339559645516164,0.08531446834028067
33,0.151514614314044,0.08599813709638471
34,0.15027092652097163,0.07676136626159402
35,0.1458640420675703,0.07581082739090217
36,0.14999190344103086,0.07848023865742348
37,0.1507141365203688,0.08008608012616492
38,0.14776849769510148,0.08412577024852408
39,0.16713117747099493,0.09221603845016779
40,0.15967225299790777,0.08408157401642113
41,0.15829337692175738,0.08538422795578082
42,0.15355661130623766,0.08557203313506356
43,0.1516468776167137,0.08857851475750178
44,0.15087348855062532,0.09040379203064197
45,0.15844664581929457,0.09191420971159103
46,0.1468352481592623,0.0788183065448671
47,0.14116532133295312,0.08178747717454682
48,0.13901398097511408,0.08435961386374946
49,0.13978738728302842,0.0815984732759496
50,0.13515052400243865,0.08408282034199477


==> data/harvest_env/abilities/min_berries_consumed.csv <==
day,baseline,maximin
1,0.0,0.0
2,0.0005,0.0315
3,0.0085,0.1425
4,0.0495,0.2235
5,0.111,0.3445
6,0.187,0.531
7,0.3745,0.8195
8,0.719,0.9865
9,0.967,1.1435
10,1.092238470191226,1.29887520085699
11,1.1107986501687288,1.4204606320299946
12,1.2114735658042746,1.5918585966791645
13,1.418447694038245,1.830208891269416
14,1.7007874015748032,2.0074986609534013
15,1.9240719910011248,2.1644349223352974
16,2.1084745762711865,2.3407755581668623
17,2.153898305084746,2.455346650998825
18,2.27728813559322,2.633960047003525
19,2.4793220338983053,2.8425381903642775
20,2.7010169491525424,3.007050528789659
21,2.9089055064581917,3.150206978119456
22,3.11,3.381781647689216
23,3.1683333333333334,3.5137307434695244
24,3.3008333333333333,3.681848626925653
25,3.5108333333333333,3.870060281312793
26,3.7308333333333334,4.042196918955124
27,3.903685092127303,4.193174061433447
28,4.110996916752312,4.430793157076205
29,4.175745118191162,4.580870917573873
30,4.328879753340185,4.735614307931571
31,4.512846865364851,4.9136858475894245
32,4.724563206577595,5.082426127527216
33,4.889004149377594,5.250398724082935
34,5.078651685393258,5.489667565139263
35,5.1325,5.631294964028777
36,5.3025,5.797661870503597
37,5.495,5.954136690647482
38,5.68625,6.116007194244604
39,5.871536523929471,6.2772643253234754
40,6.058641975308642,6.521920668058455
41,6.112654320987654,6.686847599164927
42,6.276234567901234,6.848643006263048
43,6.486111111111111,7.004175365344468
44,6.671296296296297,7.167014613778706
45,6.847244094488189,7.345315904139434
46,7.0813492063492065,7.611449451887942
47,7.146825396825397,7.761266747868453
48,7.347222222222222,7.930572472594397
49,7.525793650793651,8.088915956151036
50,7.736111111111111,8.25334957369062


==> data/harvest_env/abilities/min_days_left_to_live.csv <==
day,baseline,maximin
1,7.159079539769885,7.171085542771386
2,6.636500000000001,6.822500000000001
3,6.416500000000001,6.833500000000001
4,6.379500000000001,6.9255
5,6.387500000000001,7.0295000000000005
6,6.416500000000002,7.166500000000001
7,6.211500000000002,7.027500000000001
8,6.072500000000002,6.882500000000001
9,5.797000000000001,6.816500000000001
10,5.623734533183353,7.233529726834495
11,5.578740157480317,7.258703802892342
12,5.618110236220475,7.216389930369578
13,5.69122609673791,7.16764863417247
14,5.703599550056245,7.167113015532942
15,5.805399325084365,7.043385109801822
16,5.965423728813562,7.497649823736781
17,5.896949152542375,7.452996474735606
18,5.775593220338986,7.4330199764982385
19,5.7071186440677995,7.32843713278496
20,5.6630508474576295,7.156874265569919
21,5.717199184228417,7.073329390892963
22,6.025833333333336,7.7340924313462835
23,5.935833333333336,7.525787006028133
24,5.8208333333333355,7.530475552578702
25,5.9008333333333365,7.579370395177496
26,5.720833333333337,7.4434025452109855
27,5.566164154103855,7.337201365187713
28,5.906474820143888,8.073872472783826
29,5.8684480986639285,7.839035769828927
30,5.707091469681401,7.767496111975117
31,5.693730729701955,7.831259720062208
32,5.809866392600209,7.610419906687403
33,5.504149377593364,7.5964912280701755
34,5.836454431960053,8.255166217430368
35,5.775000000000003,8.201438848920864
36,5.600000000000003,8.08093525179856
37,5.462500000000003,8.06294964028777
38,5.512500000000004,7.91546762589928
39,5.29722921914358,7.829944547134935
40,5.657407407407411,8.540709812108558
41,5.4166666666666705,8.436325678496868
42,5.388888888888893,8.394572025052192
43,5.3333333333333375,8.271398747390396
44,5.212962962962967,8.160751565762004
45,5.357480314960633,8.299564270152505
46,5.845238095238099,9.130328867235079
47,5.9047619047619095,8.934226552984164
48,5.809523809523814,8.811205846528622
49,5.5952380952381,8.892813641900121
50,5.559523809523815,8.820950060901339


==> data/harvest_env/abilities/norms/abilities_baseline_processed_norms_merged_keys.txt <==
IF,high health,no berries,high days,medium days,THEN,move
IF,high health,medium berries,high days,medium days,THEN,eat
IF,medium health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,eat
IF,medium health,no berries,medium days,low days,THEN,move
IF,high health,no berries,high days,high days,THEN,move
IF,medium health,medium berries,high days,medium days,THEN,eat
IF,high health,no berries,medium days,medium days,THEN,move
IF,medium health,no berries,medium days,medium days,THEN,move
IF,medium health,no berries,low days,low days,THEN,move
IF,low health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,move
IF,low health,medium berries,medium days,low days,THEN,eat
IF,high health,medium berries,high days,medium days,THEN,move
IF,medium health,no berries,low days,medium days,THEN,move
IF,medium health,medium berries,medium days,medium days,THEN,throw
IF,high health,medium berries,high days,medium days,THEN,throw
IF,low health,medium berries,low days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,throw
IF,low health,medium berries,medium days,low days,THEN,move
IF,low health,no berries,low days,low days,THEN,move
IF,high health,no berries,medium days,high days,THEN,move
IF,low health,medium berries,medium days,medium days,THEN,move
IF,low health,medium berries,low days,low days,THEN,eat
IF,high health,medium berries,medium days,high days,THEN,eat
IF,high health,medium berries,medium days,medium days,THEN,throw
IF,medium health,medium berries,medium days,medium days,THEN,move
IF,high health,medium berries,medium days,medium days,THEN,move
IF,low health,medium berries,low days,medium days,THEN,move

==> data/harvest_env/abilities/norms/abilities_maximin_processed_norms_merged_keys.txt <==
IF,high health,medium berries,high days,medium days,THEN,eat
IF,high health,no berries,high days,high days,THEN,move
IF,high health,medium berries,high days,high days,THEN,eat
IF,medium health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,high days,medium days,THEN,move
IF,medium health,no berries,medium days,medium days,THEN,move
IF,high health,no berries,medium days,medium days,THEN,move
IF,high health,no berries,medium days,high days,THEN,move
IF,high health,no berries,high days,medium days,THEN,move
IF,medium health,no berries,low days,medium days,THEN,move
IF,medium health,no berries,medium days,low days,THEN,move
IF,high health,medium berries,medium days,high days,THEN,eat
IF,medium health,no berries,low days,low days,THEN,move
IF,medium health,medium berries,high days,medium days,THEN,eat
IF,low health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,medium days,medium days,THEN,eat
IF,low health,medium berries,medium days,low days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,move
IF,medium health,high berries,high days,THEN,move
IF,low health,medium berries,low days,low days,THEN,eat
IF,high health,medium berries,medium days,high days,THEN,throw
IF,low health,medium berries,medium days,low days,THEN,move
IF,high health,medium berries,medium days,medium days,THEN,move
IF,medium health,medium berries,medium days,medium days,THEN,move
IF,low health,high berries,high days,THEN,move
IF,low health,high berries,high days,THEN,eat
IF,low health,medium berries,low days,medium days,THEN,eat
IF,low health,medium berries,medium days,medium days,THEN,move
IF,high health,medium berries,high days,medium days,THEN,throw
IF,high health,medium berries,high days,high days,THEN,throw
IF,medium health,medium berries,medium days,medium days,THEN,throw
IF,medium health,medium berries,high days,medium days,THEN,move
IF,low health,medium berries,low days,low days,THEN,move
IF,high health,medium berries,medium days,high days,THEN,move
IF,medium health,medium berries,medium days,THEN,move
IF,low health,no berries,low days,low days,THEN,move
IF,medium health,medium berries,high days,high days,THEN,eat
IF,high health,medium berries,medium days,medium days,THEN,throw
IF,low health,high berries,medium days,THEN,move
IF,high health,high berries,high days,high days,THEN,eat
IF,high health,high berries,high days,high days,THEN,throw
IF,medium health,medium berries,high days,medium days,THEN,throw
IF,medium health,high berries,medium days,THEN,move
IF,medium health,high berries,high days,medium days,THEN,eat
IF,high health,no berries,high days,high days,THEN,eat
IF,medium health,high berries,high days,medium days,THEN,move
IF,low health,medium berries,medium days,THEN,move
IF,high health,high berries,high days,high days,THEN,move
IF,low health,high berries,medium days,THEN,eat
IF,low health,high berries,medium days,medium days,THEN,eat
IF,low health,medium berries,low days,medium days,THEN,move
IF,low health,high berries,high days,medium days,THEN,move

==> data/harvest_env/abilities/processed_episode_df_baseline.csv <==
agent_id,episode,day,berries,berries_consumed,berries_thrown,health,days_left_to_live,total_days,action,reward,num_norms,total_berries
0,1,46,0,6,2,0,0,312,0,-1,7,6
1,1,50,0,9,1,1.2999999999999987,12.999999999999986,513,0,1,9,9
2,1,34,1,4,0,0,5.000000000000004,179,0,0,6,5
3,1,34,1,4,1,0,5.000000000000001,197,4,-1.2,6,5
0,2,39,1,5,2,0,5.000000000000001,224,0,0,9,6
1,2,26,0,3,0,0,0,249,2,-1.2,7,3
2,2,44,0,6,0,0,0,366,0,-1,7,6
3,2,15,1,2,2,0.6,11.999999999999998,86,0,0,7,3
0,3,50,0,8,3,0.6000000000000006,6.000000000000006,369,1,2,7,8
1,3,50,0,10,0,1.7999999999999985,17.999999999999982,657,0,1,7,10
2,3,50,0,9,1,1.199999999999997,11.99999999999997,651,0,1,6,9
3,3,50,0,8,1,0.6000000000000008,6.000000000000007,351,0,1,7,8
0,4,50,0,8,4,0.6000000000000006,6.000000000000006,459,0,1,9,8
1,4,50,0,11,0,2.399999999999998,23.99999999999998,723,0,1,12,11
2,4,50,0,11,2,2.399999999999997,23.999999999999968,1137,0,1,7,11
3,4,50,0,8,2,0.6000000000000006,6.000000000000006,321,1,2,11,8
0,5,45,0,6,0,0,0,324,2,-1.2,7,6
1,5,20,1,2,0,0,5.999999999999997,246,4,-1.2,9,3
2,5,27,0,3,0,0,0,123,2,-1.2,8,3
3,5,9,1,0,1,0,5.000000000000001,47,0,0,3,1
0,6,50,0,7,0,0,0,573,2,-0.2,7,7
1,6,21,0,2,0,0,0,126,2,-1.2,5,2
2,6,15,1,1,0,0,5.000000000000002,86,0,0,7,2
3,6,15,1,1,0,0,5.000000000000001,80,0,0,7,2
0,7,50,0,8,1,0.6000000000000009,6.000000000000008,399,1,2,11,8
1,7,50,0,8,0,0.6000000000000005,6.000000000000005,285,2,0.8,11,8
2,7,50,1,10,1,1.7999999999999976,23.99999999999997,885,0,2,10,11
3,7,39,1,5,0,0,5.000000000000004,266,0,-1,8,6
0,8,33,1,4,3,0,5.000000000000002,281,0,-1,6,5
1,8,50,0,9,0,1.1999999999999966,11.999999999999966,1077,2,0.8,8,9
2,8,50,0,8,0,0.5999999999999984,5.999999999999984,585,0,1,9,8
3,8,50,1,7,2,3.6082248300317592e-16,6.000000000000003,291,0,2,9,8
0,9,50,0,8,1,0.6000000000000006,6.000000000000006,369,0,1,11,8
1,9,50,1,8,0,0.5999999999999984,11.999999999999984,675,4,0.8,8,9
2,9,50,0,9,1,1.2,11.999999999999998,387,1,2,11,9
3,9,39,0,5,1,0,0,273,0,-1,7,5
0,10,50,0,8,1,0.6000000000000009,6.000000000000008,417,0,1,12,8
1,10,50,0,8,0,0.5999999999999986,5.999999999999986,621,1,2,11,8
2,10,50,0,9,0,1.2000000000000004,12.000000000000004,357,1,2,11,9
3,10,27,0,3,0,0,0,147,0,-1,5,3
0,11,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,351,2,0.8,8,7
1,11,27,0,3,0,0,0,165,4,-1.2,6,3
2,11,15,1,1,0,0,5.000000000000002,86,0,0,5,2
3,11,15,0,1,0,0,0,87,4,-1.2,7,1
0,12,50,0,10,0,1.7999999999999985,17.999999999999982,645,0,1,6,10
1,12,9,0,0,0,0,0,36,0,-1,8,0
2,12,27,0,3,0,0,0,201,2,-1.2,7,3
3,12,21,0,2,0,0,0,114,1,-1.2,5,2
0,13,15,2,1,0,0,11,128,2,-1.2,8,3
1,13,9,0,0,0,0,0,36,0,-1,5,0
2,13,21,0,2,0,0,0,108,0,-1,5,2
3,13,27,0,3,0,0,0,147,0,-1,6,3
0,14,50,0,8,3,0.6000000000000009,6.000000000000008,459,0,1,9,8
1,14,50,0,10,0,1.799999999999999,17.99999999999999,531,0,1,8,10
2,14,50,0,10,1,1.7999999999999976,17.999999999999975,741,0,1,8,10
3,14,50,0,8,1,0.6000000000000006,6.000000000000006,297,1,2,8,8
0,15,50,1,8,2,0.6000000000000006,12.000000000000004,411,1,2,10,9
1,15,50,0,11,1,2.4,24,525,0,1,11,11
2,15,50,0,9,3,1.199999999999998,11.99999999999998,705,4,1.5,10,9
3,15,50,1,8,0,0.6000000000000006,12.000000000000004,315,0,2,8,9
0,16,50,0,8,1,0.6000000000000005,6.000000000000005,441,0,1,9,8
1,16,50,0,7,0,0,0,579,2,-0.2,9,7
2,16,50,1,9,1,1.1999999999999984,17.999999999999982,555,0,2,8,10
3,16,33,0,4,0,0,0,168,0,-1,6,4
0,17,50,0,9,1,1.2000000000000004,12.000000000000004,399,1,2,13,9
1,17,50,0,8,1,0.5999999999999994,5.999999999999994,513,0,1,12,8
2,17,27,0,3,0,0,0,111,0,-1,7,3
3,17,39,1,5,0,0,5.000000000000001,236,0,0,9,6
0,18,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,2,11,8
1,18,50,1,8,0,0.5999999999999975,11.999999999999975,717,0,2,8,9
2,18,50,0,8,2,0.6000000000000001,6.000000000000001,405,0,1,10,8
3,18,39,1,5,0,0,5.000000000000006,212,0,0,7,6
0,19,50,0,8,4,0.6000000000000008,6.000000000000007,417,0,1,10,8
1,19,50,0,10,0,1.7999999999999967,17.999999999999964,975,0,1,10,10
2,19,50,0,10,0,1.7999999999999985,17.999999999999982,645,0,1,8,10
3,19,50,0,8,2,0.6000000000000008,6.000000000000007,309,0,1,10,8
0,20,27,1,3,2,0,5.000000000000001,224,0,-1,7,4
1,20,50,0,7,0,0,0,711,0,0,10,7
2,20,50,1,8,0,0.5999999999999991,11.99999999999999,495,0,2,10,9
3,20,27,1,3,2,0,5.000000000000002,128,2,-1.2,7,4
0,21,50,1,8,4,0.6000000000000005,12.000000000000004,459,0,2,10,9
1,21,50,0,11,0,2.399999999999998,23.99999999999998,687,1,0.8,10,11
2,21,50,0,9,1,1.1999999999999995,11.999999999999996,363,0,1,9,9
3,21,50,0,8,2,0.6000000000000004,6.000000000000004,327,1,2,8,8
0,22,50,0,12,0,2.999999999999998,29.99999999999997,843,1,2,8,12
1,22,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,22,27,0,3,0,0,0,147,2,-1.2,6,3
3,22,9,1,0,0,0,5.000000000000001,59,3,-1.2,6,1
0,23,50,0,8,4,0.6000000000000008,6.000000000000007,411,4,1.5,8,8
1,23,50,0,10,0,1.7999999999999965,17.99999999999996,789,0,1,10,10
2,23,50,1,8,2,0.5999999999999995,11.999999999999996,453,0,2,8,9
3,23,50,1,8,1,0.6000000000000009,12.000000000000009,273,0,2,10,9
0,24,50,0,9,1,1.2,11.999999999999998,435,1,2,9,9
1,24,27,0,3,0,0,0,129,2,-1.2,6,3
2,24,44,0,6,0,0,0,450,2,-1.2,7,6
3,24,21,1,2,0,0,5.000000000000002,107,0,0,5,3
0,25,50,0,10,2,1.7999999999999998,17.999999999999996,477,1,2,10,10
1,25,27,0,3,0,0,0,123,4,-1.2,6,3
2,25,50,0,8,0,0.5999999999999971,5.999999999999971,789,2,0.8,8,8
3,25,33,0,4,0,0,0,162,0,-1,6,4
0,26,50,0,10,0,1.7999999999999985,17.999999999999982,567,0,1,6,10
1,26,21,0,2,1,0,0,156,1,-1.2,5,2
2,26,15,1,1,0,0,5.000000000000001,98,4,-1.2,7,2
3,26,32,0,4,0,0,0,246,3,-1.2,6,4
0,27,50,0,12,0,2.9999999999999973,29.99999999999997,939,0,1,7,12
1,27,9,0,0,0,0,0,36,2,-1.2,4,0
2,27,15,0,1,0,0,0,69,2,-1.2,5,1
3,27,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,28,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,2,9,8
1,28,38,1,5,0,0,5.9999999999999885,429,4,-1.2,9,6
2,28,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,351,0,1,10,7
3,28,15,0,1,0,0,0,63,0,-1,6,1
0,29,21,0,2,1,0,0,162,0,-1,5,2
1,29,21,0,2,0,0,0,102,0,-1,5,2
2,29,38,0,5,0,0,0,399,0,-1,8,5
3,29,21,1,2,0,0,5.000000000000002,107,0,0,5,3
0,30,50,0,8,3,0.6000000000000006,6.000000000000006,483,0,1,8,8
1,30,50,0,8,0,0.6000000000000003,6.000000000000003,381,0,1,9,8
2,30,50,0,12,0,2.9999999999999973,29.99999999999997,915,3,0.8,10,12
3,30,50,0,8,0,0.6000000000000009,6.000000000000008,345,1,2,9,8
0,31,50,0,10,0,1.799999999999998,17.99999999999998,645,1,2,6,10
1,31,21,0,2,0,0,0,120,0,-1,5,2
2,31,27,0,3,0,0,0,171,2,-1.2,7,3
3,31,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,32,50,1,9,1,1.1999999999999995,17.999999999999996,453,0,2,10,10
1,32,21,0,3,0,0.6,5.999999999999999,120,1,-1.2,5,3
2,32,44,0,6,0,0,0,420,2,-1.2,7,6
3,32,33,0,4,0,0,0,150,0,-1,6,4
0,33,50,0,11,0,2.399999999999998,23.99999999999998,663,1,2,6,11
1,33,9,0,0,0,0,0,36,2,-1.2,3,0
2,33,15,0,1,0,0,0,57,0,-1,6,1
3,33,9,0,0,0,0,0,36,1,-1.2,4,0
0,34,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,357,1,0.8,10,7
1,34,38,0,5,0,0,0,339,0,-1,8,5
2,34,45,0,6,0,0,0,228,4,-1.2,6,6
3,34,27,0,3,1,0,0,135,0,-1,6,3
0,35,50,0,8,2,0.6000000000000005,6.000000000000005,315,0,1,8,8
1,35,50,0,9,0,1.1999999999999966,11.999999999999966,801,0,1,9,9
2,35,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,10,9
3,35,50,0,8,2,0.6000000000000009,6.000000000000008,357,1,2,9,8
0,36,50,1,8,1,0.6000000000000008,12.000000000000004,447,0,1,10,9
1,36,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,10,8
2,36,50,1,8,0,0.5999999999999998,11.999999999999996,495,0,2,6,9
3,36,50,0,8,0,0.6000000000000002,6.000000000000002,327,1,2,11,8
0,37,15,0,1,1,0,0,105,3,-1.2,8,1
1,37,21,0,2,0,0,0,102,4,-1.2,5,2
2,37,38,0,5,0,0,0,435,0,-1,8,5
3,37,21,0,2,1,0,0,120,4,-1.2,5,2
0,38,50,0,8,5,0.6000000000000009,6.000000000000008,435,0,1,14,8
1,38,50,0,8,0,0.6,6,597,0,1,10,8
2,38,50,0,12,3,2.999999999999997,29.999999999999968,987,0,1,10,12
3,38,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,11,8
0,39,27,0,3,2,0,0,213,0,-1,7,3
1,39,44,0,6,0,0,0,630,4,-1.2,6,6
2,39,50,0,9,1,1.199999999999998,11.99999999999998,627,4,0.8,8,9
3,39,33,0,4,1,0,0,198,4,-1.2,7,4
0,40,50,0,9,1,1.2000000000000002,12.000000000000002,411,2,0.8,9,9
1,40,33,1,4,0,0,5.000000000000002,209,4,-1.2,6,5
2,40,39,1,5,0,0,5.000000000000005,236,0,0,10,6
3,40,27,0,3,0,0,0,153,2,-1.2,6,3
0,41,50,0,7,0,0,0,423,2,-0.2,9,7
1,41,9,0,0,0,0,0,36,2,-1.2,5,0
2,41,44,0,6,0,0,0,336,0,-1,6,6
3,41,9,1,0,0,0,5.000000000000001,59,3,-1.2,4,1
0,42,50,1,9,0,1.1999999999999993,17.999999999999993,441,0,2,8,10
1,42,15,0,1,0,0,0,81,0,-1,7,1
2,42,38,0,5,1,0,0,405,2,-1.2,9,5
3,42,33,1,4,0,0,5.000000000000003,203,3,-1.2,7,5
0,43,50,1,8,3,0.6000000000000008,12.000000000000004,387,0,2,11,9
1,43,50,0,8,0,0.5999999999999971,5.999999999999971,765,2,0.8,9,8
2,43,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,399,0,1,8,7
3,43,45,0,6,3,0,0,204,2,-1.2,6,6
0,44,9,0,0,0,0,0,36,0,-1,3,0
1,44,15,0,1,0,0,0,81,0,-1,7,1
2,44,27,0,3,0,0,0,153,0,-1,7,3
3,44,9,1,0,0,0,5.000000000000001,47,2,-1.2,4,1
0,45,50,0,9,1,1.2000000000000006,12.000000000000004,315,1,2,11,9
1,45,50,1,7,0,0,5.999999999999995,543,0,1,13,8
2,45,50,0,8,0,0.6000000000000001,6.000000000000001,405,3,0.8,11,8
3,45,15,0,2,1,0.6,5.999999999999999,81,3,-1.2,8,2
0,46,50,1,8,2,0.6000000000000008,12.000000000000004,405,0,2,12,9
1,46,50,0,9,0,1.199999999999998,11.99999999999998,675,2,0.8,11,9
2,46,50,0,8,0,0.5999999999999991,6,471,0,1,9,8
3,46,45,1,6,0,0,5.000000000000004,227,0,0,6,7
0,47,50,0,8,3,0.6000000000000008,6.000000000000007,459,4,1.5,9,8
1,47,50,1,9,0,1.1999999999999975,17.999999999999975,717,0,2,11,10
2,47,50,1,7,1,5.828670879282072e-16,6.000000000000005,345,0,2,6,8
3,47,50,0,9,3,1.2000000000000002,12.000000000000002,381,0,1,8,9
0,48,45,1,6,2,0,5.000000000000002,377,0,-1,6,7
1,48,50,0,10,0,1.7999999999999972,17.99999999999997,867,2,0.8,8,10
2,48,50,1,8,1,0.6,11.999999999999998,489,2,0.8,8,9
3,48,50,0,8,1,0.6000000000000008,6.000000000000007,285,0,1,8,8
0,49,33,0,4,1,0,0,240,2,-1.2,6,4
1,49,9,0,1,0,0.6,5.999999999999999,36,1,-1.2,6,1
2,49,15,0,1,0,0,0,81,4,-1.2,6,1
3,49,9,1,0,0,0,5.000000000000001,65,3,-1.2,5,1
0,50,50,1,8,1,0.6000000000000008,12.000000000000004,351,0,2,10,9
1,50,50,0,8,0,0.6000000000000003,6.000000000000003,387,0,1,10,8
2,50,50,1,9,0,1.1999999999999982,17.99999999999998,585,0,2,8,10
3,50,45,1,6,0,0,5.000000000000002,269,0,-1,6,7
0,51,50,0,8,1,0.6000000000000005,6.000000000000005,345,0,1,9,8
1,51,44,0,6,0,0,0,666,0,-1,7,6
2,51,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,345,0,1,11,7
3,51,21,0,2,1,0,0,126,4,-1.2,5,2
0,52,50,0,9,1,1.2000000000000006,12.000000000000004,417,0,1,11,9
1,52,38,0,5,1,0,0,309,0,-1,9,5
2,52,50,0,9,1,1.1999999999999975,11.999999999999975,615,2,0.8,9,9
3,52,45,1,6,0,0,5.000000000000003,233,0,0,7,7
0,53,50,0,8,3,0.6000000000000005,6.000000000000005,417,4,1.5,10,8
1,53,50,0,10,0,1.7999999999999985,17.999999999999982,603,0,1,9,10
2,53,50,0,8,1,0.6000000000000006,6.000000000000006,291,0,1,9,8
3,53,50,0,9,1,1.2000000000000006,12.000000000000004,327,0,1,9,9
0,54,50,0,8,2,0.6,6,375,0,1,10,8
1,54,50,0,7,0,0,0,609,2,-0.2,9,7
2,54,50,0,8,0,0.6000000000000001,6.000000000000001,423,0,1,9,8
3,54,39,0,5,0,0,0,189,2,-1.2,7,5
0,55,45,1,6,5,0,5.000000000000003,437,0,-1,8,7
1,55,50,0,11,0,2.399999999999997,23.999999999999968,1035,2,0.8,8,11
2,55,50,0,9,2,1.1999999999999995,11.999999999999996,489,1,0.8,9,9
3,55,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,309,4,0.8,9,7
0,56,50,0,8,1,0.6000000000000008,6.000000000000007,411,0,1,8,8
1,56,50,0,8,0,0.5999999999999982,5.999999999999981,669,0,1,11,8
2,56,50,0,10,0,1.7999999999999998,17.999999999999996,351,1,2,9,10
3,56,27,0,3,2,0,0,171,4,-1.2,8,3
0,57,50,0,8,2,0.6,6,387,0,1,9,8
1,57,50,0,8,0,0.6,5.999999999999989,555,0,1,10,8
2,57,50,0,9,2,1.1999999999999966,11.999999999999966,723,0,1,8,9
3,57,27,0,3,1,0,0,135,2,-1.2,6,3
0,58,33,0,4,0,0,0,198,2,-1.2,6,4
1,58,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,58,21,0,2,0,0,0,150,0,-1,5,2
3,58,15,1,1,0,0,5.000000000000002,110,3,-1.2,6,2
0,59,50,0,12,1,2.9999999999999982,29.999999999999982,765,1,2,8,12
1,59,26,0,3,0,0,0,267,4,-1.2,7,3
2,59,9,0,0,1,0,0,42,0,-1,5,0
3,59,9,1,1,0,0.6,11.999999999999998,41,0,0,6,2
0,60,50,0,8,1,0.6000000000000009,6.000000000000008,393,0,1,8,8
1,60,50,0,8,1,0.6000000000000006,6.000000000000006,357,1,2,11,8
2,60,50,0,10,0,1.7999999999999985,17.999999999999982,549,0,1,9,10
3,60,21,1,3,0,0.6,11.999999999999998,113,0,0,5,4
0,61,50,1,8,2,0.6,12.00000000000001,471,4,0.8,11,9
1,61,50,0,8,1,0.5999999999999998,5.999999999999997,459,1,2,11,8
2,61,50,0,8,1,0.6000000000000006,6.000000000000006,309,1,2,8,8
3,61,39,1,5,1,0,5.000000000000001,224,0,0,8,6
0,62,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,375,0,1,10,7
1,62,33,1,5,0,0.6,11.999999999999998,137,0,0,6,6
2,62,50,0,8,0,0.5999999999999998,5.999999999999997,411,1,0.8,10,8
3,62,39,0,5,1,0,0,195,0,-1,8,5
0,63,50,0,8,3,0.6000000000000006,6.000000000000006,435,0,1,11,8
1,63,50,0,9,0,1.199999999999997,11.99999999999997,633,1,0.8,10,9
2,63,45,0,6,2,0,0,270,2,-1.2,8,6
3,63,50,0,8,2,0.6,5.999999999999999,429,1,0.8,10,8
0,64,50,1,7,2,6.938893903907228e-16,6.000000000000006,297,0,2,9,8
1,64,50,0,7,0,0,0,657,2,-0.2,8,7
2,64,50,0,9,2,1.1999999999999995,11.999999999999996,441,1,0.8,9,9
3,64,39,0,5,1,0,0,231,0,-1,7,5
0,65,50,0,8,3,0.6000000000000009,6.000000000000008,513,0,1,11,8
1,65,50,1,7,0,1.0269562977782698e-15,6,327,0,2,9,8
2,65,50,0,10,1,1.7999999999999976,17.999999999999975,807,0,1,9,10
3,65,50,0,8,1,0.6000000000000006,6.000000000000006,291,1,2,9,8
0,66,50,0,9,0,1.2000000000000006,12.000000000000004,369,1,2,9,9
1,66,27,0,3,0,0,0,177,2,-1.2,7,3
2,66,33,1,4,0,0,5.000000000000002,233,0,0,6,5
3,66,21,1,2,0,0,5.000000000000002,125,0,0,5,3
0,67,50,0,8,3,0.6000000000000005,6.000000000000005,435,0,1,12,8
1,67,50,0,9,1,1.199999999999998,11.99999999999998,711,4,0.8,11,9
2,67,50,0,9,1,1.2000000000000002,12.000000000000002,363,0,1,9,9
3,67,39,0,5,4,0,0,273,0,-1,8,5
0,68,44,0,6,0,0,0,432,2,-1.2,6,6
1,68,15,0,1,0,0,0,81,0,-1,7,1
2,68,33,0,4,0,0,0,228,2,-1.2,6,4
3,68,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,69,50,1,8,5,0.6000000000000005,12.000000000000004,519,0,1,10,9
1,69,50,0,11,2,2.3999999999999986,23.999999999999982,651,1,2,11,11
2,69,50,0,9,1,1.199999999999997,11.99999999999997,723,0,1,7,9
3,69,50,0,8,3,0.6000000000000006,6.000000000000006,327,0,1,8,8
0,70,50,1,8,3,0.6000000000000006,12.000000000000004,387,1,2,8,9
1,70,50,0,10,0,1.7999999999999967,17.999999999999964,969,1,0.8,10,10
2,70,50,1,8,0,0.5999999999999998,11.999999999999996,489,0,2,7,9
3,70,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,9,8
0,71,50,0,8,2,0.6000000000000009,6.000000000000008,315,0,1,8,8
1,71,50,0,9,1,1.199999999999997,11.99999999999997,777,1,0.8,9,9
2,71,45,0,6,0,0,0,234,0,-1,5,6
3,71,50,1,7,2,5.828670879282072e-16,6.000000000000005,375,4,0.8,8,8
0,72,50,0,12,0,2.9999999999999987,29.999999999999982,687,1,2,9,12
1,72,21,1,2,0,0,5.000000000000003,137,4,-1.2,5,3
2,72,33,0,4,0,0,0,210,2,-1.2,6,4
3,72,15,0,1,0,0,0,87,0,-1,6,1
0,73,21,0,2,0,0,0,138,0,-1,5,2
1,73,9,0,0,0,0,0,36,1,-1.2,5,0
2,73,27,0,3,0,0,0,159,0,-1,7,3
3,73,9,1,0,0,0,5.000000000000001,47,3,-1.2,5,1
0,74,50,1,8,4,0.6000000000000006,12.000000000000004,405,0,2,10,9
1,74,50,0,11,2,2.399999999999997,23.99999999999997,789,1,2,10,11
2,74,50,0,8,4,0.6000000000000001,6.000000000000001,393,3,1.5,9,8
3,74,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,10,8
0,75,50,1,10,1,1.799999999999999,23.99999999999999,609,0,2,8,11
1,75,20,1,2,0,0,5.999999999999997,162,0,0,10,3
2,75,38,1,5,1,0,5.9999999999999885,393,0,0,9,6
3,75,21,0,2,1,0,0,90,0,-1,5,2
0,76,50,0,8,3,0.6000000000000005,6.000000000000005,453,0,1,11,8
1,76,50,0,10,1,1.799999999999999,17.99999999999999,519,1,0.8,11,10
2,76,50,0,9,2,1.2000000000000002,12.000000000000002,351,1,2,8,9
3,76,50,0,8,3,0.6000000000000006,6.000000000000006,339,0,1,12,8
0,77,50,1,7,2,6.938893903907228e-16,6.000000000000006,363,0,2,8,8
1,77,50,0,10,0,1.7999999999999976,17.999999999999975,711,1,0.8,11,10
2,77,50,1,9,1,1.1999999999999966,17.999999999999964,729,0,2,6,10
3,77,50,0,8,1,0.6000000000000006,6.000000000000006,339,0,1,9,8
0,78,50,0,8,3,0.6000000000000009,6.000000000000008,387,0,1,9,8
1,78,50,0,11,0,2.3999999999999995,23.999999999999996,507,1,0.8,9,11
2,78,50,0,9,2,1.1999999999999993,11.999999999999991,519,0,1,9,9
3,78,50,0,8,1,0.6000000000000005,6.000000000000005,357,0,1,10,8
0,79,50,0,8,1,0.6000000000000004,6.000000000000004,357,0,1,8,8
1,79,38,0,5,0,0,0,483,2,-1.2,8,5
2,79,33,1,4,2,0,5.000000000000003,173,0,0,6,5
3,79,21,0,2,0,0,0,126,3,-1.2,5,2
0,80,50,0,8,3,0.6000000000000005,6.000000000000005,495,0,1,9,8
1,80,50,0,9,0,1.1999999999999995,11.999999999999996,369,2,0.8,11,9
2,80,50,0,8,0,0.6,6,321,0,1,10,8
3,80,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,285,0,1,8,7
0,81,50,1,8,2,0.6000000000000005,12.000000000000004,423,0,2,9,9
1,81,50,0,11,0,2.399999999999997,23.99999999999997,1041,1,0.8,11,11
2,81,50,0,8,2,0.5999999999999993,5.999999999999993,477,0,1,9,8
3,81,50,0,8,3,0.6000000000000005,6.000000000000005,387,0,1,11,8
0,82,50,0,10,0,1.799999999999999,17.99999999999999,525,1,2,7,10
1,82,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,82,39,0,5,0,0,0,189,0,-1,10,5
3,82,9,1,0,0,0,5.000000000000001,65,3,-1.2,4,1
0,83,27,1,3,1,0,5.000000000000002,206,0,0,7,4
1,83,15,0,1,0,0,0,69,0,-1,6,1
2,83,38,0,5,0,0,0,363,0,-1,8,5
3,83,27,1,3,0,0,5.000000000000001,194,0,0,8,4
0,84,50,1,8,1,0.6000000000000006,12.000000000000004,387,0,2,8,9
1,84,33,0,5,0,0.6,5.999999999999999,216,4,-1.2,6,5
2,84,50,0,10,0,1.7999999999999976,17.999999999999975,741,0,1,7,10
3,84,50,1,7,1,4.718447854656915e-16,6.000000000000004,261,0,2,7,8
0,85,50,1,10,0,1.799999999999998,23.99999999999998,741,0,2,6,11
1,85,21,0,2,0,0,0,132,4,-1.2,5,2
2,85,21,1,2,0,0,5.000000000000001,131,0,0,5,3
3,85,21,0,2,1,0,0,96,3,-1.2,5,2
0,86,45,0,6,2,0,0,348,2,-1.2,7,6
1,86,27,1,4,0,0.6,11.999999999999998,128,0,0,5,5
2,86,33,0,4,0,0,0,198,2,-1.2,7,4
3,86,27,1,3,0,0,5.000000000000003,170,3,-1.2,8,4
0,87,9,1,0,0,0,5.000000000000001,77,0,-1,6,1
1,87,21,0,2,0,0,0,114,0,-1,5,2
2,87,27,0,3,0,0,0,159,0,-1,7,3
3,87,15,1,1,0,0,5.000000000000002,110,2,-1.2,6,2
0,88,50,0,8,3,0.6,6,351,0,1,8,8
1,88,50,0,11,0,2.399999999999999,23.99999999999999,495,1,0.8,9,11
2,88,50,0,9,3,1.1999999999999966,11.999999999999966,777,0,1,9,9
3,88,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,8,8
0,89,50,0,11,0,2.3999999999999977,23.99999999999997,771,0,1,6,11
1,89,9,0,0,0,0,0,36,2,-1.2,5,0
2,89,21,0,2,0,0,0,114,3,-1.2,5,2
3,89,9,1,0,0,0,5.000000000000001,65,3,-1.2,5,1
0,90,50,1,8,4,0.6000000000000011,12.00000000000001,531,1,2,13,9
1,90,50,1,8,0,0.5999999999999993,11.999999999999991,453,0,2,8,9
2,90,50,0,11,0,2.399999999999998,23.99999999999998,897,0,1,11,11
3,90,50,1,7,2,3.6082248300317592e-16,6.000000000000003,291,0,2,11,8
0,91,33,0,4,1,0,0,228,1,-1.2,6,4
1,91,39,0,5,0,0,0,291,1,-1.2,9,5
2,91,15,1,1,0,0,5.000000000000002,80,0,0,7,2
3,91,21,0,2,1,0,0,126,1,-1.2,5,2
0,92,50,0,8,4,0.6000000000000011,6.000000000000011,399,0,1,7,8
1,92,50,0,10,1,1.7999999999999967,17.999999999999964,1017,4,1.5,12,10
2,92,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,8,8
3,92,50,1,8,0,0.6000000000000009,12.000000000000009,303,0,2,8,9
0,93,50,0,8,2,0.6000000000000011,6.000000000000011,441,0,1,10,8
1,93,39,0,5,0,0,0,225,2,-1.2,9,5
2,93,50,1,7,1,0,5.9999999999999805,573,0,1,10,8
3,93,39,1,5,1,0,5.000000000000004,218,3,-1.2,8,6
0,94,39,0,5,2,0,0,309,0,-1,9,5
1,94,50,0,8,1,0.6000000000000004,6.000000000000004,321,1,0.8,9,8
2,94,21,1,2,0,0,5.000000000000003,113,0,0,5,3
3,94,33,0,4,0,0,0,156,4,-1.2,7,4
0,95,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,345,1,0.8,8,7
1,95,50,0,8,0,0.6,5.999999999999989,507,0,1,9,8
2,95,38,1,5,2,0,5.999999999999993,345,0,0,8,6
3,95,27,1,3,0,0,5.000000000000003,176,0,0,7,4
0,96,9,0,0,0,0,0,36,0,-1,4,0
1,96,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
2,96,39,0,5,0,0,0,249,0,-1,7,5
3,96,15,1,1,0,0,5.000000000000002,110,4,-1.2,7,2
0,97,45,0,6,0,0,0,264,2,-1.2,6,6
1,97,15,0,1,0,0,0,81,0,-1,6,1
2,97,27,0,3,0,0,0,189,0,-1,7,3
3,97,21,1,2,0,0,5.000000000000002,149,3,-1.2,5,3
0,98,21,1,2,1,0,5.000000000000002,131,0,-1,5,3
1,98,50,0,7,1,0,0,555,1,-0.2,9,7
2,98,21,1,2,1,0,5.000000000000001,155,0,0,5,3
3,98,27,0,3,0,0,0,111,4,-1.2,7,3
0,99,50,1,7,2,5.828670879282072e-16,6.000000000000005,387,0,2,6,8
1,99,50,0,11,0,2.399999999999997,23.999999999999968,1005,0,1,9,11
2,99,50,0,9,3,1.1999999999999988,11.999999999999988,537,0,1,7,9
3,99,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,8,7
0,100,50,0,8,4,0.6000000000000009,6.000000000000008,429,0,1,10,8
1,100,50,0,12,0,2.9999999999999982,29.999999999999982,675,1,0.8,9,12
2,100,50,0,9,2,1.199999999999998,11.99999999999998,663,0,1,9,9
3,100,50,0,8,1,0.6000000000000008,6.000000000000007,291,0,1,10,8
0,101,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,7,9
1,101,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,101,27,0,3,0,0,0,123,2,-1.2,7,3
3,101,9,1,0,0,0,5.000000000000001,77,3,-1.2,5,1
0,102,50,2,7,5,6.938893903907228e-16,12.000000000000004,441,0,2,8,9
1,102,50,1,12,0,2.999999999999997,35.999999999999964,1395,0,2,9,13
2,102,50,1,9,1,1.199999999999997,17.99999999999997,729,0,2,7,10
3,102,50,1,7,2,4.718447854656915e-16,6.000000000000004,279,0,2,7,8
0,103,50,0,8,2,0.6000000000000005,6.000000000000005,333,0,1,8,8
1,103,50,0,7,0,0,0,669,4,-0.2,10,7
2,103,27,0,3,0,0,0,153,2,-1.2,7,3
3,103,21,0,2,3,0,0,132,4,-1.2,5,2
0,104,50,0,10,0,1.7999999999999998,17.999999999999996,507,0,1,7,10
1,104,21,0,2,0,0,0,144,0,-1,5,2
2,104,33,0,4,0,0,0,192,0,-1,5,4
3,104,21,1,2,0,0,5.000000000000002,137,3,-1.2,5,3
0,105,50,0,10,0,1.799999999999999,17.99999999999999,549,1,2,7,10
1,105,33,1,4,1,0,5.000000000000001,191,4,-1.2,7,5
2,105,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,369,2,0.8,7,7
3,105,15,1,2,0,0.6,11.999999999999998,86,0,0,7,3
0,106,21,1,2,2,0,5.000000000000001,161,0,0,5,3
1,106,44,0,6,0,0,0,624,2,-1.2,6,6
2,106,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,345,0,1,10,7
3,106,21,1,2,1,0,5.000000000000002,101,0,0,5,3
0,107,44,0,6,0,0,0,462,2,-1.2,6,6
1,107,9,0,0,0,0,0,36,0,-1,5,0
2,107,27,1,3,0,0,5,200,0,0,8,4
3,107,9,1,0,0,0,5.000000000000001,65,3,-1.2,5,1
0,108,45,0,6,0,0,0,360,2,-1.2,6,6
1,108,15,0,1,0,0,0,75,2,-1.2,7,1
2,108,32,0,4,0,0,0,240,0,-1,6,4
3,108,15,0,1,0,0,0,69,1,-1.2,7,1
0,109,50,0,8,2,0.6,6,393,0,1,12,8
1,109,50,0,8,0,0.5999999999999971,5.999999999999971,783,1,2,9,8
2,109,26,1,3,2,0,5.999999999999997,195,0,0,6,4
3,109,33,1,4,0,0,5.000000000000004,215,4,-1.2,7,5
0,110,50,0,7,1,0,0,561,2,-0.2,7,7
1,110,9,0,0,0,0,0,36,0,-1,5,0
2,110,32,0,4,0,0,0,324,2,-1.2,6,4
3,110,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,111,50,1,8,1,0.6000000000000006,12.000000000000004,345,4,0.8,12,9
1,111,50,1,9,0,1.199999999999998,17.99999999999998,603,4,0.8,13,10
2,111,50,0,9,2,1.1999999999999988,11.999999999999988,519,1,2,10,9
3,111,45,1,6,0,0,5.000000000000005,257,0,0,5,7
0,112,33,0,4,1,0,0,204,0,-1,6,4
1,112,38,0,5,0,0,0,321,4,-1.2,8,5
2,112,50,0,7,1,0,0,519,0,0,8,7
3,112,15,0,1,0,0,0,75,0,-1,6,1
0,113,50,0,10,0,1.799999999999999,17.99999999999999,567,2,0.8,9,10
1,113,39,0,5,0,0,0,237,2,-1.2,9,5
2,113,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,113,33,0,4,0,0,0,234,1,-1.2,6,4
0,114,50,0,8,3,0.6000000000000009,6.000000000000008,411,0,1,11,8
1,114,50,1,7,1,0,5.999999999999997,417,4,-0.2,10,8
2,114,50,0,8,1,0.5999999999999975,5.999999999999975,711,0,1,9,8
3,114,33,0,5,1,0.6,5.999999999999999,180,2,-1.2,6,5
0,115,50,0,8,3,0.6000000000000009,6.000000000000008,441,1,2,11,8
1,115,50,0,9,0,1.1999999999999995,11.999999999999996,375,0,1,12,9
2,115,50,1,8,1,0.6,12.00000000000001,333,0,2,10,9
3,115,50,0,8,0,0.6000000000000002,6.000000000000002,243,1,2,9,8
0,116,33,1,4,1,0,5.000000000000002,209,0,0,5,5
1,116,50,0,7,0,0,0,549,2,-0.2,7,7
2,116,50,0,8,2,0.6000000000000002,6.000000000000002,345,1,2,11,8
3,116,45,0,6,1,0,0,276,4,-1.2,7,6
0,117,50,0,8,1,0.6000000000000008,6.000000000000007,429,0,1,11,8
1,117,50,0,9,0,1.1999999999999995,11.999999999999996,423,1,2,11,9
2,117,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,303,0,1,10,7
3,117,50,0,8,0,0.6000000000000006,6.000000000000006,339,1,2,11,8
0,118,50,0,8,1,0.6000000000000005,6.000000000000005,429,0,1,9,8
1,118,50,0,9,0,1.199999999999997,11.99999999999997,903,1,2,10,9
2,118,50,0,10,0,1.7999999999999972,17.99999999999997,789,4,0.8,10,10
3,118,27,1,3,2,0,5.000000000000002,128,0,0,6,4
0,119,21,1,3,1,0.6,11.999999999999998,161,0,-1,5,4
1,119,38,1,5,0,0,5.9999999999999885,507,0,-1,9,6
2,119,50,0,8,2,0.6000000000000001,6.000000000000001,375,0,1,12,8
3,119,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,279,4,0.8,10,7
0,120,21,0,2,0,0,0,138,2,-1.2,5,2
1,120,26,0,3,0,0,0,260.99999999999994,1,-1.2,6,3
2,120,9,0,0,1,0,0,42,0,-1,4,0
3,120,15,0,1,0,0,0,87,4,-1.2,7,1
0,121,50,0,8,1,0.6,6,387,0,1,13,8
1,121,50,0,8,1,0.5999999999999984,5.999999999999984,633,0,1,10,8
2,121,50,0,9,1,1.2000000000000002,12.000000000000002,417,0,1,10,9
3,121,33,1,4,2,0,5.000000000000001,203,0,0,6,5
0,122,39,1,5,2,0,5.000000000000001,296,0,0,8,6
1,122,50,0,9,0,1.1999999999999966,11.999999999999966,993,2,0.8,8,9
2,122,50,0,8,2,0.6000000000000002,6.000000000000002,345,1,2,11,8
3,122,45,1,6,2,0,5.000000000000005,293,2,-1.2,6,7
0,123,27,0,3,0,0,0,153,1,-1.2,6,3
1,123,9,0,0,0,0,0,36,0,-1,5,0
2,123,21,0,2,0,0,0,108,4,-1.2,5,2
3,123,15,0,1,0,0,0,75,4,-1.2,7,1
0,124,50,0,10,0,1.7999999999999972,17.99999999999997,789,0,1,6,10
1,124,9,0,0,0,0,0,36,0,-1,5,0
2,124,15,0,1,0,0,0,63,2,-1.2,6,1
3,124,9,1,0,0,0,5.000000000000001,77,3,-1.2,6,1
0,125,9,0,0,1,0,0,42,0,-1,3,0
1,125,26,0,3,0,0,0,291,0,-1,7,3
2,125,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,393,0,1,8,7
3,125,21,1,2,0,0,5.000000000000002,95,0,0,5,3
0,126,50,1,8,4,0.6000000000000002,12.000000000000002,477,0,2,10,9
1,126,50,0,10,0,1.7999999999999967,17.999999999999964,945,4,0.8,11,10
2,126,50,1,9,0,1.1999999999999988,17.99999999999999,507,4,0.8,12,10
3,126,45,0,6,0,0,0,210,2,-1.2,8,6
0,127,50,0,8,1,0.5999999999999998,5.999999999999997,519,2,0.8,8,8
1,127,33,0,4,0,0,0,258,0,-1,7,4
2,127,45,0,6,0,0,0,300,2,-1.2,6,6
3,127,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,128,50,0,8,2,0.6000000000000009,6.000000000000008,393,1,2,11,8
1,128,50,0,8,0,0.5999999999999993,5.999999999999993,495,0,1,9,8
2,128,50,1,10,2,1.7999999999999976,23.99999999999997,723,0,2,9,11
3,128,27,1,3,0,0,5.000000000000003,146,0,0,5,4
0,129,32,0,4,0,0,0,276,2,-1.2,6,4
1,129,9,0,0,0,0,0,36,1,-1.2,7,0
2,129,15,0,1,0,0,0,87,0,-1,8,1
3,129,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,130,21,1,2,1,0,5.000000000000003,161,0,0,5,3
1,130,27,0,3,0,0,0,147,0,-1,7,3
2,130,38,0,5,0,0,0,399,0,-1,9,5
3,130,21,1,2,0,0,5.000000000000003,119,0,0,5,3
0,131,50,0,9,1,1.2000000000000006,12.000000000000004,375,1,2,11,9
1,131,50,0,7,0,0,0,531,0,0,9,7
2,131,50,1,10,1,1.799999999999998,23.99999999999998,693,0,2,11,11
3,131,21,0,2,0,0,0,84,0,-1,5,2
0,132,50,0,8,1,0.6000000000000006,6.000000000000006,369,0,1,11,8
1,132,50,0,9,0,1.1999999999999995,11.999999999999996,381,2,0.8,10,9
2,132,50,1,10,0,1.7999999999999967,23.999999999999968,891,0,2,10,11
3,132,45,0,6,0,0,0,204,1,-1.2,7,6
0,133,50,1,8,4,0.6,12.00000000000001,417,0,2,8,9
1,133,50,0,10,0,1.7999999999999967,17.999999999999964,951,2,0.8,12,10
2,133,50,0,8,3,0.6000000000000001,6.000000000000001,447,0,1,6,8
3,133,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,315,0,1,9,7
0,134,50,0,8,3,0.6000000000000006,6.000000000000006,357,0,1,10,8
1,134,50,0,8,0,0.6000000000000002,6.000000000000002,375,0,1,8,8
2,134,45,1,7,0,0.6,11.999999999999998,275,0,0,6,8
3,134,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,11,8
0,135,50,0,9,1,1.1999999999999993,11.999999999999991,459,2,0.8,7,9
1,135,21,1,2,0,0,5.000000000000001,137,4,-1.2,5,3
2,135,27,0,3,0,0,0,147,2,-1.2,8,3
3,135,15,1,2,0,0.6,11.999999999999998,68,0,0,5,3
0,136,50,0,8,1,0.6000000000000009,6.000000000000008,393,1,2,11,8
1,136,50,0,8,1,0.6,6,603,0,1,9,8
2,136,50,0,8,1,0.6000000000000006,6.000000000000006,279,1,2,8,8
3,136,45,1,6,1,0,5.000000000000006,245,0,0,5,7
0,137,50,0,9,1,1.2000000000000004,12.000000000000004,405,1,2,11,9
1,137,39,1,5,0,0,5.000000000000002,206,0,0,7,6
2,137,50,0,8,0,0.5999999999999984,5.999999999999984,543,2,0.8,9,8
3,137,33,1,4,0,0,5.000000000000002,149,0,0,5,5
0,138,50,1,8,1,0.6000000000000003,12.000000000000002,423,0,2,9,9
1,138,15,0,1,0,0,0,81,3,-1.2,8,1
2,138,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,369,2,0.8,10,7
3,138,33,0,4,1,0,0,174,1,-1.2,6,4
0,139,45,0,6,0,0,0,318,2,-1.2,7,6
1,139,27,0,3,0,0,0,189,2,-1.2,7,3
2,139,45,1,6,0,0,5.000000000000004,293,0,0,7,7
3,139,33,1,4,0,0,5.000000000000002,203,3,-1.2,7,5
0,140,50,1,8,3,0.6000000000000008,12.000000000000004,405,0,2,9,9
1,140,50,0,11,0,2.399999999999998,23.99999999999998,741,1,0.8,12,11
2,140,50,0,9,3,1.199999999999997,11.99999999999997,753,0,1,9,9
3,140,50,0,8,1,0.6000000000000004,6.000000000000004,237,0,1,10,8
0,141,45,1,6,2,0,5.000000000000005,323,0,0,7,7
1,141,27,1,4,0,0.6,11.999999999999998,182,0,0,6,5
2,141,50,0,7,0,0,0,567,0,0,10,7
3,141,39,0,5,0,0,0,201,0,-1,9,5
0,142,50,0,8,1,0.6000000000000009,6.000000000000008,429,0,1,7,8
1,142,50,0,8,0,0.6000000000000002,6.000000000000002,369,0,1,10,8
2,142,50,0,9,0,1.199999999999998,11.99999999999998,597,0,1,8,9
3,142,21,1,3,0,0.6,11.999999999999998,113,0,0,5,4
0,143,45,0,6,1,0,0,372,2,-1.2,7,6
1,143,21,0,2,0,0,0,90,0,-1,5,2
2,143,27,0,3,0,0,0,147,2,-1.2,7,3
3,143,21,0,2,0,0,0,108,1,-1.2,5,2
0,144,33,1,4,0,0,5.000000000000005,227,0,0,6,5
1,144,21,0,2,0,0,0,96,0,-1,5,2
2,144,38,0,5,0,0,0,453,0,-1,8,5
3,144,15,1,1,0,0,5.000000000000001,128,3,-1.2,6,2
0,145,39,2,5,0,0,11.000000000000004,296,2,-1.2,10,7
1,145,39,0,5,1,0,0,243,2,-1.2,12,5
2,145,50,0,8,0,0.6000000000000005,6.000000000000005,357,3,0.8,10,8
3,145,50,0,8,0,0.6000000000000004,6.000000000000004,297,1,2,9,8
0,146,50,1,8,2,0.6000000000000008,12.000000000000004,417,0,2,9,9
1,146,50,0,8,0,0.5999999999999981,5.9999999999999805,849,4,0.8,12,8
2,146,50,0,9,2,1.199999999999998,11.99999999999998,567,0,1,8,9
3,146,27,0,3,2,0,0,123,0,-1,8,3
0,147,45,0,6,1,0,0,360,2,-1.2,7,6
1,147,15,0,1,0,0,0,51,1,-1.2,6,1
2,147,27,0,3,0,0,0,159,2,-1.2,8,3
3,147,15,1,1,0,0,5.000000000000001,98,3,-1.2,7,2
0,148,50,0,8,3,0.6000000000000009,6.000000000000008,399,4,0.8,13,8
1,148,50,1,9,1,1.1999999999999988,17.99999999999999,579,4,0.8,11,10
2,148,50,0,9,0,1.2000000000000002,12.000000000000002,345,0,1,9,9
3,148,45,0,6,3,0,0,306,0,-1,7,6
0,149,33,0,5,2,0.6,5.999999999999999,240,0,-1,6,5
1,149,50,0,8,0,0.5999999999999975,5.999999999999975,657,1,2,13,8
2,149,50,0,9,2,1.2000000000000006,12.000000000000004,333,1,2,13,9
3,149,45,1,6,0,0,5.000000000000004,209,2,-1.2,8,7
0,150,50,0,10,0,1.7999999999999985,17.999999999999982,627,1,2,7,10
1,150,27,0,3,0,0,0,135,1,-1.2,6,3
2,150,39,0,5,0,0,0,207,2,-1.2,7,5
3,150,27,1,3,0,0,5.000000000000003,170,3,-1.2,6,4
0,151,33,1,4,3,0,5.000000000000006,359,0,-1,6,5
1,151,50,0,9,0,1.1999999999999984,11.999999999999984,591,2,0.8,8,9
2,151,50,0,8,1,0.6000000000000004,6.000000000000004,411,0,1,8,8
3,151,50,1,7,3,0,5.9999999999999885,501,2,-0.2,8,8
0,152,50,0,8,4,0.6000000000000004,6.000000000000004,369,1,2,7,8
1,152,50,0,10,1,1.799999999999998,17.99999999999998,711,1,0.8,9,10
2,152,50,1,9,1,1.1999999999999995,17.999999999999996,453,0,2,7,10
3,152,50,1,7,3,2.775557561562892e-17,5.999999999999999,369,0,2,7,8
0,153,50,0,10,0,1.799999999999998,17.99999999999998,621,0,1,7,10
1,153,20,1,2,0,0,5.999999999999997,156,0,0,9,3
2,153,45,0,6,0,0,0,306,2,-1.2,8,6
3,153,9,0,0,1,0,0,42,2,-1.2,6,0
0,154,50,1,9,1,1.2000000000000002,18,375,0,2,10,10
1,154,38,0,5,0,0,0,405,2,-1.2,8,5
2,154,50,0,8,1,0.6000000000000001,6.000000000000001,393,2,0.8,10,8
3,154,27,0,3,1,0,0,135,0,-1,6,3
0,155,50,0,8,1,0.6000000000000008,6.000000000000007,405,0,1,11,8
1,155,50,0,8,0,0.6000000000000001,6.000000000000001,381,0,1,8,8
2,155,32,1,4,1,0,5.999999999999997,276,0,0,5,5
3,155,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,8,8
0,156,15,1,1,1,0,5.000000000000001,98,0,0,6,2
1,156,20,0,2,0,0,0,186,2,-1.2,7,2
2,156,33,0,4,1,0,0,240,0,-1,6,4
3,156,15,1,1,0,0,5.000000000000001,86,2,-1.2,7,2
0,157,44,0,6,0,0,0,396,2,-1.2,6,6
1,157,15,0,1,0,0,0,87,0,-1,7,1
2,157,27,1,3,0,0,5.000000000000004,164,0,0,8,4
3,157,15,1,1,0,0,5.000000000000002,92,0,0,6,2
0,158,50,0,8,2,0.6000000000000009,6.000000000000008,345,1,2,9,8
1,158,50,1,8,0,0.5999999999999981,11.99999999999998,651,4,0.8,10,9
2,158,50,0,8,1,0.5999999999999998,5.999999999999997,477,0,1,8,8
3,158,27,0,3,1,0,0,141,0,-1,6,3
0,159,50,0,12,1,2.999999999999998,29.99999999999997,975,0,1,7,12
1,159,15,0,1,0,0,0,87,2,-1.2,6,1
2,159,32,0,4,0,0,0,348,3,-1.2,6,4
3,159,15,0,1,0,0,0,63,1,-1.2,8,1
0,160,50,0,8,3,0.6000000000000004,6.000000000000004,423,0,1,10,8
1,160,50,0,11,1,2.3999999999999986,23.999999999999982,705,0,1,11,11
2,160,50,0,8,2,0.5999999999999971,5.999999999999971,669,0,1,9,8
3,160,50,0,8,2,0.6000000000000006,6.000000000000006,321,0,1,12,8
0,161,33,1,4,1,0,5.000000000000003,191,0,0,6,5
1,161,44,0,6,0,0,0,558,0,-1,6,6
2,161,50,0,9,0,1.199999999999998,11.99999999999998,615,3,0.8,8,9
3,161,15,1,1,1,0,5.000000000000002,74,0,0,7,2
0,162,50,0,9,0,1.2000000000000002,12.000000000000002,387,1,0.8,11,9
1,162,44,1,6,1,0,5.999999999999984,522,0,0,7,7
2,162,50,0,8,1,0.5999999999999998,5.999999999999997,429,3,0.8,10,8
3,162,26,1,4,2,0.6,11.999999999999998,243,0,0,6,5
0,163,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,12,8
1,163,50,0,11,0,2.3999999999999986,23.999999999999982,603,1,2,11,11
2,163,50,0,9,1,1.1999999999999968,11.999999999999968,849,0,1,8,9
3,163,50,1,8,2,0.6000000000000009,12.000000000000009,327,0,2,9,9
0,164,39,0,5,0,0,0,375,2,-1.2,8,5
1,164,21,1,2,0,0,5.000000000000002,95,0,0,5,3
2,164,27,0,3,0,0,0,153,0,-1,7,3
3,164,21,1,2,0,0,5.000000000000002,125,3,-1.2,5,3
0,165,50,0,8,5,0.6000000000000005,6.000000000000005,447,0,1,10,8
1,165,50,0,14,0,4.199999999999998,41.99999999999998,1053,1,0.8,11,14
2,165,50,0,9,3,1.1999999999999993,11.999999999999991,453,0,1,9,9
3,165,50,0,8,2,0.6000000000000006,6.000000000000006,309,1,2,11,8
0,166,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
1,166,15,0,1,0,0,0,75,2,-1.2,6,1
2,166,21,0,2,0,0,0,120,0,-1,5,2
3,166,15,1,1,0,0,5.000000000000002,92,0,0,6,2
0,167,33,1,4,1,0,5.000000000000005,317,0,0,5,5
1,167,50,1,7,0,0,5.9999999999999885,483,2,-0.2,10,8
2,167,50,0,8,1,0.5999999999999993,5.999999999999993,495,3,0.8,11,8
3,167,39,0,5,0,0,0,171,4,-1.2,9,5
0,168,50,0,9,1,1.1999999999999995,11.999999999999996,435,1,2,9,9
1,168,33,0,4,0,0,0,186,0,-1,6,4
2,168,50,0,7,0,0,0,435,2,-0.2,8,7
3,168,21,0,3,0,0.6,5.999999999999999,102,1,-1.2,5,3
0,169,50,0,8,0,0.6000000000000006,6.000000000000006,399,1,2,8,8
1,169,50,1,8,0,0.5999999999999998,11.999999999999996,513,4,0.8,9,9
2,169,9,1,1,0,0.6,11.999999999999998,41,0,0,6,2
3,169,45,1,6,1,0,5.000000000000006,269,4,-1.2,7,7
0,170,21,0,2,2,0,0,174,0,-1,5,2
1,170,44,0,6,0,0,0,618,2,-1.2,6,6
2,170,50,0,9,0,1.1999999999999993,11.999999999999991,495,0,1,10,9
3,170,27,1,3,1,0,5.000000000000003,152,2,-1.2,8,4
0,171,50,0,9,2,1.2000000000000006,12.000000000000004,405,1,2,12,9
1,171,45,0,6,0,0,0,264,2,-1.2,7,6
2,171,50,0,10,0,1.7999999999999967,17.999999999999964,741,4,0.8,9,10
3,171,33,0,5,0,0.6,5.999999999999999,186,1,-1.2,6,5
0,172,50,0,8,3,0.6000000000000009,6.000000000000008,411,4,1.5,11,8
1,172,50,0,12,0,2.9999999999999973,29.99999999999997,993,0,1,11,12
2,172,50,0,10,0,1.799999999999998,17.99999999999998,645,0,1,9,10
3,172,50,0,8,1,0.6000000000000008,6.000000000000007,291,0,1,8,8
0,173,50,0,7,0,0,0,645,2,-0.2,7,7
1,173,15,0,1,0,0,0,93,2,-1.2,5,1
2,173,21,0,2,0,0,0,90,3,-1.2,5,2
3,173,9,0,0,1,0,0,42,0,-1,5,0
0,174,50,0,8,2,0.6000000000000005,6.000000000000005,333,0,1,9,8
1,174,50,0,8,0,0.5999999999999989,5.9999999999999885,495,0,1,8,8
2,174,50,0,9,0,1.199999999999997,11.99999999999997,693,0,1,7,9
3,174,27,0,4,0,0.6,5.999999999999999,165,2,-1.2,8,4
0,175,50,0,8,0,0.5999999999999993,5.999999999999993,519,2,0.8,7,8
1,175,15,0,1,0,0,0,69,2,-1.2,7,1
2,175,27,0,3,0,0,0,153,2,-1.2,8,3
3,175,15,1,1,0,0,5.000000000000001,68,3,-1.2,6,2
0,176,50,0,8,1,0.6000000000000009,6.000000000000008,441,0,1,7,8
1,176,50,1,8,1,0.6000000000000004,12.000000000000004,339,0,2,7,9
2,176,50,0,11,1,2.399999999999997,23.99999999999997,951,3,1.5,8,11
3,176,50,0,8,0,0.6000000000000006,6.000000000000006,315,1,2,6,8
0,177,50,0,9,1,1.199999999999998,11.99999999999998,729,2,0.8,7,9
1,177,38,0,5,1,0,0,375,1,-1.2,7,5
2,177,21,1,2,0,0,5.000000000000002,95,0,0,5,3
3,177,27,0,3,1,0,0,147,1,-1.2,7,3
0,178,27,1,3,2,0,5.000000000000004,224,0,0,8,4
1,178,45,0,6,0,0,0,324,1,-1.2,7,6
2,178,33,0,4,0,0,0,228,4,-1.2,7,4
3,178,45,0,6,1,0,0,228,2,-1.2,7,6
0,179,50,1,8,1,0.6000000000000008,12.000000000000004,417,3,0.8,13,9
1,179,50,0,7,1,0,0,603,3,-0.2,10,7
2,179,33,0,4,2,0,0,180,0,-1,5,4
3,179,50,0,8,0,0.6000000000000008,6.000000000000007,315,2,0.8,10,8
0,180,50,0,8,2,0.6,6,363,3,0.8,11,8
1,180,45,0,6,0,0,0,282,4,-1.2,6,6
2,180,50,0,11,1,2.3999999999999986,23.999999999999982,609,1,2,10,11
3,180,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,261,0,1,7,7
0,181,50,0,8,0,0.6000000000000003,6.000000000000003,363,0,1,7,8
1,181,9,0,0,0,0,0,36,0,-1,5,0
2,181,50,0,8,0,0.6000000000000003,6.000000000000003,369,2,0.8,10,8
3,181,21,0,2,0,0,0,132,0,-1,5,2
0,182,50,1,9,0,1.1999999999999995,17.999999999999996,423,0,2,8,10
1,182,38,0,5,0,0,0,459,2,-1.2,8,5
2,182,15,1,1,1,0,5.000000000000002,86,0,0,5,2
3,182,27,1,3,1,0,5.000000000000003,164,4,-1.2,7,4
0,183,50,0,8,3,0.6000000000000006,6.000000000000006,525,0,1,11,8
1,183,50,0,12,0,2.999999999999998,29.99999999999997,771,1,2,12,12
2,183,50,0,8,1,0.6000000000000005,6.000000000000005,327,0,1,12,8
3,183,50,0,8,1,0.6000000000000004,6.000000000000004,339,0,1,12,8
0,184,50,1,10,1,1.7999999999999994,23.999999999999996,633,0,2,9,11
1,184,33,0,4,0,0,0,180,0,-1,6,4
2,184,45,0,6,0,0,0,300,3,-1.2,6,6
3,184,33,1,4,0,0,5.000000000000002,173,3,-1.2,6,5
0,185,50,0,10,0,1.7999999999999976,17.999999999999975,759,0,1,6,10
1,185,21,1,2,0,0,5.000000000000003,143,4,-1.2,5,3
2,185,27,0,3,0,0,0,129,2,-1.2,7,3
3,185,15,1,1,0,0,5.000000000000002,80,0,0,6,2
0,186,50,0,8,1,0.5999999999999995,5.999999999999995,507,2,0.8,7,8
1,186,15,0,1,0,0,0,51,2,-1.2,5,1
2,186,26,0,3,0,0,0,219,0,-1,8,3
3,186,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,187,50,0,11,0,2.399999999999998,23.99999999999998,783,0,1,7,11
1,187,21,0,2,0,0,0,96,2,-1.2,5,2
2,187,38,0,5,0,0,0,369,3,-1.2,8,5
3,187,21,1,2,0,0,5.000000000000002,113,0,0,5,3
0,188,50,0,10,0,1.7999999999999998,17.999999999999996,459,0,1,8,10
1,188,39,1,5,0,0,5.000000000000004,224,4,-1.2,8,6
2,188,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,381,2,0.8,9,7
3,188,15,1,1,0,0,5.000000000000002,104,3,-1.2,7,2
0,189,50,0,11,1,2.399999999999999,23.99999999999999,603,1,2,7,11
1,189,9,0,1,0,0.6,5.999999999999999,36,2,-1.2,5,1
2,189,33,0,4,0,0,0,222,2,-1.2,6,4
3,189,21,0,2,0,0,0,102,1,-1.2,5,2
0,190,50,0,8,3,0.6000000000000009,6.000000000000008,381,0,1,13,8
1,190,50,0,8,0,0.5999999999999981,5.9999999999999805,627,0,1,11,8
2,190,50,0,9,0,1.1999999999999995,11.999999999999996,429,1,2,10,9
3,190,33,1,4,2,0,5.000000000000002,215,0,0,6,5
0,191,50,0,8,3,0.6000000000000009,6.000000000000008,417,1,2,13,8
1,191,50,0,9,0,1.1999999999999988,11.999999999999988,495,0,1,8,9
2,191,50,0,10,2,1.7999999999999965,17.99999999999996,1137,0,1,9,10
3,191,50,0,8,0,0.6000000000000004,6.000000000000004,237,1,2,9,8
0,192,21,1,2,2,0,5.000000000000001,221,0,-1,5,3
1,192,27,0,3,0,0,0,153,4,-1.2,7,3
2,192,27,0,3,1,0,0,165,4,-1.2,7,3
3,192,38,0,5,0,0,0,333,2,-1.2,7,5
0,193,50,1,8,3,0.6000000000000009,12.000000000000009,369,1,2,8,9
1,193,50,0,11,0,2.399999999999997,23.999999999999968,1143,0,1,11,11
2,193,50,0,8,3,0.5999999999999996,5.9999999999999964,483,0,1,9,8
3,193,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,9,8
0,194,27,2,3,1,0,11.000000000000004,260,2,-1.2,9,5
1,194,21,0,2,0,0,0,78,2,-1.2,5,2
2,194,38,0,5,0,0,0,327,0,-1,9,5
3,194,33,0,4,0,0,0,186,4,-1.2,6,4
0,195,50,0,8,2,0.6000000000000008,6.000000000000007,411,0,1,9,8
1,195,50,0,9,1,1.1999999999999993,11.999999999999991,399,0,1,7,9
2,195,50,1,8,0,0.6000000000000009,12.000000000000009,333,0,2,8,9
3,195,50,0,8,2,0.6000000000000004,6.000000000000004,255,1,2,7,8
0,196,50,0,9,2,1.1999999999999995,11.999999999999996,459,2,0.8,10,9
1,196,9,0,1,0,0.6,5.999999999999999,36,3,-1.2,6,1
2,196,44,0,6,0,0,0,390,0,-1,7,6
3,196,27,0,3,0,0,0,141,1,-1.2,9,3
0,197,50,0,11,1,2.3999999999999986,23.999999999999982,645,0,1,7,11
1,197,15,0,2,0,0.6,5.999999999999999,87,3,-1.2,8,2
2,197,33,0,4,1,0,0,234,3,-1.2,6,4
3,197,21,0,2,0,0,0,114,1,-1.2,5,2
0,198,50,0,8,2,0.6000000000000004,6.000000000000004,369,1,2,11,8
1,198,50,0,8,0,0.5999999999999989,5.9999999999999885,561,0,1,7,8
2,198,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,8,8
3,198,50,1,7,0,6.938893903907228e-16,6.000000000000006,321,4,0.8,10,8
0,199,50,0,8,2,0.6,6,441,4,1.5,8,8
1,199,50,0,8,0,0.6000000000000003,6.000000000000003,357,4,0.8,9,8
2,199,50,0,8,0,0.6000000000000005,6.000000000000005,345,0,1,8,8
3,199,50,0,8,1,0.6000000000000002,6.000000000000002,291,0,1,7,8
0,200,50,0,8,2,0.6000000000000008,6.000000000000007,513,3,0.8,10,8
1,200,45,0,6,0,0,0,258,2,-1.2,6,6
2,200,50,0,11,0,2.399999999999998,23.99999999999998,705,0,1,11,11
3,200,45,0,6,2,0,0,312,0,-1,8,6
0,201,50,0,10,1,1.7999999999999998,17.999999999999996,531,1,2,8,10
1,201,33,1,4,0,0,5.000000000000002,227,0,0,6,5
2,201,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,273,2,0.8,9,7
3,201,33,0,4,0,0,0,168,1,-1.2,7,4
0,202,33,1,4,1,0,5.000000000000004,179,0,0,5,5
1,202,39,0,5,0,0,0,267,2,-1.2,9,5
2,202,50,0,9,1,1.1999999999999995,11.999999999999996,453,0,1,9,9
3,202,45,0,6,0,0,0,282,4,-1.2,7,6
0,203,50,0,8,2,0.6000000000000005,6.000000000000005,339,0,1,12,8
1,203,50,0,11,0,2.399999999999998,23.99999999999998,765,0,1,9,11
2,203,50,0,8,2,0.5999999999999984,5.999999999999984,537,0,1,8,8
3,203,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,204,50,0,8,0,0.6000000000000008,6.000000000000007,387,0,1,9,8
1,204,38,0,5,0,0,0,357,0,-1,9,5
2,204,50,1,7,0,5.828670879282072e-16,6.000000000000005,363,0,2,8,8
3,204,33,1,4,0,0,5.000000000000002,203,0,0,5,5
0,205,50,0,9,0,1.2000000000000006,12.000000000000004,405,1,2,12,9
1,205,45,1,6,1,0,5.000000000000004,335,4,-1.2,6,7
2,205,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,261,2,0.8,11,7
3,205,33,1,4,0,0,5.000000000000004,191,0,-1,7,5
0,206,50,0,10,1,1.799999999999999,17.99999999999999,543,1,2,7,10
1,206,21,0,2,0,0,0,120,2,-1.2,5,2
2,206,44,0,6,1,0,0,492,0,-1,7,6
3,206,33,0,4,0,0,0,180,4,-1.2,7,4
0,207,50,0,8,1,0.6000000000000008,6.000000000000007,387,0,1,11,8
1,207,50,0,9,0,1.199999999999998,11.99999999999998,687,4,0.8,9,9
2,207,50,0,8,0,0.6000000000000006,6.000000000000006,333,0,1,9,8
3,207,45,0,6,2,0,0,240,0,-1,6,6
0,208,50,0,9,1,1.1999999999999988,11.999999999999988,519,0,1,7,9
1,208,15,0,2,0,0.6,5.999999999999999,69,3,-1.2,7,2
2,208,38,0,5,0,0,0,387,2,-1.2,7,5
3,208,21,0,2,0,0,0,132,0,-1,5,2
0,209,50,0,8,2,0.6000000000000009,6.000000000000008,369,0,1,9,8
1,209,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,5,9
2,209,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,273,0,1,8,7
3,209,50,0,8,2,0.6000000000000003,6.000000000000003,435,0,1,8,8
0,210,50,0,9,0,1.2000000000000004,12.000000000000004,483,1,2,9,9
1,210,50,1,7,1,2.498001805406602e-16,6.000000000000002,297,0,1,9,8
2,210,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,321,0,1,9,7
3,210,15,0,2,0,0.6,5.999999999999999,81,2,-1.2,7,2
0,211,50,0,10,1,1.799999999999999,17.99999999999999,663,0,1,7,10
1,211,33,0,4,1,0,0,216,3,-1.2,7,4
2,211,33,1,4,0,0,5.000000000000005,197,0,0,6,5
3,211,27,0,4,1,0.6,5.999999999999999,159,2,-1.2,8,4
0,212,50,0,8,2,0.6000000000000011,6.000000000000011,483,0,1,12,8
1,212,50,0,9,0,1.1999999999999993,11.999999999999991,483,2,0.8,11,9
2,212,50,0,8,0,0.6000000000000005,6.000000000000005,327,0,1,10,8
3,212,45,0,6,2,0,0,240,0,-1,7,6
0,213,50,0,11,1,2.3999999999999986,23.999999999999982,729,1,2,6,11
1,213,27,1,3,0,0,5.000000000000003,152,2,-1.2,8,4
2,213,27,1,3,0,0,5.000000000000004,164,0,0,6,4
3,213,27,1,3,0,0,5.000000000000001,164,0,0,5,4
0,214,50,0,11,0,2.399999999999998,23.99999999999998,855,0,1,6,11
1,214,15,0,1,0,0,0,63,0,-1,6,1
2,214,27,0,3,0,0,0,159,2,-1.2,7,3
3,214,15,1,1,0,0,5.000000000000002,98,3,-1.2,6,2
0,215,50,0,10,2,1.8000000000000005,18,507,0,1,11,10
1,215,45,0,6,0,0,0,264,2,-1.2,8,6
2,215,33,0,4,0,0,0,156,2,-1.2,6,4
3,215,44,0,6,1,0,0,324,3,-1.2,6,6
0,216,39,0,5,0,0,0,261,2,-1.2,8,5
1,216,20,1,2,0,0,5.999999999999997,246,2,-1.2,9,3
2,216,27,0,3,1,0,0,147,0,-1,8,3
3,216,9,0,0,0,0,0,36,0,-1,4,0
0,217,39,0,5,0,0,0,285,1,-1.2,9,5
1,217,33,0,4,0,0,0,198,2,-1.2,7,4
2,217,15,1,1,0,0,5.000000000000002,74,0,0,5,2
3,217,21,0,2,0,0,0,120,1,-1.2,5,2
0,218,50,1,8,4,0.6000000000000009,12.000000000000009,369,1,2,9,9
1,218,50,0,9,2,1.199999999999998,11.99999999999998,705,1,2,10,9
2,218,50,0,11,2,2.399999999999997,23.999999999999968,1107,2,0.8,11,11
3,218,50,0,8,2,0.6000000000000008,6.000000000000007,339,0,1,11,8
0,219,50,0,8,4,0.6000000000000002,6.000000000000002,453,1,2,10,8
1,219,50,0,11,0,2.399999999999997,23.999999999999968,1149,4,0.8,12,11
2,219,50,0,9,2,1.199999999999998,11.99999999999998,585,0,1,9,9
3,219,33,1,4,1,0,5.000000000000006,185,0,0,6,5
0,220,50,0,8,3,0.6000000000000008,6.000000000000007,417,0,1,14,8
1,220,50,1,9,1,1.1999999999999984,17.999999999999982,585,0,2,8,10
2,220,50,0,10,2,1.7999999999999972,17.99999999999997,927,0,1,11,10
3,220,45,1,6,2,0,5.000000000000004,251,3,-1.2,7,7
0,221,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,8,8
1,221,50,0,7,0,0,0,693,2,-0.2,7,7
2,221,50,0,8,0,0.6000000000000004,6.000000000000004,387,0,1,10,8
3,221,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,351,0,1,8,7
0,222,50,1,8,3,0.6000000000000006,12.000000000000004,387,0,2,10,9
1,222,50,0,10,0,1.7999999999999965,17.99999999999996,969,0,1,10,10
2,222,50,0,8,2,0.6000000000000002,6.000000000000002,411,1,2,8,8
3,222,45,1,6,2,0,5.000000000000006,257,0,0,5,7
0,223,21,0,3,2,0.6,5.999999999999999,150,0,-1,5,3
1,223,50,0,8,0,0.6,6,639,2,0.8,10,8
2,223,33,0,4,0,0,0,156,4,-1.2,6,4
3,223,27,1,3,2,0,5.000000000000002,218,2,-1.2,7,4
0,224,27,0,3,0,0,0,147,0,-1,7,3
1,224,38,0,5,0,0,0,321,2,-1.2,9,5
2,224,33,0,4,0,0,0,234,0,-1,6,4
3,224,45,1,6,0,0,5.000000000000005,263,0,0,6,7
0,225,50,1,8,2,0.6000000000000009,12.000000000000009,363,2,0.8,12,9
1,225,44,0,7,0,0.6,5.999999999999999,342,1,-1.2,7,7
2,225,50,0,8,2,0.5999999999999993,5.999999999999993,489,0,1,12,8
3,225,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,291,4,0.8,13,7
0,226,45,1,6,3,0,5.000000000000001,359,0,-1,7,7
1,226,50,0,10,0,1.7999999999999994,17.999999999999993,567,2,0.8,10,10
2,226,50,1,8,1,0.6000000000000003,12.000000000000002,405,2,0.8,11,9
3,226,50,0,8,2,0.6000000000000004,6.000000000000004,351,0,1,11,8
0,227,50,0,8,1,0.6000000000000004,6.000000000000004,387,0,1,9,8
1,227,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,315,0,1,8,7
2,227,50,0,10,0,1.7999999999999994,17.999999999999993,519,0,1,6,10
3,227,50,1,7,0,3.6082248300317592e-16,6.000000000000003,291,3,0.8,7,8
0,228,27,1,3,1,0,5.000000000000004,176,0,0,6,4
1,228,50,0,9,0,1.199999999999997,11.99999999999997,711,2,0.8,7,9
2,228,27,0,3,0,0,0,99,0,-1,5,3
3,228,27,0,3,1,0,0,165,4,-1.2,7,3
0,229,50,0,10,0,1.7999999999999994,17.999999999999993,555,1,2,7,10
1,229,32,1,4,0,0,5.999999999999998,306,0,0,6,5
2,229,15,0,1,0,0,0,57,0,-1,6,1
3,229,15,1,1,0,0,5.000000000000001,62,0,0,6,2
0,230,15,1,1,1,0,5.000000000000002,110,0,0,7,2
1,230,21,1,2,0,0,5.000000000000002,125,2,-1.2,5,3
2,230,39,0,5,0,0,0,261,0,-1,7,5
3,230,21,1,2,1,0,5.000000000000001,137,2,-1.2,5,3
0,231,50,0,7,1,0,0,405,2,-0.2,7,7
1,231,21,0,2,0,0,0,78,2,-1.2,5,2
2,231,39,0,5,0,0,0,189,2,-1.2,7,5
3,231,21,1,2,0,0,5.000000000000001,149,3,-1.2,5,3
0,232,50,0,8,2,0.6000000000000009,6.000000000000008,483,1,2,8,8
1,232,50,0,10,1,1.799999999999998,17.99999999999998,651,4,1.5,9,10
2,232,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,327,0,1,7,7
3,232,50,0,8,1,0.6000000000000004,6.000000000000004,273,4,0.8,9,8
0,233,50,1,8,0,0.6000000000000009,12.000000000000009,423,0,1,11,9
1,233,50,0,8,1,0.6000000000000008,6.000000000000007,357,4,1.5,11,8
2,233,50,0,8,0,0.6,6,327,0,1,9,8
3,233,50,0,8,0,0.6000000000000002,6.000000000000002,291,0,1,8,8
0,234,15,1,1,1,0,5.000000000000002,86,0,0,6,2
1,234,15,1,2,0,0.6,11.999999999999998,68,0,0,7,3
2,234,38,0,5,1,0,0,351,0,-1,8,5
3,234,27,1,3,1,0,5.000000000000003,158,0,0,6,4
0,235,50,0,10,2,1.7999999999999998,17.999999999999996,417,0,1,10,10
1,235,32,0,4,1,0,0,360,2,-1.2,6,4
2,235,45,0,6,0,0,0,270,2,-1.2,6,6
3,235,21,1,2,1,0,5.000000000000002,101,0,0,5,3
0,236,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,417,2,0.8,10,7
1,236,27,1,3,0,0,5.000000000000002,128,0,0,6,4
2,236,45,0,6,0,0,0,306,4,-1.2,6,6
3,236,27,1,3,0,0,5.000000000000004,170,3,-1.2,8,4
0,237,15,0,1,0,0,0,75,2,-1.2,6,1
1,237,9,0,0,0,0,0,36,2,-1.2,4,0
2,237,9,1,0,0,0,5.000000000000001,41,0,0,4,1
3,237,9,1,0,0,0,5.000000000000001,77,2,-1.2,5,1
0,238,50,0,8,3,0.6,6,429,0,1,8,8
1,238,50,0,8,2,0.5999999999999996,5.9999999999999964,465,0,1,8,8
2,238,27,1,4,1,0.6,11.999999999999998,164,0,0,6,5
3,238,50,1,8,1,0.6000000000000005,12.000000000000004,321,0,2,8,9
0,239,50,0,12,1,2.9999999999999987,29.999999999999982,771,0,1,9,12
1,239,21,1,2,0,0,5.000000000000002,137,0,0,5,3
2,239,26,0,3,0,0,0,225,0,-1,9,3
3,239,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,240,50,0,9,0,1.1999999999999988,11.999999999999988,513,0,1,6,9
1,240,21,1,2,0,0,5.000000000000002,131,4,-1.2,5,3
2,240,33,0,4,0,0,0,246,2,-1.2,6,4
3,240,21,0,2,0,0,0,96,0,-1,5,2
0,241,50,0,10,0,1.7999999999999985,17.999999999999982,615,0,1,6,10
1,241,15,1,1,0,0,5.000000000000001,86,0,0,6,2
2,241,27,0,3,0,0,0,171,2,-1.2,7,3
3,241,15,0,1,0,0,0,75,1,-1.2,8,1
0,242,27,1,3,1,0,5.000000000000002,242,0,-1,8,4
1,242,50,0,8,0,0.5999999999999975,5.999999999999975,735,2,0.8,8,8
2,242,50,0,9,0,1.1999999999999993,11.999999999999991,471,0,1,10,9
3,242,39,1,5,1,0,5.000000000000004,206,0,0,9,6
0,243,50,0,12,0,2.9999999999999982,29.999999999999982,951,0,1,7,12
1,243,15,0,1,0,0,0,75,3,-1.2,8,1
2,243,15,0,1,0,0,0,69,0,-1,7,1
3,243,9,0,0,0,0,0,36,2,-1.2,4,0
0,244,50,0,8,1,0.6,6,399,0,1,8,8
1,244,50,0,8,0,0.6000000000000003,6.000000000000003,369,0,1,9,8
2,244,50,0,9,0,1.199999999999997,11.99999999999997,735,0,1,8,9
3,244,39,1,5,0,0,5.000000000000006,218,0,0,6,6
0,245,50,0,8,2,0.6000000000000008,6.000000000000007,453,0,1,12,8
1,245,50,1,8,0,0.5999999999999975,11.999999999999975,813,0,2,12,9
2,245,50,0,10,1,1.7999999999999998,17.999999999999996,447,1,2,11,10
3,245,33,0,4,1,0,0,228,0,-1,6,4
0,246,50,0,9,0,1.1999999999999993,11.999999999999991,513,0,1,10,9
1,246,20,1,2,0,0,5.999999999999997,162,0,0,8,3
2,246,44,0,6,0,0,0,408,0,-1,7,6
3,246,9,0,0,1,0,0,42,2,-1.2,6,0
0,247,50,0,8,1,0.6000000000000009,6.000000000000008,513,0,1,9,8
1,247,50,0,8,1,0.6000000000000004,6.000000000000004,339,1,2,10,8
2,247,50,0,9,0,1.1999999999999988,11.999999999999988,501,0,1,9,9
3,247,33,1,4,0,0,5.000000000000003,191,0,-1,7,5
0,248,50,0,8,1,0.6000000000000011,6.000000000000011,369,1,2,10,8
1,248,50,0,8,1,0.5999999999999996,5.9999999999999964,453,0,1,9,8
2,248,50,1,8,1,0.6000000000000003,12.000000000000002,339,0,2,9,9
3,248,50,0,8,1,0.6000000000000004,6.000000000000004,291,1,2,10,8
0,249,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,8,8
1,249,50,0,7,0,0,0,531,0,0,6,7
2,249,50,0,9,1,1.199999999999998,11.99999999999998,627,0,1,6,9
3,249,21,1,2,1,0,5.000000000000002,107,0,0,5,3
0,250,33,1,4,2,0,5.000000000000005,233,0,-1,6,5
1,250,50,0,9,0,1.1999999999999975,11.999999999999975,795,2,0.8,8,9
2,250,50,1,8,3,0.5999999999999971,11.99999999999997,723,0,2,8,9
3,250,39,1,5,1,0,5.000000000000005,278,2,-1.2,9,6
0,251,21,0,2,0,0,0,120,0,-1,5,2
1,251,32,0,4,0,0,0,294,2,-1.2,6,4
2,251,50,0,9,0,1.1999999999999993,11.999999999999991,471,3,0.8,8,9
3,251,21,0,2,0,0,0,108,0,-1,5,2
0,252,50,0,8,2,0.6000000000000008,6.000000000000007,393,0,1,10,8
1,252,50,0,8,0,0.5999999999999985,5.999999999999985,597,0,1,12,8
2,252,50,0,9,0,1.2,11.999999999999998,411,1,2,9,9
3,252,27,0,3,1,0,0,129,3,-1.2,6,3
0,253,50,0,8,2,0.6000000000000009,6.000000000000008,363,0,1,8,8
1,253,50,0,8,0,0.5999999999999982,5.999999999999981,657,1,0.8,11,8
2,253,50,0,9,0,1.1999999999999995,11.999999999999996,417,0,1,8,9
3,253,27,0,3,1,0,0,147,0,-1,5,3
0,254,50,0,8,2,0.6000000000000005,6.000000000000005,453,4,1.5,10,8
1,254,50,1,10,0,1.7999999999999976,23.99999999999997,789,0,2,10,11
2,254,50,0,9,2,1.2000000000000002,12.000000000000002,405,0,1,8,9
3,254,50,0,8,0,0.6000000000000009,6.000000000000008,291,0,1,8,8
0,255,33,1,4,1,0,5.000000000000005,233,0,0,7,5
1,255,38,0,5,0,0,0,363,4,-1.2,9,5
2,255,50,0,9,0,1.1999999999999988,11.999999999999988,531,4,0.8,9,9
3,255,15,1,2,0,0.6,11.999999999999998,62,0,0,8,3
0,256,33,0,4,1,0,0,228,3,-1.2,7,4
1,256,33,0,4,0,0,0,210,2,-1.2,7,4
2,256,21,0,3,0,0.6,5.999999999999999,78,1,-1.2,5,3
3,256,50,0,8,0,0.6000000000000005,6.000000000000005,363,4,0.8,10,8
0,257,50,1,9,1,1.1999999999999995,17.999999999999996,459,0,2,8,10
1,257,50,0,7,0,0,0,609,4,-0.2,10,7
2,257,33,1,4,0,0,5.000000000000004,155,0,0,5,5
3,257,21,0,2,0,0,0,90,2,-1.2,5,2
0,258,50,0,9,2,1.2000000000000006,12.000000000000004,405,1,2,11,9
1,258,50,0,7,0,0,0,735,0,0,10,7
2,258,50,0,9,0,1.199999999999998,11.99999999999998,519,2,0.8,10,9
3,258,21,0,2,0,0,0,96,2,-1.2,5,2
0,259,50,0,8,4,0.6000000000000009,6.000000000000008,465,0,1,11,8
1,259,50,0,9,0,1.2000000000000004,12.000000000000004,321,1,2,10,9
2,259,50,1,10,0,1.8000000000000005,24.000000000000004,417,0,2,11,11
3,259,50,1,7,1,6.938893903907228e-16,6.000000000000006,285,3,0.8,11,8
0,260,50,0,8,3,0.6000000000000008,6.000000000000007,327,0,1,8,8
1,260,50,1,9,0,1.199999999999997,17.99999999999997,753,4,0.8,8,10
2,260,50,0,9,1,1.1999999999999966,11.999999999999966,663,0,1,7,9
3,260,39,0,5,1,0,0,225,0,-1,6,5
0,261,50,1,7,3,8.049116928532385e-16,6.000000000000007,417,0,2,9,8
1,261,50,0,7,0,0,0,489,2,-0.2,10,7
2,261,50,0,9,2,1.1999999999999995,11.999999999999996,483,1,2,8,9
3,261,33,1,4,1,0,5.000000000000002,149,0,0,7,5
0,262,39,0,5,0,0,0,255,2,-1.2,8,5
1,262,20,1,2,0,0,5.999999999999997,222,4,-1.2,9,3
2,262,33,1,4,1,0,5.000000000000001,251,0,0,6,5
3,262,9,0,0,1,0,0,42,0,-1,6,0
0,263,50,1,9,3,1.200000000000001,18.00000000000001,447,0,2,11,10
1,263,50,0,8,1,0.6,6,765,2,1.5,11,8
2,263,50,1,8,1,0.5999999999999989,11.999999999999988,519,0,2,11,9
3,263,50,0,8,0,0.6000000000000009,6.000000000000008,303,1,2,10,8
0,264,21,0,2,0,0,0,108,0,-1,5,2
1,264,26,0,3,0,0,0,237,3,-1.2,7,3
2,264,15,1,1,0,0,5.000000000000001,92,0,0,5,2
3,264,50,0,9,0,1.2000000000000004,12.000000000000004,393,1,2,7,9
0,265,50,0,9,0,1.2000000000000002,12.000000000000002,375,0,1,11,9
1,265,21,1,2,0,0,5,155,0,0,5,3
2,265,44,0,6,0,0,0,366,0,-1,7,6
3,265,9,1,0,0,0,5.000000000000001,41,0,0,6,1
0,266,50,1,8,2,0.6,12.00000000000001,405,0,1,9,9
1,266,50,0,11,0,2.399999999999997,23.999999999999968,879,1,0.8,10,11
2,266,50,0,9,1,1.1999999999999984,11.999999999999984,561,0,1,9,9
3,266,50,0,8,0,0.6000000000000005,6.000000000000005,255,0,1,9,8
0,267,50,0,8,3,0.6000000000000008,6.000000000000007,483,0,1,10,8
1,267,50,0,10,0,1.7999999999999985,17.999999999999982,693,0,1,11,10
2,267,50,0,8,2,0.6000000000000006,6.000000000000006,339,1,2,9,8
3,267,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,7,8
0,268,45,0,6,3,0,0,336,0,-1,5,6
1,268,50,0,9,0,1.1999999999999966,11.999999999999966,987,2,0.8,8,9
2,268,50,1,8,1,0.5999999999999993,11.999999999999991,513,2,0.8,8,9
3,268,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,255,0,1,9,7
0,269,50,1,8,3,0.6000000000000004,12.000000000000004,447,0,2,11,9
1,269,50,0,8,2,0.5999999999999984,5.999999999999984,645,0,1,9,8
2,269,50,0,7,2,2.498001805406602e-16,2.4980018054066026e-15,339,0,1,11,7
3,269,38,0,5,4,0,0,297,0,-1,7,5
0,270,21,1,2,0,0,5.000000000000002,125,0,0,5,3
1,270,15,1,1,0,0,5.000000000000002,86,4,-1.2,6,2
2,270,27,0,3,0,0,0,135,0,-1,7,3
3,270,15,0,1,0,0,0,87,1,-1.2,6,1
0,271,50,0,8,2,0.6000000000000003,6.000000000000003,435,0,1,14,8
1,271,50,0,8,0,0.5999999999999975,5.999999999999975,777,1,0.8,9,8
2,271,50,0,9,2,1.1999999999999993,11.999999999999991,447,0,1,10,9
3,271,33,0,4,0,0,0,192,0,-1,5,4
0,272,50,0,8,2,0.6000000000000006,6.000000000000006,393,1,2,10,8
1,272,50,1,10,0,1.799999999999998,23.99999999999998,681,0,2,9,11
2,272,50,1,9,2,1.1999999999999988,17.99999999999999,537,0,2,8,10
3,272,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,10,8
0,273,50,1,8,3,0.6000000000000003,12.000000000000002,423,0,2,11,9
1,273,44,1,6,1,0,5.999999999999984,588,4,-1.2,6,7
2,273,50,0,8,1,0.5999999999999998,5.999999999999997,435,2,0.8,10,8
3,273,27,0,3,2,0,0,165,2,-1.2,8,3
0,274,50,0,10,1,1.799999999999999,17.99999999999999,507,0,1,7,10
1,274,20,0,2,0,0,0,174,2,-1.2,8,2
2,274,33,0,4,0,0,0,186,2,-1.2,6,4
3,274,15,0,1,1,0,0,63,2,-1.2,7,1
0,275,33,0,4,0,0,0,192,2,-1.2,6,4
1,275,15,1,1,0,0,5.000000000000001,86,0,0,7,2
2,275,33,0,4,0,0,0,246,0,-1,7,4
3,275,21,0,2,0,0,0,120,0,-1,5,2
0,276,27,0,3,0,0,0,171,1,-1.2,6,3
1,276,9,0,0,0,0,0,36,2,-1.2,5,0
2,276,21,0,2,0,0,0,120,4,-1.2,5,2
3,276,9,1,0,0,0,5.000000000000001,65,3,-1.2,5,1
0,277,50,1,8,4,0.6000000000000002,12.000000000000002,471,0,2,11,9
1,277,50,0,9,1,1.1999999999999975,11.999999999999975,669,0,1,9,9
2,277,50,0,8,1,0.6000000000000003,6.000000000000003,363,0,1,9,8
3,277,50,0,9,2,1.2000000000000006,12.000000000000004,327,0,1,10,9
0,278,50,0,8,2,0.5999999999999999,5.999999999999998,507,0,1,10,8
1,278,50,0,9,0,1.199999999999998,11.99999999999998,585,1,0.8,10,9
2,278,45,1,6,0,0,5.000000000000004,227,0,0,5,7
3,278,50,1,7,1,5.828670879282072e-16,6.000000000000005,291,4,0.8,10,8
0,279,50,1,7,3,4.718447854656915e-16,6.000000000000004,357,0,1,12,8
1,279,50,1,11,0,2.399999999999997,29.999999999999968,1071,4,0.8,11,12
2,279,50,0,8,2,0.5999999999999998,5.999999999999997,435,0,1,10,8
3,279,39,0,5,4,0,0,273,0,-1,6,5
0,280,50,1,8,1,0.6000000000000006,12.000000000000004,381,0,2,8,9
1,280,50,0,8,0,0.5999999999999976,5.999999999999976,783,1,0.8,11,8
2,280,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,8,9
3,280,21,0,2,1,0,0,90,2,-1.2,5,2
0,281,39,0,5,0,0,0,285,1,-1.2,8,5
1,281,9,0,0,0,0,0,36,2,-1.2,5,0
2,281,32,0,4,0,0,0,240,4,-1.2,6,4
3,281,9,1,0,0,0,5.000000000000001,65,3,-1.2,6,1
0,282,50,0,8,2,0.6000000000000009,6.000000000000008,363,1,2,9,8
1,282,50,0,8,1,0.5999999999999986,5.999999999999986,555,1,2,9,8
2,282,50,0,10,0,1.799999999999998,17.99999999999998,585,1,2,7,10
3,282,39,1,5,1,0,5.000000000000004,200,0,0,8,6
0,283,50,1,10,0,1.799999999999998,23.99999999999998,693,0,2,8,11
1,283,27,0,3,0,0,0,123,0,-1,7,3
2,283,38,0,5,0,0,0,381,2,-1.2,7,5
3,283,21,0,2,0,0,0,102,1,-1.2,5,2
0,284,50,0,9,2,1.1999999999999993,11.999999999999991,519,0,1,8,9
1,284,21,0,3,0,0.6,5.999999999999999,114,3,-1.2,5,3
2,284,44,0,6,0,0,0,474,2,-1.2,6,6
3,284,33,1,4,0,0,5.000000000000001,239,3,-1.2,6,5
0,285,44,0,6,1,0,0,384,2,-1.2,6,6
1,285,15,0,1,0,0,0,99,4,-1.2,8,1
2,285,27,0,3,1,0,0,189,0,-1,8,3
3,285,21,0,2,0,0,0,120,1,-1.2,5,2
0,286,50,0,8,3,0.6000000000000001,6.000000000000001,471,0,1,9,8
1,286,50,0,11,0,2.399999999999998,23.99999999999998,765,0,1,11,11
2,286,50,0,9,0,1.1999999999999995,11.999999999999996,387,1,2,9,9
3,286,50,0,8,2,0.6000000000000005,6.000000000000005,333,0,1,11,8
0,287,50,0,9,0,1.2000000000000004,12.000000000000004,369,1,2,8,9
1,287,32,0,4,0,0,0,288,2,-1.2,6,4
2,287,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,357,2,0.8,9,7
3,287,15,0,1,0,0,0,75,2,-1.2,6,1
0,288,50,0,8,2,0.6000000000000003,6.000000000000003,411,0,1,10,8
1,288,50,0,9,0,1.1999999999999966,11.999999999999966,795,4,0.8,7,9
2,288,50,0,9,0,1.1999999999999995,11.999999999999996,411,0,1,9,9
3,288,45,1,6,2,0,5.000000000000005,245,0,0,5,7
0,289,33,0,4,2,0,0,258,0,-1,7,4
1,289,50,0,8,0,0.5999999999999971,5.999999999999971,747,2,0.8,7,8
2,289,33,0,4,1,0,0,204,0,-1,6,4
3,289,33,1,4,0,0,5.000000000000002,167,2,-1.2,7,5
0,290,33,0,4,1,0,0,216,1,-1.2,6,4
1,290,15,1,1,0,0,5.000000000000001,56,0,0,7,2
2,290,27,0,3,0,0,0,171,0,-1,8,3
3,290,15,0,1,0,0,0,69,1,-1.2,7,1
0,291,50,0,8,2,0.6000000000000006,6.000000000000006,375,1,2,11,8
1,291,50,0,7,0,0,0,525,2,-0.2,9,7
2,291,50,0,9,0,1.2,11.999999999999998,405,1,2,8,9
3,291,39,0,5,3,0,0,249,2,-1.2,8,5
0,292,50,0,8,2,0.6,6,381,0,1,9,8
1,292,50,0,8,0,0.6000000000000008,6.000000000000007,267,0,1,6,8
2,292,50,1,9,0,1.199999999999997,17.99999999999997,759,0,2,7,10
3,292,33,0,4,0,0,0,138,0,-1,5,4
0,293,50,0,12,0,2.9999999999999982,29.999999999999982,735,1,2,8,12
1,293,9,0,0,0,0,0,36,0,-1,5,0
2,293,15,0,1,0,0,0,69,2,-1.2,6,1
3,293,9,0,0,0,0,0,36,1,-1.2,3,0
0,294,50,0,9,0,1.2000000000000004,12.000000000000004,459,1,2,10,9
1,294,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,291,0,1,9,7
2,294,50,0,9,0,1.1999999999999995,11.999999999999996,489,1,2,9,9
3,294,21,0,2,0,0,0,102,0,-1,5,2
0,295,50,0,8,4,0.6,6,381,0,1,9,8
1,295,50,0,11,0,2.3999999999999986,23.999999999999982,639,1,0.8,11,11
2,295,50,0,10,1,1.7999999999999976,17.999999999999975,717,0,1,9,10
3,295,50,0,8,3,0.6000000000000006,6.000000000000006,375,0,1,11,8
0,296,50,1,10,0,1.7999999999999976,23.99999999999997,717,0,2,6,11
1,296,9,1,0,0,0,5.000000000000001,53,4,-1.2,7,1
2,296,33,0,4,0,0,0,168,2,-1.2,6,4
3,296,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,297,50,0,8,1,0.5999999999999984,5.999999999999984,567,2,0.8,7,8
1,297,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,297,26,0,3,0,0,0,231,0,-1,7,3
3,297,9,0,0,0,0,0,36,0,-1,5,0
0,298,50,1,8,1,0.6000000000000002,12.000000000000002,411,0,2,9,9
1,298,50,0,9,0,1.199999999999997,11.99999999999997,735,0,1,9,9
2,298,39,1,5,2,0,5.000000000000003,254,0,0,10,6
3,298,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,333,0,1,12,7
0,299,15,0,1,1,0,0,93,1,-1.2,6,1
1,299,33,0,4,0,0,0,186,1,-1.2,6,4
2,299,9,1,1,0,0.6,11.999999999999998,41,0,0,4,2
3,299,15,0,1,0,0,0,81,4,-1.2,7,1
0,300,50,1,8,2,0.6000000000000008,12.000000000000004,447,0,2,11,9
1,300,50,0,11,0,2.3999999999999986,23.999999999999982,627,1,0.8,10,11
2,300,50,0,8,2,0.5999999999999998,5.999999999999997,459,3,1.5,11,8
3,300,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,11,8
0,301,50,0,9,0,1.1999999999999975,11.999999999999975,681,2,0.8,7,9
1,301,15,0,1,0,0,0,75,1,-1.2,6,1
2,301,15,1,1,0,0,5.000000000000002,74,0,0,5,2
3,301,21,0,2,0,0,0,114,4,-1.2,5,2
0,302,50,1,8,1,0.6000000000000005,12.000000000000004,357,0,2,7,9
1,302,21,0,3,0,0.6,5.999999999999999,138,1,-1.2,5,3
2,302,33,1,4,0,0,5.000000000000003,173,0,0,5,5
3,302,21,1,2,0,0,5.000000000000002,125,3,-1.2,5,3
0,303,50,1,7,1,5.828670879282072e-16,6.000000000000005,351,0,1,10,8
1,303,50,0,9,0,1.199999999999998,11.99999999999998,591,0,1,9,9
2,303,50,1,7,0,4.718447854656915e-16,6.000000000000004,243,0,2,7,8
3,303,50,0,8,0,0.6000000000000009,6.000000000000008,339,0,1,8,8
0,304,50,0,7,2,9.15933995315754e-16,9.15933995315754e-15,399,2,0.8,9,7
1,304,44,1,6,0,0,5.999999999999984,642,4,-1.2,6,7
2,304,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,357,0,1,12,7
3,304,21,0,2,0,0,0,90,2,-1.2,5,2
0,305,9,1,0,0,0,5.000000000000001,41,0,0,4,1
1,305,33,0,4,0,0,0,180,2,-1.2,6,4
2,305,45,0,6,0,0,0,342,0,-1,7,6
3,305,15,1,1,1,0,5.000000000000001,104,2,-1.2,7,2
0,306,50,1,8,1,0.6000000000000008,12.000000000000004,435,0,2,9,9
1,306,44,0,6,0,0,0,408,2,-1.2,6,6
2,306,50,0,10,0,1.7999999999999985,17.999999999999982,579,0,1,10,10
3,306,15,0,1,1,0,0,63,2,-1.2,7,1
0,307,50,0,8,3,0.6000000000000008,6.000000000000007,471,0,1,10,8
1,307,50,0,8,0,0.6000000000000001,6.000000000000001,363,0,1,7,8
2,307,50,1,9,0,1.2000000000000004,18,339,0,2,8,10
3,307,50,1,7,0,2.498001805406602e-16,6.000000000000002,243,0,2,7,8
0,308,50,1,8,2,0.6000000000000009,12.000000000000009,363,0,2,8,9
1,308,50,1,10,1,1.7999999999999967,23.999999999999968,1209,0,2,11,11
2,308,50,0,8,1,0.6000000000000005,6.000000000000005,297,0,1,8,8
3,308,50,0,7,5,6.938893903907228e-16,6.9388939039072276e-15,339,0,1,7,7
0,309,50,0,8,4,0.6000000000000006,6.000000000000006,381,0,1,9,8
1,309,50,0,11,0,2.3999999999999964,23.99999999999996,1281,0,1,9,11
2,309,50,0,9,1,1.199999999999998,11.99999999999998,597,0,1,9,9
3,309,50,0,8,2,0.6000000000000008,6.000000000000007,303,0,1,9,8
0,310,50,0,8,3,0.6000000000000008,6.000000000000007,459,0,1,9,8
1,310,50,0,11,0,2.3999999999999986,23.999999999999982,645,2,0.8,9,11
2,310,50,0,9,2,1.199999999999997,11.99999999999997,807,0,1,9,9
3,310,50,0,8,2,0.6000000000000009,6.000000000000008,315,0,1,9,8
0,311,21,1,2,3,0,5.000000000000001,197,0,-1,5,3
1,311,50,0,8,1,0.5999999999999998,5.999999999999997,525,0,1,10,8
2,311,50,0,10,1,1.799999999999998,17.99999999999998,633,1,2,7,10
3,311,32,0,4,2,0,0,312,0,-1,6,4
0,312,50,0,7,0,0,0,513,2,-0.2,7,7
1,312,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,312,27,0,3,0,0,0,117,2,-1.2,7,3
3,312,15,1,1,0,0,5.000000000000001,110,3,-1.2,7,2
0,313,50,0,7,0,0,0,453,2,-0.2,7,7
1,313,33,0,4,0,0,0,192,4,-1.2,6,4
2,313,27,0,3,0,0,0,111,0,-1,6,3
3,313,21,0,2,0,0,0,126,0,-1,5,2
0,314,44,0,6,0,0,0,498,2,-1.2,6,6
1,314,9,0,0,0,0,0,36,1,-1.2,7,0
2,314,15,0,1,0,0,0,93,0,-1,7,1
3,314,9,1,0,0,0,5.000000000000001,53,3,-1.2,5,1
0,315,50,1,8,3,0.6000000000000006,12.000000000000004,387,0,2,11,9
1,315,50,0,11,1,2.399999999999997,23.999999999999968,1101,1,0.8,9,11
2,315,50,0,9,4,1.1999999999999986,11.999999999999986,561,0,1,9,9
3,315,50,0,8,0,0.6000000000000006,6.000000000000006,291,0,1,10,8
0,316,50,0,10,2,1.7999999999999998,17.999999999999996,483,1,2,11,10
1,316,50,0,7,2,0,0,513,1,-0.2,11,7
2,316,27,0,3,0,0,0,123,2,-1.2,8,3
3,316,45,0,6,1,0,0,324,1,-1.2,7,6
0,317,39,1,5,1,0,5.000000000000005,236,0,-1,9,6
1,317,50,0,9,0,1.1999999999999975,11.999999999999975,747,2,0.8,8,9
2,317,50,0,8,2,0.5999999999999984,5.999999999999984,633,0,1,9,8
3,317,50,0,8,2,0.6000000000000006,6.000000000000006,357,1,2,10,8
0,318,50,0,9,1,1.2000000000000002,12.000000000000002,459,1,2,8,9
1,318,21,0,2,0,0,0,120,0,-1,5,2
2,318,38,1,5,0,0,5.999999999999993,357,0,0,10,6
3,318,15,0,1,0,0,0,75,0,-1,6,1
0,319,50,0,8,3,0.6000000000000006,6.000000000000006,429,1,2,11,8
1,319,50,0,11,0,2.399999999999998,23.99999999999998,735,1,0.8,10,11
2,319,50,0,10,3,1.7999999999999976,17.999999999999975,663,1,2,8,10
3,319,50,1,7,1,5.828670879282072e-16,6.000000000000005,261,0,2,7,8
0,320,50,0,8,2,0.6,6,375,4,0.8,11,8
1,320,50,1,8,0,0.5999999999999989,11.999999999999988,549,4,0.8,11,9
2,320,50,0,9,2,1.1999999999999962,11.99999999999996,927,0,1,9,9
3,320,39,0,5,0,0,0,255,0,-1,7,5
0,321,50,0,9,0,1.1999999999999988,11.999999999999988,501,2,0.8,8,9
1,321,15,0,1,0,0,0,81,0,-1,6,1
2,321,33,0,4,0,0,0,216,2,-1.2,6,4
3,321,21,1,2,0,0,5.000000000000003,137,3,-1.2,5,3
0,322,50,0,8,4,0.6000000000000008,6.000000000000007,405,0,1,10,8
1,322,50,0,11,0,2.3999999999999986,23.999999999999982,735,0,1,7,11
2,322,50,1,11,3,2.399999999999997,29.99999999999997,1011,0,2,9,12
3,322,50,1,8,0,0.6,12.00000000000001,351,0,2,9,9
0,323,50,0,10,0,1.7999999999999985,17.999999999999982,603,0,1,6,10
1,323,21,1,2,0,0,5.000000000000002,161,4,-1.2,5,3
2,323,33,0,4,0,0,0,162,2,-1.2,6,4
3,323,15,1,1,0,0,5.000000000000002,86,0,0,6,2
0,324,50,1,10,0,1.8000000000000005,24.000000000000004,423,0,2,7,11
1,324,26,0,3,0,0,0,201,0,-1,7,3
2,324,33,1,4,0,0,5.000000000000001,233,0,0,6,5
3,324,15,0,1,1,0,0,99,2,-1.2,7,1
0,325,50,1,8,0,0.6000000000000008,12.000000000000004,405,0,2,11,9
1,325,50,0,8,0,0.6000000000000005,6.000000000000005,339,0,1,10,8
2,325,50,0,8,0,0.6000000000000001,6.000000000000001,321,0,1,9,8
3,325,21,0,2,0,0,0,114,0,-1,5,2
0,326,39,1,5,0,0,5.000000000000004,224,0,0,9,6
1,326,50,0,8,0,0.6000000000000002,6.000000000000002,459,0,1,10,8
2,326,50,0,9,1,1.199999999999998,11.99999999999998,699,2,0.8,10,9
3,326,15,1,1,0,0,5.000000000000002,80,0,0,6,2
0,327,50,0,10,0,1.7999999999999998,17.999999999999996,507,0,1,7,10
1,327,9,0,0,0,0,0,36,2,-1.2,5,0
2,327,15,0,1,0,0,0,57,2,-1.2,5,1
3,327,9,0,0,0,0,0,36,1,-1.2,3,0
0,328,39,0,5,0,0,0,285,2,-1.2,8,5
1,328,21,0,2,0,0,0,120,0,-1,5,2
2,328,27,0,3,0,0,0,129,2,-1.2,8,3
3,328,21,1,2,0,0,5.000000000000002,149,3,-1.2,5,3
0,329,50,1,8,4,0.6000000000000005,12.000000000000004,405,0,2,10,9
1,329,50,0,12,1,2.999999999999997,29.999999999999968,1137,0,1,11,12
2,329,50,0,9,2,1.1999999999999995,11.999999999999996,423,1,2,9,9
3,329,50,1,7,3,9.15933995315754e-16,6.000000000000008,303,0,2,12,8
0,330,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,369,0,1,10,7
1,330,50,0,8,0,0.6000000000000004,6.000000000000004,303,1,2,8,8
2,330,50,0,9,0,1.1999999999999995,11.999999999999996,423,1,2,7,9
3,330,9,1,0,0,0,5.000000000000001,41,0,0,6,1
0,331,21,1,3,0,0.6,11.999999999999998,143,0,0,5,4
1,331,33,0,4,0,0,0,180,1,-1.2,7,4
2,331,33,0,4,1,0,0,210,0,-1,6,4
3,331,27,1,3,0,0,5.000000000000002,128,0,0,6,4
0,332,21,1,2,2,0,5.000000000000003,143,0,-1,5,3
1,332,44,0,6,1,0,0,636,3,-1.2,6,6
2,332,38,1,5,1,0,5.999999999999984,549,3,-1.2,9,6
3,332,50,0,8,2,0.6000000000000004,6.000000000000004,279,1,2,11,8
0,333,50,0,8,1,0.6000000000000004,6.000000000000004,567,0,1,11,8
1,333,50,0,8,0,0.6000000000000008,6.000000000000007,315,1,0.8,13,8
2,333,50,0,9,0,1.1999999999999993,11.999999999999991,453,1,2,10,9
3,333,39,1,5,0,0,5.000000000000006,272,0,0,8,6
0,334,50,0,8,1,0.6000000000000009,6.000000000000008,351,1,2,10,8
1,334,50,0,8,0,0.6000000000000004,6.000000000000004,327,0,1,11,8
2,334,50,0,9,0,1.1999999999999993,11.999999999999991,489,0,1,8,9
3,334,27,1,3,0,0,5.000000000000002,200,0,-1,8,4
0,335,50,1,8,1,0.6000000000000011,12.00000000000001,423,0,2,13,9
1,335,45,1,6,0,0,5.000000000000001,341,0,0,7,7
2,335,50,0,8,0,0.6000000000000003,6.000000000000003,399,3,0.8,11,8
3,335,39,0,5,0,0,0,261,0,-1,10,5
0,336,27,0,3,1,0,0,171,0,-1,7,3
1,336,33,0,4,0,0,0,228,1,-1.2,6,4
2,336,15,1,1,1,0,5.000000000000001,98,0,0,7,2
3,336,27,0,3,1,0,0,153,4,-1.2,8,3
0,337,39,0,5,1,0,0,195,1,-1.2,8,5
1,337,21,0,2,0,0,0,120,0,-1,5,2
2,337,33,0,4,0,0,0,204,2,-1.2,7,4
3,337,27,1,3,1,0,5.000000000000003,206,3,-1.2,8,4
0,338,50,0,8,2,0.6000000000000009,6.000000000000008,423,1,0.8,11,8
1,338,50,0,8,0,0.5999999999999989,5.9999999999999885,585,1,2,9,8
2,338,33,1,4,1,0,5.000000000000001,239,0,0,7,5
3,338,38,0,5,1,0,0,285,1,-1.2,9,5
0,339,50,0,8,3,0.6000000000000006,6.000000000000006,429,1,2,9,8
1,339,50,0,10,0,1.799999999999998,17.99999999999998,585,1,2,9,10
2,339,50,0,9,2,1.1999999999999993,11.999999999999991,555,0,1,7,9
3,339,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,249,0,1,8,7
0,340,50,1,8,1,0.6,12.00000000000001,429,0,2,10,9
1,340,21,0,2,0,0,0,102,2,-1.2,5,2
2,340,50,0,8,0,0.6,6,609,2,0.8,9,8
3,340,45,0,6,0,0,0,246,0,-1,5,6
0,341,50,1,7,1,8.049116928532385e-16,6.000000000000007,351,0,2,8,8
1,341,50,0,9,0,1.1999999999999975,11.999999999999975,855,4,0.8,8,9
2,341,50,0,9,1,1.1999999999999984,11.999999999999984,573,0,1,7,9
3,341,33,0,4,3,0,0,240,0,-1,6,4
0,342,50,0,8,1,0.6000000000000006,6.000000000000006,369,2,0.8,11,8
1,342,44,1,6,0,0,6,618,0,0,6,7
2,342,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,303,0,1,11,7
3,342,21,0,2,3,0,0,150,4,-1.2,5,2
0,343,50,0,8,2,0.6000000000000009,6.000000000000008,435,0,1,12,8
1,343,50,0,12,0,2.9999999999999973,29.99999999999997,951,1,0.8,12,12
2,343,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,10,8
3,343,50,0,8,1,0.6000000000000006,6.000000000000006,273,1,2,9,8
0,344,50,0,9,0,1.2000000000000006,12.000000000000004,393,0,1,11,9
1,344,38,1,5,0,0,6,663,4,-1.2,10,6
2,344,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,381,2,0.8,8,7
3,344,21,0,2,0,0,0,102,0,-1,5,2
0,345,50,1,8,1,0.6000000000000001,12.000000000000002,495,0,2,8,9
1,345,38,1,5,0,0,5.999999999999998,315,0,0,8,6
2,345,50,0,9,0,1.199999999999997,11.99999999999997,849,2,0.8,8,9
3,345,39,1,5,0,0,5.000000000000004,212,0,0,8,6
0,346,38,0,5,0,0,0,369,2,-1.2,7,5
1,346,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,346,15,0,1,0,0,0,75,2,-1.2,6,1
3,346,9,1,0,0,0,5.000000000000001,77,3,-1.2,4,1
0,347,50,0,8,2,0.6000000000000006,6.000000000000006,417,1,2,11,8
1,347,50,0,9,0,1.1999999999999993,11.999999999999991,477,0,1,9,9
2,347,50,0,11,1,2.399999999999997,23.999999999999968,939,0,1,11,11
3,347,50,0,8,2,0.6000000000000005,6.000000000000005,315,0,1,10,8
0,348,50,1,8,2,0.6000000000000008,12.000000000000004,375,0,2,9,9
1,348,50,0,10,0,1.7999999999999967,17.999999999999964,813,0,1,9,10
2,348,50,0,9,2,1.199999999999999,11.99999999999999,489,3,0.8,9,9
3,348,50,1,8,0,0.6000000000000008,12.000000000000004,303,0,2,8,9
0,349,33,0,4,0,0,0,222,0,-1,6,4
1,349,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,349,50,0,9,0,1.1999999999999993,11.999999999999991,453,4,0.8,9,9
3,349,27,1,3,0,0,5.000000000000001,164,3,-1.2,6,4
0,350,50,0,7,0,0,0,519,2,-0.2,7,7
1,350,27,0,3,0,0,0,183,4,-1.2,7,3
2,350,21,1,2,0,0,5.000000000000003,107,0,0,5,3
3,350,21,1,2,1,0,5.000000000000001,95,0,0,5,3
0,351,9,1,0,0,0,5.000000000000001,65,0,-1,5,1
1,351,21,0,2,0,0,0,132,1,-1.2,5,2
2,351,21,0,2,0,0,0,132,0,-1,5,2
3,351,9,1,0,0,0,5.000000000000001,59,2,-1.2,7,1
0,352,50,0,9,0,1.199999999999997,11.99999999999997,699,2,0.8,6,9
1,352,9,0,0,0,0,0,36,0,-1,5,0
2,352,15,0,1,0,0,0,75,2,-1.2,7,1
3,352,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,353,50,0,7,3,9.15933995315754e-16,9.15933995315754e-15,495,0,1,11,7
1,353,50,1,10,0,1.7999999999999994,23.999999999999996,525,0,2,10,11
2,353,50,0,9,0,1.2,11.999999999999998,381,0,1,10,9
3,353,50,0,8,0,0.6000000000000004,6.000000000000004,261,1,2,11,8
0,354,39,1,5,3,0,5.000000000000004,242,0,0,10,6
1,354,50,0,8,0,0.5999999999999976,5.999999999999976,663,0,1,11,8
2,354,50,0,9,2,1.1999999999999988,11.999999999999988,525,2,0.8,9,9
3,354,27,1,4,0,0.6,11.999999999999998,158,0,0,7,5
0,355,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,10,8
1,355,50,0,9,0,1.199999999999997,11.99999999999997,645,0,1,9,9
2,355,50,1,10,1,1.7999999999999967,23.999999999999968,885,0,2,8,11
3,355,45,0,6,1,0,0,186,0,-1,5,6
0,356,21,1,2,1,0,5.000000000000003,125,0,0,5,3
1,356,21,0,2,0,0,0,114,2,-1.2,5,2
2,356,50,0,8,0,0.6,6,609,1,0.8,8,8
3,356,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
0,357,50,0,9,0,1.1999999999999993,11.999999999999991,447,0,1,8,9
1,357,27,0,3,0,0,0,129,0,-1,8,3
2,357,39,0,5,0,0,0,279,2,-1.2,8,5
3,357,15,0,1,0,0,0,75,0,-1,5,1
0,358,50,0,8,4,0.6000000000000005,6.000000000000005,417,2,1.5,10,8
1,358,50,0,10,0,1.7999999999999976,17.999999999999975,717,0,1,9,10
2,358,50,0,8,0,0.6000000000000005,6.000000000000005,381,0,1,9,8
3,358,50,0,8,0,0.6000000000000006,6.000000000000006,321,1,2,10,8
0,359,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,459,0,1,10,7
1,359,50,1,8,0,0.6,11.99999999999998,657,0,2,8,9
2,359,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,9,7
3,359,33,1,4,1,0,5.000000000000004,173,0,0,7,5
0,360,33,0,4,0,0,0,168,2,-1.2,6,4
1,360,9,0,0,0,0,0,36,2,-1.2,4,0
2,360,21,0,2,0,0,0,90,0,-1,5,2
3,360,9,1,0,0,0,5.000000000000001,47,3,-1.2,3,1
0,361,39,1,5,2,0,5.000000000000005,254,0,0,7,6
1,361,27,0,3,0,0,0,123,0,-1,6,3
2,361,50,0,8,0,0.5999999999999971,5.999999999999971,819,3,0.8,7,8
3,361,21,1,3,1,0.6,11.999999999999998,137,0,0,5,4
0,362,50,0,8,3,0.6,6,375,0,1,10,8
1,362,50,0,12,0,2.999999999999997,29.999999999999968,915,1,0.8,13,12
2,362,50,0,10,1,1.7999999999999998,17.999999999999996,459,1,2,9,10
3,362,50,0,8,2,0.6000000000000008,6.000000000000007,315,0,1,9,8
0,363,50,0,9,0,1.2000000000000004,12.000000000000004,381,1,2,8,9
1,363,9,0,1,0,0.6,5.999999999999999,36,3,-1.2,7,1
2,363,38,0,5,0,0,0,375,0,-1,9,5
3,363,21,0,2,1,0,0,120,4,-1.2,5,2
0,364,15,1,1,0,0,5.000000000000002,110,0,-1,6,2
1,364,27,1,3,0,0,5.000000000000003,140,0,0,8,4
2,364,33,0,4,0,0,0,192,0,-1,6,4
3,364,21,1,2,0,0,5.000000000000002,131,2,-1.2,5,3
0,365,50,0,9,2,1.2000000000000002,12.000000000000002,489,0,1,9,9
1,365,44,0,6,0,0,0,414,4,-1.2,7,6
2,365,27,0,3,0,0,0,171,0,-1,7,3
3,365,33,0,4,2,0,0,192,4,-1.2,7,4
0,366,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
1,366,33,0,4,0,0,0,216,0,-1,6,4
2,366,50,0,8,0,0.5999999999999993,5.999999999999993,453,3,0.8,10,8
3,366,15,1,1,0,0,5.000000000000001,128,2,-1.2,7,2
0,367,50,0,10,0,1.799999999999999,17.99999999999999,495,1,2,7,10
1,367,15,1,1,0,0,5.000000000000002,92,4,-1.2,6,2
2,367,39,0,5,0,0,0,279,2,-1.2,8,5
3,367,9,1,0,0,0,5.000000000000001,65,0,-1,4,1
0,368,50,0,9,1,1.2000000000000006,12.000000000000004,315,1,2,11,9
1,368,32,0,4,0,0,0,372,2,-1.2,6,4
2,368,50,0,8,0,0.5999999999999998,5.999999999999997,441,3,0.8,10,8
3,368,39,1,5,0,0,5.000000000000004,236,0,0,9,6
0,369,50,1,8,2,0.6000000000000005,12.000000000000004,411,0,2,9,9
1,369,33,0,4,0,0,0,180,2,-1.2,6,4
2,369,50,0,8,0,0.5999999999999971,5.999999999999971,795,3,0.8,8,8
3,369,15,1,2,0,0.6,11.999999999999998,74,0,-1,7,3
0,370,50,0,8,1,0.6000000000000004,6.000000000000004,339,1,2,10,8
1,370,50,0,8,0,0.5999999999999995,5.999999999999995,477,0,1,8,8
2,370,50,0,9,1,1.2000000000000004,12.000000000000004,399,1,2,8,9
3,370,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,267,0,1,11,7
0,371,50,0,8,1,0.6000000000000006,6.000000000000006,423,0,1,10,8
1,371,33,0,4,0,0,0,198,0,-1,5,4
2,371,50,1,7,0,0,5.999999999999975,615,0,1,9,8
3,371,15,0,1,1,0,0,63,0,-1,6,1
0,372,50,0,8,4,0.6000000000000005,6.000000000000005,429,0,1,10,8
1,372,50,1,10,0,1.7999999999999972,23.99999999999997,963,4,0.8,11,11
2,372,50,0,9,2,1.2000000000000004,12.000000000000004,399,1,2,9,9
3,372,39,0,6,2,0.6,5.999999999999999,225,4,-1.2,11,6
0,373,39,0,5,0,0,0,303,2,-1.2,8,5
1,373,15,1,1,0,0,5.000000000000001,92,0,0,6,2
2,373,27,0,3,0,0,0,123,0,-1,8,3
3,373,21,1,2,0,0,5.000000000000002,149,3,-1.2,5,3
0,374,50,0,8,2,0.6000000000000006,6.000000000000006,327,1,2,7,8
1,374,50,0,11,0,2.399999999999997,23.99999999999997,861,1,0.8,9,11
2,374,50,0,8,2,0.6,5.999999999999999,429,0,1,8,8
3,374,50,0,8,1,0.6000000000000008,6.000000000000007,309,0,1,10,8
0,375,50,0,12,0,2.9999999999999987,29.999999999999982,735,1,2,9,12
1,375,21,1,2,0,0,5.000000000000003,113,0,0,5,3
2,375,32,0,4,0,0,0,270,0,-1,6,4
3,375,9,1,0,0,0,5.000000000000001,41,0,0,6,1
0,376,50,0,10,0,1.799999999999999,17.99999999999999,657,0,1,7,10
1,376,32,0,4,0,0,0,264,1,-1.2,6,4
2,376,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,376,27,1,3,0,0,5.000000000000001,116,0,0,6,4
0,377,9,1,0,1,0,5.000000000000001,59,0,-1,6,1
1,377,32,0,4,0,0,0,408,1,-1.2,6,4
2,377,27,0,3,0,0,0,189,4,-1.2,7,3
3,377,21,0,2,2,0,0,126,4,-1.2,5,2
0,378,39,1,5,1,0,5.000000000000003,284,0,0,10,6
1,378,33,0,4,0,0,0,198,1,-1.2,6,4
2,378,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,378,39,0,5,0,0,0,309,2,-1.2,9,5
0,379,50,0,8,0,0.5999999999999993,5.999999999999993,465,2,0.8,9,8
1,379,15,0,1,0,0,0,81,0,-1,7,1
2,379,39,0,5,0,0,0,237,2,-1.2,9,5
3,379,21,1,2,0,0,5.000000000000001,119,3,-1.2,5,3
0,380,39,0,5,0,0,0,273,2,-1.2,7,5
1,380,15,0,1,0,0,0,69,2,-1.2,6,1
2,380,27,0,3,0,0,0,159,2,-1.2,7,3
3,380,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,381,45,0,6,0,0,0,414,2,-1.2,7,6
1,381,21,0,2,0,0,0,132,0,-1,5,2
2,381,33,1,4,0,0,5.000000000000001,257,0,0,6,5
3,381,21,1,2,0,0,5.000000000000002,143,3,-1.2,5,3
0,382,50,0,8,4,0.6000000000000009,6.000000000000008,471,0,1,8,8
1,382,50,0,9,0,1.1999999999999995,11.999999999999996,417,1,0.8,8,9
2,382,39,0,5,0,0,0,231,0,-1,9,5
3,382,50,1,7,3,0,5.999999999999993,441,4,-0.2,9,8
0,383,50,1,11,0,2.3999999999999986,29.999999999999982,735,0,2,9,12
1,383,15,0,1,0,0,0,57,4,-1.2,7,1
2,383,38,0,5,0,0,0,471,2,-1.2,7,5
3,383,21,0,2,0,0,0,126,1,-1.2,5,2
0,384,9,1,0,0,0,5.000000000000001,77,0,-1,6,1
1,384,15,0,1,0,0,0,87,2,-1.2,6,1
2,384,27,0,3,0,0,0,141,0,-1,6,3
3,384,15,0,1,0,0,0,81,4,-1.2,6,1
0,385,50,0,8,1,0.6000000000000009,6.000000000000008,447,1,2,9,8
1,385,38,0,6,0,0.6,5.999999999999999,339,0,-1,8,6
2,385,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,375,0,1,10,7
3,385,39,1,5,0,0,5.000000000000005,266,3,-1.2,11,6
0,386,26,1,3,3,0,5.999999999999997,291,0,-1,8,4
1,386,50,0,9,2,1.1999999999999988,11.999999999999988,579,0,1,10,9
2,386,33,1,5,1,0.6,11.999999999999998,299,4,-1.2,6,6
3,386,44,1,6,3,0,5.9999999999999885,498,0,0,6,7
0,387,50,0,10,0,1.799999999999998,17.99999999999998,705,2,0.8,8,10
1,387,9,0,0,0,0,0,36,2,-1.2,5,0
2,387,26,0,3,0,0,0,237,2,-1.2,6,3
3,387,15,0,1,0,0,0,63,0,-1,6,1
0,388,50,0,7,4,6.938893903907228e-16,6.9388939039072276e-15,339,0,1,10,7
1,388,50,0,12,0,2.999999999999997,29.999999999999968,933,0,1,11,12
2,388,50,0,9,3,1.1999999999999993,11.999999999999991,465,1,0.8,11,9
3,388,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,315,0,1,10,7
0,389,39,0,5,0,0,0,363,2,-1.2,7,5
1,389,21,0,2,0,0,0,84,0,-1,5,2
2,389,27,0,3,0,0,0,159,0,-1,8,3
3,389,9,0,0,0,0,0,36,0,-1,7,0
0,390,50,0,11,1,2.399999999999998,23.99999999999998,765,0,1,7,11
1,390,33,0,4,0,0,0,240,2,-1.2,7,4
2,390,21,1,2,0,0,5.000000000000002,107,0,0,5,3
3,390,21,0,2,1,0,0,126,2,-1.2,5,2
0,391,50,0,8,1,0.6000000000000003,6.000000000000003,459,0,1,9,8
1,391,50,0,11,0,2.3999999999999977,23.99999999999997,969,0,1,12,11
2,391,50,1,9,4,1.1999999999999975,17.999999999999975,819,0,2,9,10
3,391,50,0,8,0,0.6,6,339,0,1,11,8
0,392,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,7,8
1,392,50,0,10,0,1.7999999999999976,17.999999999999975,759,0,1,8,10
2,392,50,0,9,4,1.1999999999999984,11.999999999999984,591,0,1,6,9
3,392,50,0,8,0,0.6,6,357,0,1,8,8
0,393,50,0,8,2,0.6000000000000008,6.000000000000007,435,0,1,9,8
1,393,50,1,9,0,1.199999999999997,17.99999999999997,777,0,2,7,10
2,393,50,0,10,1,1.7999999999999998,17.999999999999996,471,1,2,7,10
3,393,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,303,0,1,7,7
0,394,21,2,2,0,0,11.000000000000002,167,0,0,5,4
1,394,33,1,4,0,0,5.000000000000005,269,2,-1.2,7,5
2,394,32,0,4,1,0,0,330,0,-1,6,4
3,394,39,1,5,0,0,5.000000000000004,254,0,0,8,6
0,395,33,0,4,0,0,0,222,3,-1.2,7,4
1,395,27,0,3,0,0,0,141,1,-1.2,10,3
2,395,21,1,2,0,0,5.000000000000001,83,0,0,5,3
3,395,50,0,8,0,0.6000000000000002,6.000000000000002,447,1,2,9,8
0,396,50,0,9,1,1.1999999999999995,11.999999999999996,441,0,1,8,9
1,396,38,0,5,0,0,0,315,0,-1,8,5
2,396,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,297,0,1,10,7
3,396,39,0,5,0,0,0,195,0,-1,9,5
0,397,50,1,7,4,6.938893903907228e-16,6.000000000000006,357,0,1,9,8
1,397,50,0,11,0,2.3999999999999977,23.99999999999997,849,1,0.8,10,11
2,397,50,0,9,1,1.1999999999999988,11.999999999999988,531,0,1,6,9
3,397,50,0,8,1,0.6000000000000006,6.000000000000006,297,0,1,10,8
0,398,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,465,2,0.8,8,7
1,398,33,0,5,0,0.6,5.999999999999999,168,3,-1.2,7,5
2,398,44,1,6,1,0,5.999999999999993,426,0,0,6,7
3,398,39,1,5,0,0,5.000000000000004,212,3,-1.2,11,6
0,399,50,0,7,1,0,0,435,2,-0.2,8,7
1,399,27,1,3,0,0,5.000000000000001,194,0,0,7,4
2,399,33,0,4,0,0,0,234,0,-1,6,4
3,399,21,1,2,1,0,5.000000000000002,119,0,0,5,3
0,400,50,0,8,3,0.6000000000000005,6.000000000000005,429,0,1,9,8
1,400,50,0,10,0,1.799999999999998,17.99999999999998,579,0,1,10,10
2,400,50,1,7,2,5.828670879282072e-16,6.000000000000005,315,0,2,9,8
3,400,50,0,8,2,0.6000000000000005,6.000000000000005,309,3,1.5,9,8
0,401,33,1,4,3,0,5.000000000000001,281,0,-1,6,5
1,401,50,0,10,0,1.7999999999999965,17.99999999999996,1221,2,0.8,9,10
2,401,50,0,9,2,1.199999999999998,11.99999999999998,615,1,2,9,9
3,401,39,0,5,3,0,0,231,4,-1.2,7,5
0,402,50,0,8,0,0.6000000000000004,6.000000000000004,399,1,2,8,8
1,402,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,219,0,1,11,7
2,402,50,0,9,0,1.1999999999999995,11.999999999999996,489,1,2,7,9
3,402,27,0,3,0,0,0,123,0,-1,7,3
0,403,50,0,8,4,0.6000000000000005,6.000000000000005,441,0,1,10,8
1,403,50,0,11,2,2.399999999999997,23.999999999999968,927,0,1,14,11
2,403,50,0,8,3,0.5999999999999993,5.999999999999993,495,3,1.5,9,8
3,403,50,0,8,1,0.6,6,321,0,1,10,8
0,404,50,0,8,3,0.6000000000000008,6.000000000000007,423,0,1,10,8
1,404,50,1,9,0,1.1999999999999975,17.999999999999975,753,4,0.8,8,10
2,404,50,0,8,1,0.6000000000000009,6.000000000000008,279,1,2,11,8
3,404,45,1,6,1,0,5.000000000000002,227,0,0,5,7
0,405,50,1,7,2,6.938893903907228e-16,6.000000000000006,399,0,2,8,8
1,405,50,1,7,0,5.828670879282072e-16,6.000000000000005,255,0,2,6,8
2,405,50,1,9,0,1.1999999999999984,17.999999999999982,525,0,2,5,10
3,405,27,1,3,0,0,5.000000000000001,146,0,0,7,4
0,406,50,1,8,1,0.5999999999999998,11.999999999999996,537,0,2,9,9
1,406,15,1,2,0,0.6,11.999999999999998,86,0,0,6,3
2,406,44,1,6,0,0,5.999999999999984,462,0,0,7,7
3,406,21,0,2,0,0,0,108,0,-1,5,2
0,407,27,0,3,1,0,0,195,0,-1,7,3
1,407,39,0,5,0,0,0,237,4,-1.2,8,5
2,407,50,0,9,0,1.1999999999999975,11.999999999999975,615,0,1,9,9
3,407,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,408,50,0,8,1,0.6,6,405,0,1,12,8
1,408,39,0,5,0,0,0,255,2,-1.2,11,5
2,408,50,0,8,0,0.5999999999999989,5.9999999999999885,525,3,0.8,10,8
3,408,21,0,3,0,0.6,5.999999999999999,120,1,-1.2,5,3
0,409,50,0,10,0,1.7999999999999976,17.999999999999975,639,0,1,6,10
1,409,15,0,1,0,0,0,87,1,-1.2,7,1
2,409,21,0,2,0,0,0,114,0,-1,5,2
3,409,15,1,1,1,0,5.000000000000002,98,3,-1.2,7,2
0,410,44,0,6,0,0,0,456,2,-1.2,6,6
1,410,9,0,0,0,0,0,36,3,-1.2,7,0
2,410,26,0,3,0,0,0,213,0,-1,7,3
3,410,15,0,1,0,0,0,87,4,-1.2,6,1
0,411,50,0,8,3,0.6000000000000002,6.000000000000002,405,0,1,8,8
1,411,50,0,12,0,2.9999999999999973,29.99999999999997,999,1,0.8,10,12
2,411,50,0,8,1,0.5999999999999998,5.999999999999997,495,0,1,9,8
3,411,50,0,8,0,0.6000000000000009,6.000000000000008,357,0,1,10,8
0,412,50,0,9,0,1.2000000000000002,12.000000000000002,411,0,1,9,9
1,412,33,0,4,0,0,0,132,2,-1.2,7,4
2,412,39,1,5,0,0,5.000000000000005,254,0,0,8,6
3,412,33,1,4,0,0,5.000000000000002,161,3,-1.2,6,5
0,413,50,0,8,3,0.6,6,357,0,1,9,8
1,413,45,1,6,0,0,5.000000000000005,215,0,0,5,7
2,413,50,0,9,0,1.1999999999999966,11.999999999999966,819,0,1,7,9
3,413,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,255,0,1,7,7
0,414,39,1,5,1,0,5.000000000000004,248,0,0,7,6
1,414,50,0,8,0,0.5999999999999993,5.999999999999993,495,2,0.8,10,8
2,414,50,0,9,2,1.1999999999999988,11.999999999999988,591,0,1,11,9
3,414,45,0,6,0,0,0,276,4,-1.2,8,6
0,415,50,0,8,4,0.6000000000000005,6.000000000000005,429,0,1,12,8
1,415,44,0,6,1,0,0,312,0,-1,7,6
2,415,50,0,10,0,1.7999999999999976,17.999999999999975,633,4,0.8,11,10
3,415,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,10,7
0,416,39,0,5,3,0,0,327,0,-1,10,5
1,416,50,0,9,1,1.199999999999998,11.99999999999998,711,2,0.8,8,9
2,416,50,0,9,1,1.1999999999999995,11.999999999999996,417,0,1,8,9
3,416,44,0,6,2,0,0,348,4,-1.2,6,6
0,417,39,0,5,0,0,0,231,2,-1.2,8,5
1,417,9,0,0,0,0,0,36,2,-1.2,4,0
2,417,33,0,4,0,0,0,168,2,-1.2,6,4
3,417,15,1,1,0,0,5.000000000000001,122,3,-1.2,6,2
0,418,50,0,8,2,0.6,6,459,0,1,11,8
1,418,44,1,6,0,0,5.999999999999998,384,0,0,6,7
2,418,50,0,8,0,0.5999999999999998,5.999999999999997,441,3,0.8,9,8
3,418,21,0,2,1,0,0,144,2,-1.2,5,2
0,419,50,1,8,2,0.6000000000000006,12.000000000000004,375,0,2,12,9
1,419,50,0,11,0,2.399999999999999,23.99999999999999,609,1,0.8,10,11
2,419,50,0,8,1,0.6000000000000005,6.000000000000005,381,0,1,10,8
3,419,50,0,8,1,0.6000000000000005,6.000000000000005,297,0,1,9,8
0,420,50,0,11,1,2.3999999999999977,23.99999999999997,819,0,1,7,11
1,420,21,1,2,0,0,5.000000000000002,95,0,0,5,3
2,420,33,1,4,0,0,5,233,0,0,6,5
3,420,15,0,1,0,0,0,69,1,-1.2,6,1
0,421,32,0,4,0,0,0,282,2,-1.2,6,4
1,421,9,1,0,0,0,5.000000000000001,41,0,0,4,1
2,421,21,0,2,0,0,0,120,0,-1,5,2
3,421,9,1,0,0,0,5.000000000000001,65,3,-1.2,6,1
0,422,50,1,7,3,3.6082248300317592e-16,6.000000000000003,369,0,1,7,8
1,422,50,0,11,0,2.399999999999997,23.999999999999968,1179,4,0.8,8,11
2,422,50,0,9,1,1.1999999999999984,11.999999999999984,531,0,1,7,9
3,422,27,0,3,3,0,0,171,0,-1,8,3
0,423,50,0,8,2,0.6000000000000009,6.000000000000008,393,0,1,7,8
1,423,50,0,11,0,2.3999999999999986,23.999999999999982,639,1,0.8,8,11
2,423,50,1,9,2,1.1999999999999962,17.99999999999996,1041,0,2,8,10
3,423,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,8,8
0,424,50,0,10,0,1.799999999999999,17.99999999999999,531,0,1,7,10
1,424,21,0,2,0,0,0,90,0,-1,5,2
2,424,38,0,5,0,0,0,381,2,-1.2,7,5
3,424,27,1,3,0,0,5.000000000000002,164,3,-1.2,9,4
0,425,50,0,8,1,0.6000000000000006,6.000000000000006,369,0,1,10,8
1,425,15,1,1,0,0,5.000000000000001,92,0,0,6,2
2,425,45,1,6,0,0,5.000000000000005,299,0,0,7,7
3,425,33,1,4,0,0,5.000000000000001,191,3,-1.2,7,5
0,426,50,0,8,4,0.6000000000000006,6.000000000000006,411,1,2,10,8
1,426,50,0,8,0,0.6000000000000001,6.000000000000001,345,0,1,10,8
2,426,50,0,10,1,1.7999999999999972,17.99999999999997,921,4,0.8,10,10
3,426,45,0,7,1,0.6,5.999999999999999,252,0,-1,6,7
0,427,50,0,9,0,1.1999999999999995,11.999999999999996,459,0,1,7,9
1,427,9,0,0,0,0,0,36,0,-1,5,0
2,427,32,0,4,0,0,0,300,0,-1,6,4
3,427,9,0,0,0,0,0,36,1,-1.2,5,0
0,428,39,1,5,1,0,5.000000000000006,284,0,0,8,6
1,428,50,1,7,0,1.3877787807814454e-16,6.000000000000001,363,2,0.8,9,8
2,428,50,0,8,1,0.5999999999999975,5.999999999999975,735,2,0.8,8,8
3,428,39,0,5,0,0,0,183,4,-1.2,9,5
0,429,45,0,6,1,0,0,330,2,-1.2,6,6
1,429,50,0,8,0,0.5999999999999998,5.999999999999997,495,0,1,12,8
2,429,21,0,2,0,0,0,84,2,-1.2,5,2
3,429,33,1,4,0,0,5.000000000000001,209,4,-1.2,6,5
0,430,50,1,8,4,0.6,12.00000000000001,417,0,2,8,9
1,430,50,0,10,0,1.799999999999999,17.99999999999999,501,0,1,8,10
2,430,50,0,10,2,1.7999999999999967,17.999999999999964,885,0,1,9,10
3,430,50,0,8,1,0.6000000000000006,6.000000000000006,279,0,1,8,8
0,431,39,1,5,0,0,5.000000000000006,242,0,0,10,6
1,431,27,0,3,0,0,0,171,2,-1.2,7,3
2,431,44,0,6,0,0,0,480,0,-1,7,6
3,431,15,1,1,0,0,5.000000000000001,62,0,0,6,2
0,432,33,0,4,1,0,0,174,0,-1,5,4
1,432,38,1,5,0,0,5.999999999999998,393,2,-1.2,8,6
2,432,50,0,9,0,1.2000000000000004,12.000000000000004,339,1,2,8,9
3,432,21,1,3,0,0.6,11.999999999999998,125,0,0,5,4
0,433,21,0,2,1,0,0,144,4,-1.2,5,2
1,433,39,0,5,0,0,0,195,4,-1.2,9,5
2,433,50,0,7,0,0,0,459,0,0,8,7
3,433,27,0,3,0,0,0,153,4,-1.2,7,3
0,434,50,0,8,1,0.6000000000000011,6.000000000000011,393,0,1,9,8
1,434,50,1,8,0,0.6000000000000005,12.000000000000004,327,0,2,9,9
2,434,50,0,10,0,1.7999999999999976,17.999999999999975,717,0,1,9,10
3,434,21,0,2,0,0,0,84,0,-1,5,2
0,435,21,2,2,0,0,11,191,4,-1.2,5,4
1,435,27,1,3,0,0,5.000000000000001,170,0,0,7,4
2,435,33,0,4,0,0,0,246,0,-1,6,4
3,435,21,1,2,0,0,5.000000000000002,125,0,0,5,3
0,436,50,1,11,0,2.3999999999999977,29.99999999999997,885,0,2,8,12
1,436,15,1,1,0,0,5.000000000000002,74,0,0,6,2
2,436,21,0,2,0,0,0,144,2,-1.2,5,2
3,436,15,1,1,0,0,5.000000000000001,62,0,0,7,2
0,437,50,0,10,0,1.799999999999999,17.99999999999999,525,0,1,7,10
1,437,15,0,1,0,0,0,75,2,-1.2,6,1
2,437,38,0,5,0,0,0,291,2,-1.2,8,5
3,437,15,1,1,0,0,5.000000000000001,116,3,-1.2,5,2
0,438,9,1,0,0,0,5.000000000000001,65,0,-1,3,1
1,438,21,0,2,0,0,0,96,0,-1,5,2
2,438,39,0,5,0,0,0,261,0,-1,8,5
3,438,15,1,1,0,0,5.000000000000002,104,2,-1.2,6,2
0,439,50,0,9,1,1.1999999999999988,11.999999999999988,561,1,0.8,9,9
1,439,50,0,8,0,0.6,6,675,2,0.8,9,8
2,439,15,0,2,1,0.6,5.999999999999999,63,0,-1,6,2
3,439,21,1,2,0,0,5.000000000000003,137,4,-1.2,5,3
0,440,50,1,7,4,6.938893903907228e-16,6.000000000000006,435,0,2,8,8
1,440,50,0,10,0,1.7999999999999985,17.999999999999982,651,1,0.8,13,10
2,440,50,1,9,2,1.1999999999999995,17.999999999999996,429,0,2,9,10
3,440,50,0,8,1,0.6000000000000008,6.000000000000007,291,0,1,10,8
0,441,50,1,8,3,0.6000000000000005,12.000000000000004,459,0,1,13,9
1,441,50,0,11,0,2.3999999999999986,23.999999999999982,789,1,0.8,11,11
2,441,50,0,9,1,1.1999999999999993,11.999999999999991,531,0,1,11,9
3,441,50,0,8,2,0.6000000000000005,6.000000000000005,375,0,1,12,8
0,442,50,0,10,1,1.7999999999999998,17.999999999999996,453,0,1,9,10
1,442,27,0,3,0,0,0,99,2,-1.2,7,3
2,442,50,0,7,0,0,0,441,2,-0.2,8,7
3,442,15,1,1,0,0,5.000000000000002,92,0,-1,8,2
0,443,27,1,4,2,0.6,11.999999999999998,146,0,0,6,5
1,443,50,0,8,1,0.5999999999999985,5.999999999999985,591,0,1,12,8
2,443,45,0,6,2,0,0,360,0,-1,6,6
3,443,50,0,9,2,1.2000000000000002,12.000000000000002,345,1,2,10,9
0,444,50,0,8,0,0.6000000000000002,6.000000000000002,489,1,2,8,8
1,444,39,0,5,0,0,0,213,2,-1.2,9,5
2,444,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,357,0,1,9,7
3,444,15,1,1,0,0,5.000000000000001,74,0,0,5,2
0,445,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,279,1,0.8,9,7
1,445,38,0,5,0,0,0,315,2,-1.2,7,5
2,445,44,0,6,1,0,0,378,4,-1.2,7,6
3,445,21,0,2,0,0,0,96,0,-1,5,2
0,446,50,1,8,2,0.6000000000000002,12.000000000000002,423,0,2,9,9
1,446,50,1,9,0,1.1999999999999966,17.999999999999964,855,0,2,9,10
2,446,50,1,8,0,0.6000000000000009,12.000000000000009,375,0,2,8,9
3,446,50,0,8,2,0.6,6,333,0,1,11,8
0,447,27,1,4,2,0.6,11.999999999999998,212,0,-1,8,5
1,447,38,0,5,1,0,0,375,0,-1,9,5
2,447,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,357,0,1,8,7
3,447,27,1,3,1,0,5.000000000000002,194,0,0,8,4
0,448,50,0,8,4,0.6000000000000008,6.000000000000007,507,0,1,11,8
1,448,50,0,11,0,2.4,24,489,0,1,10,11
2,448,50,0,8,0,0.6000000000000008,6.000000000000007,291,0,1,11,8
3,448,50,0,8,4,0.5999999999999993,5.999999999999993,435,0,1,8,8
0,449,50,0,8,1,0.6000000000000006,6.000000000000006,327,1,2,9,8
1,449,33,0,4,0,0,0,192,2,-1.2,6,4
2,449,50,0,7,0,0,0,471,0,0,8,7
3,449,15,1,1,1,0,5.000000000000002,104,0,-1,7,2
0,450,50,0,9,0,1.1999999999999995,11.999999999999996,387,0,1,8,9
1,450,32,0,4,0,0,0,366,1,-1.2,6,4
2,450,9,0,0,1,0,0,42,2,-1.2,5,0
3,450,9,0,0,0,0,0,36,2,-1.2,4,0
0,451,50,0,8,1,0.6000000000000009,6.000000000000008,405,1,2,12,8
1,451,50,0,8,0,0.5999999999999995,5.999999999999995,465,0,1,8,8
2,451,50,0,10,1,1.7999999999999967,17.999999999999964,867,4,0.8,10,10
3,451,27,0,3,1,0,0,129,1,-1.2,7,3
0,452,50,0,9,1,1.2000000000000002,12.000000000000002,423,0,1,10,9
1,452,27,1,3,1,0,5.000000000000001,140,4,-1.2,8,4
2,452,38,0,5,0,0,0,315,4,-1.2,8,5
3,452,15,1,1,0,0,5.000000000000002,74,0,0,6,2
0,453,50,1,8,2,0.6000000000000006,12.000000000000004,387,0,2,12,9
1,453,50,0,10,0,1.7999999999999994,17.999999999999993,525,0,1,11,10
2,453,50,0,8,1,0.5999999999999986,5.999999999999986,525,0,1,10,8
3,453,50,0,8,0,0.6000000000000005,6.000000000000005,357,0,1,12,8
0,454,50,0,11,0,2.399999999999999,23.99999999999999,609,0,1,7,11
1,454,21,0,2,0,0,0,102,1,-1.2,5,2
2,454,33,0,4,0,0,0,222,2,-1.2,6,4
3,454,27,0,3,0,0,0,171,0,-1,10,3
0,455,33,0,4,0,0,0,210,0,-1,6,4
1,455,15,0,1,0,0,0,69,4,-1.2,7,1
2,455,44,0,6,0,0,0,528,0,-1,7,6
3,455,33,0,4,0,0,0,186,4,-1.2,6,4
0,456,50,1,8,0,0.6000000000000005,12.000000000000004,405,0,2,9,9
1,456,44,0,6,0,0,0,348,4,-1.2,6,6
2,456,39,0,5,0,0,0,171,0,-1,8,5
3,456,21,0,2,0,0,0,108,2,-1.2,5,2
0,457,50,0,11,0,2.399999999999998,23.99999999999998,753,1,2,8,11
1,457,27,0,3,0,0,0,183,1,-1.2,7,3
2,457,39,0,5,1,0,0,255,2,-1.2,9,5
3,457,21,1,2,0,0,5.000000000000001,113,0,0,5,3
0,458,50,0,10,2,1.7999999999999994,17.999999999999993,615,1,2,6,10
1,458,27,0,3,0,0,0,159,1,-1.2,8,3
2,458,33,0,4,0,0,0,204,2,-1.2,7,4
3,458,27,1,3,1,0,5.000000000000001,206,3,-1.2,9,4
0,459,50,0,8,1,0.5999999999999989,5.9999999999999885,633,2,0.8,7,8
1,459,27,0,3,0,0,0,147,2,-1.2,6,3
2,459,33,0,4,0,0,0,144,3,-1.2,6,4
3,459,27,0,3,0,0,0,147,1,-1.2,6,3
0,460,50,0,9,1,1.1999999999999993,11.999999999999991,555,0,1,11,9
1,460,33,0,4,0,0,0,234,1,-1.2,7,4
2,460,15,1,1,0,0,5.000000000000001,62,0,0,7,2
3,460,44,0,6,0,0,0,288,3,-1.2,6,6
0,461,9,2,0,0,0,11,113,2,-1.2,6,2
1,461,9,0,0,0,0,0,36,2,-1.2,5,0
2,461,21,0,2,0,0,0,126,0,-1,5,2
3,461,15,1,1,0,0,5.000000000000001,74,0,0,6,2
0,462,15,1,2,1,0.6,11.999999999999998,104,0,0,6,3
1,462,33,0,4,0,0,0,252,1,-1.2,7,4
2,462,21,1,2,1,0,5.000000000000001,113,0,0,5,3
3,462,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,297,0,1,7,7
0,463,27,1,3,1,0,5.000000000000004,194,0,-1,7,4
1,463,44,1,6,0,0,5.9999999999999885,456,0,-1,7,7
2,463,50,0,8,0,0.6000000000000006,6.000000000000006,351,1,0.8,10,8
3,463,50,1,7,1,1.3877787807814454e-16,6.000000000000001,279,0,2,8,8
0,464,50,1,7,5,1.3877787807814454e-16,6.000000000000001,447,0,1,10,8
1,464,50,1,10,0,1.7999999999999967,23.999999999999968,891,0,2,9,11
2,464,50,0,9,1,1.2000000000000004,12.000000000000004,351,1,2,8,9
3,464,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,327,0,1,9,7
0,465,50,0,8,6,0.6000000000000001,6.000000000000001,495,0,1,10,8
1,465,50,0,10,1,1.7999999999999985,17.999999999999982,573,0,1,9,10
2,465,50,1,8,0,0.6000000000000005,12.000000000000004,327,0,2,12,9
3,465,50,1,8,3,0.5999999999999998,11.999999999999996,387,0,2,8,9
0,466,50,0,9,0,1.2000000000000006,12.000000000000004,411,0,1,8,9
1,466,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,466,33,1,4,0,0,5.000000000000001,245,0,0,6,5
3,466,15,0,1,0,0,0,87,1,-1.2,6,1
0,467,50,0,9,2,1.2000000000000002,12.000000000000002,429,1,2,12,9
1,467,39,0,5,1,0,0,213,2,-1.2,7,5
2,467,50,0,8,1,0.5999999999999975,5.999999999999975,705,3,0.8,9,8
3,467,21,0,3,0,0.6,5.999999999999999,102,0,-1,5,3
0,468,50,0,9,1,1.2000000000000006,12.000000000000004,363,1,2,12,9
1,468,50,0,11,1,2.3999999999999986,23.999999999999982,585,0,1,10,11
2,468,50,1,8,1,0.5999999999999998,11.999999999999996,459,0,2,9,9
3,468,50,0,8,1,0.6000000000000005,6.000000000000005,285,3,1.5,11,8
0,469,50,1,7,1,4.718447854656915e-16,6.000000000000004,351,0,1,10,8
1,469,50,0,10,0,1.799999999999999,17.99999999999999,417,0,1,7,10
2,469,50,0,9,2,1.199999999999997,11.99999999999997,717,0,1,8,9
3,469,50,0,8,2,0.6000000000000009,6.000000000000008,297,1,2,10,8
0,470,50,0,7,5,1.3877787807814454e-16,1.3877787807814457e-15,429,0,1,8,7
1,470,50,0,11,0,2.399999999999997,23.999999999999968,1083,0,1,10,11
2,470,50,0,9,3,1.1999999999999995,11.999999999999996,477,0,1,7,9
3,470,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,279,0,1,10,7
0,471,50,0,8,2,0.5999999999999995,5.999999999999995,525,2,0.8,8,8
1,471,21,0,2,0,0,0,108,2,-1.2,5,2
2,471,38,0,5,0,0,0,393,2,-1.2,7,5
3,471,21,0,2,0,0,0,96,0,-1,5,2
0,472,33,0,4,0,0,0,228,2,-1.2,6,4
1,472,15,0,1,0,0,0,75,2,-1.2,6,1
2,472,27,0,3,0,0,0,123,2,-1.2,8,3
3,472,9,1,0,0,0,5.000000000000001,65,0,-1,4,1
0,473,50,0,10,1,1.799999999999998,17.99999999999998,681,0,1,8,10
1,473,21,0,2,0,0,0,96,2,-1.2,5,2
2,473,38,0,5,0,0,0,411,3,-1.2,7,5
3,473,21,0,2,1,0,0,108,1,-1.2,5,2
0,474,21,2,2,0,0,11.000000000000002,149,4,-1.2,5,4
1,474,33,0,4,0,0,0,228,2,-1.2,6,4
2,474,44,0,6,0,0,0,366,0,-1,7,6
3,474,21,1,2,1,0,5.000000000000002,137,0,0,5,3
0,475,50,0,8,1,0.6000000000000001,6.000000000000001,423,0,1,10,8
1,475,50,0,7,0,0,0,429,2,-0.2,10,7
2,475,27,0,3,2,0,0,201,0,-1,6,3
3,475,33,1,4,0,0,5.000000000000002,173,4,-1.2,6,5
0,476,50,0,10,0,1.799999999999999,17.99999999999999,519,1,2,9,10
1,476,26,0,3,0,0,0,225,0,-1,7,3
2,476,44,0,6,0,0,0,372,2,-1.2,7,6
3,476,9,1,0,0,0,5.000000000000001,41,0,0,6,1
0,477,50,0,9,0,1.2000000000000002,12.000000000000002,375,0,1,9,9
1,477,33,0,4,0,0,0,210,2,-1.2,7,4
2,477,50,0,9,0,1.1999999999999984,11.999999999999984,549,4,0.8,10,9
3,477,15,0,1,1,0,0,63,0,-1,5,1
0,478,50,0,10,0,1.799999999999999,17.99999999999999,579,0,1,9,10
1,478,26,0,3,0,0,0,267,2,-1.2,8,3
2,478,44,0,6,0,0,0,420,2,-1.2,6,6
3,478,9,0,0,1,0,0,42,0,-1,4,0
0,479,50,1,8,2,0.6000000000000005,12.000000000000004,435,0,2,10,9
1,479,50,1,8,1,0.5999999999999993,11.999999999999991,459,0,1,11,9
2,479,50,1,7,0,4.718447854656915e-16,6.000000000000004,243,0,2,8,8
3,479,45,1,6,2,0,5.000000000000001,311,0,-1,8,7
0,480,50,0,11,0,2.399999999999999,23.99999999999999,609,1,2,6,11
1,480,15,1,1,0,0,5.000000000000001,92,0,0,5,2
2,480,27,1,3,0,0,5.000000000000003,146,0,0,8,4
3,480,9,1,0,0,0,5.000000000000001,65,0,-1,6,1
0,481,50,1,10,1,1.7999999999999994,23.999999999999996,537,0,2,8,11
1,481,33,0,4,0,0,0,210,0,-1,5,4
2,481,50,0,7,0,0,0,627,2,-0.2,7,7
3,481,15,1,2,0,0.6,11.999999999999998,86,0,0,7,3
0,482,50,0,8,4,0.6000000000000008,6.000000000000007,429,0,1,10,8
1,482,50,0,11,1,2.399999999999998,23.99999999999998,699,0,1,10,11
2,482,50,0,8,3,0.6,5.999999999999999,429,0,1,10,8
3,482,50,0,8,3,0.5999999999999996,5.9999999999999964,393,0,1,11,8
0,483,50,0,11,0,2.399999999999997,23.99999999999997,951,0,1,8,11
1,483,9,0,0,0,0,0,36,1,-1.2,4,0
2,483,26,0,3,0,0,0,195,0,-1,8,3
3,483,9,1,0,0,0,5.000000000000001,59,3,-1.2,4,1
0,484,50,1,8,3,0.6000000000000009,12.000000000000009,453,0,2,10,9
1,484,50,0,11,1,2.3999999999999977,23.99999999999997,921,1,2,12,11
2,484,50,0,9,1,1.2,11.999999999999998,453,1,2,8,9
3,484,50,0,8,3,0.6000000000000005,6.000000000000005,339,0,1,11,8
0,485,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
1,485,27,0,3,0,0,0,165,0,-1,7,3
2,485,50,0,7,0,0,0,477,0,0,8,7
3,485,9,1,0,0,0,5.000000000000001,77,2,-1.2,6,1
0,486,50,0,10,0,1.799999999999998,17.99999999999998,591,0,1,6,10
1,486,15,1,1,0,0,5.000000000000002,74,0,0,6,2
2,486,32,0,4,0,0,0,330,2,-1.2,6,4
3,486,15,1,1,0,0,5.000000000000002,74,0,0,5,2
0,487,39,1,5,2,0,5.000000000000005,326,0,0,8,6
1,487,50,1,7,0,4.718447854656915e-16,6.000000000000004,321,2,0.8,11,8
2,487,50,0,8,0,0.5999999999999989,5.9999999999999885,513,2,0.8,7,8
3,487,27,1,3,0,0,5.000000000000001,188,0,-1,9,4
0,488,15,0,1,0,0,0,81,0,-1,7,1
1,488,15,1,1,1,0,5.000000000000001,98,0,-1,6,2
2,488,33,0,4,0,0,0,186,0,-1,6,4
3,488,21,0,2,0,0,0,102,4,-1.2,5,2
0,489,50,1,7,2,8.049116928532385e-16,6.000000000000007,423,0,2,8,8
1,489,50,0,8,0,0.5999999999999984,5.999999999999984,573,1,2,9,8
2,489,33,1,4,0,0,5.000000000000004,185,0,0,5,5
3,489,39,0,5,1,0,0,237,2,-1.2,11,5
0,490,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,405,2,0.8,7,7
1,490,15,1,1,0,0,5.000000000000001,62,0,0,7,2
2,490,27,0,3,0,0,0,189,2,-1.2,7,3
3,490,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
0,491,39,1,5,1,0,5.000000000000004,260,0,0,10,6
1,491,27,0,3,0,0,0,177,2,-1.2,9,3
2,491,44,0,6,0,0,0,330,0,-1,7,6
3,491,15,1,1,0,0,5.000000000000002,98,0,-1,8,2
0,492,50,1,9,1,1.1999999999999995,17.999999999999996,423,0,2,10,10
1,492,44,0,6,0,0,0,456,4,-1.2,6,6
2,492,15,0,1,0,0,0,57,0,-1,6,1
3,492,21,1,2,2,0,5.000000000000003,149,4,-1.2,5,3
0,493,50,0,11,0,2.3999999999999986,23.999999999999982,735,0,1,7,11
1,493,21,0,2,0,0,0,114,2,-1.2,5,2
2,493,33,0,4,0,0,0,198,2,-1.2,6,4
3,493,21,1,2,0,0,5.000000000000002,107,3,-1.2,5,3
0,494,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,363,0,1,11,7
1,494,50,0,8,0,0.5999999999999989,5.9999999999999885,513,0,1,9,8
2,494,50,0,10,0,1.7999999999999972,17.99999999999997,663,0,1,11,10
3,494,45,1,7,0,0.6,11.999999999999998,257,0,0,7,8
0,495,50,0,8,2,0.6,6,375,0,1,9,8
1,495,45,0,7,0,0.6,5.999999999999999,204,3,-1.2,6,7
2,495,50,0,10,0,1.7999999999999972,17.99999999999997,783,2,0.8,9,10
3,495,50,1,7,0,4.718447854656915e-16,6.000000000000004,315,3,0.8,10,8
0,496,50,0,8,4,0.6000000000000003,6.000000000000003,411,0,1,12,8
1,496,50,1,9,2,1.1999999999999984,17.999999999999982,609,4,0.8,9,10
2,496,50,1,8,1,0.5999999999999993,11.999999999999991,489,0,2,7,9
3,496,44,0,6,5,0,0,360,0,-1,6,6
0,497,50,0,11,0,2.3999999999999977,23.99999999999997,669,0,1,7,11
1,497,15,0,1,0,0,0,81,2,-1.2,7,1
2,497,33,0,4,0,0,0,246,2,-1.2,6,4
3,497,15,0,1,1,0,0,87,0,-1,7,1
0,498,33,1,4,2,0,5.000000000000004,245,0,0,5,5
1,498,21,1,2,0,0,5.000000000000003,113,0,0,5,3
2,498,50,1,9,0,1.1999999999999966,17.999999999999964,945,3,0.8,8,10
3,498,50,0,8,0,0.6000000000000006,6.000000000000006,285,1,2,7,8
0,499,50,1,8,3,0.6,12.00000000000001,447,0,1,13,9
1,499,50,0,9,0,1.1999999999999984,11.999999999999984,507,0,1,9,9
2,499,50,0,8,1,0.6000000000000005,6.000000000000005,333,0,1,10,8
3,499,50,0,8,2,0.6,5.999999999999999,417,0,1,13,8
0,500,50,1,8,3,0.6000000000000003,12.000000000000002,399,0,2,8,9
1,500,50,0,10,0,1.7999999999999972,17.99999999999997,777,2,0.8,8,10
2,500,50,0,8,1,0.6000000000000008,6.000000000000007,309,0,1,7,8
3,500,50,0,8,0,0.6000000000000006,6.000000000000006,267,0,1,7,8
0,501,50,0,8,1,0.6000000000000003,6.000000000000003,393,0,1,7,8
1,501,20,0,2,0,0,0,174,2,-1.2,9,2
2,501,33,0,4,0,0,0,204,2,-1.2,7,4
3,501,21,1,2,1,0,5.000000000000002,131,3,-1.2,5,3
0,502,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
1,502,27,0,3,0,0,0,141,2,-1.2,7,3
2,502,44,0,6,0,0,0,414,0,-1,7,6
3,502,15,1,1,0,0,5.000000000000002,80,0,0,6,2
0,503,50,0,9,0,1.2000000000000008,12.000000000000009,417,1,2,9,9
1,503,45,1,6,0,0,5.000000000000001,299,0,0,6,7
2,503,50,0,10,0,1.7999999999999967,17.999999999999964,795,4,0.8,12,10
3,503,21,1,2,0,0,5.000000000000002,137,0,0,5,3
0,504,39,1,5,2,0,5.000000000000006,254,0,-1,8,6
1,504,50,0,10,0,1.7999999999999976,17.999999999999975,849,2,0.8,8,10
2,504,50,1,8,1,0.5999999999999986,11.999999999999986,537,2,0.8,9,9
3,504,50,0,8,0,0.6000000000000009,6.000000000000008,333,0,1,9,8
0,505,50,1,9,1,1.1999999999999993,17.999999999999993,567,0,2,8,10
1,505,38,0,5,0,0,0,351,0,-1,8,5
2,505,45,0,6,0,0,0,264,3,-1.2,6,6
3,505,39,0,5,1,0,0,207,0,-1,9,5
0,506,21,1,2,2,0,5.000000000000003,131,0,0,5,3
1,506,33,0,4,0,0,0,150,2,-1.2,6,4
2,506,45,0,6,0,0,0,366,0,-1,7,6
3,506,15,1,2,0,0.6,11.999999999999998,68,0,0,5,3
0,507,50,1,9,0,1.1999999999999984,17.999999999999982,573,0,2,5,10
1,507,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,507,26,0,3,0,0,0,207,0,-1,8,3
3,507,15,0,1,0,0,0,87,1,-1.2,7,1
0,508,45,1,6,2,0,5.000000000000002,383,0,-1,9,7
1,508,50,1,9,2,1.1999999999999988,17.99999999999999,561,2,0.8,10,10
2,508,50,1,8,0,0.6000000000000005,12.000000000000004,417,0,2,10,9
3,508,50,0,8,3,0.5999999999999993,5.999999999999993,411,1,2,12,8
0,509,50,0,8,3,0.6000000000000008,6.000000000000007,429,0,1,9,8
1,509,50,0,9,0,1.199999999999999,11.99999999999999,543,0,1,10,9
2,509,50,0,10,0,1.7999999999999972,17.99999999999997,675,0,1,10,10
3,509,39,0,6,1,0.6,5.999999999999999,207,2,-1.2,10,6
0,510,50,0,10,0,1.799999999999998,17.99999999999998,681,0,1,8,10
1,510,45,0,6,1,0,0,282,0,-1,5,6
2,510,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,243,2,0.8,9,7
3,510,21,0,3,0,0.6,5.999999999999999,120,0,-1,5,3
0,511,50,0,8,1,0.6000000000000009,6.000000000000008,393,1,0.8,11,8
1,511,39,0,5,0,0,0,225,0,-1,9,5
2,511,50,0,8,0,0.5999999999999989,5.9999999999999885,531,3,0.8,9,8
3,511,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
0,512,39,0,5,2,0,0,237,1,-1.2,8,5
1,512,32,0,4,0,0,0,222,0,-1,6,4
2,512,21,1,3,0,0.6,11.999999999999998,125,0,0,5,4
3,512,33,0,4,0,0,0,162,4,-1.2,6,4
0,513,21,1,2,0,0,5.000000000000003,131,0,0,5,3
1,513,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,363,0,1,11,7
2,513,50,0,9,0,1.2000000000000004,12.000000000000004,339,1,2,10,9
3,513,39,1,5,0,0,5.000000000000005,248,0,0,8,6
0,514,33,1,4,1,0,5.000000000000004,227,0,0,5,5
1,514,39,0,5,0,0,0,237,2,-1.2,8,5
2,514,50,0,9,0,1.1999999999999966,11.999999999999966,843,3,0.8,7,9
3,514,15,0,1,0,0,0,69,0,-1,7,1
0,515,50,0,9,1,1.1999999999999995,11.999999999999996,483,2,0.8,8,9
1,515,15,0,1,0,0,0,87,0,-1,7,1
2,515,39,1,5,0,0,5.000000000000001,272,0,0,11,6
3,515,27,1,3,0,0,5.000000000000001,140,0,0,8,4
0,516,50,0,8,2,0.6000000000000005,6.000000000000005,423,0,1,10,8
1,516,50,0,11,0,2.3999999999999986,23.999999999999982,507,2,0.8,12,11
2,516,50,0,8,1,0.6000000000000005,6.000000000000005,321,0,1,11,8
3,516,50,0,8,2,0.6000000000000005,6.000000000000005,285,0,1,10,8
0,517,50,1,8,2,0.6000000000000006,12.000000000000004,375,1,2,10,9
1,517,50,0,10,0,1.7999999999999985,17.999999999999982,651,1,0.8,10,10
2,517,50,0,9,2,1.1999999999999975,11.999999999999975,759,0,1,10,9
3,517,50,0,8,1,0.6000000000000005,6.000000000000005,375,0,1,9,8
0,518,50,0,8,3,0.6000000000000008,6.000000000000007,459,0,1,14,8
1,518,50,0,9,0,1.199999999999998,11.99999999999998,663,2,0.8,10,9
2,518,50,0,9,0,1.2000000000000002,12.000000000000002,381,0,1,11,9
3,518,45,0,6,2,0,0,288,0,-1,6,6
0,519,50,1,8,1,0.5999999999999998,11.999999999999996,435,0,2,10,9
1,519,45,0,6,1,0,0,312,0,-1,6,6
2,519,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,303,0,1,10,7
3,519,39,0,6,0,0.6,5.999999999999999,243,2,-1.2,10,6
0,520,50,0,10,0,1.799999999999999,17.99999999999999,555,0,1,6,10
1,520,15,0,1,0,0,0,87,0,-1,7,1
2,520,21,0,2,0,0,0,114,2,-1.2,5,2
3,520,15,1,1,0,0,5.000000000000002,116,3,-1.2,6,2
0,521,50,0,7,1,0,0,447,2,-0.2,7,7
1,521,15,0,1,0,0,0,51,2,-1.2,4,1
2,521,27,0,3,0,0,0,123,2,-1.2,8,3
3,521,15,1,1,0,0,5.000000000000001,80,3,-1.2,6,2
0,522,50,1,9,1,1.1999999999999993,17.999999999999993,591,0,2,7,10
1,522,27,0,3,0,0,0,147,2,-1.2,9,3
2,522,27,0,3,0,0,0,171,0,-1,8,3
3,522,39,0,5,1,0,0,243,3,-1.2,9,5
0,523,50,0,9,0,1.2000000000000004,12.000000000000004,453,1,2,10,9
1,523,39,0,5,0,0,0,225,2,-1.2,9,5
2,523,50,0,8,0,0.5999999999999975,5.999999999999975,621,3,0.8,9,8
3,523,15,1,1,0,0,5.000000000000002,86,0,-1,8,2
0,524,50,0,8,1,0.6000000000000005,6.000000000000005,267,0,1,9,8
1,524,50,0,7,0,0,0,549,2,-0.2,9,7
2,524,50,0,9,1,1.1999999999999995,11.999999999999996,453,4,0.8,9,9
3,524,27,1,3,1,0,5.000000000000002,140,0,0,6,4
0,525,21,0,2,0,0,0,156,2,-1.2,5,2
1,525,9,0,0,0,0,0,36,1,-1.2,6,0
2,525,15,0,1,0,0,0,75,2,-1.2,6,1
3,525,9,1,0,0,0,5.000000000000001,77,3,-1.2,4,1
0,526,50,0,10,1,1.7999999999999998,17.999999999999996,525,0,1,8,10
1,526,27,0,3,0,0,0,177,2,-1.2,9,3
2,526,39,0,5,0,0,0,171,2,-1.2,9,5
3,526,27,1,3,0,0,5.000000000000004,188,3,-1.2,9,4
0,527,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,315,1,0.8,11,7
1,527,50,0,8,0,0.5999999999999985,5.999999999999985,657,0,1,10,8
2,527,27,0,3,1,0,0,117,0,-1,5,3
3,527,33,1,4,1,0,5.000000000000005,203,4,-1.2,6,5
0,528,50,1,8,2,0.6000000000000002,12.000000000000002,381,0,1,12,9
1,528,50,0,7,1,0,0,531,2,-0.2,11,7
2,528,27,1,3,1,0,5,188,0,0,6,4
3,528,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,399,3,0.8,10,7
0,529,39,1,5,0,0,5.000000000000004,188,0,0,8,6
1,529,50,0,7,0,0,0,405,4,-0.2,7,7
2,529,50,0,10,0,1.7999999999999967,17.999999999999964,813,0,1,7,10
3,529,21,1,2,1,0,5.000000000000002,143,0,0,5,3
0,530,50,0,9,1,1.2000000000000004,12.000000000000004,513,1,2,10,9
1,530,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,363,2,0.8,9,7
2,530,39,1,5,1,0,5.000000000000006,260,0,0,9,6
3,530,45,0,6,2,0,0,246,1,-1.2,7,6
0,531,33,1,4,2,0,5.000000000000005,227,0,0,6,5
1,531,50,1,7,0,0,5.9999999999999885,483,0,0,10,8
2,531,50,1,7,0,5.828670879282072e-16,6.000000000000005,291,4,0.8,9,8
3,531,50,1,7,1,3.6082248300317592e-16,6.000000000000003,261,0,2,8,8
0,532,50,0,8,3,0.6000000000000003,6.000000000000003,435,0,1,10,8
1,532,50,1,8,0,0.5999999999999971,11.99999999999997,873,4,0.8,10,9
2,532,50,0,9,2,1.1999999999999993,11.999999999999991,465,1,2,9,9
3,532,39,0,6,0,0.6,5.999999999999999,207,4,-1.2,9,6
0,533,50,0,9,2,1.2,11.999999999999998,435,1,2,9,9
1,533,33,0,4,0,0,0,180,2,-1.2,6,4
2,533,50,0,7,0,0,0,651,2,-0.2,9,7
3,533,21,1,3,0,0.6,11.999999999999998,113,0,-1,5,4
0,534,50,1,9,0,1.1999999999999993,17.999999999999993,465,0,2,9,10
1,534,9,0,0,0,0,0,36,2,-1.2,6,0
2,534,50,0,7,0,0,0,645,2,-0.2,8,7
3,534,27,0,3,0,0,0,177,0,-1,5,3
0,535,33,0,4,0,0,0,210,2,-1.2,6,4
1,535,9,0,0,0,0,0,36,2,-1.2,5,0
2,535,27,1,3,0,0,5.000000000000001,152,0,0,7,4
3,535,9,1,0,0,0,5.000000000000001,59,3,-1.2,4,1
0,536,15,0,1,1,0,0,63,0,-1,7,1
1,536,38,0,5,0,0,0,429,0,-1,8,5
2,536,50,0,9,0,1.1999999999999982,11.99999999999998,597,0,1,9,9
3,536,27,1,3,2,0,5.000000000000002,152,0,0,6,4
0,537,50,0,8,3,0.6000000000000006,6.000000000000006,393,0,1,12,8
1,537,50,0,8,1,0.5999999999999971,5.999999999999971,825,2,0.8,8,8
2,537,50,0,9,1,1.1999999999999988,11.999999999999988,423,0,1,9,9
3,537,39,0,5,3,0,0,249,4,-1.2,9,5
0,538,21,0,2,1,0,0,126,2,-1.2,5,2
1,538,39,0,5,0,0,0,249,0,-1,10,5
2,538,50,0,7,1,0,0,417,0,0,8,7
3,538,27,1,3,0,0,5.000000000000002,134,0,0,7,4
0,539,50,0,8,0,0.6000000000000006,6.000000000000006,321,0,1,10,8
1,539,33,0,4,0,0,0,270,2,-1.2,6,4
2,539,50,0,8,0,0.5999999999999984,5.999999999999984,543,3,0.8,7,8
3,539,9,0,0,1,0,0,42,0,-1,3,0
0,540,39,0,5,0,0,0,285,2,-1.2,7,5
1,540,15,0,1,0,0,0,57,2,-1.2,5,1
2,540,27,0,3,0,0,0,123,2,-1.2,7,3
3,540,15,1,1,0,0,5.000000000000001,68,3,-1.2,5,2
0,541,50,0,8,0,0.6000000000000006,6.000000000000006,417,3,0.8,11,8
1,541,50,0,8,1,0.5999999999999999,5.999999999999998,489,0,1,10,8
2,541,32,1,4,1,0,5.999999999999997,282,0,0,6,5
3,541,39,0,6,0,0.6,5.999999999999999,207,2,-1.2,11,6
0,542,50,0,8,3,0.6000000000000002,6.000000000000002,435,0,1,11,8
1,542,50,0,11,1,2.399999999999997,23.99999999999997,795,4,0.8,10,11
2,542,50,0,8,1,0.6,5.999999999999999,423,0,1,8,8
3,542,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,255,0,1,10,7
0,543,50,0,12,1,2.9999999999999982,29.999999999999982,909,0,1,9,12
1,543,21,1,2,0,0,5.000000000000002,95,0,0,5,3
2,543,32,0,4,0,0,0,330,2,-1.2,6,4
3,543,21,0,2,0,0,0,96,1,-1.2,5,2
0,544,50,0,9,1,1.2000000000000002,12.000000000000002,453,0,1,11,9
1,544,39,0,5,0,0,0,267,0,-1,9,5
2,544,50,0,8,0,0.6,6,621,3,0.8,9,8
3,544,15,1,2,0,0.6,11.999999999999998,86,0,0,8,3
0,545,50,1,9,0,1.1999999999999988,17.99999999999999,531,0,2,8,10
1,545,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,545,33,0,4,0,0,0,252,2,-1.2,6,4
3,545,9,1,0,0,0,5.000000000000001,65,3,-1.2,4,1
0,546,50,0,8,2,0.6000000000000006,6.000000000000006,513,1,2,12,8
1,546,50,0,8,0,0.6,5.999999999999989,585,0,1,11,8
2,546,50,1,8,1,0.6000000000000001,12.000000000000002,405,0,2,9,9
3,546,33,1,4,1,0,5.000000000000002,161,0,0,7,5
0,547,45,1,6,1,0,5.000000000000001,371,0,0,7,7
1,547,45,0,6,0,0,0,270,1,-1.2,6,6
2,547,27,1,3,0,0,5.000000000000001,146,0,0,8,4
3,547,27,1,3,0,0,5.000000000000003,152,0,0,7,4
0,548,21,1,2,0,0,5.000000000000003,143,0,0,5,3
1,548,39,0,5,0,0,0,231,0,-1,8,5
2,548,50,0,9,0,1.199999999999999,11.99999999999999,471,4,0.8,9,9
3,548,21,0,2,0,0,0,102,4,-1.2,5,2
0,549,50,0,9,1,1.2,11.999999999999998,405,1,2,8,9
1,549,32,1,4,0,0,5.999999999999997,306,4,-1.2,6,5
2,549,39,0,5,0,0,0,231,2,-1.2,9,5
3,549,27,0,3,1,0,0,129,2,-1.2,7,3
0,550,33,1,4,2,0,5.000000000000004,227,0,0,6,5
1,550,50,0,8,0,0.5999999999999994,5.999999999999994,435,0,1,10,8
2,550,44,1,6,0,0,5.999999999999997,348,3,-1.2,6,7
3,550,45,0,6,0,0,0,240,4,-1.2,6,6
0,551,50,0,8,3,0.6000000000000006,6.000000000000006,441,3,0.8,10,8
1,551,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,297,2,0.8,9,7
2,551,50,0,10,1,1.7999999999999976,17.999999999999975,741,4,0.8,9,10
3,551,45,0,6,1,0,0,294,0,-1,6,6
0,552,33,0,4,3,0,0,300,3,-1.2,7,4
1,552,50,0,7,0,0,0,561,1,-0.2,9,7
2,552,50,0,7,1,0,0,429,1,-0.2,9,7
3,552,45,1,6,2,0,5,401,2,-1.2,7,7
0,553,50,0,11,0,2.399999999999998,23.99999999999998,789,0,1,8,11
1,553,15,1,1,0,0,5.000000000000002,86,4,-1.2,7,2
2,553,27,0,3,0,0,0,147,2,-1.2,6,3
3,553,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,554,50,0,8,2,0.6000000000000009,6.000000000000008,399,1,2,11,8
1,554,44,0,6,0,0,0,312,0,-1,5,6
2,554,50,0,10,1,1.7999999999999967,17.999999999999964,933,0,1,8,10
3,554,50,1,7,1,4.718447854656915e-16,6.000000000000004,291,3,0.8,9,8
0,555,50,0,12,0,2.999999999999998,29.99999999999997,891,1,2,9,12
1,555,15,0,1,0,0,0,63,2,-1.2,8,1
2,555,33,0,4,0,0,0,228,2,-1.2,6,4
3,555,15,1,1,0,0,5.000000000000002,74,3,-1.2,7,2
0,556,50,0,10,0,1.7999999999999985,17.999999999999982,621,0,1,5,10
1,556,21,0,2,0,0,0,156,2,-1.2,5,2
2,556,27,1,3,0,0,5.000000000000003,158,0,0,9,4
3,556,21,1,2,0,0,5.000000000000002,107,3,-1.2,5,3
0,557,27,1,3,3,0,5.000000000000001,308,0,-1,9,4
1,557,50,0,7,1,0,0,393,1,-0.2,10,7
2,557,45,0,6,1,0,0,300,0,-1,6,6
3,557,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,375,2,0.8,12,7
0,558,45,0,6,1,0,0,306,0,-1,6,6
1,558,50,0,8,0,0.5999999999999998,5.999999999999997,495,2,0.8,9,8
2,558,50,0,11,0,2.399999999999997,23.999999999999968,957,0,1,10,11
3,558,15,0,1,0,0,0,75,0,-1,6,1
0,559,27,1,3,2,0,5.000000000000003,224,0,-1,8,4
1,559,50,1,7,0,0,6,741,2,-0.2,10,8
2,559,50,0,8,1,0.5999999999999998,5.999999999999997,483,3,0.8,11,8
3,559,39,1,5,1,0,5.000000000000004,260,2,-1.2,10,6
0,560,50,0,8,2,0.6000000000000009,6.000000000000008,441,3,1.5,13,8
1,560,50,1,8,1,0.5999999999999995,11.999999999999996,447,0,2,12,9
2,560,50,0,11,1,2.399999999999999,23.99999999999999,543,1,2,10,11
3,560,50,0,8,0,0.6000000000000005,6.000000000000005,237,0,1,11,8
0,561,39,1,5,1,0,5.000000000000005,242,0,0,9,6
1,561,50,0,9,0,1.1999999999999988,11.999999999999988,537,1,2,10,9
2,561,27,0,3,0,0,0,99,0,-1,8,3
3,561,21,0,2,0,0,0,96,0,-1,5,2
0,562,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,393,1,0.8,10,7
1,562,50,0,8,0,0.5999999999999993,5.999999999999993,501,1,2,9,8
2,562,33,1,4,2,0,5,251,0,0,6,5
3,562,39,1,5,0,0,5.000000000000004,224,4,-1.2,10,6
0,563,39,1,5,1,0,5.000000000000003,236,0,0,9,6
1,563,21,0,2,0,0,0,144,4,-1.2,5,2
2,563,44,0,6,0,0,0,462,0,-1,7,6
3,563,33,0,4,0,0,0,210,0,-1,7,4
0,564,21,1,2,0,0,5.000000000000003,113,0,0,5,3
1,564,44,0,6,1,0,0,390,1,-1.2,7,6
2,564,33,0,4,1,0,0,228,2,-1.2,6,4
3,564,44,0,6,2,0,0,342,4,-1.2,7,6
0,565,9,1,0,0,0,5.000000000000001,59,0,-1,3,1
1,565,15,0,1,0,0,0,63,2,-1.2,5,1
2,565,39,0,5,0,0,0,243,0,-1,7,5
3,565,39,0,5,0,0,0,177,2,-1.2,9,5
0,566,50,0,8,5,0.6000000000000008,6.000000000000007,453,3,1.5,11,8
1,566,50,0,11,0,2.399999999999999,23.99999999999999,567,0,1,11,11
2,566,50,0,12,2,2.999999999999997,29.999999999999968,1095,1,2,8,12
3,566,50,0,8,3,0.6000000000000009,6.000000000000008,351,0,1,9,8
0,567,50,0,8,2,0.6,6,489,3,0.8,10,8
1,567,33,0,5,0,0.6,5.999999999999999,198,3,-1.2,6,5
2,567,50,1,10,0,1.7999999999999972,23.99999999999997,819,0,2,8,11
3,567,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,255,0,1,8,7
0,568,50,0,8,2,0.6000000000000002,6.000000000000002,387,0,1,9,8
1,568,50,0,10,0,1.799999999999998,17.99999999999998,627,2,0.8,10,10
2,568,50,1,7,0,2.775557561562892e-17,5.999999999999999,369,0,2,8,8
3,568,50,0,8,2,0.6000000000000004,6.000000000000004,411,1,2,10,8
0,569,39,0,5,0,0,0,315,2,-1.2,8,5
1,569,15,0,1,0,0,0,93,2,-1.2,6,1
2,569,21,0,2,0,0,0,120,2,-1.2,5,2
3,569,15,0,1,0,0,0,63,1,-1.2,6,1
0,570,50,0,8,1,0.6000000000000006,6.000000000000006,435,0,1,8,8
1,570,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,363,2,0.8,10,7
2,570,27,0,3,0,0,0,153,0,-1,7,3
3,570,33,0,4,0,0,0,168,1,-1.2,6,4
0,571,33,0,4,0,0,0,222,1,-1.2,6,4
1,571,21,1,2,0,0,5.000000000000001,119,4,-1.2,5,3
2,571,27,0,3,0,0,0,171,2,-1.2,8,3
3,571,21,0,2,0,0,0,102,1,-1.2,5,2
0,572,50,0,11,1,2.399999999999999,23.99999999999999,657,1,2,9,11
1,572,27,0,3,0,0,0,147,0,-1,8,3
2,572,50,0,7,0,0,0,687,3,-0.2,7,7
3,572,21,1,2,0,0,5.000000000000002,119,0,-1,5,3
0,573,50,0,8,0,0.6000000000000006,6.000000000000006,429,1,2,11,8
1,573,38,0,5,1,0,0,363,1,-1.2,9,5
2,573,50,0,9,0,1.199999999999997,11.99999999999997,645,0,1,10,9
3,573,50,1,7,1,4.718447854656915e-16,6.000000000000004,255,3,0.8,11,8
0,574,50,1,10,0,1.799999999999998,23.99999999999998,735,0,2,6,11
1,574,9,1,2,0,1.2,17.999999999999996,41,0,0,5,3
2,574,21,0,2,1,0,0,120,2,-1.2,5,2
3,574,15,0,1,1,0,0,93,1,-1.2,8,1
0,575,50,0,8,3,0.6000000000000005,6.000000000000005,465,0,1,12,8
1,575,50,1,8,1,0.5999999999999998,11.999999999999996,471,4,0.8,8,9
2,575,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,12,8
3,575,45,1,6,2,0,5.000000000000003,305,0,0,6,7
0,576,50,0,11,0,2.3999999999999986,23.999999999999982,705,0,1,7,11
1,576,21,0,2,0,0,0,114,1,-1.2,5,2
2,576,27,0,3,0,0,0,189,2,-1.2,6,3
3,576,21,1,2,0,0,5.000000000000001,113,3,-1.2,5,3
0,577,50,0,8,1,0.6000000000000009,6.000000000000008,393,0,1,11,8
1,577,50,0,9,0,1.2000000000000006,12.000000000000004,327,1,2,10,9
2,577,50,0,10,0,1.7999999999999972,17.99999999999997,735,1,2,9,10
3,577,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,303,0,1,9,7
0,578,27,0,3,0,0,0,171,2,-1.2,6,3
1,578,15,0,1,0,0,0,81,2,-1.2,6,1
2,578,21,1,2,0,0,5.000000000000002,95,0,0,5,3
3,578,15,1,1,0,0,5.000000000000001,104,3,-1.2,7,2
0,579,50,1,8,1,0.6000000000000005,12.000000000000004,435,0,2,7,9
1,579,50,0,9,0,1.1999999999999975,11.999999999999975,723,0,1,9,9
2,579,50,0,8,1,0.6000000000000002,6.000000000000002,381,0,1,10,8
3,579,50,0,8,0,0.6000000000000008,6.000000000000007,297,0,1,11,8
0,580,44,0,6,0,0,0,366,2,-1.2,7,6
1,580,20,0,2,0,0,0,150,0,-1,10,2
2,580,32,0,4,0,0,0,252,2,-1.2,6,4
3,580,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,581,39,1,5,0,0,5.000000000000005,296,0,0,9,6
1,581,27,1,3,0,0,5.000000000000002,158,4,-1.2,7,4
2,581,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,321,0,1,11,7
3,581,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,582,50,1,10,0,1.799999999999998,23.99999999999998,603,0,2,5,11
1,582,9,0,0,0,0,0,36,2,-1.2,5,0
2,582,26,1,3,0,0,5.999999999999997,237,0,0,9,4
3,582,15,0,1,0,0,0,75,0,-1,5,1
0,583,50,0,9,1,1.2000000000000002,12.000000000000002,411,0,1,11,9
1,583,44,1,6,0,0,5.999999999999997,324,0,0,7,7
2,583,50,0,8,0,0.5999999999999998,5.999999999999997,447,3,0.8,9,8
3,583,33,0,4,1,0,0,186,2,-1.2,6,4
0,584,50,0,8,2,0.6000000000000008,6.000000000000007,453,3,1.5,12,8
1,584,50,0,10,1,1.799999999999999,17.99999999999999,477,0,1,11,10
2,584,50,0,9,3,1.1999999999999993,11.999999999999991,471,0,1,12,9
3,584,50,0,8,0,0.6000000000000009,6.000000000000008,291,0,1,13,8
0,585,32,0,4,0,0,0,312,2,-1.2,6,4
1,585,9,0,0,0,0,0,36,2,-1.2,6,0
2,585,21,0,2,0,0,0,132,2,-1.2,5,2
3,585,9,1,0,0,0,5.000000000000001,77,3,-1.2,4,1
0,586,15,0,1,1,0,0,87,0,-1,6,1
1,586,32,0,4,0,0,0,276,0,-1,6,4
2,586,39,0,5,0,0,0,249,0,-1,9,5
3,586,27,1,3,2,0,5.000000000000001,152,2,-1.2,8,4
0,587,50,1,9,1,1.1999999999999993,17.999999999999993,531,0,2,7,10
1,587,33,0,4,0,0,0,156,2,-1.2,6,4
2,587,38,0,5,0,0,0,303,2,-1.2,8,5
3,587,33,0,4,0,0,0,168,4,-1.2,6,4
0,588,50,1,9,0,1.1999999999999988,17.99999999999999,555,0,2,6,10
1,588,21,1,2,0,0,5.000000000000001,155,4,-1.2,5,3
2,588,27,0,3,0,0,0,177,2,-1.2,8,3
3,588,9,1,0,0,0,5.000000000000001,53,0,-1,6,1
0,589,50,0,10,1,1.7999999999999998,17.999999999999996,549,0,1,10,10
1,589,32,0,4,0,0,0,294,2,-1.2,6,4
2,589,45,1,6,1,0,5.000000000000002,299,0,0,7,7
3,589,33,1,4,0,0,5.000000000000003,185,3,-1.2,6,5
0,590,50,0,8,2,0.6000000000000008,6.000000000000007,429,3,1.5,10,8
1,590,50,1,10,0,1.7999999999999976,23.99999999999997,723,0,2,13,11
2,590,50,0,9,2,1.1999999999999993,11.999999999999991,489,0,1,12,9
3,590,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,10,8
0,591,50,0,8,3,0.6000000000000002,6.000000000000002,393,1,2,7,8
1,591,50,0,10,1,1.7999999999999985,17.999999999999982,591,0,1,7,10
2,591,50,0,8,1,0.5999999999999988,5.999999999999988,501,0,1,8,8
3,591,50,0,8,0,0.6000000000000009,6.000000000000008,333,1,2,8,8
0,592,50,0,8,3,0.6000000000000005,6.000000000000005,387,0,1,9,8
1,592,50,0,10,1,1.7999999999999985,17.999999999999982,615,0,1,9,10
2,592,50,0,9,2,1.1999999999999988,11.999999999999988,555,0,1,10,9
3,592,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,261,0,1,9,7
0,593,50,0,8,1,0.6000000000000004,6.000000000000004,333,1,2,7,8
1,593,50,0,8,0,0.5999999999999986,5.999999999999986,585,0,1,8,8
2,593,50,0,10,1,1.7999999999999967,17.999999999999964,765,4,0.8,7,10
3,593,21,0,2,0,0,0,90,0,-1,5,2
0,594,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,11,8
1,594,50,1,10,0,1.7999999999999972,23.99999999999997,807,0,2,9,11
2,594,50,0,8,2,0.6000000000000001,6.000000000000001,399,0,1,9,8
3,594,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,9,8
0,595,45,1,6,1,0,5.000000000000004,281,0,0,6,7
1,595,50,0,8,1,0.6000000000000001,6.000000000000001,345,2,0.8,9,8
2,595,50,1,7,1,0,5.9999999999999885,513,3,-0.2,10,8
3,595,50,1,7,1,1.3877787807814454e-16,6.000000000000001,267,0,2,10,8
0,596,33,1,4,1,0,5.000000000000004,197,0,-1,7,5
1,596,50,0,9,0,1.199999999999997,11.99999999999997,963,2,0.8,10,9
2,596,50,0,9,1,1.1999999999999988,11.999999999999988,525,1,2,9,9
3,596,27,1,3,1,0,5.000000000000003,146,0,0,7,4
0,597,9,1,0,0,0,5.000000000000001,77,0,-1,7,1
1,597,15,1,1,0,0,5.000000000000001,104,2,-1.2,9,2
2,597,21,0,2,0,0,0,156,0,-1,5,2
3,597,15,1,1,0,0,5.000000000000002,86,2,-1.2,7,2
0,598,50,0,8,0,0.6000000000000006,6.000000000000006,417,1,2,9,8
1,598,50,0,11,0,2.3999999999999977,23.99999999999997,813,0,1,8,11
2,598,50,0,8,3,0.5999999999999982,5.999999999999981,645,0,1,10,8
3,598,50,0,8,1,0.6000000000000008,6.000000000000007,297,0,1,12,8
0,599,50,0,8,2,0.6000000000000006,6.000000000000006,417,1,2,10,8
1,599,50,1,8,0,0.6,11.999999999999998,441,0,2,7,9
2,599,50,0,10,1,1.7999999999999976,17.999999999999975,711,0,1,8,10
3,599,27,0,3,0,0,0,165,0,-1,7,3
0,600,50,0,9,1,1.1999999999999995,11.999999999999996,417,2,0.8,10,9
1,600,44,0,6,1,0,0,378,1,-1.2,7,6
2,600,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,600,27,1,3,1,0,5.000000000000001,212,4,-1.2,8,4
0,601,27,0,3,0,0,0,171,0,-1,7,3
1,601,33,0,4,0,0,0,198,0,-1,6,4
2,601,44,0,6,0,0,0,426,0,-1,7,6
3,601,21,1,2,0,0,5.000000000000002,143,3,-1.2,5,3
0,602,21,0,2,1,0,0,144,0,-1,5,2
1,602,50,0,7,0,0,0,375,1,-0.2,10,7
2,602,38,0,5,1,0,0,351,4,-1.2,8,5
3,602,39,0,5,0,0,0,201,4,-1.2,10,5
0,603,50,0,8,1,0.6000000000000001,6.000000000000001,357,2,0.8,10,8
1,603,32,0,4,0,0,0,366,2,-1.2,6,4
2,603,44,0,6,1,0,0,324,2,-1.2,7,6
3,603,15,0,1,2,0,0,93,4,-1.2,7,1
0,604,50,1,8,2,0.6000000000000008,12.000000000000004,351,0,2,5,9
1,604,50,0,11,0,2.399999999999997,23.99999999999997,795,1,0.8,11,11
2,604,50,0,8,2,0.6000000000000006,6.000000000000006,393,1,2,7,8
3,604,50,0,8,2,0.6000000000000004,6.000000000000004,309,0,1,8,8
0,605,50,0,9,0,1.1999999999999995,11.999999999999996,597,0,1,8,9
1,605,27,1,3,0,0,5.000000000000002,146,2,-1.2,7,4
2,605,39,0,5,0,0,0,213,2,-1.2,9,5
3,605,39,1,5,0,0,5.000000000000004,236,2,-1.2,9,6
0,606,50,0,9,1,1.1999999999999988,11.999999999999988,579,2,0.8,10,9
1,606,44,0,6,1,0,0,456,1,-1.2,6,6
2,606,33,1,4,1,0,5.000000000000004,197,0,0,5,5
3,606,33,1,4,0,0,5.000000000000003,233,0,0,6,5
0,607,50,0,10,0,1.7999999999999998,17.999999999999996,471,1,2,9,10
1,607,27,0,3,0,0,0,159,3,-1.2,9,3
2,607,44,0,6,0,0,0,486,0,-1,7,6
3,607,15,0,1,0,0,0,81,1,-1.2,6,1
0,608,50,0,8,2,0.6,6,435,0,1,9,8
1,608,50,0,10,0,1.7999999999999972,17.99999999999997,729,0,1,9,10
2,608,50,0,8,3,0.5999999999999984,5.999999999999984,585,3,1.5,9,8
3,608,50,0,8,1,0.6000000000000008,6.000000000000007,309,0,1,12,8
0,609,50,0,9,0,1.2000000000000006,12.000000000000004,423,1,2,10,9
1,609,39,1,5,0,0,5.000000000000004,218,0,0,10,6
2,609,50,0,7,0,0,0,477,2,-0.2,8,7
3,609,27,0,3,0,0,0,147,0,-1,6,3
0,610,50,0,8,5,0.6000000000000005,6.000000000000005,459,0,1,9,8
1,610,50,0,10,0,1.7999999999999972,17.99999999999997,921,0,1,11,10
2,610,50,0,9,0,1.1999999999999995,11.999999999999996,405,0,1,10,9
3,610,33,0,4,1,0,0,192,2,-1.2,6,4
0,611,50,0,10,0,1.7999999999999976,17.999999999999975,747,0,1,6,10
1,611,15,0,1,0,0,0,75,2,-1.2,9,1
2,611,21,0,2,1,0,0,144,0,-1,5,2
3,611,15,1,1,0,0,5.000000000000002,74,3,-1.2,6,2
0,612,50,1,8,3,0.6000000000000008,12.000000000000004,495,4,1.5,10,9
1,612,50,0,8,0,0.5999999999999984,5.999999999999984,621,2,0.8,10,8
2,612,50,0,8,0,0.6000000000000001,6.000000000000001,399,0,1,11,8
3,612,50,0,8,2,0.6000000000000004,6.000000000000004,267,0,1,8,8
0,613,50,0,8,2,0.6000000000000006,6.000000000000006,351,0,1,9,8
1,613,50,0,9,0,1.1999999999999975,11.999999999999975,753,4,0.8,8,9
2,613,50,0,9,1,1.1999999999999984,11.999999999999984,561,0,1,8,9
3,613,39,0,5,1,0,0,237,0,-1,8,5
0,614,50,0,9,1,1.2000000000000002,12.000000000000002,393,1,2,10,9
1,614,50,0,7,0,0,0,471,0,0,10,7
2,614,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,2,10,8
3,614,20,0,2,2,0,0,180,0,-1,10,2
0,615,45,0,6,0,0,0,294,2,-1.2,6,6
1,615,15,0,1,0,0,0,75,2,-1.2,5,1
2,615,27,0,3,0,0,0,147,2,-1.2,7,3
3,615,21,1,2,0,0,5.000000000000002,119,3,-1.2,5,3
0,616,50,1,8,1,0.6000000000000009,12.000000000000009,423,0,2,10,9
1,616,33,1,4,0,0,5,263,4,-1.2,6,5
2,616,50,0,7,0,0,0,453,0,0,8,7
3,616,9,0,1,1,0.6,5.999999999999999,42,2,-1.2,7,1
0,617,50,0,8,3,0.6000000000000009,6.000000000000008,411,0,1,10,8
1,617,50,0,11,0,2.399999999999999,23.99999999999999,483,1,0.8,10,11
2,617,50,0,9,3,1.1999999999999966,11.999999999999966,915,0,1,10,9
3,617,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,10,8
0,618,50,0,8,1,0.6000000000000006,6.000000000000006,405,1,2,10,8
1,618,50,1,8,0,0.5999999999999986,11.999999999999986,537,0,2,7,9
2,618,50,0,11,0,2.399999999999997,23.999999999999968,957,4,0.8,10,11
3,618,21,0,2,1,0,0,138,0,-1,5,2
0,619,33,1,4,1,0,5.000000000000005,233,0,0,6,5
1,619,44,0,6,0,0,0,396,1,-1.2,7,6
2,619,45,0,6,0,0,0,174,0,-1,7,6
3,619,27,0,4,1,0.6,5.999999999999999,171,2,-1.2,7,4
0,620,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,351,1,0.8,9,7
1,620,45,0,6,0,0,0,336,2,-1.2,7,6
2,620,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,620,27,0,3,0,0,0,177,1,-1.2,8,3
0,621,15,1,1,1,0,5.000000000000001,128,0,-1,8,2
1,621,38,0,5,0,0,0,363,2,-1.2,7,5
2,621,50,0,8,1,0.5999999999999986,5.999999999999986,609,3,0.8,9,8
3,621,33,1,4,1,0,5.000000000000005,203,2,-1.2,7,5
0,622,50,0,9,1,1.2,11.999999999999998,471,1,2,9,9
1,622,33,1,4,0,0,5.000000000000003,161,0,0,5,5
2,622,50,0,7,0,0,0,519,2,-0.2,8,7
3,622,33,1,4,0,0,5.000000000000002,185,0,0,6,5
0,623,45,0,6,0,0,0,384,2,-1.2,7,6
1,623,33,1,4,0,0,5.000000000000002,185,0,0,5,5
2,623,39,0,5,0,0,0,243,2,-1.2,10,5
3,623,15,0,1,0,0,0,75,0,-1,7,1
0,624,50,0,8,2,0.6000000000000009,6.000000000000008,411,0,1,9,8
1,624,50,0,9,0,1.199999999999998,11.99999999999998,711,4,0.8,9,9
2,624,50,0,9,1,1.1999999999999988,11.999999999999988,471,0,1,9,9
3,624,39,1,5,1,0,5.000000000000005,236,0,0,7,6
0,625,50,0,9,1,1.1999999999999995,11.999999999999996,459,2,0.8,9,9
1,625,33,1,4,0,0,5.000000000000004,185,4,-1.2,6,5
2,625,39,1,5,0,0,5.000000000000004,194,0,0,9,6
3,625,33,1,4,0,0,5.000000000000004,227,0,0,6,5
0,626,50,0,8,1,0.6000000000000008,6.000000000000007,351,0,1,9,8
1,626,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,10,8
2,626,50,1,9,0,1.1999999999999975,17.999999999999975,609,0,2,6,10
3,626,15,1,1,0,0,5.000000000000001,68,0,0,6,2
0,627,50,0,8,4,0.6000000000000008,6.000000000000007,375,0,1,11,8
1,627,50,0,9,1,1.1999999999999966,11.999999999999966,879,4,0.8,9,9
2,627,50,1,9,1,1.1999999999999988,17.99999999999999,555,0,2,8,10
3,627,45,1,6,0,0,5.000000000000007,263,0,0,5,7
0,628,45,0,6,4,0,0,300,0,-1,7,6
1,628,50,0,10,2,1.7999999999999967,17.999999999999964,1065,2,0.8,12,10
2,628,50,0,9,0,1.1999999999999993,11.999999999999991,519,1,2,10,9
3,628,45,1,6,2,0,5.000000000000004,233,0,0,6,7
0,629,9,2,0,0,0,11,83,2,-1.2,6,2
1,629,9,0,0,0,0,0,36,0,-1,6,0
2,629,27,0,3,0,0,0,165,0,-1,6,3
3,629,15,1,1,0,0,5.000000000000001,86,0,0,5,2
0,630,50,1,8,2,0.6000000000000005,12.000000000000004,393,0,2,9,9
1,630,50,0,10,0,1.7999999999999985,17.999999999999982,699,1,0.8,9,10
2,630,50,0,9,1,1.1999999999999975,11.999999999999975,645,0,1,8,9
3,630,50,0,8,1,0.6000000000000004,6.000000000000004,267,1,2,8,8
0,631,50,0,8,2,0.6000000000000004,6.000000000000004,459,0,1,11,8
1,631,50,1,8,0,0.5999999999999971,11.99999999999997,1047,4,0.8,8,9
2,631,50,0,9,0,1.2000000000000002,12.000000000000002,417,0,1,10,9
3,631,27,0,3,1,0,0,117,4,-1.2,6,3
0,632,50,0,10,1,1.799999999999999,17.99999999999999,513,1,2,9,10
1,632,9,1,0,0,0,5.000000000000001,65,2,-1.2,5,1
2,632,44,0,6,0,0,0,384,2,-1.2,6,6
3,632,9,1,0,0,0,5.000000000000001,47,3,-1.2,4,1
0,633,50,0,10,1,1.799999999999999,17.99999999999999,573,0,1,7,10
1,633,21,0,2,0,0,0,78,0,-1,5,2
2,633,39,1,5,0,0,5.000000000000005,206,0,0,8,6
3,633,21,0,2,0,0,0,102,4,-1.2,5,2
0,634,50,0,8,2,0.6000000000000005,6.000000000000005,387,2,1.5,10,8
1,634,50,0,10,1,1.7999999999999985,17.999999999999982,537,0,1,9,10
2,634,50,0,8,2,0.5999999999999975,5.999999999999975,825,0,1,9,8
3,634,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,10,8
0,635,50,0,8,1,0.6000000000000009,6.000000000000008,405,1,2,11,8
1,635,50,0,8,0,0.6000000000000005,6.000000000000005,321,0,1,11,8
2,635,50,0,9,0,1.1999999999999993,11.999999999999991,477,1,2,8,9
3,635,50,0,8,0,0.6000000000000006,6.000000000000006,291,0,1,10,8
0,636,50,1,9,2,1.1999999999999995,17.999999999999996,519,0,2,7,10
1,636,26,0,3,0,0,0,207,2,-1.2,7,3
2,636,38,1,5,0,0,5.999999999999997,315,0,0,8,6
3,636,21,0,2,1,0,0,78,0,-1,5,2
0,637,45,1,6,6,0,5.000000000000004,419,0,-1,7,7
1,637,50,0,8,2,0.6000000000000001,6.000000000000001,429,0,1,10,8
2,637,50,1,12,1,2.9999999999999987,35.999999999999986,993,2,0.8,11,13
3,637,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,321,4,0.8,11,7
0,638,50,0,8,2,0.6000000000000004,6.000000000000004,441,0,1,13,8
1,638,50,1,7,1,0,5.999999999999989,489,0,1,11,8
2,638,50,0,8,1,0.6000000000000001,6.000000000000001,417,3,0.8,10,8
3,638,45,0,7,0,0.6,5.999999999999999,252,1,-1.2,8,7
0,639,50,0,8,2,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,639,50,0,7,0,0,0,537,0,0,10,7
2,639,50,0,8,1,0.5999999999999985,5.999999999999985,561,0,1,10,8
3,639,21,1,3,2,0.6,11.999999999999998,107,0,0,5,4
0,640,50,0,8,3,0.6000000000000009,6.000000000000008,411,0,1,10,8
1,640,50,0,10,0,1.7999999999999985,17.999999999999982,549,0,1,9,10
2,640,50,0,8,1,0.6000000000000006,6.000000000000006,393,1,2,8,8
3,640,50,1,8,1,0.6000000000000004,12.000000000000004,369,0,2,10,9
0,641,50,0,8,0,0.6000000000000001,6.000000000000001,459,2,0.8,10,8
1,641,21,1,2,0,0,5.000000000000002,95,0,0,5,3
2,641,38,1,5,0,0,5.999999999999993,369,0,0,9,6
3,641,33,1,4,0,0,5.000000000000003,215,3,-1.2,6,5
0,642,50,0,8,1,0.6000000000000004,6.000000000000004,303,1,2,12,8
1,642,50,1,7,0,1.3877787807814454e-16,6.000000000000001,399,4,0.8,11,8
2,642,50,0,8,2,0.5999999999999998,5.999999999999997,471,0,1,8,8
3,642,39,0,5,0,0,0,213,2,-1.2,8,5
0,643,50,1,8,0,0.6000000000000008,12.000000000000004,351,0,2,9,9
1,643,9,0,0,0,0,0,36,3,-1.2,7,0
2,643,44,0,6,0,0,0,372,4,-1.2,6,6
3,643,33,0,4,0,0,0,150,0,-1,6,4
0,644,21,0,3,1,0.6,5.999999999999999,186,3,-1.2,5,3
1,644,45,0,6,1,0,0,300,1,-1.2,7,6
2,644,39,0,5,1,0,0,285,0,-1,10,5
3,644,50,0,8,3,0.6000000000000001,6.000000000000001,429,4,0.8,11,8
0,645,50,0,8,1,0.5999999999999993,5.999999999999993,519,2,0.8,7,8
1,645,27,0,3,0,0,0,153,1,-1.2,8,3
2,645,39,0,5,0,0,0,297,2,-1.2,7,5
3,645,27,0,3,1,0,0,153,4,-1.2,7,3
0,646,50,0,8,3,0.6000000000000008,6.000000000000007,453,0,1,11,8
1,646,50,1,9,0,1.199999999999998,17.99999999999998,615,0,2,9,10
2,646,50,1,8,2,0.5999999999999984,11.999999999999984,579,0,2,8,9
3,646,50,0,8,1,0.6,6,291,0,1,10,8
0,647,15,0,1,2,0,0,123,0,-1,6,1
1,647,50,0,7,0,0,0,585,1,-0.2,7,7
2,647,21,0,2,0,0,0,108,4,-1.2,5,2
3,647,21,1,2,2,0,5.000000000000001,131,2,-1.2,5,3
0,648,39,1,5,4,0,5.000000000000006,290,0,-1,10,6
1,648,50,0,9,0,1.1999999999999966,11.999999999999966,885,2,0.8,8,9
2,648,50,1,8,0,0.6000000000000001,12.000000000000002,387,0,1,9,9
3,648,50,0,7,3,5.828670879282072e-16,5.828670879282072e-15,303,0,1,8,7
0,649,50,0,12,0,2.9999999999999982,29.999999999999982,807,0,1,11,12
1,649,27,0,3,0,0,0,135,0,-1,5,3
2,649,33,0,4,0,0,0,186,2,-1.2,6,4
3,649,15,0,1,0,0,0,75,2,-1.2,7,1
0,650,50,0,9,0,1.2000000000000002,12.000000000000002,411,0,1,9,9
1,650,45,0,6,0,0,0,288,1,-1.2,8,6
2,650,50,0,9,0,1.2,11.999999999999998,477,1,2,12,9
3,650,9,1,0,0,0,5.000000000000001,47,0,-1,7,1
0,651,9,1,0,1,0,5.000000000000001,47,0,0,5,1
1,651,26,0,3,0,0,0,273,4,-1.2,7,3
2,651,38,0,5,1,0,0,339,0,-1,9,5
3,651,9,0,0,1,0,0,42,0,-1,6,0
0,652,33,1,4,1,0,5.000000000000003,221,0,0,6,5
1,652,9,0,0,0,0,0,36,4,-1.2,6,0
2,652,38,0,5,0,0,0,507,0,-1,9,5
3,652,21,0,2,0,0,0,120,1,-1.2,5,2
0,653,50,0,9,1,1.2,11.999999999999998,363,1,2,8,9
1,653,38,0,5,0,0,0,411,2,-1.2,9,5
2,653,39,0,5,1,0,0,273,0,-1,9,5
3,653,33,0,4,2,0,0,198,2,-1.2,7,4
0,654,21,1,2,1,0,5.000000000000003,173,0,-1,5,3
1,654,44,0,6,0,0,0,396,0,-1,7,6
2,654,50,0,8,1,0.5999999999999998,5.999999999999997,513,3,0.8,10,8
3,654,27,0,3,2,0,0,177,4,-1.2,7,3
0,655,50,1,9,1,1.1999999999999995,17.999999999999996,507,0,2,7,10
1,655,39,1,5,0,0,5.000000000000002,206,0,0,8,6
2,655,50,1,7,0,1.3877787807814454e-16,6.000000000000001,399,0,2,9,8
3,655,21,0,2,0,0,0,132,0,-1,5,2
0,656,45,0,6,0,0,0,360,2,-1.2,7,6
1,656,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,656,26,0,3,0,0,0,219,4,-1.2,7,3
3,656,15,0,1,0,0,0,81,0,-1,6,1
0,657,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,345,2,0.8,9,7
1,657,15,0,2,0,0.6,5.999999999999999,87,3,-1.2,7,2
2,657,44,0,6,0,0,0,534,0,-1,7,6
3,657,27,0,3,0,0,0,135,0,-1,6,3
0,658,50,0,8,2,0.6000000000000004,6.000000000000004,327,1,2,6,8
1,658,50,0,11,0,2.399999999999997,23.999999999999968,999,2,0.8,9,11
2,658,50,0,8,2,0.6,5.999999999999999,417,0,1,5,8
3,658,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,273,0,1,6,7
0,659,45,0,6,1,0,0,318,0,-1,6,6
1,659,33,0,4,0,0,0,192,2,-1.2,6,4
2,659,50,0,8,0,0.6000000000000001,6.000000000000001,411,3,0.8,9,8
3,659,33,0,4,1,0,0,168,0,-1,7,4
0,660,50,0,8,2,0.6000000000000005,6.000000000000005,477,0,1,10,8
1,660,39,0,5,1,0,0,237,4,-1.2,9,5
2,660,50,0,8,0,0.6,6,597,3,0.8,8,8
3,660,39,1,5,0,0,5.000000000000004,224,0,0,8,6
0,661,50,0,10,0,1.7999999999999998,17.999999999999996,459,1,2,9,10
1,661,33,0,4,0,0,0,156,0,-1,6,4
2,661,44,0,6,0,0,0,390,2,-1.2,6,6
3,661,21,1,2,0,0,5.000000000000001,167,0,-1,5,3
0,662,50,0,8,3,0.6000000000000008,6.000000000000007,381,0,1,8,8
1,662,50,0,8,0,0.5999999999999975,5.999999999999975,675,4,0.8,10,8
2,662,50,0,8,1,0.6000000000000005,6.000000000000005,327,0,1,10,8
3,662,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,249,0,1,7,7
0,663,50,1,8,2,0.6000000000000008,12.000000000000004,459,0,2,9,9
1,663,50,0,9,0,1.1999999999999993,11.999999999999991,441,0,1,9,9
2,663,50,1,9,1,1.1999999999999993,17.999999999999993,435,0,2,8,10
3,663,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,285,0,1,8,7
0,664,50,1,8,2,0.6000000000000008,12.000000000000004,447,0,2,11,9
1,664,50,0,8,1,0.5999999999999981,5.9999999999999805,657,0,1,13,8
2,664,50,0,8,1,0.6,5.999999999999999,399,0,1,12,8
3,664,33,0,4,1,0,0,210,0,-1,6,4
0,665,50,0,8,2,0.6000000000000005,6.000000000000005,363,0,1,8,8
1,665,50,0,10,0,1.7999999999999967,17.999999999999964,831,0,1,7,10
2,665,50,1,8,1,0.6000000000000003,12.000000000000002,363,0,2,6,9
3,665,50,1,7,2,1.3877787807814454e-16,6.000000000000001,267,0,2,7,8
0,666,33,1,4,1,0,5.000000000000004,179,0,0,7,5
1,666,33,1,4,0,0,5.000000000000006,203,0,0,7,5
2,666,45,0,6,0,0,0,270,0,-1,7,6
3,666,27,0,3,0,0,0,129,0,-1,5,3
0,667,38,0,5,0,0,0,405,2,-1.2,7,5
1,667,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,667,15,0,1,0,0,0,63,3,-1.2,7,1
3,667,9,1,0,0,0,5.000000000000001,77,3,-1.2,4,1
0,668,50,1,8,4,0.6000000000000002,12.000000000000002,441,0,2,10,9
1,668,50,0,11,1,2.3999999999999986,23.999999999999982,681,2,0.8,11,11
2,668,50,0,9,1,1.1999999999999988,11.999999999999988,495,0,1,7,9
3,668,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,261,0,1,8,7
0,669,50,0,8,1,0.6,6,405,0,1,11,8
1,669,45,0,6,0,0,0,216,0,-1,6,6
2,669,50,0,8,0,0.5999999999999999,5.999999999999998,441,0,1,12,8
3,669,21,0,2,0,0,0,120,0,-1,5,2
0,670,50,0,7,0,0,0,501,2,-0.2,7,7
1,670,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,670,21,0,2,0,0,0,138,2,-1.2,5,2
3,670,9,1,0,0,0,5.000000000000001,47,3,-1.2,4,1
0,671,50,1,8,3,0.6000000000000005,12.000000000000004,399,0,1,12,9
1,671,50,0,11,1,2.3999999999999977,23.99999999999997,825,0,1,11,11
2,671,50,0,9,1,1.1999999999999995,11.999999999999996,447,1,2,10,9
3,671,50,0,8,3,0.6000000000000003,6.000000000000003,405,0,1,12,8
0,672,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,7,9
1,672,9,0,0,0,0,0,36,2,-1.2,6,0
2,672,32,0,4,0,0,0,318,0,-1,6,4
3,672,21,0,2,0,0,0,102,0,-1,5,2
0,673,50,0,9,0,1.2,11.999999999999998,363,1,2,8,9
1,673,20,0,2,0,0,0,192,2,-1.2,6,2
2,673,33,1,4,1,0,5.000000000000006,197,0,0,7,5
3,673,27,1,3,0,0,5.000000000000004,188,3,-1.2,7,4
0,674,21,0,2,1,0,0,144,3,-1.2,5,2
1,674,21,0,2,0,0,0,102,2,-1.2,5,2
2,674,15,0,1,0,0,0,75,0,-1,6,1
3,674,50,0,8,0,0.5999999999999989,5.9999999999999885,501,1,2,8,8
0,675,27,0,3,0,0,0,153,2,-1.2,7,3
1,675,44,0,6,0,0,0,486,1,-1.2,6,6
2,675,15,1,1,1,0,5.000000000000002,80,0,0,6,2
3,675,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,676,9,1,0,1,0,5.000000000000001,53,0,0,7,1
1,676,38,0,5,0,0,0,297,1,-1.2,8,5
2,676,15,1,1,0,0,5.000000000000001,86,0,0,6,2
3,676,15,0,1,1,0,0,87,4,-1.2,7,1
0,677,50,0,8,2,0.6000000000000006,6.000000000000006,429,1,2,11,8
1,677,50,0,10,0,1.7999999999999994,17.999999999999993,423,0,1,11,10
2,677,50,0,8,2,0.5999999999999984,5.999999999999984,585,0,1,12,8
3,677,50,0,8,1,0.6000000000000004,6.000000000000004,315,1,2,12,8
0,678,50,0,8,2,0.6000000000000005,6.000000000000005,417,4,0.8,9,8
1,678,50,1,10,0,1.7999999999999967,23.999999999999968,897,0,2,10,11
2,678,50,0,10,3,1.7999999999999994,17.999999999999993,489,1,2,9,10
3,678,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,279,0,1,9,7
0,679,50,0,9,0,1.2000000000000008,12.000000000000009,447,1,2,10,9
1,679,33,0,4,0,0,0,156,2,-1.2,6,4
2,679,50,0,9,0,1.1999999999999984,11.999999999999984,543,2,0.8,10,9
3,679,21,1,2,0,0,5.000000000000003,119,0,-1,5,3
0,680,33,0,4,0,0,0,168,0,-1,5,4
1,680,44,0,6,1,0,0,438,1,-1.2,7,6
2,680,39,0,5,2,0,0,243,0,-1,8,5
3,680,45,0,6,0,0,0,258,0,-1,7,6
0,681,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,369,0,1,8,7
1,681,50,0,8,0,0.5999999999999985,5.999999999999985,615,2,0.8,10,8
2,681,50,0,9,1,1.1999999999999966,11.999999999999966,831,0,1,7,9
3,681,15,0,2,0,0.6,5.999999999999999,75,0,-1,7,2
0,682,33,1,4,3,0,5.000000000000003,245,0,0,5,5
1,682,50,0,7,0,0,0,585,1,-0.2,7,7
2,682,38,0,5,2,0,0,333,0,-1,8,5
3,682,33,1,4,0,0,5.000000000000004,203,2,-1.2,6,5
0,683,50,1,12,0,2.999999999999998,35.99999999999998,861,0,2,9,13
1,683,9,0,0,0,0,0,36,0,-1,5,0
2,683,15,0,1,0,0,0,75,2,-1.2,5,1
3,683,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,684,50,1,8,1,0.6000000000000008,12.000000000000004,369,0,2,12,9
1,684,50,0,7,0,0,0,519,2,-0.2,8,7
2,684,27,1,3,1,0,5.000000000000003,152,0,0,6,4
3,684,39,0,5,2,0,0,261,4,-1.2,8,5
0,685,39,1,5,0,0,5.000000000000005,290,0,0,7,6
1,685,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,285,1,0.8,10,7
2,685,50,0,7,0,0,0,459,0,0,9,7
3,685,15,0,1,0,0,0,81,2,-1.2,6,1
0,686,50,0,8,0,0.6000000000000001,6.000000000000001,477,0,1,11,8
1,686,50,0,8,0,0.6000000000000004,6.000000000000004,279,1,2,10,8
2,686,50,1,8,0,0.6,12.00000000000001,303,0,2,10,9
3,686,15,0,1,0,0,0,63,4,-1.2,7,1
0,687,50,1,9,0,1.1999999999999995,17.999999999999996,441,0,2,9,10
1,687,39,0,5,0,0,0,243,0,-1,11,5
2,687,50,0,7,0,0,0,447,2,-0.2,8,7
3,687,21,1,2,0,0,5.000000000000002,107,3,-1.2,5,3
0,688,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,411,0,1,7,7
1,688,50,0,10,1,1.799999999999998,17.99999999999998,693,0,1,9,10
2,688,50,0,10,2,1.7999999999999994,17.999999999999993,531,1,2,6,10
3,688,50,1,7,1,5.828670879282072e-16,6.000000000000005,309,0,2,8,8
0,689,50,1,7,2,1.0269562977782698e-15,6,459,0,1,11,8
1,689,50,0,9,0,1.2,11.999999999999998,369,1,2,10,9
2,689,33,0,4,0,0,0,192,0,-1,5,4
3,689,50,1,7,1,3.6082248300317592e-16,6.000000000000003,345,4,0.8,12,8
0,690,50,0,10,0,1.799999999999999,17.99999999999999,573,1,2,8,10
1,690,27,1,3,0,0,5.000000000000002,176,0,0,7,4
2,690,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,357,2,0.8,7,7
3,690,15,0,1,0,0,0,69,0,-1,6,1
0,691,50,0,12,0,2.999999999999998,29.99999999999997,975,0,1,7,12
1,691,15,1,1,0,0,5.000000000000001,86,0,0,6,2
2,691,27,0,3,0,0,0,183,2,-1.2,6,3
3,691,15,0,1,0,0,0,87,4,-1.2,8,1
0,692,45,1,6,2,0,5.000000000000002,311,0,0,5,7
1,692,50,0,8,1,0.5999999999999988,5.999999999999988,537,3,0.8,12,8
2,692,21,1,2,1,0,5.000000000000002,137,0,0,5,3
3,692,33,1,4,3,0,5.000000000000002,239,0,0,7,5
0,693,33,0,4,0,0,0,150,1,-1.2,6,4
1,693,9,0,0,0,0,0,36,0,-1,4,0
2,693,21,0,2,0,0,0,126,0,-1,5,2
3,693,15,1,1,0,0,5.000000000000002,98,3,-1.2,6,2
0,694,50,0,7,3,8.049116928532385e-16,8.049116928532385e-15,405,0,1,10,7
1,694,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,8,8
2,694,50,1,10,1,1.7999999999999967,23.999999999999968,1155,0,2,10,11
3,694,39,0,7,1,1.2,11.999999999999998,213,1,-1.2,12,7
0,695,50,1,8,3,0.6000000000000002,12.000000000000002,441,0,1,11,9
1,695,50,0,8,0,0.6,5.999999999999989,495,0,1,10,8
2,695,50,0,10,0,1.799999999999999,17.99999999999999,567,0,1,11,10
3,695,50,0,8,2,0.6000000000000002,6.000000000000002,363,1,2,10,8
0,696,45,1,6,2,0,5.000000000000005,341,0,0,7,7
1,696,38,0,5,0,0,0,483,2,-1.2,9,5
2,696,50,0,10,0,1.7999999999999998,17.999999999999996,447,1,2,9,10
3,696,15,1,1,1,0,5.000000000000002,74,0,0,6,2
0,697,50,0,8,0,0.6000000000000004,6.000000000000004,333,1,0.8,12,8
1,697,15,0,1,0,0,0,57,0,-1,6,1
2,697,50,0,8,0,0.6000000000000001,6.000000000000001,381,3,0.8,10,8
3,697,21,1,2,0,0,5.000000000000003,155,3,-1.2,5,3
0,698,50,1,8,1,0.6000000000000005,12.000000000000004,405,0,2,9,9
1,698,39,1,5,0,0,5.000000000000003,272,4,-1.2,10,6
2,698,44,1,6,0,0,5.999999999999984,468,0,0,7,7
3,698,15,0,2,0,0.6,5.999999999999999,75,1,-1.2,8,2
0,699,50,0,8,4,0.6000000000000006,6.000000000000006,441,4,1.5,10,8
1,699,50,0,10,1,1.7999999999999972,17.99999999999997,891,0,1,11,10
2,699,50,0,9,0,1.2000000000000004,12.000000000000004,387,0,1,12,9
3,699,50,0,8,2,0.6000000000000006,6.000000000000006,285,0,1,9,8
0,700,50,0,8,4,0.6000000000000002,6.000000000000002,507,1,2,11,8
1,700,50,0,11,1,2.3999999999999986,23.999999999999982,687,1,0.8,10,11
2,700,50,0,8,2,0.6000000000000011,6.000000000000011,369,0,1,11,8
3,700,50,1,8,3,0.6000000000000001,12.000000000000002,423,0,2,9,9
0,701,50,0,9,0,1.1999999999999993,11.999999999999991,459,0,1,7,9
1,701,21,0,2,0,0,0,138,2,-1.2,5,2
2,701,27,0,3,0,0,0,147,2,-1.2,8,3
3,701,21,0,2,0,0,0,108,1,-1.2,5,2
0,702,50,0,9,2,1.2000000000000004,12.000000000000004,507,1,2,10,9
1,702,27,0,4,0,0.6,5.999999999999999,207,3,-1.2,9,4
2,702,50,0,8,0,0.5999999999999989,5.9999999999999885,543,3,0.8,9,8
3,702,45,0,6,0,0,0,270,0,-1,6,6
0,703,50,1,10,0,1.799999999999999,23.99999999999999,537,0,2,6,11
1,703,15,0,1,0,0,0,69,2,-1.2,6,1
2,703,27,0,3,0,0,0,147,0,-1,7,3
3,703,21,1,2,0,0,5.000000000000003,161,3,-1.2,5,3
0,704,50,0,8,3,0.6,6,393,4,1.5,12,8
1,704,50,0,9,1,1.1999999999999988,11.999999999999988,501,1,2,8,9
2,704,50,0,8,2,0.5999999999999991,6,501,0,1,9,8
3,704,50,1,8,0,0.6000000000000002,12.000000000000002,261,0,2,10,9
0,705,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,13,8
1,705,50,0,9,1,1.199999999999997,11.99999999999997,807,4,0.8,10,9
2,705,50,0,9,1,1.1999999999999995,11.999999999999996,315,0,1,12,9
3,705,39,0,5,1,0,0,249,0,-1,8,5
0,706,50,0,8,2,0.6000000000000006,6.000000000000006,495,0,1,10,8
1,706,50,0,8,0,0.5999999999999993,5.999999999999993,507,0,1,10,8
2,706,50,0,9,1,1.2000000000000004,12.000000000000004,363,1,2,12,9
3,706,50,0,8,1,0.6000000000000008,6.000000000000007,285,0,1,11,8
0,707,27,1,3,1,0,5.000000000000004,266,0,0,8,4
1,707,38,1,5,0,0,5.999999999999993,357,2,-1.2,8,6
2,707,45,0,6,0,0,0,330,2,-1.2,7,6
3,707,27,1,3,0,0,5.000000000000004,182,2,-1.2,7,4
0,708,50,0,8,2,0.6000000000000008,6.000000000000007,375,0,1,9,8
1,708,50,0,10,0,1.7999999999999985,17.999999999999982,699,0,1,10,10
2,708,50,1,8,0,0.6000000000000006,12.000000000000004,381,0,2,8,9
3,708,50,0,8,1,0.6000000000000004,6.000000000000004,333,0,1,9,8
0,709,50,1,10,1,1.799999999999999,23.99999999999999,597,0,2,6,11
1,709,21,1,2,0,0,5.000000000000002,95,0,0,5,3
2,709,32,0,4,0,0,0,306,2,-1.2,6,4
3,709,27,1,3,0,0,5.000000000000001,170,3,-1.2,8,4
0,710,50,0,9,2,1.2000000000000002,12.000000000000002,429,0,1,9,9
1,710,38,1,5,0,0,5.9999999999999885,393,0,0,9,6
2,710,50,0,11,0,2.399999999999997,23.999999999999968,849,1,0.8,9,11
3,710,21,0,2,1,0,0,132,0,-1,5,2
0,711,50,1,8,2,0.6,11.999999999999998,429,0,2,8,9
1,711,32,0,4,0,0,0,312,0,-1,6,4
2,711,50,0,9,1,1.1999999999999975,11.999999999999975,615,4,0.8,11,9
3,711,21,0,3,0,0.6,5.999999999999999,90,2,-1.2,5,3
0,712,50,0,7,0,0,0,465,2,-0.2,7,7
1,712,9,0,0,0,0,0,36,2,-1.2,6,0
2,712,15,1,1,0,0,5.000000000000001,98,0,0,6,2
3,712,9,0,0,0,0,0,36,1,-1.2,7,0
0,713,44,0,6,0,0,0,360,2,-1.2,6,6
1,713,9,0,0,0,0,0,36,2,-1.2,7,0
2,713,33,0,4,0,0,0,192,2,-1.2,6,4
3,713,9,1,0,0,0,5.000000000000001,53,3,-1.2,6,1
0,714,50,0,10,0,1.799999999999999,17.99999999999999,615,1,2,7,10
1,714,21,0,2,0,0,0,102,2,-1.2,5,2
2,714,45,0,6,0,0,0,288,2,-1.2,6,6
3,714,27,0,3,0,0,0,141,1,-1.2,9,3
0,715,39,1,5,3,0,5.000000000000005,266,0,-1,9,6
1,715,50,0,9,0,1.199999999999997,11.99999999999997,789,2,0.8,9,9
2,715,50,0,8,0,0.6000000000000005,6.000000000000005,381,0,1,9,8
3,715,45,0,6,1,0,0,264,0,-1,6,6
0,716,50,0,8,0,0.6000000000000009,6.000000000000008,375,0,1,13,8
1,716,27,1,3,0,0,5.000000000000001,200,0,0,7,4
2,716,50,0,8,1,0.6,6,615,3,0.8,11,8
3,716,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,237,0,1,11,7
0,717,39,0,5,1,0,0,351,2,-1.2,7,5
1,717,21,0,2,0,0,0,96,1,-1.2,5,2
2,717,27,0,3,0,0,0,183,2,-1.2,7,3
3,717,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,718,50,1,10,1,1.799999999999998,23.99999999999998,699,0,2,6,11
1,718,9,0,0,0,0,0,36,2,-1.2,7,0
2,718,21,0,2,0,0,0,114,2,-1.2,5,2
3,718,9,1,0,0,0,5.000000000000001,65,3,-1.2,6,1
0,719,39,0,5,0,0,0,249,2,-1.2,9,5
1,719,15,1,1,0,0,5.000000000000002,74,0,0,7,2
2,719,33,0,4,0,0,0,246,2,-1.2,7,4
3,719,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,720,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,435,0,1,9,7
1,720,33,1,4,0,0,5.000000000000004,239,4,-1.2,6,5
2,720,50,1,8,0,0.6000000000000003,12.000000000000002,387,0,2,9,9
3,720,27,1,3,0,0,5.000000000000002,134,0,0,6,4
0,721,15,2,1,0,0,11,140,4,-1.2,7,3
1,721,21,0,2,0,0,0,114,2,-1.2,5,2
2,721,44,0,6,0,0,0,450,0,-1,7,6
3,721,15,0,1,0,0,0,75,1,-1.2,6,1
0,722,50,0,9,0,1.2000000000000008,12.000000000000009,417,1,2,9,9
1,722,27,0,3,0,0,0,189,1,-1.2,8,3
2,722,38,0,5,0,0,0,333,0,-1,9,5
3,722,9,1,0,0,0,5.000000000000001,77,0,-1,7,1
0,723,50,1,8,1,0.6000000000000011,12.00000000000001,423,0,2,10,9
1,723,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,291,2,0.8,10,7
2,723,50,0,9,0,1.199999999999998,11.99999999999998,603,1,2,9,9
3,723,15,1,1,0,0,5.000000000000001,74,0,0,6,2
0,724,38,0,5,0,0,0,357,2,-1.2,7,5
1,724,15,0,1,0,0,0,87,1,-1.2,7,1
2,724,21,0,2,0,0,0,138,0,-1,5,2
3,724,15,1,1,0,0,5.000000000000002,110,3,-1.2,7,2
0,725,50,0,7,0,0,0,477,2,-0.2,8,7
1,725,21,0,2,0,0,0,108,0,-1,5,2
2,725,45,0,6,0,0,0,282,0,-1,6,6
3,725,21,0,2,0,0,0,120,1,-1.2,5,2
0,726,50,0,11,0,2.399999999999999,23.99999999999999,609,0,1,7,11
1,726,9,0,0,0,0,0,36,2,-1.2,5,0
2,726,27,1,3,0,0,5.000000000000004,158,0,0,8,4
3,726,9,1,0,0,0,5.000000000000001,59,3,-1.2,4,1
0,727,33,0,4,3,0,0,282,3,-1.2,7,4
1,727,50,1,8,0,0.5999999999999971,11.99999999999997,915,2,0.8,9,9
2,727,50,1,8,2,0.5999999999999999,11.999999999999996,429,0,2,10,9
3,727,45,1,6,1,0,5.000000000000007,347,2,-1.2,6,7
0,728,45,1,6,3,0,5.000000000000001,449,0,-1,9,7
1,728,50,0,10,0,1.799999999999998,17.99999999999998,693,1,0.8,12,10
2,728,50,0,9,1,1.2,11.999999999999998,411,1,2,11,9
3,728,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,327,0,1,10,7
0,729,50,0,8,1,0.6000000000000004,6.000000000000004,399,1,2,8,8
1,729,50,1,10,0,1.7999999999999976,23.99999999999997,741,0,2,7,11
2,729,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,8,8
3,729,50,0,8,1,0.6000000000000006,6.000000000000006,327,0,1,8,8
0,730,15,0,1,1,0,0,63,0,-1,6,1
1,730,32,0,4,0,0,0,342,1,-1.2,6,4
2,730,21,0,2,0,0,0,108,0,-1,5,2
3,730,15,1,1,2,0,5.000000000000001,98,0,0,6,2
0,731,15,1,1,1,0,5.000000000000002,134,0,-1,7,2
1,731,26,1,3,0,0,5.999999999999997,249,0,-1,8,4
2,731,33,0,4,0,0,0,192,0,-1,7,4
3,731,33,0,4,0,0,0,180,2,-1.2,6,4
0,732,33,1,4,2,0,5.000000000000004,263,0,0,6,5
1,732,39,0,5,0,0,0,201,2,-1.2,7,5
2,732,50,0,7,0,0,0,507,0,0,9,7
3,732,15,1,1,0,0,5.000000000000001,86,0,-1,8,2
0,733,15,0,1,1,0,0,99,3,-1.2,7,1
1,733,39,0,5,0,0,0,219,2,-1.2,8,5
2,733,45,0,6,0,0,0,348,0,-1,7,6
3,733,27,0,3,1,0,0,177,4,-1.2,8,3
0,734,50,1,8,2,0.6000000000000005,12.000000000000004,381,0,1,10,9
1,734,50,0,8,0,0.6000000000000005,6.000000000000005,375,0,1,10,8
2,734,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,345,0,1,8,7
3,734,50,0,8,0,0.6000000000000004,6.000000000000004,279,0,1,10,8
0,735,45,0,6,1,0,0,300,2,-1.2,6,6
1,735,32,0,4,0,0,0,396,2,-1.2,6,4
2,735,21,1,2,0,0,5.000000000000003,113,0,0,5,3
3,735,15,0,1,1,0,0,63,4,-1.2,6,1
0,736,50,0,8,0,0.6000000000000005,6.000000000000005,423,0,1,9,8
1,736,50,0,8,0,0.6000000000000002,6.000000000000002,375,1,2,10,8
2,736,50,1,8,0,0.6000000000000003,12.000000000000002,375,0,2,8,9
3,736,27,1,3,0,0,5.000000000000002,140,0,0,6,4
0,737,27,0,3,0,0,0,159,1,-1.2,8,3
1,737,45,0,6,0,0,0,384,1,-1.2,6,6
2,737,15,0,1,1,0,0,87,0,-1,6,1
3,737,15,1,1,0,0,5.000000000000002,98,4,-1.2,6,2
0,738,50,0,9,2,1.2000000000000006,12.000000000000004,423,0,1,11,9
1,738,45,0,6,0,0,0,276,4,-1.2,7,6
2,738,45,0,6,0,0,0,276,0,-1,7,6
3,738,39,1,5,0,0,5.000000000000001,176,0,0,6,6
0,739,50,1,7,2,1.0269562977782698e-15,6,405,0,2,8,8
1,739,50,0,8,0,0.5999999999999984,5.999999999999984,633,1,2,9,8
2,739,33,0,4,2,0,0,222,0,-1,5,4
3,739,39,1,5,0,0,5.000000000000004,224,4,-1.2,10,6
0,740,50,0,11,0,2.3999999999999977,23.99999999999997,855,0,1,9,11
1,740,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,740,33,0,4,0,0,0,252,2,-1.2,6,4
3,740,9,1,0,0,0,5.000000000000001,47,3,-1.2,7,1
0,741,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,315,1,0.8,10,7
1,741,50,1,8,0,0.5999999999999976,11.999999999999975,717,0,2,10,9
2,741,32,0,4,2,0,0,312,0,-1,6,4
3,741,33,1,4,0,0,5.000000000000005,197,0,0,6,5
0,742,50,1,8,2,0.6000000000000008,12.000000000000004,507,0,2,9,9
1,742,50,1,9,0,1.1999999999999984,17.999999999999982,543,0,2,8,10
2,742,50,0,8,1,0.6000000000000001,6.000000000000001,435,0,1,9,8
3,742,50,0,8,1,0.6000000000000008,6.000000000000007,285,0,1,10,8
0,743,21,1,2,1,0,5.000000000000003,197,0,0,5,3
1,743,39,0,5,0,0,0,273,1,-1.2,9,5
2,743,32,1,4,1,0,5.999999999999993,342,3,-1.2,6,5
3,743,39,0,5,1,0,0,219,2,-1.2,9,5
0,744,33,1,4,3,0,5.000000000000004,281,0,-1,7,5
1,744,50,0,9,0,1.199999999999997,11.99999999999997,1071,0,1,9,9
2,744,50,0,7,0,0,0,513,2,-0.2,7,7
3,744,39,1,5,3,0,5,320,2,-1.2,9,6
0,745,50,0,8,2,0.6000000000000009,6.000000000000008,363,0,1,12,8
1,745,50,1,8,0,0.6,11.99999999999998,717,4,0.8,12,9
2,745,50,0,9,1,1.1999999999999988,11.999999999999988,537,0,1,11,9
3,745,21,0,2,2,0,0,144,4,-1.2,5,2
0,746,50,0,11,0,2.399999999999998,23.99999999999998,741,0,1,8,11
1,746,15,1,1,0,0,5.000000000000001,92,0,0,6,2
2,746,33,1,4,0,0,5.000000000000001,209,0,0,5,5
3,746,15,1,1,0,0,5.000000000000001,104,3,-1.2,8,2
0,747,50,0,8,2,0.6000000000000009,6.000000000000008,429,0,1,12,8
1,747,50,0,8,0,0.6,5.999999999999989,657,1,0.8,12,8
2,747,50,0,9,0,1.1999999999999995,11.999999999999996,405,0,1,12,9
3,747,33,1,4,2,0,5.000000000000002,209,0,0,6,5
0,748,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,387,2,0.8,7,7
1,748,39,0,5,0,0,0,279,0,-1,10,5
2,748,45,0,6,0,0,0,282,4,-1.2,6,6
3,748,33,1,5,0,0.6,11.999999999999998,179,0,0,5,6
0,749,50,0,10,0,1.7999999999999985,17.999999999999982,615,0,1,7,10
1,749,21,1,2,0,0,5.000000000000001,131,0,0,5,3
2,749,27,0,3,0,0,0,183,2,-1.2,7,3
3,749,21,1,2,0,0,5.000000000000002,161,3,-1.2,5,3
0,750,27,2,3,1,0,11,266,2,-1.2,7,5
1,750,9,0,2,0,1.2,11.999999999999998,36,3,-1.2,5,2
2,750,38,0,5,1,0,0,339,0,-1,9,5
3,750,39,1,5,0,0,5.000000000000003,248,2,-1.2,10,6
0,751,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,357,1,0.8,9,7
1,751,27,1,3,0,0,5.000000000000002,134,4,-1.2,7,4
2,751,45,0,6,0,0,0,378,0,-1,7,6
3,751,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,752,15,1,1,0,0,5.000000000000002,74,0,0,7,2
1,752,9,0,0,0,0,0,36,0,-1,4,0
2,752,38,0,5,0,0,0,321,0,-1,8,5
3,752,9,1,0,0,0,5.000000000000001,59,3,-1.2,4,1
0,753,50,0,8,5,0.6000000000000008,6.000000000000007,543,0,1,12,8
1,753,39,0,5,0,0,0,267,0,-1,8,5
2,753,50,0,13,0,3.599999999999997,35.999999999999964,1089,3,0.8,12,13
3,753,50,0,8,0,0.6000000000000006,6.000000000000006,309,1,2,11,8
0,754,50,0,8,0,0.5999999999999984,5.999999999999984,609,2,0.8,7,8
1,754,15,1,1,0,0,5.000000000000002,68,0,0,7,2
2,754,26,0,3,0,0,0,213,3,-1.2,7,3
3,754,15,1,1,0,0,5.000000000000002,98,3,-1.2,7,2
0,755,50,0,8,3,0.6000000000000003,6.000000000000003,357,0,1,5,8
1,755,50,0,10,0,1.7999999999999965,17.99999999999996,957,0,1,8,10
2,755,50,0,8,0,0.6000000000000006,6.000000000000006,375,0,1,6,8
3,755,50,1,8,0,0.6000000000000009,12.000000000000009,315,0,2,6,9
0,756,33,0,4,2,0,0,246,0,-1,6,4
1,756,50,0,7,1,0,0,555,2,-0.2,8,7
2,756,50,0,9,1,1.1999999999999966,11.999999999999966,1053,2,0.8,8,9
3,756,45,0,6,1,0,0,270,4,-1.2,6,6
0,757,50,0,8,4,0.6000000000000006,6.000000000000006,393,1,2,11,8
1,757,50,0,8,1,0.5999999999999984,5.999999999999984,579,2,0.8,8,8
2,757,38,0,6,2,0.6,5.999999999999999,393,0,-1,8,6
3,757,39,1,5,1,0,5.000000000000002,206,0,0,9,6
0,758,39,0,5,0,0,0,249,2,-1.2,8,5
1,758,15,0,1,0,0,0,69,0,-1,6,1
2,758,32,0,4,0,0,0,324,0,-1,6,4
3,758,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,759,50,0,8,4,0.6000000000000009,6.000000000000008,405,1,2,9,8
1,759,50,0,9,0,1.1999999999999995,11.999999999999996,393,1,2,10,9
2,759,50,0,9,0,1.2000000000000002,12.000000000000002,291,0,1,11,9
3,759,50,0,8,1,0.6000000000000004,6.000000000000004,345,1,2,11,8
0,760,50,0,8,2,0.6000000000000006,6.000000000000006,375,1,2,9,8
1,760,50,0,9,0,1.2000000000000004,12.000000000000004,327,1,2,9,9
2,760,50,0,8,0,0.6000000000000008,6.000000000000007,321,0,1,9,8
3,760,50,1,7,2,3.6082248300317592e-16,6.000000000000003,315,0,2,8,8
0,761,50,0,8,3,0.6000000000000008,6.000000000000007,453,0,1,13,8
1,761,50,1,9,1,1.1999999999999975,17.999999999999975,723,4,0.8,10,10
2,761,50,0,10,1,1.7999999999999994,17.999999999999993,507,0,1,10,10
3,761,45,0,7,1,0.6,5.999999999999999,252,0,-1,5,7
0,762,50,0,9,2,1.1999999999999995,11.999999999999996,417,1,0.8,8,9
1,762,38,0,5,0,0,0,471,2,-1.2,9,5
2,762,50,0,8,1,0.5999999999999982,5.999999999999981,573,3,0.8,8,8
3,762,15,1,2,0,0.6,11.999999999999998,68,0,0,6,3
0,763,50,0,8,1,0.6000000000000009,6.000000000000008,369,0,1,8,8
1,763,50,0,8,0,0.5999999999999999,5.999999999999998,465,0,1,8,8
2,763,50,0,10,0,1.7999999999999972,17.99999999999997,675,1,2,7,10
3,763,9,0,1,1,0.6,5.999999999999999,42,2,-1.2,8,1
0,764,50,0,9,2,1.2000000000000002,12.000000000000002,387,0,1,8,9
1,764,32,0,5,0,0.6,5.999999999999999,396,0,-1,6,5
2,764,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,249,2,0.8,9,7
3,764,33,1,4,2,0,5.000000000000003,185,3,-1.2,7,5
0,765,21,1,2,1,0,5.000000000000003,161,0,0,5,3
1,765,27,0,3,0,0,0,159,2,-1.2,7,3
2,765,39,0,5,0,0,0,279,0,-1,8,5
3,765,21,1,2,0,0,5.000000000000002,113,2,-1.2,5,3
0,766,50,1,10,0,1.799999999999998,23.99999999999998,669,0,2,8,11
1,766,21,0,2,0,0,0,78,1,-1.2,5,2
2,766,38,0,5,0,0,0,315,2,-1.2,7,5
3,766,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
0,767,21,0,2,1,0,0,120,0,-1,5,2
1,767,32,0,4,0,0,0,246,2,-1.2,6,4
2,767,39,0,5,0,0,0,231,0,-1,10,5
3,767,39,0,5,1,0,0,207,2,-1.2,8,5
0,768,39,0,5,0,0,0,267,1,-1.2,8,5
1,768,21,1,2,0,0,5.000000000000003,113,0,0,5,3
2,768,32,0,4,0,0,0,294,0,-1,6,4
3,768,9,1,0,0,0,5.000000000000001,41,0,0,3,1
0,769,50,0,8,3,0.6,5.999999999999999,453,1,2,11,8
1,769,50,0,8,1,0.5999999999999985,5.999999999999985,603,0,1,10,8
2,769,50,0,9,0,1.1999999999999995,11.999999999999996,369,0,1,10,9
3,769,33,1,4,2,0,5.000000000000002,209,0,0,6,5
0,770,50,0,11,0,2.3999999999999977,23.99999999999997,861,0,1,7,11
1,770,9,1,0,0,0,5.000000000000001,41,0,0,4,1
2,770,15,0,1,0,0,0,87,2,-1.2,7,1
3,770,9,1,0,0,0,5.000000000000001,65,3,-1.2,4,1
0,771,50,0,9,0,1.1999999999999988,11.999999999999988,483,1,0.8,8,9
1,771,33,0,4,0,0,0,144,2,-1.2,7,4
2,771,50,0,8,0,0.5999999999999975,5.999999999999975,663,3,0.8,9,8
3,771,21,0,2,0,0,0,108,0,-1,5,2
0,772,50,0,10,1,1.7999999999999985,17.999999999999982,627,0,1,7,10
1,772,27,1,3,0,0,5.000000000000003,146,0,0,7,4
2,772,39,0,5,0,0,0,231,3,-1.2,8,5
3,772,27,0,3,1,0,0,147,1,-1.2,8,3
0,773,33,0,4,1,0,0,222,0,-1,5,4
1,773,50,0,10,0,1.799999999999998,17.99999999999998,687,0,1,8,10
2,773,33,1,4,0,0,5.000000000000002,209,3,-1.2,7,5
3,773,33,0,4,1,0,0,198,4,-1.2,7,4
0,774,50,0,8,2,0.6,5.999999999999999,495,0,1,8,8
1,774,26,0,3,0,0,0,267,2,-1.2,7,3
2,774,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,315,0,1,9,7
3,774,27,1,3,2,0,5.000000000000002,140,3,-1.2,7,4
0,775,50,0,8,4,0.6000000000000009,6.000000000000008,429,0,1,10,8
1,775,50,0,10,0,1.7999999999999976,17.999999999999975,711,0,1,9,10
2,775,50,1,10,2,1.7999999999999972,23.99999999999997,801,0,2,8,11
3,775,50,0,8,0,0.6000000000000005,6.000000000000005,339,0,1,8,8
0,776,32,0,4,0,0,0,312,2,-1.2,6,4
1,776,9,0,0,0,0,0,36,2,-1.2,6,0
2,776,15,0,1,0,0,0,81,3,-1.2,6,1
3,776,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,777,45,1,6,0,0,5.000000000000004,323,0,0,6,7
1,777,45,0,6,0,0,0,240,1,-1.2,7,6
2,777,9,1,0,0,0,5.000000000000001,41,0,0,3,1
3,777,39,0,5,0,0,0,315,4,-1.2,9,5
0,778,45,0,6,0,0,0,336,2,-1.2,6,6
1,778,15,1,1,0,0,5.000000000000001,98,4,-1.2,7,2
2,778,27,0,3,0,0,0,141,2,-1.2,7,3
3,778,15,0,1,0,0,0,87,1,-1.2,7,1
0,779,39,0,5,3,0,0,339,0,-1,7,5
1,779,50,0,9,0,1.1999999999999975,11.999999999999975,777,0,1,9,9
2,779,50,0,9,2,1.199999999999998,11.99999999999998,669,2,0.8,9,9
3,779,50,0,8,0,0.6,6,369,0,1,8,8
0,780,50,0,10,1,1.799999999999999,17.99999999999999,489,0,1,6,10
1,780,26,0,3,0,0,0,207,2,-1.2,6,3
2,780,15,0,1,0,0,0,63,0,-1,8,1
3,780,15,1,1,1,0,5.000000000000001,98,0,0,6,2
0,781,50,0,8,2,0.6000000000000011,6.000000000000011,399,1,2,9,8
1,781,50,0,10,0,1.799999999999998,17.99999999999998,735,4,0.8,9,10
2,781,50,0,10,2,1.7999999999999967,17.999999999999964,783,0,1,6,10
3,781,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,297,0,1,7,7
0,782,50,0,9,0,1.1999999999999995,11.999999999999996,507,0,1,8,9
1,782,26,1,3,0,0,5.999999999999997,243,0,0,7,4
2,782,38,1,5,0,0,5.999999999999997,303,0,0,8,6
3,782,27,0,3,0,0,0,135,4,-1.2,8,3
0,783,50,1,8,1,0.6000000000000009,12.000000000000009,375,0,2,11,9
1,783,39,0,5,0,0,0,201,2,-1.2,7,5
2,783,45,0,6,0,0,0,336,2,-1.2,7,6
3,783,15,0,1,1,0,0,57,1,-1.2,6,1
0,784,50,0,9,1,1.1999999999999995,11.999999999999996,513,0,1,10,9
1,784,38,0,5,0,0,0,327,0,-1,8,5
2,784,50,0,8,0,0.6000000000000001,6.000000000000001,411,3,0.8,9,8
3,784,39,0,5,0,0,0,201,4,-1.2,10,5
0,785,21,1,2,2,0,5.000000000000003,167,0,0,5,3
1,785,15,0,2,0,0.6,5.999999999999999,69,3,-1.2,7,2
2,785,27,0,3,0,0,0,165,0,-1,7,3
3,785,27,0,3,0,0,0,129,2,-1.2,7,3
0,786,50,0,10,0,1.799999999999998,17.99999999999998,675,0,1,6,10
1,786,15,0,1,0,0,0,75,1,-1.2,7,1
2,786,27,0,3,0,0,0,117,2,-1.2,8,3
3,786,21,1,2,0,0,5.000000000000002,149,3,-1.2,5,3
0,787,15,1,1,1,0,5.000000000000002,128,0,-1,8,2
1,787,50,0,7,0,0,0,507,2,-0.2,8,7
2,787,50,1,7,1,4.718447854656915e-16,6.000000000000004,309,0,2,9,8
3,787,45,1,6,2,0,5.000000000000001,371,2,-1.2,7,7
0,788,50,0,8,2,0.6000000000000004,6.000000000000004,423,1,2,10,8
1,788,50,0,8,2,0.6,6,681,1,2,11,8
2,788,50,1,8,1,0.6000000000000008,12.000000000000004,297,0,2,10,9
3,788,33,1,6,2,1.2,17.999999999999996,167,0,0,6,7
0,789,45,0,6,1,0,0,282,1,-1.2,7,6
1,789,50,0,8,0,0.5999999999999992,5.999999999999992,591,3,0.8,13,8
2,789,21,1,2,1,0,5.000000000000001,125,0,0,5,3
3,789,21,0,2,1,0,0,96,4,-1.2,5,2
0,790,27,1,3,0,0,5.000000000000002,140,0,0,7,4
1,790,27,0,3,0,0,0,153,2,-1.2,7,3
2,790,39,0,5,0,0,0,291,0,-1,8,5
3,790,15,0,1,0,0,0,81,0,-1,5,1
0,791,50,0,11,0,2.399999999999998,23.99999999999998,681,0,1,7,11
1,791,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,791,33,0,4,0,0,0,204,2,-1.2,6,4
3,791,9,1,0,0,0,5.000000000000001,53,3,-1.2,6,1
0,792,9,1,0,0,0,5.000000000000001,77,0,-1,5,1
1,792,33,1,4,0,0,5.000000000000003,197,0,0,5,5
2,792,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,309,0,1,8,7
3,792,15,1,1,0,0,5.000000000000002,86,2,-1.2,7,2
0,793,39,0,5,3,0,0,273,4,-1.2,9,5
1,793,50,0,8,0,0.5999999999999976,5.999999999999976,657,0,1,11,8
2,793,33,1,4,2,0,5.000000000000001,191,0,0,6,5
3,793,45,0,6,1,0,0,294,4,-1.2,7,6
0,794,50,0,8,1,0.6000000000000009,6.000000000000008,351,1,2,12,8
1,794,50,0,8,0,0.5999999999999971,5.999999999999971,855,1,0.8,10,8
2,794,50,1,8,1,0.6000000000000001,12.000000000000002,423,0,2,9,9
3,794,33,1,4,2,0,5.000000000000004,233,0,0,7,5
0,795,50,1,8,2,0.6000000000000009,12.000000000000009,399,0,2,11,9
1,795,50,0,8,0,0.5999999999999999,5.999999999999998,417,0,1,11,8
2,795,50,0,9,0,1.1999999999999995,11.999999999999996,405,1,2,8,9
3,795,33,0,4,1,0,0,174,2,-1.2,7,4
0,796,50,0,10,0,1.799999999999999,17.99999999999999,555,1,2,8,10
1,796,21,0,2,0,0,0,114,0,-1,5,2
2,796,39,1,5,0,0,5.000000000000001,278,0,0,9,6
3,796,15,0,1,0,0,0,69,1,-1.2,7,1
0,797,50,0,8,1,0.6000000000000009,6.000000000000008,363,1,2,8,8
1,797,50,0,8,0,0.5999999999999992,5.999999999999992,627,0,1,8,8
2,797,50,0,10,0,1.7999999999999976,17.999999999999975,717,0,1,8,10
3,797,15,0,1,0,0,0,63,0,-1,6,1
0,798,50,0,8,1,0.6000000000000008,6.000000000000007,405,0,1,6,8
1,798,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,321,0,1,10,7
2,798,50,0,9,1,1.1999999999999966,11.999999999999966,747,4,0.8,8,9
3,798,15,1,1,0,0,5.000000000000002,116,0,-1,7,2
0,799,50,0,8,2,0.6000000000000001,6.000000000000001,393,0,1,8,8
1,799,50,0,10,0,1.7999999999999967,17.999999999999964,909,0,1,9,10
2,799,50,0,8,0,0.6000000000000005,6.000000000000005,357,0,1,9,8
3,799,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,273,0,1,7,7
0,800,50,0,8,3,0.6000000000000006,6.000000000000006,417,0,1,6,8
1,800,50,0,10,1,1.7999999999999967,17.999999999999964,1065,0,1,9,10
2,800,50,0,10,2,1.7999999999999976,17.999999999999975,609,1,2,6,10
3,800,50,0,8,3,0.6000000000000006,6.000000000000006,309,1,2,6,8
0,801,50,0,9,3,1.1999999999999995,11.999999999999996,567,0,1,11,9
1,801,45,1,6,2,0,5.000000000000005,335,0,0,5,7
2,801,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,381,0,1,9,7
3,801,45,1,6,1,0,5.000000000000002,329,3,-1.2,7,7
0,802,50,0,11,0,2.399999999999998,23.99999999999998,813,0,1,7,11
1,802,9,0,0,0,0,0,36,2,-1.2,4,0
2,802,38,0,5,0,0,0,435,3,-1.2,8,5
3,802,15,0,1,0,0,0,57,0,-1,6,1
0,803,33,1,4,0,0,5.000000000000004,179,0,0,5,5
1,803,38,1,5,0,0,5.999999999999993,369,0,-1,8,6
2,803,45,0,6,1,0,0,294,0,-1,9,6
3,803,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,12,8
0,804,50,0,10,0,1.7999999999999985,17.999999999999982,675,0,1,7,10
1,804,21,1,2,0,0,5.000000000000001,143,0,0,5,3
2,804,27,0,3,0,0,0,189,0,-1,7,3
3,804,21,1,2,0,0,5.000000000000002,149,3,-1.2,5,3
0,805,33,1,4,2,0,5.000000000000003,233,0,-1,6,5
1,805,50,0,9,0,1.199999999999997,11.99999999999997,1017,1,0.8,8,9
2,805,50,0,7,0,0,0,381,2,-0.2,7,7
3,805,33,0,4,3,0,0,210,4,-1.2,7,4
0,806,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,297,0,1,11,7
1,806,50,0,9,0,1.1999999999999975,11.999999999999975,591,2,0.8,9,9
2,806,44,0,6,3,0,0,510,0,-1,6,6
3,806,50,1,7,0,8.049116928532385e-16,6.000000000000007,291,4,0.8,11,8
0,807,50,0,8,1,0.6000000000000005,6.000000000000005,333,0,1,12,8
1,807,38,0,5,0,0,0,411,0,-1,8,5
2,807,50,0,8,0,0.5999999999999989,5.9999999999999885,519,3,0.8,9,8
3,807,27,0,3,0,0,0,129,2,-1.2,7,3
0,808,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,13,8
1,808,50,0,7,0,0,0,579,2,-0.2,11,7
2,808,50,1,8,2,0.5999999999999998,11.999999999999996,465,0,2,12,9
3,808,39,1,6,0,0.6,11.999999999999998,206,0,0,6,7
0,809,50,0,8,3,0.6,6,405,0,1,8,8
1,809,50,0,10,0,1.799999999999998,17.99999999999998,633,0,1,11,10
2,809,50,0,9,1,1.2,11.999999999999998,453,1,2,12,9
3,809,50,0,8,1,0.6000000000000009,6.000000000000008,357,0,1,8,8
0,810,21,0,2,1,0,0,102,3,-1.2,5,2
1,810,20,0,2,0,0,0,156,2,-1.2,9,2
2,810,9,0,1,0,0.6,5.999999999999999,36,2,-1.2,5,1
3,810,50,0,8,2,0.6000000000000001,6.000000000000001,411,0,1,8,8
0,811,50,0,9,0,1.1999999999999984,11.999999999999984,519,0,1,6,9
1,811,27,0,3,0,0,0,141,1,-1.2,7,3
2,811,27,1,3,0,0,5.000000000000005,158,0,0,8,4
3,811,27,1,3,0,0,5.000000000000002,188,3,-1.2,10,4
0,812,50,0,9,1,1.1999999999999984,11.999999999999984,561,2,0.8,7,9
1,812,15,0,1,0,0,0,57,2,-1.2,7,1
2,812,39,0,5,0,0,0,273,3,-1.2,7,5
3,812,27,0,3,0,0,0,135,4,-1.2,9,3
0,813,15,1,1,0,0,5.000000000000002,116,0,-1,8,2
1,813,27,2,3,0,0,11,260,2,-1.2,9,5
2,813,39,1,5,0,0,5.000000000000003,254,0,0,10,6
3,813,50,0,8,0,0.6000000000000005,6.000000000000005,363,4,0.8,10,8
0,814,50,0,8,4,0.6000000000000006,6.000000000000006,441,1,2,11,8
1,814,50,0,11,0,2.4,24,471,0,1,9,11
2,814,50,0,8,0,0.6,6,309,0,1,9,8
3,814,50,0,8,4,0.5999999999999998,5.999999999999997,435,3,1.5,8,8
0,815,50,0,8,2,0.6000000000000006,6.000000000000006,405,0,1,12,8
1,815,50,0,9,0,1.1999999999999995,11.999999999999996,465,1,2,10,9
2,815,50,0,10,0,1.7999999999999967,17.999999999999964,1053,0,1,13,10
3,815,45,0,6,1,0,0,216,0,-1,6,6
0,816,45,1,6,1,0,5.000000000000006,413,0,0,7,7
1,816,50,1,8,0,0.5999999999999993,11.999999999999991,477,2,0.8,10,9
2,816,50,0,11,0,2.399999999999997,23.999999999999968,1083,4,0.8,9,11
3,816,45,1,6,0,0,5.000000000000002,209,4,-1.2,6,7
0,817,33,1,5,3,0.6,11.999999999999998,281,0,0,6,6
1,817,50,0,8,1,0.6,6,813,2,0.8,9,8
2,817,50,0,9,2,1.1999999999999993,11.999999999999991,477,0,1,11,9
3,817,44,1,6,3,0,5.999999999999995,372,2,-1.2,7,7
0,818,50,1,7,6,1.3877787807814454e-16,6.000000000000001,453,0,2,9,8
1,818,50,0,10,2,1.799999999999998,17.99999999999998,759,0,1,11,10
2,818,50,1,9,2,1.1999999999999993,17.999999999999993,501,0,2,8,10
3,818,50,0,8,3,0.6,5.999999999999999,399,1,2,11,8
0,819,15,0,1,1,0,0,105,0,-1,8,1
1,819,38,0,5,0,0,0,351,2,-1.2,9,5
2,819,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,435,0,1,8,7
3,819,27,0,3,0,0,0,159,4,-1.2,8,3
0,820,50,0,8,1,0.6000000000000005,6.000000000000005,369,0,1,11,8
1,820,50,1,7,0,0,5.999999999999984,603,4,-0.2,9,8
2,820,50,0,8,2,0.6000000000000002,6.000000000000002,411,0,1,10,8
3,820,33,0,4,0,0,0,150,0,-1,5,4
0,821,50,1,9,2,1.2000000000000002,18,471,0,2,8,10
1,821,32,0,4,0,0,0,366,2,-1.2,6,4
2,821,50,0,7,0,0,0,549,2,-0.2,8,7
3,821,21,1,2,2,0,5.000000000000001,119,0,0,5,3
0,822,50,0,8,3,0.6000000000000006,6.000000000000006,363,1,2,9,8
1,822,50,0,11,1,2.399999999999997,23.99999999999997,951,2,0.8,12,11
2,822,50,0,8,3,0.6000000000000005,6.000000000000005,369,0,1,9,8
3,822,50,0,8,1,0.6000000000000006,6.000000000000006,261,1,2,9,8
0,823,50,1,8,2,0.6,12.00000000000001,363,0,2,12,9
1,823,44,0,6,1,0,0,414,2,-1.2,7,6
2,823,50,0,8,0,0.6,5.999999999999999,441,3,0.8,11,8
3,823,21,0,3,1,0.6,5.999999999999999,126,0,-1,5,3
0,824,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,10,8
1,824,50,0,11,0,2.399999999999999,23.99999999999999,489,0,1,10,11
2,824,50,0,8,4,0.6,6,657,3,1.5,8,8
3,824,50,0,8,0,0.6000000000000003,6.000000000000003,291,0,1,9,8
0,825,50,0,8,2,0.6000000000000008,6.000000000000007,393,2,1.5,11,8
1,825,50,0,11,0,2.4,24,477,1,0.8,10,11
2,825,50,0,9,1,1.1999999999999988,11.999999999999988,537,1,2,9,9
3,825,50,0,8,1,0.6000000000000006,6.000000000000006,327,0,1,11,8
0,826,50,0,10,1,1.7999999999999998,17.999999999999996,537,1,2,9,10
1,826,33,0,4,0,0,0,126,0,-1,6,4
2,826,50,0,9,0,1.199999999999997,11.99999999999997,807,3,0.8,7,9
3,826,33,1,4,0,0,5.000000000000004,173,0,0,5,5
0,827,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,399,2,0.8,7,7
1,827,21,0,2,0,0,0,84,0,-1,5,2
2,827,27,0,3,0,0,0,129,2,-1.2,7,3
3,827,15,0,2,0,0.6,5.999999999999999,69,0,-1,5,2
0,828,50,0,8,1,0.6000000000000001,6.000000000000001,435,0,1,10,8
1,828,27,1,3,1,0,5.000000000000001,200,0,0,7,4
2,828,50,0,9,0,1.1999999999999993,11.999999999999991,447,1,2,9,9
3,828,21,0,3,0,0.6,5.999999999999999,96,2,-1.2,5,3
0,829,45,1,6,5,0,5.000000000000003,353,0,-1,9,7
1,829,50,0,11,1,2.399999999999997,23.99999999999997,993,2,0.8,11,11
2,829,50,0,8,2,0.5999999999999989,5.9999999999999885,543,4,0.8,10,8
3,829,45,0,6,4,0,0,264,4,-1.2,8,6
0,830,50,1,8,3,0.6,12.00000000000001,483,0,2,10,9
1,830,50,0,10,0,1.799999999999999,17.99999999999999,561,0,1,10,10
2,830,50,0,9,1,1.1999999999999988,11.999999999999988,585,1,2,9,9
3,830,50,0,8,2,0.6000000000000004,6.000000000000004,321,0,1,12,8
0,831,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,11,8
1,831,50,0,8,0,0.6000000000000003,6.000000000000003,363,0,1,9,8
2,831,50,0,10,0,1.7999999999999976,17.999999999999975,717,1,2,8,10
3,831,27,1,3,1,0,5.000000000000003,188,0,0,7,4
0,832,50,0,10,0,1.7999999999999985,17.999999999999982,675,0,1,8,10
1,832,15,0,1,0,0,0,75,2,-1.2,7,1
2,832,39,0,5,0,0,0,195,3,-1.2,8,5
3,832,21,0,2,0,0,0,114,1,-1.2,5,2
0,833,50,0,8,4,0.6000000000000005,6.000000000000005,447,0,1,10,8
1,833,50,0,10,1,1.7999999999999976,17.999999999999975,849,0,1,11,10
2,833,50,0,8,2,0.5999999999999996,5.9999999999999964,447,0,1,7,8
3,833,50,0,8,3,0.6000000000000004,6.000000000000004,357,0,1,9,8
0,834,50,1,8,1,0.6000000000000009,12.000000000000009,411,0,1,10,9
1,834,50,0,10,0,1.7999999999999985,17.999999999999982,657,0,1,10,10
2,834,50,0,8,0,0.6000000000000003,6.000000000000003,345,0,1,10,8
3,834,50,0,8,0,0.6000000000000005,6.000000000000005,339,0,1,10,8
0,835,50,1,8,2,0.6000000000000005,12.000000000000004,393,0,2,11,9
1,835,50,0,11,0,2.3999999999999986,23.999999999999982,621,0,1,12,11
2,835,50,0,8,2,0.6000000000000006,6.000000000000006,327,0,1,9,8
3,835,50,0,8,0,0.6000000000000009,6.000000000000008,357,0,1,9,8
0,836,39,0,5,1,0,0,273,3,-1.2,8,5
1,836,33,0,4,0,0,0,210,0,-1,5,4
2,836,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,321,0,1,10,7
3,836,9,0,1,0,0.6,5.999999999999999,36,2,-1.2,6,1
0,837,50,0,8,1,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,837,50,0,8,0,0.5999999999999989,5.9999999999999885,507,0,1,10,8
2,837,50,0,10,0,1.799999999999998,17.99999999999998,699,0,1,9,10
3,837,33,0,4,0,0,0,186,0,-1,6,4
0,838,50,0,7,0,0,0,417,2,-0.2,8,7
1,838,15,0,1,0,0,0,63,2,-1.2,7,1
2,838,27,1,3,0,0,5.000000000000003,164,0,0,8,4
3,838,15,0,1,0,0,0,57,4,-1.2,7,1
0,839,50,0,11,0,2.399999999999998,23.99999999999998,753,0,1,7,11
1,839,21,0,2,1,0,0,132,2,-1.2,5,2
2,839,33,0,4,0,0,0,228,3,-1.2,6,4
3,839,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,840,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,363,0,1,9,7
1,840,45,0,6,0,0,0,252,4,-1.2,7,6
2,840,50,0,11,0,2.399999999999998,23.99999999999998,723,0,1,9,11
3,840,39,0,5,0,0,0,225,0,-1,7,5
0,841,50,0,8,3,0.6000000000000008,6.000000000000007,369,0,1,12,8
1,841,50,0,8,0,0.5999999999999975,5.999999999999975,789,1,0.8,9,8
2,841,50,0,9,1,1.199999999999998,11.99999999999998,573,0,1,10,9
3,841,33,0,4,0,0,0,180,2,-1.2,6,4
0,842,50,0,8,4,0.6000000000000006,6.000000000000006,345,0,1,8,8
1,842,50,0,9,1,1.199999999999997,11.99999999999997,765,0,1,8,9
2,842,50,0,9,1,1.1999999999999995,11.999999999999996,369,0,1,7,9
3,842,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,321,0,1,7,7
0,843,50,0,8,4,0.6000000000000004,6.000000000000004,483,1,2,7,8
1,843,50,1,9,0,1.1999999999999993,17.999999999999993,507,4,0.8,8,10
2,843,50,1,10,1,1.7999999999999967,23.999999999999968,873,0,2,9,11
3,843,39,0,6,1,0.6,5.999999999999999,195,2,-1.2,11,6
0,844,50,0,7,0,0,0,627,2,-0.2,7,7
1,844,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,844,21,0,2,0,0,0,114,3,-1.2,5,2
3,844,9,1,0,0,0,5.000000000000001,59,3,-1.2,6,1
0,845,50,0,8,2,0.6,6,369,3,1.5,8,8
1,845,50,0,10,0,1.799999999999999,17.99999999999999,537,0,1,9,10
2,845,50,1,8,1,0.6000000000000006,12.000000000000004,357,0,2,9,9
3,845,50,0,8,1,0.6000000000000004,6.000000000000004,315,0,1,8,8
0,846,50,0,11,0,2.3999999999999995,23.999999999999996,561,0,1,7,11
1,846,21,0,2,0,0,0,84,2,-1.2,5,2
2,846,27,0,3,0,0,0,141,2,-1.2,8,3
3,846,21,1,2,0,0,5.000000000000001,113,3,-1.2,5,3
0,847,39,1,5,3,0,5.000000000000003,404,0,0,9,6
1,847,50,0,8,1,0.5999999999999989,5.9999999999999885,675,2,0.8,10,8
2,847,50,0,9,0,1.1999999999999995,11.999999999999996,453,1,2,10,9
3,847,45,0,6,2,0,0,324,4,-1.2,7,6
0,848,33,1,4,1,0,5.000000000000003,239,0,0,6,5
1,848,50,1,7,0,0,5.999999999999984,579,2,-0.2,10,8
2,848,50,0,8,1,0.5999999999999998,5.999999999999997,453,0,1,11,8
3,848,33,0,4,0,0,0,174,4,-1.2,6,4
0,849,50,0,8,1,0.6,6,405,0,1,7,8
1,849,50,0,8,0,0.6000000000000002,6.000000000000002,303,1,2,7,8
2,849,50,0,11,0,2.399999999999997,23.999999999999968,885,0,1,8,11
3,849,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,8,8
0,850,39,0,5,0,0,0,249,2,-1.2,7,5
1,850,21,1,2,0,0,5.000000000000001,107,4,-1.2,5,3
2,850,26,0,3,0,0,0,237,0,-1,9,3
3,850,15,0,1,0,0,0,75,2,-1.2,6,1
0,851,50,1,7,2,6.938893903907228e-16,6.000000000000006,399,0,2,11,8
1,851,50,0,8,1,0.5999999999999989,5.9999999999999885,555,0,1,11,8
2,851,50,0,9,2,1.199999999999999,11.99999999999999,531,0,1,9,9
3,851,39,1,6,0,0.6,11.999999999999998,176,0,0,8,7
0,852,50,0,9,2,1.2000000000000002,12.000000000000002,405,0,1,9,9
1,852,38,0,5,0,0,0,399,0,-1,7,5
2,852,50,0,8,0,0.6,6,597,3,0.8,8,8
3,852,15,1,1,2,0,5.000000000000002,74,0,0,7,2
0,853,33,1,4,3,0,5.000000000000004,239,0,0,6,5
1,853,50,0,8,0,0.5999999999999985,5.999999999999985,633,0,1,10,8
2,853,50,0,10,0,1.7999999999999998,17.999999999999996,465,1,2,7,10
3,853,27,0,4,1,0.6,5.999999999999999,165,2,-1.2,7,4
0,854,50,0,9,1,1.1999999999999993,11.999999999999991,531,0,1,11,9
1,854,27,0,3,1,0,0,159,1,-1.2,11,3
2,854,44,0,6,0,0,0,336,2,-1.2,6,6
3,854,21,1,3,0,0.6,11.999999999999998,101,0,0,5,4
0,855,50,0,10,0,1.7999999999999985,17.999999999999982,555,0,1,6,10
1,855,9,1,0,0,0,5.000000000000001,59,4,-1.2,5,1
2,855,33,0,4,0,0,0,180,2,-1.2,6,4
3,855,9,0,0,0,0,0,36,1,-1.2,4,0
0,856,50,0,8,2,0.6000000000000006,6.000000000000006,381,0,1,11,8
1,856,50,1,8,1,0.5999999999999975,11.999999999999975,753,0,2,11,9
2,856,50,0,10,2,1.799999999999998,17.99999999999998,615,1,2,11,10
3,856,33,0,4,1,0,0,222,0,-1,5,4
0,857,50,1,8,1,0.6000000000000005,12.000000000000004,441,0,2,11,9
1,857,50,0,7,0,0,0,555,4,-0.2,10,7
2,857,27,1,3,1,0,5.000000000000005,158,0,0,7,4
3,857,33,1,4,1,0,5.000000000000005,227,4,-1.2,6,5
0,858,50,0,8,1,0.6000000000000009,6.000000000000008,453,1,2,9,8
1,858,50,1,7,0,3.6082248300317592e-16,6.000000000000003,393,4,0.8,11,8
2,858,50,0,8,0,0.5999999999999975,5.999999999999975,699,0,1,9,8
3,858,21,0,2,0,0,0,96,0,-1,5,2
0,859,50,0,8,2,0.6000000000000003,6.000000000000003,507,0,1,10,8
1,859,50,0,10,1,1.7999999999999976,17.999999999999975,735,0,1,13,10
2,859,50,0,8,3,0.6000000000000006,6.000000000000006,303,0,1,9,8
3,859,50,0,8,1,0.6,6,321,0,1,9,8
0,860,50,0,8,3,0.6000000000000006,6.000000000000006,477,1,2,11,8
1,860,50,0,10,0,1.7999999999999976,17.999999999999975,825,1,2,9,10
2,860,50,1,9,1,1.1999999999999984,17.999999999999982,603,0,2,7,10
3,860,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,8,8
0,861,50,1,7,3,6.938893903907228e-16,6.000000000000006,417,0,1,12,8
1,861,50,0,10,1,1.7999999999999994,17.999999999999993,483,0,1,10,10
2,861,50,0,11,2,2.399999999999997,23.99999999999997,933,1,2,11,11
3,861,50,1,7,0,5.828670879282072e-16,6.000000000000005,333,0,2,9,8
0,862,50,0,8,0,0.5999999999999984,5.999999999999984,561,2,0.8,7,8
1,862,9,1,0,0,0,5.000000000000001,41,0,0,8,1
2,862,27,0,3,0,0,0,207,0,-1,8,3
3,862,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,863,50,1,7,4,8.049116928532385e-16,6.000000000000007,375,0,1,8,8
1,863,50,0,10,0,1.7999999999999972,17.99999999999997,885,0,1,9,10
2,863,50,0,9,0,1.1999999999999988,11.999999999999988,525,0,1,6,9
3,863,50,1,7,3,8.049116928532385e-16,6.000000000000007,351,0,2,8,8
0,864,50,0,8,2,0.6,6,411,0,1,8,8
1,864,50,0,11,0,2.399999999999998,23.99999999999998,657,1,0.8,11,11
2,864,50,0,9,1,1.1999999999999975,11.999999999999975,633,0,1,8,9
3,864,50,0,8,1,0.6000000000000005,6.000000000000005,273,0,1,9,8
0,865,50,0,8,4,0.6000000000000009,6.000000000000008,375,1,2,10,8
1,865,50,1,8,0,0.5999999999999971,11.99999999999997,723,4,0.8,7,9
2,865,39,0,5,1,0,0,309,0,-1,9,5
3,865,45,0,7,2,0.6,5.999999999999999,234,2,-1.2,7,7
0,866,50,0,8,2,0.6000000000000008,6.000000000000007,363,0,1,11,8
1,866,50,0,8,0,0.5999999999999989,5.9999999999999885,549,2,0.8,7,8
2,866,50,1,9,1,1.1999999999999966,17.999999999999964,777,0,2,8,10
3,866,39,1,5,0,0,5.000000000000004,218,0,0,7,6
0,867,50,0,8,2,0.6000000000000006,6.000000000000006,429,1,2,13,8
1,867,50,0,8,0,0.6,6,621,0,1,9,8
2,867,50,1,10,1,1.7999999999999967,23.999999999999968,741,4,0.8,11,11
3,867,45,0,6,0,0,0,234,0,-1,5,6
0,868,50,0,10,1,1.7999999999999994,17.999999999999993,537,1,2,6,10
1,868,27,0,3,0,0,0,171,0,-1,8,3
2,868,33,1,4,0,0,5.000000000000001,257,0,0,7,5
3,868,21,1,2,0,0,5.000000000000002,113,0,-1,5,3
0,869,50,0,10,0,1.7999999999999998,17.999999999999996,435,0,1,7,10
1,869,32,1,4,0,0,5.9999999999999885,444,4,-1.2,6,5
2,869,39,0,5,0,0,0,213,2,-1.2,11,5
3,869,15,0,1,1,0,0,69,4,-1.2,6,1
0,870,50,0,7,3,8.049116928532385e-16,8.049116928532385e-15,357,0,1,9,7
1,870,50,0,10,1,1.7999999999999976,17.999999999999975,705,0,1,9,10
2,870,50,0,9,0,1.2,11.999999999999998,399,1,2,9,9
3,870,50,1,8,1,0.6000000000000005,12.000000000000004,321,0,2,10,9
0,871,50,0,10,1,1.7999999999999994,17.999999999999993,585,2,0.8,8,10
1,871,21,0,2,0,0,0,126,0,-1,5,2
2,871,45,1,6,0,0,5,317,0,0,7,7
3,871,27,1,3,0,0,5.000000000000003,206,3,-1.2,7,4
0,872,50,1,8,1,0.6000000000000003,12.000000000000002,459,0,2,8,9
1,872,15,1,1,0,0,5.000000000000001,86,0,0,8,2
2,872,50,0,7,0,0,0,393,2,-0.2,9,7
3,872,39,1,5,0,0,5.000000000000002,236,3,-1.2,8,6
0,873,50,0,10,1,1.799999999999999,17.99999999999999,603,0,1,7,10
1,873,20,0,2,0,0,0,156,2,-1.2,7,2
2,873,33,0,4,0,0,0,204,2,-1.2,6,4
3,873,27,1,3,1,0,5.000000000000002,188,3,-1.2,9,4
0,874,50,1,9,4,1.2000000000000002,18,459,0,2,9,10
1,874,44,0,6,1,0,0,330,4,-1.2,6,6
2,874,27,1,5,0,1.2,17.999999999999996,146,0,0,7,6
3,874,33,0,4,3,0,0,192,2,-1.2,7,4
0,875,50,0,8,1,0.6000000000000005,6.000000000000005,417,2,0.8,10,8
1,875,45,0,6,0,0,0,192,4,-1.2,7,6
2,875,27,1,3,0,0,5.000000000000003,146,0,0,7,4
3,875,21,1,2,0,0,5.000000000000002,107,0,-1,5,3
0,876,50,0,8,2,0.6,6,459,0,1,11,8
1,876,50,0,8,1,0.6000000000000003,6.000000000000003,399,0,1,11,8
2,876,50,0,9,0,1.2000000000000006,12.000000000000004,405,0,1,11,9
3,876,50,0,8,1,0.6000000000000003,6.000000000000003,321,0,1,11,8
0,877,50,0,8,2,0.6000000000000003,6.000000000000003,543,0,1,9,8
1,877,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,9,8
2,877,50,0,9,0,1.1999999999999995,11.999999999999996,471,1,2,10,9
3,877,50,0,8,1,0.6000000000000004,6.000000000000004,321,1,2,9,8
0,878,50,0,9,0,1.1999999999999993,11.999999999999991,525,2,0.8,8,9
1,878,33,0,4,0,0,0,198,1,-1.2,6,4
2,878,44,0,6,0,0,0,390,0,-1,7,6
3,878,15,1,1,0,0,5.000000000000002,86,0,-1,6,2
0,879,50,0,8,3,0.6000000000000005,6.000000000000005,369,0,1,8,8
1,879,50,1,10,1,1.7999999999999972,23.99999999999997,753,0,2,11,11
2,879,50,1,8,1,0.6000000000000005,12.000000000000004,315,0,2,8,9
3,879,50,1,7,3,5.828670879282072e-16,6.000000000000005,315,0,2,7,8
0,880,50,0,8,1,0.6,6,369,0,1,13,8
1,880,50,0,8,1,0.6,6,573,2,0.8,9,8
2,880,15,0,1,1,0,0,93,3,-1.2,8,1
3,880,45,1,6,2,0,5.000000000000001,329,0,0,6,7
0,881,50,1,7,3,6.938893903907228e-16,6.000000000000006,339,0,1,9,8
1,881,50,0,10,0,1.7999999999999967,17.999999999999964,867,0,1,10,10
2,881,50,0,9,1,1.1999999999999995,11.999999999999996,429,0,1,7,9
3,881,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,309,0,1,9,7
0,882,50,0,11,0,2.399999999999999,23.99999999999999,561,0,1,8,11
1,882,26,0,3,0,0,0,219,2,-1.2,7,3
2,882,39,0,5,1,0,0,207,2,-1.2,8,5
3,882,15,1,1,0,0,5.000000000000001,68,0,0,6,2
0,883,32,0,4,0,0,0,294,2,-1.2,6,4
1,883,9,0,0,0,0,0,36,1,-1.2,7,0
2,883,9,0,0,0,0,0,36,0,-1,5,0
3,883,9,1,0,0,0,5.000000000000001,59,3,-1.2,6,1
0,884,50,0,8,1,0.6000000000000008,6.000000000000007,387,0,1,8,8
1,884,50,0,9,1,1.199999999999998,11.99999999999998,633,0,1,10,9
2,884,50,0,10,0,1.7999999999999967,17.999999999999964,1083,4,0.8,11,10
3,884,21,0,2,2,0,0,138,4,-1.2,5,2
0,885,50,1,9,1,1.1999999999999993,17.999999999999993,525,0,2,10,10
1,885,21,1,2,0,0,5.000000000000002,101,0,0,5,3
2,885,44,0,6,0,0,0,588,2,-1.2,6,6
3,885,15,0,1,0,0,0,75,0,-1,6,1
0,886,50,0,8,0,0.6,6,399,0,1,11,8
1,886,45,1,6,0,0,5.000000000000005,293,0,0,7,7
2,886,50,0,9,0,1.1999999999999975,11.999999999999975,663,4,0.8,12,9
3,886,15,0,1,1,0,0,93,0,-1,6,1
0,887,33,1,4,2,0,5.000000000000005,317,0,0,6,5
1,887,50,0,7,0,0,0,453,2,-0.2,7,7
2,887,50,0,8,0,0.5999999999999999,5.999999999999998,453,1,0.8,10,8
3,887,33,1,4,1,0,5.000000000000005,185,2,-1.2,7,5
0,888,50,1,8,1,0.6,12.00000000000001,435,0,1,11,9
1,888,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,285,0,1,8,7
2,888,50,0,9,1,1.199999999999998,11.99999999999998,615,0,1,8,9
3,888,50,1,7,0,2.498001805406602e-16,6.000000000000002,261,3,0.8,8,8
0,889,33,1,4,3,0,5.000000000000003,281,0,-1,6,5
1,889,50,0,10,0,1.7999999999999967,17.999999999999964,1299,2,0.8,8,10
2,889,50,1,7,2,0,5.999999999999989,471,0,1,10,8
3,889,27,0,3,3,0,0,129,0,-1,7,3
0,890,50,1,8,3,0.6000000000000008,12.000000000000004,411,2,1.5,13,9
1,890,50,0,11,0,2.3999999999999986,23.999999999999982,651,0,1,11,11
2,890,50,0,9,3,1.199999999999998,11.99999999999998,693,1,2,10,9
3,890,50,0,8,0,0.6000000000000005,6.000000000000005,357,0,1,10,8
0,891,50,1,10,1,1.799999999999999,23.99999999999999,579,0,2,9,11
1,891,26,0,3,0,0,0,267,0,-1,7,3
2,891,44,0,6,0,0,0,462,3,-1.2,6,6
3,891,15,0,1,0,0,0,69,0,-1,8,1
0,892,50,0,8,5,0.5999999999999998,5.999999999999997,471,2,1.5,10,8
1,892,50,0,12,2,2.999999999999998,29.99999999999997,735,0,1,12,12
2,892,50,0,8,3,0.5999999999999999,5.999999999999998,399,0,1,11,8
3,892,50,0,8,4,0.6000000000000008,6.000000000000007,321,3,1.5,11,8
0,893,50,0,8,2,0.6000000000000004,6.000000000000004,345,0,1,9,8
1,893,50,0,10,0,1.7999999999999972,17.99999999999997,771,0,1,9,10
2,893,50,0,8,2,0.5999999999999998,5.999999999999997,465,0,1,8,8
3,893,50,0,8,3,0.6000000000000005,6.000000000000005,375,0,1,9,8
0,894,50,0,8,2,0.6000000000000009,6.000000000000008,447,1,2,11,8
1,894,50,0,9,0,1.1999999999999993,11.999999999999991,555,1,2,10,9
2,894,50,0,10,0,1.7999999999999967,17.999999999999964,765,0,1,9,10
3,894,21,0,3,1,0.6,5.999999999999999,84,2,-1.2,5,3
0,895,9,2,0,1,0,11,71,0,0,7,2
1,895,33,0,4,0,0,0,258,1,-1.2,6,4
2,895,15,0,1,1,0,0,69,0,-1,6,1
3,895,20,0,2,2,0,0,180,4,-1.2,11,2
0,896,15,1,1,1,0,5.000000000000001,68,0,0,7,2
1,896,26,1,3,0,0,5.999999999999997,213,2,-1.2,8,4
2,896,32,0,4,1,0,0,282,0,-1,6,4
3,896,15,1,1,0,0,5.000000000000002,104,2,-1.2,8,2
0,897,50,1,10,0,1.7999999999999972,23.99999999999997,735,0,2,6,11
1,897,9,0,0,0,0,0,36,1,-1.2,7,0
2,897,15,0,1,0,0,0,63,2,-1.2,5,1
3,897,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,898,50,0,11,0,2.3999999999999986,23.999999999999982,657,1,2,7,11
1,898,21,0,2,0,0,0,102,0,-1,5,2
2,898,27,0,3,0,0,0,183,2,-1.2,8,3
3,898,21,1,2,0,0,5.000000000000002,101,0,0,5,3
0,899,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,11,8
1,899,50,1,8,0,0.5999999999999984,11.999999999999984,651,4,0.8,7,9
2,899,50,0,9,0,1.2000000000000002,12.000000000000002,435,0,1,8,9
3,899,39,0,5,2,0,0,201,2,-1.2,9,5
0,900,50,0,9,1,1.1999999999999993,11.999999999999991,555,2,0.8,8,9
1,900,21,0,2,0,0,0,90,2,-1.2,5,2
2,900,27,1,3,1,0,5.000000000000001,200,0,0,8,4
3,900,21,0,2,0,0,0,84,0,-1,5,2
0,901,50,1,8,1,0.6000000000000005,12.000000000000004,381,0,2,10,9
1,901,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,8,9
2,901,50,1,8,2,0.5999999999999986,11.999999999999986,597,0,2,10,9
3,901,50,0,8,0,0.6000000000000008,6.000000000000007,273,0,1,11,8
0,902,50,1,7,1,2.498001805406602e-16,6.000000000000002,351,0,2,8,8
1,902,50,0,7,0,0,0,591,1,-0.2,10,7
2,902,21,0,2,1,0,0,126,0,-1,5,2
3,902,27,1,3,0,0,5.000000000000004,194,4,-1.2,7,4
0,903,50,1,8,1,0.6000000000000008,12.000000000000004,477,0,1,9,9
1,903,50,0,9,0,1.1999999999999995,11.999999999999996,411,0,1,8,9
2,903,50,0,8,1,0.6000000000000003,6.000000000000003,387,0,1,11,8
3,903,50,0,8,1,0.6000000000000003,6.000000000000003,345,0,1,10,8
0,904,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,8,8
1,904,50,1,9,0,1.1999999999999975,17.999999999999975,711,0,2,7,10
2,904,50,1,9,0,1.1999999999999984,17.999999999999982,537,0,2,6,10
3,904,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,243,0,1,7,7
0,905,33,1,4,1,0,5.000000000000003,251,0,0,6,5
1,905,44,1,6,0,0,5.999999999999994,366,0,0,5,7
2,905,50,1,10,0,1.7999999999999985,23.999999999999982,645,0,2,9,11
3,905,27,1,3,1,0,5.000000000000001,140,0,0,7,4
0,906,50,1,8,4,0.5999999999999993,11.999999999999991,567,1,2,10,9
1,906,50,0,12,2,2.999999999999997,29.999999999999968,1011,0,1,10,12
2,906,50,0,9,5,1.1999999999999988,11.999999999999988,537,0,1,11,9
3,906,50,0,8,2,0.6000000000000008,6.000000000000007,363,0,1,12,8
0,907,39,1,5,1,0,5.000000000000005,284,0,0,9,6
1,907,50,0,9,0,1.1999999999999993,11.999999999999991,453,2,0.8,9,9
2,907,9,1,0,0,0,5.000000000000001,41,0,0,2,1
3,907,38,0,5,0,0,0,285,1,-1.2,8,5
0,908,50,0,9,2,1.2000000000000004,12.000000000000004,369,1,2,10,9
1,908,15,1,1,1,0,5.000000000000001,86,0,0,5,2
2,908,50,0,7,0,0,0,537,2,-0.2,8,7
3,908,27,1,3,1,0,5.000000000000002,170,0,0,6,4
0,909,50,0,9,1,1.2000000000000002,12.000000000000002,411,0,1,7,9
1,909,15,0,1,0,0,0,51,0,-1,5,1
2,909,33,0,4,0,0,0,210,2,-1.2,6,4
3,909,9,1,0,0,0,5.000000000000001,53,0,-1,7,1
0,910,50,0,8,0,0.6000000000000006,6.000000000000006,345,1,2,7,8
1,910,50,0,9,0,1.1999999999999995,11.999999999999996,405,0,1,8,9
2,910,50,0,10,0,1.7999999999999967,17.999999999999964,1017,4,0.8,10,10
3,910,15,1,1,1,0,5.000000000000001,98,0,0,7,2
0,911,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,9,8
1,911,50,0,8,0,0.5999999999999994,5.999999999999994,489,0,1,10,8
2,911,50,0,9,1,1.1999999999999984,11.999999999999984,561,0,1,8,9
3,911,21,1,2,0,0,5.000000000000002,107,0,0,5,3
0,912,27,1,3,1,0,5.000000000000003,170,0,0,6,4
1,912,44,0,6,0,0,0,378,1,-1.2,7,6
2,912,50,0,9,0,1.199999999999997,11.99999999999997,855,4,0.8,9,9
3,912,21,0,3,1,0.6,5.999999999999999,138,0,-1,5,3
0,913,50,0,8,4,0.6000000000000006,6.000000000000006,405,0,1,9,8
1,913,50,0,9,1,1.1999999999999984,11.999999999999984,555,0,1,10,9
2,913,50,0,9,1,1.2000000000000002,12.000000000000002,423,0,1,10,9
3,913,50,0,8,1,0.6000000000000004,6.000000000000004,327,1,2,9,8
0,914,50,0,8,1,0.6000000000000003,6.000000000000003,363,0,1,9,8
1,914,44,0,6,1,0,0,534,4,-1.2,6,6
2,914,33,0,4,0,0,0,180,0,-1,6,4
3,914,21,0,3,0,0.6,5.999999999999999,114,4,-1.2,5,3
0,915,39,1,5,0,0,5.000000000000006,284,0,0,9,6
1,915,45,0,6,0,0,0,258,2,-1.2,6,6
2,915,50,0,8,0,0.5999999999999998,5.999999999999997,417,3,0.8,11,8
3,915,21,0,2,0,0,0,114,2,-1.2,5,2
0,916,39,0,5,2,0,0,207,1,-1.2,8,5
1,916,26,0,3,0,0,0,255,2,-1.2,6,3
2,916,33,1,4,0,0,5.000000000000002,185,0,0,6,5
3,916,33,1,4,1,0,5.000000000000003,203,2,-1.2,7,5
0,917,27,0,3,2,0,0,213,0,-1,6,3
1,917,38,0,5,0,0,0,291,0,-1,8,5
2,917,50,0,7,0,0,0,351,0,0,8,7
3,917,21,0,3,1,0.6,5.999999999999999,138,0,-1,5,3
0,918,21,0,2,0,0,0,96,0,-1,5,2
1,918,33,0,4,0,0,0,216,2,-1.2,7,4
2,918,50,0,8,0,0.6,6,609,3,0.8,9,8
3,918,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,919,50,0,10,1,1.799999999999999,17.99999999999999,549,0,1,7,10
1,919,27,0,3,0,0,0,135,0,-1,9,3
2,919,33,0,4,0,0,0,180,2,-1.2,6,4
3,919,27,1,3,0,0,5.000000000000002,146,0,0,7,4
0,920,33,0,4,1,0,0,234,3,-1.2,7,4
1,920,21,1,2,0,0,5.000000000000002,113,4,-1.2,5,3
2,920,50,0,7,0,0,0,417,0,0,9,7
3,920,15,0,1,1,0,0,81,2,-1.2,7,1
0,921,45,0,6,4,0,0,378,0,-1,7,6
1,921,50,0,9,1,1.1999999999999984,11.999999999999984,561,2,0.8,9,9
2,921,50,0,8,0,0.5999999999999984,5.999999999999984,543,0,1,13,8
3,921,50,0,8,2,0.6000000000000003,6.000000000000003,321,0,1,11,8
0,922,39,0,5,1,0,0,291,2,-1.2,8,5
1,922,27,0,3,0,0,0,159,2,-1.2,7,3
2,922,39,1,5,0,0,5.000000000000005,260,0,0,9,6
3,922,33,0,4,0,0,0,174,1,-1.2,7,4
0,923,26,1,3,0,0,5.999999999999997,237,0,0,7,4
1,923,33,0,4,0,0,0,210,1,-1.2,6,4
2,923,9,1,0,0,0,5.000000000000001,41,0,0,4,1
3,923,9,0,0,0,0,0,36,1,-1.2,5,0
0,924,50,0,11,0,2.3999999999999986,23.999999999999982,705,0,1,9,11
1,924,21,1,2,0,0,5.000000000000001,167,4,-1.2,5,3
2,924,39,1,5,0,0,5.000000000000005,224,0,0,9,6
3,924,15,0,1,0,0,0,75,0,-1,6,1
0,925,33,0,4,3,0,0,294,0,-1,6,4
1,925,50,0,8,0,0.5999999999999994,5.999999999999994,483,0,1,12,8
2,925,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,387,0,1,10,7
3,925,45,1,6,2,0,5.000000000000002,251,2,-1.2,7,7
0,926,50,0,9,2,1.2000000000000002,12.000000000000002,369,1,2,8,9
1,926,26,0,3,0,0,0,273,2,-1.2,6,3
2,926,15,0,2,1,0.6,5.999999999999999,69,3,-1.2,7,2
3,926,27,0,3,1,0,0,183,3,-1.2,8,3
0,927,50,0,10,0,1.7999999999999994,17.999999999999993,663,0,1,7,10
1,927,33,1,4,0,0,5.000000000000004,227,0,0,7,5
2,927,39,0,5,0,0,0,261,2,-1.2,8,5
3,927,21,1,2,0,0,5.000000000000003,113,0,0,5,3
0,928,50,0,8,0,0.6,5.999999999999999,465,1,2,10,8
1,928,45,0,6,0,0,0,252,2,-1.2,6,6
2,928,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,327,0,1,10,7
3,928,21,0,2,0,0,0,120,2,-1.2,5,2
0,929,50,0,8,3,0.6000000000000006,6.000000000000006,405,1,2,8,8
1,929,50,0,11,0,2.399999999999997,23.999999999999968,981,1,0.8,8,11
2,929,50,0,8,1,0.5999999999999998,5.999999999999997,453,0,1,8,8
3,929,50,0,8,0,0.6000000000000008,6.000000000000007,297,0,1,6,8
0,930,50,1,8,5,0.6000000000000003,12.000000000000002,441,0,2,11,9
1,930,50,0,10,0,1.7999999999999967,17.999999999999964,963,4,0.8,10,10
2,930,50,0,10,0,1.799999999999999,17.99999999999999,579,0,1,9,10
3,930,45,1,6,2,0,5.000000000000005,275,0,-1,7,7
0,931,39,0,5,3,0,0,285,2,-1.2,8,5
1,931,38,0,5,1,0,0,321,1,-1.2,8,5
2,931,9,1,1,0,0.6,11.999999999999998,41,0,0,7,2
3,931,39,0,5,3,0,0,279,2,-1.2,10,5
0,932,50,1,8,1,0.6000000000000008,12.000000000000004,471,0,2,12,9
1,932,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,9,9
2,932,50,1,8,1,0.5999999999999989,11.999999999999988,651,0,2,10,9
3,932,50,0,8,0,0.6000000000000006,6.000000000000006,297,0,1,9,8
0,933,50,0,8,1,0.6000000000000004,6.000000000000004,405,1,2,12,8
1,933,50,0,8,0,0.6000000000000003,6.000000000000003,357,4,0.8,11,8
2,933,50,0,8,0,0.6000000000000001,6.000000000000001,393,0,1,9,8
3,933,45,0,6,1,0,0,294,0,-1,7,6
0,934,39,0,6,3,0.6,5.999999999999999,333,0,-1,7,6
1,934,50,0,9,0,1.199999999999997,11.99999999999997,867,2,0.8,10,9
2,934,50,0,9,3,1.1999999999999995,11.999999999999996,477,0,1,11,9
3,934,45,1,6,0,0,5.000000000000006,299,2,-1.2,6,7
0,935,50,0,8,4,0.6000000000000005,6.000000000000005,441,0,1,10,8
1,935,50,1,8,0,0.5999999999999975,11.999999999999975,795,4,0.8,7,9
2,935,50,0,8,2,0.6,5.999999999999999,465,0,1,8,8
3,935,39,1,6,1,0.6,11.999999999999998,218,0,0,8,7
0,936,50,1,8,4,0.6000000000000009,12.000000000000009,441,0,2,8,9
1,936,50,0,10,0,1.7999999999999976,17.999999999999975,741,0,1,10,10
2,936,50,0,10,1,1.7999999999999976,17.999999999999975,795,4,1.5,8,10
3,936,50,0,8,1,0.6000000000000006,6.000000000000006,261,0,1,8,8
0,937,15,1,1,0,0,5.000000000000001,122,0,-1,7,2
1,937,50,1,8,0,0.5999999999999984,11.999999999999984,699,2,0.8,11,9
2,937,50,1,7,1,4.718447854656915e-16,6.000000000000004,417,4,0.8,11,8
3,937,50,0,9,2,1.2000000000000004,12.000000000000004,387,1,2,13,9
0,938,50,0,9,1,1.1999999999999995,11.999999999999996,459,0,1,9,9
1,938,38,0,5,0,0,0,441,2,-1.2,10,5
2,938,50,0,9,0,1.2,11.999999999999998,381,2,0.8,10,9
3,938,21,1,2,0,0,5.000000000000002,95,0,0,5,3
0,939,50,1,7,5,8.049116928532385e-16,6.000000000000007,453,0,2,11,8
1,939,50,0,11,0,2.399999999999999,23.99999999999999,513,1,0.8,12,11
2,939,50,0,10,2,1.799999999999998,17.99999999999998,651,3,1.5,11,10
3,939,50,0,8,0,0.6,6,333,0,1,11,8
0,940,33,0,4,1,0,0,264,2,-1.2,6,4
1,940,50,1,9,0,1.1999999999999984,17.999999999999982,573,0,2,8,10
2,940,21,0,2,0,0,0,90,0,-1,5,2
3,940,27,0,3,0,0,0,171,2,-1.2,9,3
0,941,45,0,6,0,0,0,342,2,-1.2,7,6
1,941,20,0,2,0,0,0,156,2,-1.2,8,2
2,941,33,0,4,0,0,0,234,2,-1.2,6,4
3,941,15,1,1,1,0,5.000000000000001,74,0,-1,7,2
0,942,45,0,6,3,0,0,366,0,-1,7,6
1,942,50,1,8,0,0.5999999999999992,11.999999999999991,495,0,2,10,9
2,942,50,0,10,1,1.7999999999999985,17.999999999999982,621,1,2,11,10
3,942,39,1,6,1,0.6,11.999999999999998,176,0,0,9,7
0,943,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,351,0,1,8,7
1,943,33,0,4,0,0,0,150,3,-1.2,6,4
2,943,50,0,11,0,2.399999999999997,23.999999999999968,915,4,0.8,9,11
3,943,45,0,6,0,0,0,276,0,-1,7,6
0,944,50,0,8,2,0.6000000000000006,6.000000000000006,399,0,1,11,8
1,944,50,0,9,1,1.199999999999997,11.99999999999997,921,2,0.8,10,9
2,944,50,0,8,1,0.6,5.999999999999999,357,0,1,9,8
3,944,45,1,6,3,0,5.000000000000004,263,0,0,6,7
0,945,50,0,8,2,0.6000000000000009,6.000000000000008,513,0,1,10,8
1,945,50,0,8,0,0.6000000000000001,6.000000000000001,447,0,1,7,8
2,945,50,0,9,0,1.1999999999999993,11.999999999999991,519,0,1,9,9
3,945,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,309,0,1,9,7
0,946,39,0,6,2,0.6,5.999999999999999,297,0,-1,11,6
1,946,50,0,9,0,1.1999999999999984,11.999999999999984,585,1,2,9,9
2,946,50,0,8,3,0.5999999999999993,5.999999999999993,483,1,2,12,8
3,946,50,0,8,1,0.6000000000000006,6.000000000000006,285,1,2,10,8
0,947,50,0,9,2,1.2000000000000006,12.000000000000004,441,1,0.8,11,9
1,947,50,0,8,0,0.5999999999999991,6,561,0,1,9,8
2,947,26,1,4,2,0.6,11.999999999999998,273,0,0,7,5
3,947,27,1,3,0,0,5.000000000000002,158,4,-1.2,8,4
0,948,50,0,9,0,1.2000000000000004,12.000000000000004,411,1,2,9,9
1,948,39,0,5,0,0,0,213,2,-1.2,8,5
2,948,50,0,11,0,2.3999999999999977,23.99999999999997,753,1,0.8,11,11
3,948,9,1,0,1,0,5.000000000000001,53,0,-1,6,1
0,949,50,0,12,0,2.999999999999998,29.99999999999997,963,1,2,8,12
1,949,15,1,1,0,0,5.000000000000002,80,0,0,6,2
2,949,27,0,3,0,0,0,183,3,-1.2,8,3
3,949,15,0,1,0,0,0,69,1,-1.2,6,1
0,950,50,0,9,1,1.2,11.999999999999998,345,2,0.8,10,9
1,950,33,0,4,0,0,0,144,0,-1,5,4
2,950,50,0,7,0,0,0,423,2,-0.2,8,7
3,950,21,0,2,0,0,0,90,2,-1.2,5,2
0,951,50,0,8,1,0.6000000000000009,6.000000000000008,333,1,2,9,8
1,951,50,1,7,0,8.049116928532385e-16,6.000000000000007,381,4,0.8,8,8
2,951,50,0,8,0,0.6,6,561,0,1,7,8
3,951,15,0,2,0,0.6,5.999999999999999,81,2,-1.2,7,2
0,952,50,0,8,4,0.6,6,417,3,1.5,10,8
1,952,27,1,3,0,0,5.000000000000003,164,0,0,5,4
2,952,50,1,12,0,2.9999999999999973,35.99999999999997,1119,0,2,10,13
3,952,50,0,8,1,0.6000000000000004,6.000000000000004,339,1,2,12,8
0,953,50,0,11,0,2.3999999999999986,23.999999999999982,627,0,1,7,11
1,953,9,0,0,0,0,0,36,2,-1.2,5,0
2,953,32,0,4,0,0,0,222,2,-1.2,6,4
3,953,9,1,0,0,0,5.000000000000001,53,3,-1.2,6,1
0,954,50,1,7,2,8.049116928532385e-16,6.000000000000007,441,0,2,9,8
1,954,38,0,5,0,0,0,363,0,-1,9,5
2,954,50,0,7,0,0,0,423,0,0,9,7
3,954,45,0,6,1,0,0,282,1,-1.2,7,6
0,955,50,0,8,4,0.6000000000000006,6.000000000000006,411,0,1,10,8
1,955,50,0,9,1,1.199999999999998,11.99999999999998,597,0,1,10,9
2,955,50,0,9,3,1.1999999999999966,11.999999999999966,747,0,1,7,9
3,955,50,1,8,0,0.6000000000000004,12.000000000000004,303,0,2,8,9
0,956,50,0,10,1,1.7999999999999994,17.999999999999993,471,0,1,7,10
1,956,32,0,4,1,0,0,336,1,-1.2,6,4
2,956,50,0,7,1,0,0,531,2,-0.2,7,7
3,956,21,1,3,0,0.6,11.999999999999998,131,0,0,5,4
0,957,50,0,11,0,2.399999999999998,23.99999999999998,693,0,1,6,11
1,957,15,0,1,0,0,0,75,2,-1.2,8,1
2,957,27,0,3,0,0,0,183,2,-1.2,7,3
3,957,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,958,33,0,4,0,0,0,222,0,-1,7,4
1,958,32,0,4,0,0,0,252,2,-1.2,6,4
2,958,45,0,6,0,0,0,336,0,-1,7,6
3,958,15,1,1,0,0,5.000000000000002,68,0,0,5,2
0,959,21,0,2,1,0,0,162,0,-1,5,2
1,959,38,0,5,0,0,0,285,1,-1.2,8,5
2,959,32,1,4,1,0,5.999999999999998,318,4,-1.2,6,5
3,959,39,0,5,1,0,0,219,0,-1,10,5
0,960,39,1,5,4,0,5.000000000000007,302,0,-1,9,6
1,960,50,0,10,0,1.7999999999999967,17.999999999999964,1101,2,0.8,8,10
2,960,50,1,8,1,0.6,11.99999999999998,663,2,0.8,6,9
3,960,50,0,8,2,0.6000000000000004,6.000000000000004,285,1,2,7,8
0,961,50,1,9,0,1.1999999999999993,17.999999999999993,513,0,2,7,10
1,961,33,0,4,0,0,0,156,2,-1.2,6,4
2,961,21,0,2,0,0,0,96,0,-1,5,2
3,961,39,0,5,0,0,0,213,3,-1.2,9,5
0,962,50,0,10,0,1.799999999999999,17.99999999999999,537,0,1,7,10
1,962,27,0,3,0,0,0,171,0,-1,6,3
2,962,39,0,5,0,0,0,225,2,-1.2,8,5
3,962,27,0,3,0,0,0,117,0,-1,8,3
0,963,27,1,3,2,0,5.000000000000003,206,0,0,7,4
1,963,50,0,7,0,0,0,555,1,-0.2,9,7
2,963,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,327,1,0.8,10,7
3,963,39,0,5,2,0,0,207,4,-1.2,9,5
0,964,50,0,8,1,0.6000000000000009,6.000000000000008,375,0,1,7,8
1,964,27,1,3,0,0,5.000000000000001,212,4,-1.2,8,4
2,964,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,351,0,1,8,7
3,964,21,1,2,0,0,5.000000000000001,137,0,-1,5,3
0,965,50,0,11,0,2.399999999999999,23.99999999999999,543,1,2,7,11
1,965,21,0,2,0,0,0,126,2,-1.2,5,2
2,965,33,0,4,0,0,0,264,2,-1.2,6,4
3,965,9,0,0,1,0,0,42,1,-1.2,6,0
0,966,50,0,8,4,0.6000000000000005,6.000000000000005,429,0,1,9,8
1,966,50,0,10,0,1.799999999999999,17.99999999999999,555,0,1,11,10
2,966,50,0,8,3,0.5999999999999984,5.999999999999984,537,1,2,10,8
3,966,50,0,8,0,0.6000000000000009,6.000000000000008,303,0,1,10,8
0,967,50,1,8,1,0.6000000000000001,12.000000000000002,375,0,2,7,9
1,967,50,0,9,0,1.1999999999999966,11.999999999999966,795,1,0.8,8,9
2,967,50,1,8,1,0.6000000000000003,12.000000000000002,375,0,2,7,9
3,967,50,0,8,1,0.6000000000000011,6.000000000000011,381,0,1,9,8
0,968,50,1,8,1,0.6000000000000005,12.000000000000004,375,0,2,7,9
1,968,50,0,10,1,1.7999999999999967,17.999999999999964,795,2,0.8,9,10
2,968,50,0,8,1,0.6000000000000001,6.000000000000001,417,0,1,8,8
3,968,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,297,0,1,7,7
0,969,33,1,4,2,0,5.000000000000001,263,0,0,6,5
1,969,50,0,7,0,0,0,609,2,-0.2,8,7
2,969,45,1,6,1,0,5.000000000000005,251,4,-1.2,7,7
3,969,50,0,8,1,0.6000000000000003,6.000000000000003,273,4,0.8,11,8
0,970,50,0,7,0,0,0,447,2,-0.2,7,7
1,970,33,0,4,0,0,0,150,0,-1,6,4
2,970,39,0,5,0,0,0,237,2,-1.2,9,5
3,970,27,0,3,0,0,0,111,1,-1.2,7,3
0,971,50,1,8,0,0.6000000000000005,12.000000000000004,381,0,2,8,9
1,971,50,1,7,0,0,5.999999999999994,447,0,1,8,8
2,971,50,0,10,1,1.7999999999999976,17.999999999999975,675,0,1,5,10
3,971,15,0,1,2,0,0,99,0,-1,8,1
0,972,38,0,5,0,0,0,363,2,-1.2,8,5
1,972,9,0,0,0,0,0,36,0,-1,6,0
2,972,15,0,1,0,0,0,75,2,-1.2,7,1
3,972,9,1,0,0,0,5.000000000000001,77,3,-1.2,4,1
0,973,50,0,10,0,1.7999999999999985,17.999999999999982,651,2,0.8,8,10
1,973,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,973,33,0,4,0,0,0,192,2,-1.2,6,4
3,973,9,1,0,0,0,5.000000000000001,65,3,-1.2,7,1
0,974,50,0,8,1,0.6000000000000008,6.000000000000007,321,2,0.8,10,8
1,974,38,0,5,0,0,0,387,3,-1.2,8,5
2,974,21,0,2,1,0,0,132,2,-1.2,5,2
3,974,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,387,3,0.8,8,7
0,975,50,1,7,4,1.0269562977782698e-15,6,423,0,1,9,8
1,975,50,1,10,0,1.7999999999999985,23.999999999999982,705,0,2,8,11
2,975,50,0,10,2,1.7999999999999976,17.999999999999975,777,4,1.5,11,10
3,975,50,0,8,1,0.6000000000000008,6.000000000000007,267,0,1,9,8
0,976,50,0,8,2,0.6000000000000008,6.000000000000007,375,0,1,10,8
1,976,50,0,10,0,1.7999999999999994,17.999999999999993,525,0,1,12,10
2,976,50,1,8,2,0.6,11.99999999999998,729,0,2,9,9
3,976,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,11,8
0,977,50,0,8,4,0.6000000000000005,6.000000000000005,399,0,1,12,8
1,977,50,1,10,0,1.7999999999999967,23.999999999999968,669,0,2,9,11
2,977,50,0,8,0,0.6000000000000009,6.000000000000008,309,0,1,11,8
3,977,50,0,8,4,0.6000000000000004,6.000000000000004,345,0,1,10,8
0,978,50,0,8,0,0.5999999999999998,5.999999999999997,465,2,0.8,9,8
1,978,33,0,4,1,0,0,216,4,-1.2,6,4
2,978,9,1,0,0,0,5.000000000000001,41,0,0,3,1
3,978,27,0,3,0,0,0,111,1,-1.2,9,3
0,979,50,0,8,4,0.6000000000000008,6.000000000000007,459,0,1,10,8
1,979,50,0,8,1,0.5999999999999985,5.999999999999985,501,0,1,10,8
2,979,50,0,10,1,1.7999999999999998,17.999999999999996,381,0,1,9,10
3,979,50,0,8,1,0.6000000000000005,6.000000000000005,273,4,1.5,11,8
0,980,50,0,8,3,0.6,6,441,0,1,11,8
1,980,50,0,11,0,2.399999999999999,23.99999999999999,585,1,0.8,9,11
2,980,50,0,8,3,0.5999999999999989,5.9999999999999885,531,0,1,8,8
3,980,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,12,8
0,981,50,0,10,1,1.799999999999999,17.99999999999999,669,0,1,6,10
1,981,27,0,4,0,0.6,5.999999999999999,189,3,-1.2,6,4
2,981,33,0,4,0,0,0,162,2,-1.2,6,4
3,981,27,1,3,0,0,5.000000000000001,122,3,-1.2,6,4
0,982,50,2,7,2,5.828670879282072e-16,12.000000000000004,411,0,2,12,9
1,982,50,0,11,0,2.3999999999999977,23.99999999999997,789,1,2,10,11
2,982,50,0,9,2,1.199999999999998,11.99999999999998,657,1,2,8,9
3,982,50,0,8,0,0.6,6,321,0,1,9,8
0,983,50,0,8,3,0.6000000000000005,6.000000000000005,423,0,1,9,8
1,983,50,0,10,1,1.7999999999999967,17.999999999999964,915,0,1,8,10
2,983,50,0,8,1,0.5999999999999998,5.999999999999997,477,0,1,7,8
3,983,50,0,8,1,0.6000000000000009,6.000000000000008,285,0,1,7,8
0,984,50,0,11,0,2.399999999999997,23.99999999999997,825,1,2,7,11
1,984,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,984,21,0,2,0,0,0,138,3,-1.2,5,2
3,984,9,0,0,0,0,0,36,1,-1.2,7,0
0,985,50,0,11,0,2.3999999999999995,23.999999999999996,525,0,1,7,11
1,985,9,0,0,0,0,0,36,0,-1,5,0
2,985,21,0,2,0,0,0,150,2,-1.2,5,2
3,985,15,0,1,0,0,0,69,1,-1.2,7,1
0,986,50,0,8,2,0.6000000000000002,6.000000000000002,447,0,1,12,8
1,986,50,0,12,0,2.9999999999999982,29.999999999999982,951,4,0.8,9,12
2,986,50,0,9,2,1.1999999999999988,11.999999999999988,525,1,2,10,9
3,986,39,0,5,2,0,0,225,4,-1.2,11,5
0,987,50,0,11,0,2.399999999999998,23.99999999999998,825,0,1,7,11
1,987,21,1,2,0,0,5.000000000000002,95,0,0,5,3
2,987,32,0,4,0,0,0,288,2,-1.2,6,4
3,987,15,1,1,0,0,5.000000000000002,86,0,0,6,2
0,988,9,1,0,0,0,5.000000000000001,41,0,0,4,1
1,988,33,0,4,0,0,0,210,0,-1,6,4
2,988,45,0,6,2,0,0,342,0,-1,7,6
3,988,21,0,2,1,0,0,96,4,-1.2,5,2
0,989,50,0,12,0,2.9999999999999987,29.999999999999982,795,1,2,9,12
1,989,27,0,3,0,0,0,153,4,-1.2,8,3
2,989,21,1,2,0,0,5.000000000000001,137,0,0,5,3
3,989,21,0,2,0,0,0,102,2,-1.2,5,2
0,990,50,1,9,0,1.1999999999999993,17.999999999999993,459,0,2,8,10
1,990,33,0,4,0,0,0,222,2,-1.2,6,4
2,990,44,0,6,0,0,0,456,2,-1.2,6,6
3,990,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,991,33,1,4,2,0,5.000000000000003,275,0,-1,6,5
1,991,50,0,8,1,0.5999999999999975,5.999999999999975,735,1,0.8,9,8
2,991,50,0,7,1,0,0,537,0,0,9,7
3,991,27,1,4,0,0.6,11.999999999999998,134,0,0,6,5
0,992,50,1,8,1,0.6000000000000008,12.000000000000004,375,0,2,8,9
1,992,50,0,8,0,0.5999999999999988,5.999999999999988,597,0,1,9,8
2,992,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,9,8
3,992,50,1,7,1,6.938893903907228e-16,6.000000000000006,339,3,0.8,8,8
0,993,50,0,11,1,2.4,24,537,1,2,8,11
1,993,15,1,1,0,0,5.000000000000002,86,4,-1.2,7,2
2,993,39,0,5,0,0,0,225,2,-1.2,8,5
3,993,15,1,2,0,0.6,11.999999999999998,86,0,0,5,3
0,994,50,0,7,1,0,0,411,2,-0.2,8,7
1,994,26,0,3,0,0,0,219,4,-1.2,8,3
2,994,15,1,1,0,0,5.000000000000002,80,0,0,7,2
3,994,15,1,1,1,0,5.000000000000001,104,4,-1.2,7,2
0,995,50,0,9,1,1.2,11.999999999999998,453,1,2,9,9
1,995,38,0,5,0,0,0,351,0,-1,9,5
2,995,50,0,9,0,1.1999999999999995,11.999999999999996,465,2,0.8,12,9
3,995,21,1,2,1,0,5.000000000000003,125,0,0,5,3
0,996,50,1,7,1,5.828670879282072e-16,6.000000000000005,369,0,2,9,8
1,996,50,0,8,0,0.5999999999999991,6,525,0,1,9,8
2,996,33,1,4,0,0,5.000000000000002,203,0,0,6,5
3,996,27,0,3,1,0,0,159,4,-1.2,7,3
0,997,50,0,8,0,0.6000000000000011,6.000000000000011,441,1,2,9,8
1,997,50,0,8,0,0.5999999999999998,5.999999999999997,435,0,1,9,8
2,997,50,0,10,0,1.7999999999999967,17.999999999999964,843,4,0.8,10,10
3,997,15,1,1,1,0,5.000000000000002,92,0,0,6,2
0,998,50,0,10,0,1.7999999999999994,17.999999999999993,531,0,1,7,10
1,998,9,0,0,0,0,0,36,2,-1.2,6,0
2,998,38,0,5,0,0,0,357,0,-1,8,5
3,998,15,0,1,0,0,0,81,0,-1,7,1
0,999,50,0,8,5,0.6000000000000006,6.000000000000006,381,0,1,8,8
1,999,50,1,10,1,1.7999999999999972,23.99999999999997,939,0,2,11,11
2,999,50,0,8,4,0.6000000000000002,6.000000000000002,357,0,1,8,8
3,999,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,8,8
0,1000,50,0,7,4,1.3877787807814454e-16,1.3877787807814457e-15,423,0,1,7,7
1,1000,50,0,10,0,1.799999999999998,17.99999999999998,675,1,0.8,11,10
2,1000,50,1,9,0,1.1999999999999995,17.999999999999996,411,0,2,9,10
3,1000,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,297,0,1,7,7
0,1001,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,11,8
1,1001,50,1,8,0,0.5999999999999999,11.999999999999996,477,0,2,11,9
2,1001,50,0,9,1,1.1999999999999995,11.999999999999996,393,0,1,9,9
3,1001,33,1,4,0,0,5.000000000000002,161,0,0,6,5
0,1002,50,0,8,2,0.6000000000000009,6.000000000000008,405,0,1,8,8
1,1002,50,0,9,1,1.1999999999999984,11.999999999999984,573,1,2,8,9
2,1002,9,1,0,0,0,5.000000000000001,41,0,0,6,1
3,1002,50,1,7,1,1.3877787807814454e-16,6.000000000000001,441,4,0.8,9,8
0,1003,50,0,8,2,0.6000000000000004,6.000000000000004,399,1,2,11,8
1,1003,50,0,9,0,1.1999999999999966,11.999999999999966,873,4,0.8,10,9
2,1003,50,0,9,0,1.1999999999999995,11.999999999999996,381,0,1,10,9
3,1003,45,1,6,2,0,5.000000000000007,287,0,0,6,7
0,1004,27,1,3,1,0,5.000000000000002,218,0,0,7,4
1,1004,50,1,8,0,0.5999999999999989,11.999999999999988,573,0,2,11,9
2,1004,50,1,7,1,5.828670879282072e-16,6.000000000000005,453,4,0.8,10,8
3,1004,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,11,8
0,1005,50,0,8,3,0.6000000000000006,6.000000000000006,339,1,2,9,8
1,1005,50,0,11,0,2.399999999999997,23.999999999999968,915,0,1,9,11
2,1005,50,0,8,3,0.5999999999999984,5.999999999999984,579,0,1,8,8
3,1005,50,0,8,3,0.6000000000000008,6.000000000000007,315,0,1,9,8
0,1006,44,0,6,0,0,0,432,2,-1.2,7,6
1,1006,9,0,0,0,0,0,36,1,-1.2,7,0
2,1006,27,0,3,0,0,0,195,2,-1.2,7,3
3,1006,9,1,0,0,0,5.000000000000001,53,3,-1.2,6,1
0,1007,45,1,6,3,0,5.000000000000001,389,0,-1,7,7
1,1007,50,0,11,0,2.3999999999999977,23.99999999999997,825,2,0.8,10,11
2,1007,50,0,9,1,1.1999999999999995,11.999999999999996,447,1,2,10,9
3,1007,50,1,7,2,4.718447854656915e-16,6.000000000000004,327,2,0.8,12,8
0,1008,50,1,10,0,1.7999999999999976,23.99999999999997,675,0,2,6,11
1,1008,15,0,1,0,0,0,87,2,-1.2,6,1
2,1008,21,0,2,0,0,0,102,2,-1.2,5,2
3,1008,15,0,1,0,0,0,87,1,-1.2,6,1
0,1009,50,0,8,1,0.6000000000000006,6.000000000000006,411,1,2,9,8
1,1009,44,1,6,0,0,5.9999999999999885,408,0,0,6,7
2,1009,50,1,10,0,1.799999999999999,23.99999999999999,537,0,2,10,11
3,1009,27,0,3,0,0,0,117,0,-1,6,3
0,1010,50,0,9,1,1.1999999999999995,11.999999999999996,411,0,1,8,9
1,1010,20,0,2,1,0,0,180,2,-1.2,9,2
2,1010,33,0,4,0,0,0,234,0,-1,6,4
3,1010,9,1,2,1,1.2,17.999999999999996,47,0,0,5,3
0,1011,50,1,10,0,1.7999999999999985,23.999999999999982,585,0,2,5,11
1,1011,15,0,1,1,0,0,87,0,-1,6,1
2,1011,27,0,3,0,0,0,189,2,-1.2,8,3
3,1011,9,0,1,0,0.6,5.999999999999999,36,2,-1.2,4,1
0,1012,21,1,2,1,0,5.000000000000002,119,0,0,5,3
1,1012,50,1,7,0,2.498001805406602e-16,6.000000000000002,303,0,2,9,8
2,1012,50,0,9,1,1.1999999999999995,11.999999999999996,471,0,1,7,9
3,1012,21,0,2,0,0,0,90,4,-1.2,5,2
0,1013,50,0,8,4,0.6000000000000005,6.000000000000005,441,0,1,9,8
1,1013,50,0,11,0,2.399999999999998,23.99999999999998,717,1,0.8,12,11
2,1013,50,1,9,2,1.2000000000000006,18.000000000000007,399,0,2,9,10
3,1013,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,11,8
0,1014,21,2,2,2,0,11,221,0,0,5,4
1,1014,50,1,7,1,1.3877787807814454e-16,6.000000000000001,423,0,2,9,8
2,1014,32,0,4,0,0,0,324,0,-1,6,4
3,1014,50,0,7,3,0,0,477,1,-0.2,9,7
0,1015,50,1,9,0,1.1999999999999993,17.999999999999993,459,0,2,7,10
1,1015,21,0,2,0,0,0,138,2,-1.2,5,2
2,1015,39,0,5,0,0,0,231,2,-1.2,9,5
3,1015,15,1,1,0,0,5.000000000000001,92,0,0,5,2
0,1016,50,0,7,4,9.15933995315754e-16,9.15933995315754e-15,399,0,1,11,7
1,1016,50,0,12,0,2.9999999999999973,29.99999999999997,1023,2,0.8,13,12
2,1016,50,0,9,3,1.1999999999999984,11.999999999999984,543,0,1,11,9
3,1016,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,12,8
0,1017,50,0,8,1,0.6000000000000009,6.000000000000008,447,0,1,12,8
1,1017,50,0,8,0,0.6,5.999999999999999,393,0,1,10,8
2,1017,50,0,10,0,1.7999999999999976,17.999999999999975,801,1,2,11,10
3,1017,39,1,5,0,0,5.000000000000003,206,0,0,8,6
0,1018,45,0,6,1,0,0,318,2,-1.2,7,6
1,1018,21,0,2,0,0,0,108,2,-1.2,5,2
2,1018,32,0,4,0,0,0,348,2,-1.2,6,4
3,1018,15,1,1,0,0,5.000000000000002,74,0,0,6,2
0,1019,50,0,9,0,1.1999999999999995,11.999999999999996,369,2,0.8,9,9
1,1019,38,1,5,0,0,5.9999999999999885,381,0,0,9,6
2,1019,9,0,0,1,0,0,42,0,-1,3,0
3,1019,15,0,1,0,0,0,75,4,-1.2,7,1
0,1020,45,0,6,3,0,0,390,0,-1,8,6
1,1020,50,1,8,0,0.6000000000000001,12.000000000000002,405,2,0.8,10,9
2,1020,50,1,10,1,1.7999999999999972,23.99999999999997,891,0,2,11,11
3,1020,45,1,6,0,0,5.000000000000007,287,4,-1.2,7,7
0,1021,50,0,8,2,0.6000000000000006,6.000000000000006,369,0,1,11,8
1,1021,50,0,8,1,0.5999999999999991,6,489,1,2,9,8
2,1021,50,0,9,0,1.1999999999999995,11.999999999999996,405,1,2,9,9
3,1021,38,0,5,2,0,0,339,0,-1,10,5
0,1022,50,0,9,2,1.2000000000000004,12.000000000000004,477,1,2,9,9
1,1022,39,0,5,0,0,0,237,0,-1,9,5
2,1022,50,0,9,0,1.1999999999999984,11.999999999999984,657,2,0.8,8,9
3,1022,33,1,4,1,0,5.000000000000002,197,0,-1,7,5
0,1023,15,0,1,1,0,0,69,0,-1,6,1
1,1023,38,0,5,0,0,0,543,4,-1.2,8,5
2,1023,50,0,9,1,1.199999999999999,11.99999999999999,489,0,1,9,9
3,1023,15,0,1,3,0,0,99,0,-1,6,1
0,1024,39,1,5,4,0,5.000000000000002,368,0,-1,12,6
1,1024,50,0,9,0,1.1999999999999975,11.999999999999975,795,2,0.8,10,9
2,1024,50,0,9,0,1.2000000000000002,12.000000000000002,441,1,2,11,9
3,1024,45,0,6,2,0,0,288,4,-1.2,6,6
0,1025,50,1,8,1,0.6000000000000006,12.000000000000004,315,0,2,7,9
1,1025,32,0,4,0,0,0,234,0,-1,6,4
2,1025,50,0,10,0,1.7999999999999985,17.999999999999982,597,1,2,8,10
3,1025,21,1,2,0,0,5.000000000000002,101,0,0,5,3
0,1026,50,0,9,1,1.2000000000000004,12.000000000000004,459,1,2,10,9
1,1026,32,1,4,0,0,5.999999999999997,228,0,0,6,5
2,1026,45,0,6,0,0,0,270,2,-1.2,7,6
3,1026,21,1,2,0,0,5.000000000000002,89,0,0,5,3
0,1027,44,0,6,0,0,0,360,2,-1.2,6,6
1,1027,9,0,0,0,0,0,36,0,-1,4,0
2,1027,21,0,2,0,0,0,114,2,-1.2,5,2
3,1027,15,1,1,0,0,5.000000000000002,92,3,-1.2,5,2
0,1028,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,429,2,0.8,8,7
1,1028,27,0,4,0,0.6,5.999999999999999,159,0,-1,8,4
2,1028,39,0,5,0,0,0,291,4,-1.2,9,5
3,1028,33,0,4,1,0,0,198,1,-1.2,7,4
0,1029,45,0,6,1,0,0,366,2,-1.2,7,6
1,1029,26,0,3,1,0,0,237,0,-1,8,3
2,1029,15,1,1,0,0,5.000000000000002,86,0,0,6,2
3,1029,33,0,4,0,0,0,180,4,-1.2,6,4
0,1030,50,0,8,3,0.6000000000000005,6.000000000000005,465,0,1,11,8
1,1030,38,0,5,1,0,0,303,0,-1,8,5
2,1030,50,0,8,0,0.6,6,651,3,0.8,8,8
3,1030,33,0,4,1,0,0,228,1,-1.2,7,4
0,1031,50,0,10,1,1.799999999999999,17.99999999999999,585,0,1,7,10
1,1031,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
2,1031,39,0,5,0,0,0,273,2,-1.2,7,5
3,1031,21,1,2,0,0,5.000000000000001,113,3,-1.2,5,3
0,1032,27,1,3,1,0,5.000000000000001,176,0,0,8,4
1,1032,50,0,8,1,0.5999999999999985,5.999999999999985,597,1,0.8,10,8
2,1032,44,0,6,1,0,0,324,4,-1.2,7,6
3,1032,33,1,4,1,0,5.000000000000003,179,0,0,6,5
0,1033,27,0,3,0,0,0,165,0,-1,7,3
1,1033,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,1033,38,0,5,0,0,0,369,0,-1,8,5
3,1033,21,0,2,0,0,0,108,0,-1,5,2
0,1034,50,0,8,4,0.6000000000000003,6.000000000000003,405,4,1.5,10,8
1,1034,50,0,8,2,0.5999999999999993,5.999999999999993,453,0,1,10,8
2,1034,50,1,8,1,0.6000000000000001,12.000000000000002,447,0,2,11,9
3,1034,50,0,8,2,0.5999999999999995,5.999999999999995,441,0,1,10,8
0,1035,50,1,8,3,0.6000000000000008,12.000000000000004,351,0,1,13,9
1,1035,50,0,7,0,0,0,693,0,0,11,7
2,1035,50,0,9,1,1.2000000000000002,12.000000000000002,399,0,1,13,9
3,1035,50,0,8,1,0.6000000000000006,6.000000000000006,357,1,2,12,8
0,1036,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,10,9
1,1036,44,0,6,0,0,0,330,1,-1.2,7,6
2,1036,27,0,3,2,0,0,207,0,-1,7,3
3,1036,39,1,5,0,0,5.000000000000003,206,0,0,9,6
0,1037,50,0,8,2,0.6000000000000008,6.000000000000007,393,0,1,10,8
1,1037,50,0,9,0,1.1999999999999966,11.999999999999966,915,4,0.8,8,9
2,1037,50,0,8,2,0.6000000000000001,6.000000000000001,381,0,1,11,8
3,1037,39,0,5,2,0,0,237,4,-1.2,8,5
0,1038,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,393,2,0.8,8,7
1,1038,15,1,1,0,0,5.000000000000001,98,4,-1.2,8,2
2,1038,33,0,4,0,0,0,252,2,-1.2,7,4
3,1038,15,0,1,0,0,0,69,2,-1.2,6,1
0,1039,50,0,11,0,2.399999999999998,23.99999999999998,687,0,1,7,11
1,1039,21,1,2,1,0,5.000000000000001,119,0,0,5,3
2,1039,27,0,3,0,0,0,153,2,-1.2,7,3
3,1039,9,1,1,0,0.6,11.999999999999998,41,0,0,6,2
0,1040,50,0,8,3,0.6000000000000011,6.000000000000011,441,0,1,11,8
1,1040,50,0,10,0,1.799999999999999,17.99999999999999,573,0,1,8,10
2,1040,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,9,8
3,1040,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,10,8
0,1041,44,0,6,1,0,0,420,2,-1.2,7,6
1,1041,26,0,3,0,0,0,255,2,-1.2,8,3
2,1041,33,0,4,1,0,0,228,0,-1,6,4
3,1041,27,1,3,0,0,5.000000000000004,146,0,0,8,4
0,1042,50,0,11,1,2.399999999999998,23.99999999999998,837,0,1,9,11
1,1042,38,0,5,1,0,0,333,2,-1.2,8,5
2,1042,21,0,2,0,0,0,90,0,-1,5,2
3,1042,33,0,4,1,0,0,180,1,-1.2,6,4
0,1043,50,0,8,3,0.6000000000000006,6.000000000000006,381,0,1,9,8
1,1043,50,0,11,0,2.3999999999999986,23.999999999999982,603,2,0.8,12,11
2,1043,50,0,8,3,0.6,5.999999999999999,411,0,1,8,8
3,1043,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,8,8
0,1044,50,0,11,0,2.399999999999998,23.99999999999998,789,0,1,8,11
1,1044,15,1,1,0,0,5.000000000000001,98,0,0,5,2
2,1044,27,0,3,0,0,0,141,0,-1,8,3
3,1044,15,1,1,0,0,5.000000000000001,80,3,-1.2,8,2
0,1045,50,0,8,1,0.6000000000000001,6.000000000000001,417,2,0.8,9,8
1,1045,32,1,4,0,0,5.999999999999997,300,4,-1.2,6,5
2,1045,39,1,5,0,0,5.000000000000005,260,0,0,11,6
3,1045,21,0,2,0,0,0,96,2,-1.2,5,2
0,1046,50,0,9,0,1.1999999999999975,11.999999999999975,705,2,0.8,7,9
1,1046,21,0,2,0,0,0,108,2,-1.2,5,2
2,1046,9,0,0,0,0,0,36,0,-1,4,0
3,1046,15,1,1,0,0,5.000000000000001,62,0,0,7,2
0,1047,50,0,8,1,0.5999999999999998,5.999999999999997,441,1,0.8,11,8
1,1047,38,0,5,0,0,0,327,0,-1,10,5
2,1047,50,0,8,0,0.5999999999999998,5.999999999999997,411,2,0.8,9,8
3,1047,39,0,5,1,0,0,201,4,-1.2,9,5
0,1048,50,0,8,1,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,1048,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,8,8
2,1048,33,1,4,1,0,5.000000000000006,221,0,0,7,5
3,1048,50,0,8,0,0.6000000000000003,6.000000000000003,303,0,1,7,8
0,1049,50,0,10,1,1.7999999999999994,17.999999999999993,489,0,1,7,10
1,1049,33,0,4,0,0,0,180,2,-1.2,7,4
2,1049,50,0,7,0,0,0,615,3,-0.2,7,7
3,1049,21,0,2,0,0,0,102,0,-1,5,2
0,1050,50,0,9,1,1.2000000000000002,12.000000000000002,339,0,1,9,9
1,1050,32,1,4,0,0,5.9999999999999885,396,4,-1.2,6,5
2,1050,39,0,5,0,0,0,201,0,-1,10,5
3,1050,21,0,2,1,0,0,138,2,-1.2,5,2
0,1051,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,315,0,1,8,7
1,1051,50,0,11,1,2.399999999999998,23.99999999999998,831,1,0.8,10,11
2,1051,50,0,10,3,1.799999999999999,17.99999999999999,555,0,1,7,10
3,1051,50,0,8,2,0.6000000000000009,6.000000000000008,315,1,2,8,8
0,1052,50,0,8,3,0.6000000000000008,6.000000000000007,381,0,1,11,8
1,1052,50,0,10,0,1.7999999999999967,17.999999999999964,915,0,1,13,10
2,1052,50,0,9,2,1.1999999999999993,11.999999999999991,453,1,2,9,9
3,1052,45,1,6,0,0,5.000000000000004,203,0,0,5,7
0,1053,50,0,10,0,1.7999999999999985,17.999999999999982,633,0,1,7,10
1,1053,9,0,0,0,0,0,36,2,-1.2,7,0
2,1053,27,1,3,0,0,5.000000000000001,206,0,0,8,4
3,1053,15,1,1,0,0,5.000000000000001,68,3,-1.2,8,2
0,1054,50,1,8,3,0.6000000000000011,12.00000000000001,537,0,1,10,9
1,1054,50,0,8,0,0.6000000000000005,6.000000000000005,279,0,1,9,8
2,1054,50,1,10,1,1.799999999999998,23.99999999999998,669,0,2,7,11
3,1054,50,0,8,0,0.6000000000000008,6.000000000000007,297,0,1,7,8
0,1055,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,345,0,1,10,7
1,1055,50,0,8,0,0.6000000000000004,6.000000000000004,441,2,0.8,10,8
2,1055,50,1,8,0,0.5999999999999991,11.99999999999999,513,0,2,8,9
3,1055,9,1,0,0,0,5.000000000000001,41,0,0,7,1
0,1056,21,1,2,1,0,5.000000000000002,95,0,0,5,3
1,1056,44,0,6,0,0,0,594,4,-1.2,6,6
2,1056,50,0,10,0,1.7999999999999972,17.99999999999997,759,3,0.8,11,10
3,1056,9,0,0,1,0,0,42,0,-1,5,0
0,1057,50,0,9,1,1.1999999999999988,11.999999999999988,465,0,1,9,9
1,1057,21,1,2,0,0,5.000000000000002,125,0,0,5,3
2,1057,50,0,7,0,0,0,699,0,0,8,7
3,1057,27,0,3,0,0,0,147,0,-1,6,3
0,1058,50,0,12,0,2.9999999999999982,29.999999999999982,735,1,2,10,12
1,1058,15,0,1,0,0,0,75,0,-1,7,1
2,1058,39,1,5,0,0,5.000000000000001,284,0,0,8,6
3,1058,15,1,1,0,0,5.000000000000002,128,3,-1.2,7,2
0,1059,50,0,10,1,1.7999999999999994,17.999999999999993,519,1,2,6,10
1,1059,21,0,2,0,0,0,138,2,-1.2,5,2
2,1059,27,1,3,0,0,5.000000000000004,158,0,0,8,4
3,1059,21,1,2,0,0,5.000000000000002,113,3,-1.2,5,3
0,1060,50,1,9,0,1.1999999999999993,17.999999999999993,525,0,2,7,10
1,1060,15,1,1,0,0,5.000000000000001,62,0,0,6,2
2,1060,33,0,4,0,0,0,252,2,-1.2,6,4
3,1060,27,0,3,0,0,0,153,1,-1.2,7,3
0,1061,50,0,9,2,1.2000000000000002,12.000000000000002,423,0,1,9,9
1,1061,50,0,7,0,0,0,657,4,-0.2,10,7
2,1061,27,1,3,2,0,5.000000000000001,200,0,0,7,4
3,1061,27,1,3,1,0,5.000000000000003,182,4,-1.2,7,4
0,1062,39,0,5,1,0,0,231,2,-1.2,7,5
1,1062,21,0,2,0,0,0,90,2,-1.2,5,2
2,1062,32,1,4,0,0,5.999999999999997,258,0,0,6,5
3,1062,15,1,2,0,0.6,11.999999999999998,80,0,0,6,3
0,1063,50,0,8,1,0.6000000000000009,6.000000000000008,387,1,2,11,8
1,1063,50,1,7,0,0,5.999999999999993,507,4,-0.2,8,8
2,1063,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,10,8
3,1063,39,1,5,1,0,5.000000000000005,290,0,-1,10,6
0,1064,50,1,10,0,1.7999999999999994,23.999999999999996,531,0,2,5,11
1,1064,15,1,1,0,0,5.000000000000002,80,0,0,6,2
2,1064,26,0,3,0,0,0,207,0,-1,8,3
3,1064,9,0,0,0,0,0,36,1,-1.2,4,0
0,1065,45,0,6,0,0,0,306,2,-1.2,6,6
1,1065,21,0,2,0,0,0,108,0,-1,5,2
2,1065,32,1,4,0,0,5.999999999999997,276,0,0,6,5
3,1065,15,0,1,0,0,0,75,0,-1,5,1
0,1066,50,0,8,3,0.6000000000000011,6.000000000000011,369,0,1,11,8
1,1066,50,0,11,1,2.399999999999997,23.999999999999968,1125,4,0.8,10,11
2,1066,50,1,8,1,0.6000000000000003,12.000000000000002,369,0,2,12,9
3,1066,45,0,7,3,0.6,5.999999999999999,246,4,-1.2,8,7
0,1067,45,0,6,1,0,0,294,2,-1.2,7,6
1,1067,32,1,4,0,0,5.999999999999997,282,4,-1.2,6,5
2,1067,45,0,6,0,0,0,306,0,-1,6,6
3,1067,21,0,2,0,0,0,102,2,-1.2,5,2
0,1068,50,1,7,1,6.938893903907228e-16,6.000000000000006,303,0,2,9,8
1,1068,50,0,8,0,0.5999999999999981,5.9999999999999805,597,0,1,10,8
2,1068,50,0,9,0,1.1999999999999995,11.999999999999996,441,1,2,9,9
3,1068,27,0,3,1,0,0,117,0,-1,6,3
0,1069,21,1,2,1,0,5.000000000000003,131,0,-1,5,3
1,1069,50,0,8,0,0.5999999999999983,5.999999999999983,723,0,1,11,8
2,1069,44,1,6,1,0,5.999999999999998,402,3,-1.2,6,7
3,1069,50,0,8,1,0.6000000000000006,6.000000000000006,249,0,1,9,8
0,1070,50,0,8,1,0.6000000000000008,6.000000000000007,375,0,1,10,8
1,1070,50,0,8,0,0.6,5.999999999999999,465,0,1,9,8
2,1070,50,0,10,0,1.799999999999998,17.99999999999998,591,1,2,7,10
3,1070,9,0,1,1,0.6,5.999999999999999,42,0,-1,5,1
0,1071,50,1,9,0,1.1999999999999988,17.99999999999999,531,0,2,7,10
1,1071,21,0,2,0,0,0,114,0,-1,5,2
2,1071,39,0,5,0,0,0,249,0,-1,8,5
3,1071,21,1,2,0,0,5.000000000000002,143,3,-1.2,5,3
0,1072,44,0,6,0,0,0,402,2,-1.2,7,6
1,1072,9,0,0,0,0,0,36,2,-1.2,5,0
2,1072,21,0,2,0,0,0,126,2,-1.2,5,2
3,1072,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,1073,33,1,4,0,0,5.000000000000004,185,0,0,6,5
1,1073,9,0,0,0,0,0,36,2,-1.2,5,0
2,1073,39,0,5,0,0,0,315,0,-1,10,5
3,1073,21,1,2,0,0,5.000000000000002,113,3,-1.2,5,3
0,1074,45,1,6,3,0,5.000000000000006,323,0,0,5,7
1,1074,50,1,8,1,0.6,11.99999999999998,639,2,0.8,11,9
2,1074,50,0,9,2,1.1999999999999995,11.999999999999996,441,0,1,11,9
3,1074,45,1,6,0,0,5.000000000000004,221,0,0,6,7
0,1075,45,0,6,4,0,0,360,0,-1,6,6
1,1075,50,0,9,0,1.1999999999999966,11.999999999999966,837,0,1,10,9
2,1075,50,1,8,1,0.6000000000000001,12.000000000000002,423,2,0.8,8,9
3,1075,50,0,8,1,0.6000000000000006,6.000000000000006,303,1,2,11,8
0,1076,33,0,4,0,0,0,210,1,-1.2,6,4
1,1076,9,0,0,0,0,0,36,3,-1.2,5,0
2,1076,26,1,3,0,0,5.999999999999997,207,0,0,7,4
3,1076,15,1,1,0,0,5.000000000000001,92,0,0,5,2
0,1077,50,0,8,2,0.6000000000000002,6.000000000000002,411,1,2,11,8
1,1077,50,0,10,0,1.7999999999999967,17.999999999999964,891,0,1,10,10
2,1077,50,1,8,3,0.5999999999999995,11.999999999999996,501,0,2,7,9
3,1077,50,0,8,1,0.6000000000000005,6.000000000000005,309,0,1,8,8
0,1078,50,0,8,2,0.6000000000000006,6.000000000000006,429,1,2,11,8
1,1078,50,0,10,0,1.8000000000000005,18,423,0,1,9,10
2,1078,50,0,11,1,2.399999999999998,23.99999999999998,879,3,1.5,11,11
3,1078,50,0,8,1,0.6000000000000008,6.000000000000007,351,0,1,11,8
0,1079,33,1,4,0,0,5.000000000000004,203,0,0,6,5
1,1079,27,0,3,1,0,0,153,2,-1.2,7,3
2,1079,38,0,5,0,0,0,345,0,-1,8,5
3,1079,9,0,0,0,0,0,36,0,-1,4,0
0,1080,27,1,3,0,0,5.000000000000004,176,0,0,6,4
1,1080,27,0,3,0,0,0,141,2,-1.2,7,3
2,1080,44,0,6,0,0,0,456,0,-1,7,6
3,1080,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,1081,50,0,9,1,1.1999999999999995,11.999999999999996,459,0,1,10,9
1,1081,38,0,5,0,0,0,303,1,-1.2,10,5
2,1081,45,0,6,0,0,0,336,2,-1.2,6,6
3,1081,39,0,5,1,0,0,237,1,-1.2,9,5
0,1082,50,0,9,0,1.1999999999999984,11.999999999999984,639,2,0.8,7,9
1,1082,21,0,2,0,0,0,102,2,-1.2,5,2
2,1082,27,0,3,0,0,0,171,0,-1,9,3
3,1082,21,1,2,0,0,5.000000000000002,137,3,-1.2,5,3
0,1083,39,1,5,1,0,5.000000000000004,248,0,0,10,6
1,1083,32,0,4,0,0,0,366,0,-1,6,4
2,1083,44,0,6,0,0,0,390,0,-1,7,6
3,1083,15,1,1,2,0,5.000000000000002,80,0,0,6,2
0,1084,39,0,5,1,0,0,279,2,-1.2,7,5
1,1084,26,1,3,1,0,6,285,2,-1.2,8,4
2,1084,27,1,3,0,0,5.000000000000004,152,0,0,7,4
3,1084,33,0,4,0,0,0,174,3,-1.2,6,4
0,1085,50,0,8,3,0.6000000000000005,6.000000000000005,411,4,1.5,8,8
1,1085,50,0,9,0,1.199999999999998,11.99999999999998,597,0,1,6,9
2,1085,50,0,8,0,0.6000000000000009,6.000000000000008,303,1,2,8,8
3,1085,50,0,8,0,0.6000000000000006,6.000000000000006,291,0,1,7,8
0,1086,50,0,8,1,0.6000000000000005,6.000000000000005,387,0,1,9,8
1,1086,21,1,2,0,0,5.000000000000002,101,0,0,5,3
2,1086,44,0,6,0,0,0,534,0,-1,7,6
3,1086,27,0,3,1,0,0,141,0,-1,6,3
0,1087,50,1,10,1,1.7999999999999985,23.999999999999982,747,0,2,8,11
1,1087,21,0,2,0,0,0,144,2,-1.2,5,2
2,1087,44,0,6,0,0,0,522,2,-1.2,6,6
3,1087,15,1,1,0,0,5.000000000000002,92,0,-1,8,2
0,1088,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,531,2,0.8,8,7
1,1088,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,411,2,0.8,9,7
2,1088,50,1,7,0,8.049116928532385e-16,6.000000000000007,333,0,2,7,8
3,1088,50,1,7,1,2.498001805406602e-16,6.000000000000002,375,0,2,7,8
0,1089,50,0,9,0,1.1999999999999984,11.999999999999984,633,2,0.8,7,9
1,1089,27,0,3,0,0,0,183,0,-1,7,3
2,1089,33,0,4,0,0,0,216,3,-1.2,7,4
3,1089,27,0,3,0,0,0,165,1,-1.2,6,3
0,1090,50,0,9,0,1.1999999999999988,11.999999999999988,597,2,0.8,7,9
1,1090,15,0,1,0,0,0,81,0,-1,7,1
2,1090,32,0,4,0,0,0,276,2,-1.2,6,4
3,1090,9,1,0,0,0,5.000000000000001,65,3,-1.2,6,1
0,1091,50,0,7,0,0,0,465,2,-0.2,8,7
1,1091,9,0,0,0,0,0,36,2,-1.2,6,0
2,1091,9,0,0,0,0,0,36,2,-1.2,4,0
3,1091,9,1,0,0,0,5.000000000000001,59,2,-1.2,5,1
0,1092,39,0,5,1,0,0,279,1,-1.2,8,5
1,1092,33,0,4,0,0,0,222,2,-1.2,7,4
2,1092,21,0,2,0,0,0,114,0,-1,5,2
3,1092,15,0,2,0,0.6,5.999999999999999,57,1,-1.2,7,2
0,1093,50,1,8,5,0.6000000000000001,12.000000000000002,519,0,1,10,9
1,1093,50,0,11,2,2.3999999999999986,23.999999999999982,663,1,0.8,10,11
2,1093,50,0,9,1,1.1999999999999988,11.999999999999988,555,0,1,9,9
3,1093,50,1,8,4,0.6000000000000001,12.000000000000002,393,0,2,9,9
0,1094,50,0,8,0,0.6,6,345,4,0.8,9,8
1,1094,50,1,9,0,1.1999999999999966,17.999999999999964,1077,4,0.8,9,10
2,1094,50,1,9,3,1.1999999999999975,17.999999999999975,651,4,0.8,9,10
3,1094,39,1,5,2,0,5.000000000000005,200,0,0,8,6
0,1095,50,0,8,2,0.6000000000000009,6.000000000000008,417,0,1,9,8
1,1095,21,0,2,0,0,0,84,0,-1,5,2
2,1095,50,0,8,0,0.6,6,663,0,1,9,8
3,1095,50,1,7,0,2.498001805406602e-16,6.000000000000002,255,3,0.8,8,8
0,1096,50,0,8,3,0.6000000000000008,6.000000000000007,459,2,1.5,9,8
1,1096,50,0,11,0,2.399999999999997,23.99999999999997,831,1,0.8,10,11
2,1096,50,0,9,1,1.2,11.999999999999998,447,1,2,8,9
3,1096,50,0,8,0,0.6,6,327,0,1,10,8
0,1097,33,1,4,1,0,5.000000000000005,293,0,0,6,5
1,1097,38,0,5,0,0,0,315,2,-1.2,8,5
2,1097,50,0,7,1,0,0,465,0,0,8,7
3,1097,21,1,2,0,0,5.000000000000002,101,0,0,5,3
0,1098,50,0,11,0,2.3999999999999986,23.999999999999982,681,1,0.8,9,11
1,1098,15,0,1,0,0,0,75,0,-1,6,1
2,1098,21,0,2,0,0,0,132,2,-1.2,5,2
3,1098,15,0,1,0,0,0,69,4,-1.2,6,1
0,1099,50,0,9,1,1.2,11.999999999999998,501,0,1,8,9
1,1099,39,0,5,0,0,0,291,1,-1.2,12,5
2,1099,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,345,0,1,9,7
3,1099,27,0,3,0,0,0,147,2,-1.2,9,3
0,1100,38,0,5,0,0,0,369,2,-1.2,8,5
1,1100,15,0,1,0,0,0,57,0,-1,6,1
2,1100,33,0,4,0,0,0,198,4,-1.2,6,4
3,1100,15,1,1,0,0,5.000000000000001,62,0,0,5,2
0,1101,44,0,6,0,0,0,354,2,-1.2,7,6
1,1101,21,0,2,0,0,0,108,0,-1,5,2
2,1101,33,0,4,0,0,0,210,2,-1.2,6,4
3,1101,15,2,1,0,0,11,122,0,0,7,3
0,1102,50,0,8,1,0.6000000000000009,6.000000000000008,465,0,1,10,8
1,1102,50,0,7,0,0,0,381,2,-0.2,10,7
2,1102,50,0,8,1,0.6,6,357,0,1,11,8
3,1102,39,1,5,1,0,5.000000000000001,242,0,-1,8,6
0,1103,45,0,6,0,0,0,318,2,-1.2,6,6
1,1103,15,0,1,0,0,0,75,2,-1.2,5,1
2,1103,33,0,4,0,0,0,234,0,-1,6,4
3,1103,9,1,0,0,0,5.000000000000001,41,0,0,3,1
0,1104,45,0,6,3,0,0,306,0,-1,5,6
1,1104,50,0,10,1,1.7999999999999967,17.999999999999964,975,2,0.8,10,10
2,1104,50,1,8,2,0.6,11.999999999999998,471,2,0.8,9,9
3,1104,50,1,7,3,8.049116928532385e-16,6.000000000000007,333,0,2,9,8
0,1105,50,0,10,0,1.799999999999999,17.99999999999999,537,0,1,6,10
1,1105,9,0,0,0,0,0,36,1,-1.2,6,0
2,1105,27,0,3,0,0,0,201,2,-1.2,7,3
3,1105,9,0,0,0,0,0,36,4,-1.2,5,0
0,1106,44,0,6,0,0,0,396,2,-1.2,6,6
1,1106,9,0,0,0,0,0,36,2,-1.2,6,0
2,1106,21,0,2,0,0,0,114,2,-1.2,5,2
3,1106,15,1,1,0,0,5.000000000000002,122,3,-1.2,6,2
0,1107,50,1,11,0,2.3999999999999977,29.99999999999997,993,0,2,6,12
1,1107,15,0,1,0,0,0,75,1,-1.2,7,1
2,1107,21,1,2,0,0,5.000000000000001,149,0,0,5,3
3,1107,15,1,1,0,0,5.000000000000002,92,3,-1.2,7,2
0,1108,27,1,3,2,0,5.000000000000001,212,0,0,6,4
1,1108,50,0,8,0,0.5999999999999971,5.999999999999971,789,3,0.8,8,8
2,1108,33,1,4,0,0,5.000000000000004,161,0,0,6,5
3,1108,33,0,4,1,0,0,168,4,-1.2,7,4
0,1109,50,0,9,1,1.2,11.999999999999998,435,0,1,10,9
1,1109,45,0,6,0,0,0,318,1,-1.2,7,6
2,1109,50,0,9,0,1.1999999999999966,11.999999999999966,801,2,0.8,10,9
3,1109,9,1,1,1,0.6,11.999999999999998,47,0,0,6,2
0,1110,39,1,5,2,0,5.000000000000005,266,0,0,8,6
1,1110,50,1,8,0,0.5999999999999993,11.999999999999991,423,0,2,9,9
2,1110,50,0,10,1,1.7999999999999967,17.999999999999964,831,1,2,9,10
3,1110,39,0,5,1,0,0,183,4,-1.2,10,5
0,1111,21,1,2,1,0,5.000000000000001,191,0,-1,5,3
1,1111,26,0,3,0,0,0,255,2,-1.2,6,3
2,1111,45,0,6,0,0,0,270,0,-1,7,6
3,1111,27,1,3,1,0,5.000000000000002,152,3,-1.2,8,4
0,1112,21,1,2,1,0,5.000000000000001,179,0,0,5,3
1,1112,27,0,3,0,0,0,129,1,-1.2,8,3
2,1112,27,0,3,0,0,0,129,0,-1,8,3
3,1112,21,1,2,0,0,5.000000000000002,119,0,0,5,3
0,1113,50,1,10,1,1.7999999999999994,23.999999999999996,549,0,2,8,11
1,1113,9,0,1,0,0.6,5.999999999999999,36,1,-1.2,7,1
2,1113,38,0,5,0,0,0,333,2,-1.2,8,5
3,1113,15,0,1,0,0,0,81,0,-1,7,1
0,1114,50,1,8,2,0.6000000000000009,12.000000000000009,375,4,0.8,11,9
1,1114,50,0,10,0,1.7999999999999972,17.99999999999997,975,2,0.8,9,10
2,1114,50,0,9,2,1.1999999999999995,11.999999999999996,429,0,1,9,9
3,1114,45,1,6,1,0,5.000000000000004,233,0,0,6,7
0,1115,50,0,9,1,1.2000000000000002,12.000000000000002,375,0,1,10,9
1,1115,38,0,5,0,0,0,507,2,-1.2,8,5
2,1115,27,0,3,1,0,0,153,0,-1,7,3
3,1115,21,1,2,1,0,5.000000000000003,113,0,0,5,3
0,1116,50,0,10,1,1.7999999999999998,17.999999999999996,417,1,2,8,10
1,1116,21,0,2,0,0,0,78,4,-1.2,5,2
2,1116,38,1,5,0,0,5.999999999999984,465,0,0,8,6
3,1116,15,0,2,1,0.6,5.999999999999999,75,1,-1.2,7,2
0,1117,50,1,7,4,3.6082248300317592e-16,6.000000000000003,411,0,2,8,8
1,1117,50,0,11,0,2.3999999999999964,23.99999999999996,1161,4,0.8,12,11
2,1117,50,0,9,1,1.1999999999999993,11.999999999999991,495,0,1,9,9
3,1117,45,0,6,1,0,0,258,4,-1.2,7,6
0,1118,50,0,9,0,1.2000000000000002,12.000000000000002,387,0,1,7,9
1,1118,27,0,3,0,0,0,135,2,-1.2,7,3
2,1118,33,0,4,0,0,0,180,0,-1,6,4
3,1118,21,1,2,0,0,5.000000000000003,137,0,-1,5,3
0,1119,44,0,6,0,0,0,360,2,-1.2,7,6
1,1119,9,0,0,0,0,0,36,2,-1.2,4,0
2,1119,21,0,2,0,0,0,144,2,-1.2,5,2
3,1119,15,0,1,0,0,0,57,1,-1.2,7,1
0,1120,50,0,10,0,1.799999999999998,17.99999999999998,759,2,0.8,9,10
1,1120,15,1,1,0,0,5.000000000000001,104,4,-1.2,8,2
2,1120,33,0,4,0,0,0,204,2,-1.2,6,4
3,1120,15,0,1,0,0,0,81,0,-1,6,1
0,1121,21,1,2,1,0,5.000000000000002,131,0,0,5,3
1,1121,27,0,3,0,0,0,105,2,-1.2,7,3
2,1121,39,0,5,0,0,0,201,0,-1,8,5
3,1121,21,1,2,0,0,5.000000000000002,119,2,-1.2,5,3
0,1122,50,1,8,1,0.5999999999999998,11.999999999999996,429,0,2,9,9
1,1122,50,0,8,0,0.6000000000000002,6.000000000000002,339,1,2,10,8
2,1122,50,1,8,0,0.6000000000000009,12.000000000000009,321,0,2,10,9
3,1122,21,1,2,1,0,5.000000000000001,167,0,-1,5,3
0,1123,50,0,9,1,1.2000000000000004,12.000000000000004,435,0,1,10,9
1,1123,33,1,4,0,0,5.000000000000001,227,4,-1.2,6,5
2,1123,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,357,0,1,10,7
3,1123,21,1,3,0,0.6,11.999999999999998,113,0,0,5,4
0,1124,27,1,3,2,0,5.000000000000003,152,0,0,8,4
1,1124,27,0,3,0,0,0,123,2,-1.2,8,3
2,1124,45,0,6,0,0,0,360,0,-1,7,6
3,1124,45,0,6,0,0,0,264,2,-1.2,7,6
0,1125,50,0,8,3,0.6000000000000008,6.000000000000007,369,3,1.5,11,8
1,1125,50,0,11,0,2.399999999999999,23.99999999999999,549,1,2,12,11
2,1125,50,0,9,3,1.1999999999999995,11.999999999999996,453,0,1,11,9
3,1125,50,0,8,0,0.6000000000000006,6.000000000000006,333,0,1,10,8
0,1126,50,0,10,0,1.799999999999999,17.99999999999999,591,1,2,7,10
1,1126,33,0,4,0,0,0,180,1,-1.2,7,4
2,1126,27,1,3,0,0,5.000000000000003,140,0,0,6,4
3,1126,39,0,5,0,0,0,189,4,-1.2,9,5
0,1127,21,1,3,1,0.6,11.999999999999998,203,0,0,5,4
1,1127,44,0,6,0,0,0,324,1,-1.2,6,6
2,1127,27,0,3,1,0,0,189,4,-1.2,8,3
3,1127,33,0,4,0,0,0,174,4,-1.2,6,4
0,1128,50,0,8,3,0.6,6,435,0,1,8,8
1,1128,50,0,8,0,0.6000000000000002,6.000000000000002,315,1,2,8,8
2,1128,50,0,10,0,1.7999999999999967,17.999999999999964,1047,3,0.8,7,10
3,1128,32,0,4,3,0,0,258,0,-1,6,4
0,1129,45,1,6,5,0,5.000000000000005,299,0,-1,7,7
1,1129,50,0,10,2,1.7999999999999967,17.999999999999964,981,1,0.8,11,10
2,1129,50,0,9,0,1.1999999999999988,11.999999999999988,441,2,0.8,10,9
3,1129,45,0,6,2,0,0,270,4,-1.2,7,6
0,1130,50,0,11,0,2.399999999999997,23.99999999999997,837,0,1,6,11
1,1130,9,0,0,0,0,0,36,2,-1.2,3,0
2,1130,21,1,2,0,0,5.000000000000002,95,0,0,5,3
3,1130,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,1131,50,0,8,1,0.6000000000000009,6.000000000000008,453,1,2,10,8
1,1131,50,0,9,0,1.1999999999999993,11.999999999999991,453,0,1,8,9
2,1131,50,1,9,0,1.1999999999999988,17.99999999999999,477,0,2,8,10
3,1131,50,0,8,0,0.6000000000000004,6.000000000000004,279,1,2,9,8
0,1132,50,0,9,1,1.2000000000000004,12.000000000000004,363,1,2,8,9
1,1132,21,1,2,0,0,5.000000000000002,95,0,0,5,3
2,1132,50,0,11,0,2.399999999999998,23.99999999999998,789,4,0.8,9,11
3,1132,21,0,2,0,0,0,102,0,-1,5,2
0,1133,21,1,2,1,0,5.000000000000003,149,0,0,5,3
1,1133,45,0,6,0,0,0,342,1,-1.2,6,6
2,1133,32,0,4,0,0,0,246,2,-1.2,6,4
3,1133,27,1,3,0,0,5.000000000000003,164,2,-1.2,9,4
0,1134,50,0,11,0,2.3999999999999986,23.999999999999982,669,0,1,8,11
1,1134,21,1,2,0,0,5.000000000000003,113,0,0,5,3
2,1134,33,0,4,0,0,0,192,0,-1,5,4
3,1134,21,1,2,0,0,5.000000000000002,149,3,-1.2,5,3
0,1135,50,0,8,5,0.6000000000000003,6.000000000000003,417,0,1,11,8
1,1135,50,0,12,1,2.999999999999997,29.999999999999968,1047,1,0.8,11,12
2,1135,50,0,8,2,0.5999999999999998,5.999999999999997,417,0,1,10,8
3,1135,50,0,8,4,0.6000000000000008,6.000000000000007,375,0,1,9,8
0,1136,50,1,7,1,8.049116928532385e-16,6.000000000000007,333,0,2,7,8
1,1136,50,0,8,0,0.5999999999999995,5.999999999999995,483,0,1,9,8
2,1136,50,0,10,0,1.7999999999999976,17.999999999999975,735,0,1,9,10
3,1136,21,1,2,0,0,5.000000000000002,131,0,0,5,3
0,1137,50,0,8,2,0.6000000000000008,6.000000000000007,423,0,1,12,8
1,1137,50,0,8,1,0.6,6,657,0,1,9,8
2,1137,50,0,9,2,1.1999999999999995,11.999999999999996,453,0,1,11,9
3,1137,39,1,5,0,0,5.000000000000006,266,0,0,8,6
0,1138,9,1,0,0,0,5.000000000000001,59,0,-1,4,1
1,1138,33,0,4,0,0,0,186,2,-1.2,6,4
2,1138,50,0,9,0,1.1999999999999995,11.999999999999996,453,0,1,8,9
3,1138,15,1,1,0,0,5.000000000000001,80,0,0,6,2
0,1139,44,0,6,1,0,0,504,2,-1.2,6,6
1,1139,15,0,1,0,0,0,87,2,-1.2,6,1
2,1139,21,1,2,0,0,5.000000000000003,113,0,0,5,3
3,1139,15,1,1,1,0,5.000000000000001,74,3,-1.2,6,2
0,1140,27,1,3,2,0,5.000000000000003,236,0,0,6,4
1,1140,27,1,3,0,0,5.000000000000002,170,0,0,7,4
2,1140,50,0,7,0,0,0,711,0,0,8,7
3,1140,21,1,3,0,0.6,11.999999999999998,107,0,-1,5,4
0,1141,50,1,10,0,1.7999999999999972,23.99999999999997,873,0,2,8,11
1,1141,15,2,1,0,0,11,104,4,-1.2,8,3
2,1141,27,0,3,0,0,0,123,2,-1.2,7,3
3,1141,15,0,1,0,0,0,75,2,-1.2,7,1
0,1142,50,0,8,2,0.6000000000000006,6.000000000000006,393,1,2,10,8
1,1142,44,0,6,1,0,0,426,1,-1.2,7,6
2,1142,27,1,3,0,0,5.000000000000002,170,0,0,7,4
3,1142,45,0,6,1,0,0,264,3,-1.2,7,6
0,1143,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,8,8
1,1143,32,0,4,1,0,0,258,0,-1,6,4
2,1143,50,0,7,0,0,0,453,0,0,9,7
3,1143,15,0,2,0,0.6,5.999999999999999,87,0,-1,6,2
0,1144,50,0,8,3,0.6000000000000008,6.000000000000007,369,0,1,6,8
1,1144,50,0,10,0,1.799999999999998,17.99999999999998,699,0,1,8,10
2,1144,50,0,10,1,1.7999999999999972,17.99999999999997,897,0,1,7,10
3,1144,50,1,7,0,6.938893903907228e-16,6.000000000000006,303,0,2,6,8
0,1145,50,1,8,2,0.6000000000000009,12.000000000000009,441,0,1,10,9
1,1145,50,0,8,1,0.5999999999999994,5.999999999999994,453,0,1,9,8
2,1145,50,0,12,0,2.999999999999997,29.999999999999968,987,0,1,10,12
3,1145,50,1,7,1,5.828670879282072e-16,6.000000000000005,285,0,2,9,8
0,1146,50,0,12,0,2.9999999999999987,29.999999999999982,855,0,1,9,12
1,1146,21,0,2,0,0,0,126,2,-1.2,5,2
2,1146,9,0,0,0,0,0,36,0,-1,3,0
3,1146,21,0,2,0,0,0,102,4,-1.2,5,2
0,1147,50,0,11,0,2.3999999999999977,23.99999999999997,795,0,1,7,11
1,1147,15,0,1,0,0,0,99,1,-1.2,7,1
2,1147,21,0,2,0,0,0,126,2,-1.2,5,2
3,1147,15,0,1,0,0,0,81,1,-1.2,7,1
0,1148,50,0,8,1,0.6000000000000008,6.000000000000007,285,0,1,5,8
1,1148,50,0,9,0,1.1999999999999966,11.999999999999966,861,2,0.8,6,9
2,1148,50,0,8,0,0.6000000000000002,6.000000000000002,333,1,2,5,8
3,1148,50,1,7,0,8.049116928532385e-16,6.000000000000007,285,0,2,5,8
0,1149,50,1,8,2,0.6,12.00000000000001,405,0,2,6,9
1,1149,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,9,7
2,1149,50,0,10,0,1.7999999999999972,17.99999999999997,849,0,1,7,10
3,1149,50,0,8,1,0.6000000000000009,6.000000000000008,333,1,2,7,8
0,1150,50,0,10,0,1.7999999999999998,17.999999999999996,477,0,1,7,10
1,1150,26,1,3,1,0,5.999999999999998,231,0,0,6,4
2,1150,9,1,0,1,0,5.000000000000001,47,0,0,5,1
3,1150,9,0,1,0,0.6,5.999999999999999,36,4,-1.2,5,1
0,1151,21,1,4,1,1.2,17.999999999999996,125,0,0,5,5
1,1151,32,0,4,1,0,0,270,1,-1.2,6,4
2,1151,27,0,3,1,0,0,159,2,-1.2,7,3
3,1151,33,0,4,0,0,0,144,2,-1.2,6,4
0,1152,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,369,0,1,11,7
1,1152,50,0,9,0,1.1999999999999975,11.999999999999975,675,2,0.8,9,9
2,1152,50,0,9,1,1.1999999999999993,11.999999999999991,459,0,1,7,9
3,1152,39,0,5,0,0,0,189,0,-1,8,5
0,1153,50,0,9,1,1.2000000000000006,12.000000000000004,483,0,1,12,9
1,1153,50,0,8,0,0.6000000000000001,6.000000000000001,327,2,0.8,11,8
2,1153,45,0,6,0,0,0,300,0,-1,8,6
3,1153,45,0,6,0,0,0,264,2,-1.2,7,6
0,1154,50,0,12,1,2.9999999999999987,29.999999999999982,753,1,2,10,12
1,1154,21,0,2,0,0,0,126,0,-1,5,2
2,1154,33,0,4,0,0,0,132,3,-1.2,6,4
3,1154,15,1,2,0,0.6,11.999999999999998,92,0,0,6,3
0,1155,50,0,9,2,1.1999999999999995,11.999999999999996,489,0,1,10,9
1,1155,26,0,4,0,0.6,5.999999999999999,207,0,-1,7,4
2,1155,45,0,6,0,0,0,288,2,-1.2,7,6
3,1155,33,1,4,2,0,5.000000000000002,203,3,-1.2,6,5
0,1156,50,0,9,0,1.2000000000000002,12.000000000000002,447,0,1,9,9
1,1156,33,1,4,0,0,5.000000000000001,191,4,-1.2,6,5
2,1156,45,0,6,0,0,0,294,2,-1.2,7,6
3,1156,15,0,1,0,0,0,69,0,-1,5,1
0,1157,50,0,10,0,1.7999999999999994,17.999999999999993,585,0,1,9,10
1,1157,21,0,2,0,0,0,144,3,-1.2,5,2
2,1157,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,327,3,0.8,9,7
3,1157,33,1,4,0,0,5.000000000000002,173,3,-1.2,7,5
0,1158,21,2,3,2,0.6,17.999999999999996,221,0,0,5,5
1,1158,50,0,8,0,0.5999999999999989,5.9999999999999885,561,2,0.8,10,8
2,1158,33,0,4,1,0,0,186,4,-1.2,7,4
3,1158,32,0,4,1,0,0,264,2,-1.2,6,4
0,1159,50,0,9,2,1.2,11.999999999999998,465,0,1,10,9
1,1159,50,0,7,2,0,0,447,2,-0.2,9,7
2,1159,15,1,1,1,0,5.000000000000001,104,0,0,7,2
3,1159,45,0,6,1,0,0,354,1,-1.2,7,6
0,1160,50,0,8,2,0.6000000000000006,6.000000000000006,495,0,1,11,8
1,1160,50,1,8,0,0.5999999999999989,11.999999999999988,579,4,0.8,9,9
2,1160,50,0,8,0,0.6000000000000005,6.000000000000005,351,0,1,10,8
3,1160,39,0,5,2,0,0,231,0,-1,9,5
0,1161,9,1,0,1,0,5.000000000000001,47,0,0,5,1
1,1161,26,0,3,0,0,0,285,2,-1.2,7,3
2,1161,39,0,5,0,0,0,309,0,-1,8,5
3,1161,21,1,2,1,0,5.000000000000003,107,0,0,5,3
0,1162,50,0,8,3,0.6000000000000008,6.000000000000007,441,4,1.5,9,8
1,1162,50,0,9,0,1.199999999999998,11.99999999999998,603,0,1,9,9
2,1162,50,0,8,1,0.6000000000000005,6.000000000000005,405,0,1,11,8
3,1162,50,1,8,0,0.6000000000000006,12.000000000000004,303,0,2,10,9
0,1163,33,1,4,3,0,5.000000000000001,197,0,0,7,5
1,1163,50,0,9,1,1.1999999999999966,11.999999999999966,969,2,0.8,8,9
2,1163,50,0,8,0,0.5999999999999995,5.999999999999995,471,3,0.8,10,8
3,1163,33,0,4,2,0,0,186,0,-1,6,4
0,1164,50,1,9,0,1.2000000000000002,18,423,0,2,7,10
1,1164,21,1,2,0,0,5.000000000000003,119,4,-1.2,5,3
2,1164,27,0,3,0,0,0,171,4,-1.2,7,3
3,1164,15,1,1,0,0,5.000000000000002,74,0,0,5,2
0,1165,50,1,11,0,2.3999999999999977,29.99999999999997,861,0,2,6,12
1,1165,15,0,1,0,0,0,81,2,-1.2,9,1
2,1165,27,0,3,0,0,0,171,3,-1.2,7,3
3,1165,9,0,0,1,0,0,42,0,-1,5,0
0,1166,26,0,3,0,0,0,243,0,-1,7,3
1,1166,9,0,0,0,0,0,36,1,-1.2,4,0
2,1166,33,0,4,0,0,0,198,0,-1,6,4
3,1166,9,1,0,0,0,5.000000000000001,53,3,-1.2,6,1
0,1167,21,0,2,0,0,0,126,2,-1.2,5,2
1,1167,15,0,1,0,0,0,81,2,-1.2,6,1
2,1167,15,1,1,0,0,5.000000000000002,80,0,0,5,2
3,1167,15,1,1,0,0,5.000000000000002,92,2,-1.2,8,2
0,1168,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,12,8
1,1168,50,0,8,1,0.5999999999999978,5.999999999999977,837,0,1,11,8
2,1168,50,0,9,0,1.2000000000000004,12.000000000000004,375,1,2,9,9
3,1168,15,0,2,3,0.6,5.999999999999999,111,4,-1.2,8,2
0,1169,50,0,8,3,0.6000000000000005,6.000000000000005,405,0,1,10,8
1,1169,50,0,12,0,2.9999999999999973,29.99999999999997,957,2,0.8,12,12
2,1169,50,0,9,5,1.199999999999998,11.99999999999998,639,1,2,9,9
3,1169,50,0,8,0,0.6,6,357,0,1,10,8
0,1170,50,0,8,2,0.6,6,351,0,1,9,8
1,1170,50,0,11,0,2.3999999999999986,23.999999999999982,555,1,2,8,11
2,1170,50,0,8,2,0.6000000000000002,6.000000000000002,363,0,1,7,8
3,1170,50,0,8,2,0.6000000000000005,6.000000000000005,285,0,1,8,8
0,1171,33,1,4,3,0,5.000000000000001,245,0,0,6,5
1,1171,50,0,9,0,1.199999999999997,11.99999999999997,987,2,0.8,10,9
2,1171,50,0,9,0,1.1999999999999988,11.999999999999988,603,1,2,12,9
3,1171,45,1,6,3,0,5.000000000000004,299,0,0,6,7
0,1172,50,1,9,1,1.2,17.999999999999996,429,0,2,9,10
1,1172,38,0,5,2,0,0,303,0,-1,9,5
2,1172,27,1,3,3,0,5.000000000000001,206,0,0,6,4
3,1172,44,0,6,4,0,0,582,3,-1.2,7,6
0,1173,15,1,1,2,0,5.000000000000002,116,0,0,6,2
1,1173,32,0,4,0,0,0,360,2,-1.2,6,4
2,1173,38,0,5,0,0,0,333,0,-1,9,5
3,1173,27,0,3,1,0,0,147,4,-1.2,7,3
0,1174,50,0,10,0,1.7999999999999994,17.999999999999993,537,1,2,5,10
1,1174,15,0,1,1,0,0,75,1,-1.2,6,1
2,1174,27,1,3,0,0,5.000000000000003,158,0,0,7,4
3,1174,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,1175,50,0,10,0,1.7999999999999976,17.999999999999975,735,0,1,6,10
1,1175,9,0,0,0,0,0,36,0,-1,6,0
2,1175,15,0,1,0,0,0,69,2,-1.2,7,1
3,1175,9,1,0,0,0,5.000000000000001,65,3,-1.2,4,1
0,1176,50,0,8,0,0.6000000000000009,6.000000000000008,423,0,1,11,8
1,1176,50,0,8,0,0.5999999999999998,5.999999999999997,465,2,0.8,10,8
2,1176,27,1,3,0,0,5.000000000000003,164,0,0,7,4
3,1176,50,0,8,0,0.6000000000000006,6.000000000000006,333,1,2,10,8
0,1177,50,0,8,1,0.6000000000000001,6.000000000000001,393,2,0.8,10,8
1,1177,21,0,2,0,0,0,96,2,-1.2,5,2
2,1177,33,0,4,0,0,0,180,2,-1.2,7,4
3,1177,27,1,3,0,0,5.000000000000002,176,3,-1.2,8,4
0,1178,33,1,4,1,0,5.000000000000002,251,0,0,6,5
1,1178,50,0,8,0,0.5999999999999982,5.999999999999981,669,0,1,9,8
2,1178,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,369,0,1,12,7
3,1178,50,0,8,0,0.6000000000000009,6.000000000000008,339,1,2,10,8
0,1179,50,0,8,4,0.6000000000000009,6.000000000000008,495,3,1.5,12,8
1,1179,50,0,9,0,1.1999999999999995,11.999999999999996,465,0,1,10,9
2,1179,50,0,12,1,2.999999999999997,29.999999999999968,891,0,1,12,12
3,1179,50,1,8,3,0.6000000000000005,12.000000000000004,387,0,2,10,9
0,1180,50,0,8,4,0.6000000000000006,6.000000000000006,429,1,2,9,8
1,1180,50,0,10,0,1.7999999999999985,17.999999999999982,681,0,1,11,10
2,1180,50,0,9,2,1.1999999999999995,11.999999999999996,465,0,1,8,9
3,1180,50,0,8,2,0.6000000000000002,6.000000000000002,429,0,1,11,8
0,1181,50,0,8,4,0.6,6,477,2,1.5,11,8
1,1181,50,0,11,1,2.399999999999997,23.99999999999997,741,0,1,13,11
2,1181,50,0,9,2,1.1999999999999993,11.999999999999991,489,0,1,11,9
3,1181,50,1,8,2,0.6000000000000005,12.000000000000004,345,0,2,11,9
0,1182,50,0,10,0,1.7999999999999994,17.999999999999993,507,1,2,8,10
1,1182,20,0,2,0,0,0,156,0,-1,9,2
2,1182,44,0,6,0,0,0,456,2,-1.2,6,6
3,1182,27,0,3,1,0,0,117,0,-1,6,3
0,1183,27,0,3,2,0,0,225,3,-1.2,7,3
1,1183,50,0,7,0,0,0,591,1,-0.2,9,7
2,1183,38,1,5,0,0,5.999999999999997,339,4,-1.2,9,6
3,1183,45,0,6,2,0,0,246,4,-1.2,7,6
0,1184,50,0,8,3,0.6,6,495,0,1,11,8
1,1184,50,0,10,0,1.7999999999999994,17.999999999999993,459,1,2,10,10
2,1184,50,1,8,1,0.5999999999999989,11.999999999999988,507,0,2,8,9
3,1184,50,1,7,0,5.828670879282072e-16,6.000000000000005,279,0,2,9,8
0,1185,50,1,8,1,0.6000000000000001,12.000000000000002,375,0,2,8,9
1,1185,50,0,9,2,1.199999999999998,11.99999999999998,597,0,1,6,9
2,1185,50,0,8,1,0.6,5.999999999999999,375,0,1,6,8
3,1185,50,0,8,2,0.6000000000000004,6.000000000000004,267,0,1,10,8
0,1186,50,0,8,2,0.6000000000000008,6.000000000000007,411,0,1,9,8
1,1186,50,1,8,0,0.5999999999999975,11.999999999999975,825,4,0.8,10,9
2,1186,50,0,8,2,0.6000000000000005,6.000000000000005,357,0,1,11,8
3,1186,32,1,4,2,0,5.999999999999998,282,0,0,6,5
0,1187,39,0,5,1,0,0,297,1,-1.2,10,5
1,1187,39,0,5,0,0,0,285,2,-1.2,8,5
2,1187,21,1,2,0,0,5.000000000000002,119,0,0,5,3
3,1187,50,0,8,1,0.6000000000000005,6.000000000000005,357,0,1,11,8
0,1188,50,0,8,3,0.6000000000000008,6.000000000000007,507,0,1,10,8
1,1188,50,0,8,0,0.6000000000000005,6.000000000000005,327,0,1,8,8
2,1188,50,0,11,0,2.399999999999998,23.99999999999998,705,0,1,10,11
3,1188,50,0,8,0,0.6000000000000006,6.000000000000006,309,1,2,8,8
0,1189,50,0,10,1,1.7999999999999994,17.999999999999993,477,1,2,8,10
1,1189,38,0,5,0,0,0,375,2,-1.2,8,5
2,1189,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,1189,21,0,2,1,0,0,138,4,-1.2,5,2
0,1190,21,1,2,2,0,5.000000000000003,137,0,0,5,3
1,1190,50,0,8,0,0.5999999999999986,5.999999999999986,609,1,2,9,8
2,1190,39,0,5,0,0,0,291,0,-1,10,5
3,1190,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,363,1,0.8,8,7
0,1191,15,0,1,1,0,0,93,4,-1.2,7,1
1,1191,32,0,4,0,0,0,288,1,-1.2,6,4
2,1191,9,1,1,1,0.6,11.999999999999998,47,0,0,4,2
3,1191,21,0,2,0,0,0,102,4,-1.2,5,2
0,1192,50,0,8,1,0.5999999999999993,5.999999999999993,423,2,0.8,7,8
1,1192,9,1,1,0,0.6,11.999999999999998,41,0,0,4,2
2,1192,21,0,2,0,0,0,96,0,-1,5,2
3,1192,9,1,0,0,0,5.000000000000001,47,3,-1.2,4,1
0,1193,39,0,5,2,0,0,255,0,-1,7,5
1,1193,50,0,7,0,0,0,711,2,-0.2,7,7
2,1193,50,1,10,1,1.7999999999999994,23.999999999999996,495,0,2,10,11
3,1193,39,1,5,0,0,5.000000000000005,254,0,-1,8,6
0,1194,45,1,6,3,0,5.000000000000006,359,0,-1,7,7
1,1194,50,0,9,0,1.1999999999999975,11.999999999999975,729,2,0.8,9,9
2,1194,50,1,8,1,0.5999999999999991,11.99999999999999,555,2,0.8,11,9
3,1194,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,273,0,1,8,7
0,1195,27,1,3,1,0,5.000000000000002,164,0,0,6,4
1,1195,26,0,3,0,0,0,207,2,-1.2,6,3
2,1195,39,0,5,0,0,0,297,0,-1,8,5
3,1195,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,1196,50,0,10,1,1.7999999999999985,17.999999999999982,675,0,1,7,10
1,1196,21,1,2,0,0,5.000000000000002,89,0,0,5,3
2,1196,38,0,5,0,0,0,321,2,-1.2,7,5
3,1196,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,1197,50,0,8,5,0.6000000000000005,6.000000000000005,447,0,1,10,8
1,1197,50,0,12,0,2.9999999999999973,29.99999999999997,1059,1,0.8,12,12
2,1197,50,0,9,1,1.1999999999999984,11.999999999999984,525,0,1,9,9
3,1197,50,0,8,3,0.6000000000000009,6.000000000000008,273,1,2,9,8
0,1198,50,0,8,0,0.5999999999999993,5.999999999999993,471,2,0.8,7,8
1,1198,15,0,1,0,0,0,87,2,-1.2,7,1
2,1198,39,0,5,0,0,0,261,2,-1.2,7,5
3,1198,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,1199,50,1,8,4,0.6000000000000008,12.000000000000004,399,0,2,9,9
1,1199,50,0,11,0,2.399999999999997,23.999999999999968,957,0,1,9,11
2,1199,50,1,8,3,0.6000000000000001,12.000000000000002,393,0,2,9,9
3,1199,50,0,8,1,0.6,6,375,0,1,10,8
0,1200,39,0,5,0,0,0,267,2,-1.2,8,5
1,1200,15,0,1,1,0,0,87,0,-1,8,1
2,1200,26,1,3,0,0,5.999999999999997,237,0,0,7,4
3,1200,9,1,1,0,0.6,11.999999999999998,41,0,0,6,2
0,1201,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,399,2,0.8,8,7
1,1201,27,0,3,0,0,0,165,2,-1.2,7,3
2,1201,21,0,3,0,0.6,5.999999999999999,114,0,-1,5,3
3,1201,27,0,3,2,0,0,183,4,-1.2,7,3
0,1202,50,0,12,0,2.999999999999998,29.99999999999997,945,1,2,7,12
1,1202,9,0,0,0,0,0,36,0,-1,6,0
2,1202,21,1,2,0,0,5.000000000000001,107,0,0,5,3
3,1202,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,1203,50,0,8,1,0.6000000000000006,6.000000000000006,375,1,2,10,8
1,1203,50,0,8,0,0.5999999999999995,5.999999999999995,483,0,1,9,8
2,1203,50,0,10,0,1.7999999999999967,17.999999999999964,867,0,1,10,10
3,1203,21,0,2,0,0,0,84,0,-1,5,2
0,1204,50,0,8,1,0.6000000000000009,6.000000000000008,357,1,2,10,8
1,1204,50,1,8,0,0.6000000000000008,12.000000000000004,291,0,2,8,9
2,1204,50,0,10,0,1.799999999999999,17.99999999999999,567,0,1,7,10
3,1204,9,1,0,0,0,5.000000000000001,65,0,-1,5,1
0,1205,50,0,13,0,3.599999999999997,35.99999999999997,987,1,2,7,13
1,1205,9,0,0,0,0,0,36,0,-1,5,0
2,1205,21,0,2,0,0,0,126,0,-1,5,2
3,1205,9,1,0,0,0,5.000000000000001,53,3,-1.2,5,1
0,1206,50,0,10,0,1.7999999999999985,17.999999999999982,591,2,0.8,7,10
1,1206,15,0,1,0,0,0,69,1,-1.2,8,1
2,1206,33,0,4,0,0,0,228,2,-1.2,6,4
3,1206,9,0,0,0,0,0,36,2,-1.2,6,0
0,1207,50,0,8,0,0.6,6,339,0,1,9,8
1,1207,50,0,9,0,1.1999999999999975,11.999999999999975,753,1,2,8,9
2,1207,50,0,8,1,0.6000000000000002,6.000000000000002,351,1,2,11,8
3,1207,50,1,8,1,0.6,12.00000000000001,351,0,2,12,9
0,1208,21,1,2,1,0,5.000000000000003,161,0,0,5,3
1,1208,15,0,2,0,0.6,5.999999999999999,87,2,-1.2,5,2
2,1208,39,0,5,0,0,0,303,0,-1,10,5
3,1208,50,0,8,0,0.6000000000000005,6.000000000000005,333,0,1,9,8
0,1209,45,1,6,3,0,5.000000000000003,323,0,0,7,7
1,1209,50,0,10,0,1.7999999999999967,17.999999999999964,1035,2,0.8,11,10
2,1209,50,0,9,2,1.1999999999999995,11.999999999999996,441,2,0.8,11,9
3,1209,33,0,4,0,0,0,174,0,-1,5,4
0,1210,50,0,8,1,0.6000000000000006,6.000000000000006,381,1,2,9,8
1,1210,38,1,5,1,0,5.999999999999997,351,0,0,8,6
2,1210,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,387,0,1,12,7
3,1210,39,1,5,1,0,5.000000000000004,212,3,-1.2,9,6
0,1211,50,1,7,1,8.049116928532385e-16,6.000000000000007,387,0,2,10,8
1,1211,50,0,8,0,0.5999999999999993,5.999999999999993,495,2,0.8,9,8
2,1211,50,0,8,1,0.6000000000000003,6.000000000000003,363,0,1,8,8
3,1211,50,1,7,1,2.498001805406602e-16,6.000000000000002,333,0,1,12,8
0,1212,50,0,9,1,1.2000000000000004,12.000000000000004,411,1,2,10,9
1,1212,21,0,2,0,0,0,90,2,-1.2,5,2
2,1212,45,0,6,1,0,0,354,2,-1.2,8,6
3,1212,39,1,5,1,0,5.000000000000001,242,3,-1.2,10,6
0,1213,50,0,9,1,1.2,11.999999999999998,423,0,1,12,9
1,1213,44,0,6,0,0,0,474,0,-1,7,6
2,1213,50,0,8,1,0.6,5.999999999999999,447,3,0.8,10,8
3,1213,27,1,3,0,0,5.000000000000004,170,0,0,7,4
0,1214,50,0,7,3,6.938893903907228e-16,6.9388939039072276e-15,345,0,1,9,7
1,1214,50,1,10,0,1.7999999999999967,23.999999999999968,891,0,2,10,11
2,1214,50,0,9,1,1.1999999999999995,11.999999999999996,459,0,1,9,9
3,1214,50,1,7,1,6.938893903907228e-16,6.000000000000006,327,2,0.8,9,8
0,1215,50,1,9,2,1.1999999999999993,17.999999999999993,507,0,2,6,10
1,1215,26,0,3,0,0,0,255,2,-1.2,7,3
2,1215,15,0,2,0,0.6,5.999999999999999,75,0,-1,7,2
3,1215,27,0,3,1,0,0,129,4,-1.2,7,3
0,1216,50,0,9,1,1.2000000000000002,12.000000000000002,453,1,0.8,11,9
1,1216,45,0,6,0,0,0,264,2,-1.2,8,6
2,1216,50,0,9,0,1.199999999999998,11.99999999999998,627,2,0.8,8,9
3,1216,9,1,0,0,0,5.000000000000001,59,0,-1,6,1
0,1217,50,1,8,2,0.6,12.00000000000001,459,0,2,9,9
1,1217,32,0,5,1,0.6,5.999999999999999,264,0,-1,6,5
2,1217,45,0,6,0,0,0,276,2,-1.2,7,6
3,1217,33,1,4,0,0,5.000000000000003,197,3,-1.2,7,5
0,1218,50,0,8,4,0.6000000000000003,6.000000000000003,429,0,1,12,8
1,1218,50,0,9,1,1.199999999999997,11.99999999999997,771,1,2,10,9
2,1218,50,0,10,0,1.7999999999999994,17.999999999999993,441,0,1,11,10
3,1218,45,0,6,3,0,0,300,0,-1,6,6
0,1219,50,0,9,1,1.2000000000000006,12.000000000000004,411,0,1,9,9
1,1219,21,0,2,0,0,0,126,2,-1.2,5,2
2,1219,44,0,6,0,0,0,582,0,-1,7,6
3,1219,39,1,5,1,0,5.000000000000002,248,3,-1.2,9,6
0,1220,50,0,11,0,2.399999999999998,23.99999999999998,747,0,1,7,11
1,1220,15,0,1,0,0,0,69,0,-1,6,1
2,1220,21,0,2,0,0,0,108,2,-1.2,5,2
3,1220,15,1,1,0,0,5.000000000000001,80,3,-1.2,7,2
0,1221,50,0,10,1,1.7999999999999985,17.999999999999982,537,0,1,6,10
1,1221,9,0,1,0,0.6,5.999999999999999,36,2,-1.2,6,1
2,1221,15,0,1,0,0,0,87,2,-1.2,6,1
3,1221,9,1,0,0,0,5.000000000000001,47,3,-1.2,6,1
0,1222,9,1,1,1,0.6,11.999999999999998,47,0,0,5,2
1,1222,26,1,3,0,0,5.999999999999993,267,0,0,8,4
2,1222,45,0,6,0,0,0,312,0,-1,7,6
3,1222,15,1,1,2,0,5.000000000000001,104,0,0,6,2
0,1223,50,1,8,3,0.6000000000000008,12.000000000000004,453,0,2,12,9
1,1223,50,0,10,0,1.799999999999998,17.99999999999998,765,4,0.8,11,10
2,1223,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,10,8
3,1223,39,0,5,1,0,0,195,0,-1,8,5
0,1224,50,1,7,4,8.049116928532385e-16,6.000000000000007,477,0,2,9,8
1,1224,50,0,9,1,1.1999999999999988,11.999999999999988,519,0,1,9,9
2,1224,50,0,12,1,2.999999999999998,29.99999999999997,1053,3,0.8,8,12
3,1224,50,0,8,1,0.6000000000000006,6.000000000000006,345,1,2,12,8
0,1225,33,0,4,0,0,0,222,1,-1.2,6,4
1,1225,44,0,6,0,0,0,552,1,-1.2,6,6
2,1225,21,0,2,0,0,0,102,0,-1,5,2
3,1225,15,0,1,1,0,0,69,0,-1,5,1
0,1226,50,1,8,1,0.6000000000000002,12.000000000000002,477,0,2,9,9
1,1226,9,0,1,0,0.6,5.999999999999999,36,3,-1.2,5,1
2,1226,50,0,8,0,0.5999999999999982,5.999999999999981,591,3,0.8,11,8
3,1226,27,0,3,1,0,0,123,0,-1,8,3
0,1227,50,0,10,0,1.7999999999999994,17.999999999999993,525,0,1,7,10
1,1227,15,0,1,0,0,0,87,2,-1.2,7,1
2,1227,44,0,6,0,0,0,420,2,-1.2,6,6
3,1227,15,1,1,0,0,5.000000000000002,110,3,-1.2,5,2
0,1228,50,1,7,2,6.938893903907228e-16,6.000000000000006,321,0,2,9,8
1,1228,50,0,7,0,0,0,555,2,-0.2,10,7
2,1228,50,0,9,0,1.1999999999999993,11.999999999999991,501,1,2,9,9
3,1228,21,1,2,1,0,5.000000000000001,137,0,0,5,3
0,1229,27,1,3,0,0,5.000000000000003,158,0,0,7,4
1,1229,26,1,3,0,0,5.999999999999998,213,0,0,5,4
2,1229,38,0,5,0,0,0,327,0,-1,8,5
3,1229,9,1,0,1,0,5.000000000000001,47,0,0,4,1
0,1230,33,0,4,0,0,0,216,2,-1.2,6,4
1,1230,9,0,0,0,0,0,36,2,-1.2,6,0
2,1230,27,0,3,0,0,0,171,2,-1.2,7,3
3,1230,15,1,1,0,0,5.000000000000002,116,3,-1.2,6,2
0,1231,21,1,2,1,0,5.000000000000003,203,0,0,5,3
1,1231,21,0,2,0,0,0,114,2,-1.2,5,2
2,1231,27,0,3,0,0,0,165,0,-1,7,3
3,1231,27,0,3,0,0,0,141,2,-1.2,7,3
0,1232,50,1,8,1,0.6000000000000005,12.000000000000004,387,0,2,9,9
1,1232,33,1,4,0,0,5.000000000000002,227,4,-1.2,6,5
2,1232,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,303,2,0.8,10,7
3,1232,15,0,2,0,0.6,5.999999999999999,81,0,-1,7,2
0,1233,50,1,8,3,0.5999999999999996,11.999999999999996,675,0,1,7,9
1,1233,50,0,7,2,2.498001805406602e-16,2.4980018054066026e-15,327,3,0.8,8,7
2,1233,50,0,8,0,0.6000000000000002,6.000000000000002,399,0,1,6,8
3,1233,50,1,7,1,2.498001805406602e-16,6.000000000000002,363,3,0.8,7,8
0,1234,50,0,9,0,1.2,11.999999999999998,495,1,2,8,9
1,1234,21,1,2,0,0,5.000000000000001,83,0,0,5,3
2,1234,38,0,5,0,0,0,321,2,-1.2,8,5
3,1234,21,0,2,0,0,0,120,1,-1.2,5,2
0,1235,15,1,1,0,0,5.000000000000002,110,0,-1,7,2
1,1235,20,1,2,0,0,5.999999999999997,192,2,-1.2,8,3
2,1235,45,0,6,0,0,0,330,0,-1,7,6
3,1235,21,1,2,0,0,5.000000000000002,101,0,0,5,3
0,1236,38,0,5,0,0,0,333,2,-1.2,8,5
1,1236,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,1236,15,1,1,0,0,5.000000000000002,80,0,0,7,2
3,1236,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,1237,50,0,8,0,0.6000000000000008,6.000000000000007,369,0,1,10,8
1,1237,50,1,8,0,0.5999999999999971,11.99999999999997,837,4,0.8,9,9
2,1237,50,1,8,1,0.6000000000000001,12.000000000000002,423,0,2,9,9
3,1237,39,1,5,2,0,5.000000000000003,206,0,0,7,6
0,1238,50,0,8,2,0.6000000000000002,6.000000000000002,387,0,1,6,8
1,1238,50,0,10,0,1.7999999999999972,17.99999999999997,783,2,0.8,8,10
2,1238,50,0,8,2,0.6000000000000003,6.000000000000003,363,0,1,6,8
3,1238,50,1,7,0,6.938893903907228e-16,6.000000000000006,309,0,2,7,8
0,1239,50,0,9,1,1.1999999999999993,11.999999999999991,501,0,1,7,9
1,1239,39,0,5,0,0,0,183,2,-1.2,9,5
2,1239,15,0,1,0,0,0,69,0,-1,5,1
3,1239,33,0,4,0,0,0,162,1,-1.2,7,4
0,1240,50,1,8,3,0.6,12.00000000000001,477,0,2,8,9
1,1240,45,1,6,0,0,5.000000000000003,293,4,-1.2,6,7
2,1240,50,0,8,0,0.5999999999999999,5.999999999999998,423,0,1,10,8
3,1240,45,0,6,2,0,0,240,1,-1.2,6,6
0,1241,45,0,6,0,0,0,288,2,-1.2,7,6
1,1241,33,0,4,0,0,0,192,2,-1.2,6,4
2,1241,38,0,5,0,0,0,375,4,-1.2,8,5
3,1241,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,1242,50,0,10,1,1.7999999999999994,17.999999999999993,585,0,1,10,10
1,1242,33,0,4,0,0,0,186,0,-1,6,4
2,1242,45,0,6,0,0,0,246,2,-1.2,7,6
3,1242,21,1,2,1,0,5.000000000000002,95,0,0,5,3
0,1243,50,0,8,2,0.6000000000000005,6.000000000000005,453,0,1,8,8
1,1243,50,0,8,2,0.5999999999999989,5.9999999999999885,543,0,1,9,8
2,1243,50,0,8,1,0.6000000000000003,6.000000000000003,333,0,1,10,8
3,1243,50,0,8,2,0.6000000000000002,6.000000000000002,339,1,2,10,8
0,1244,50,1,8,3,0.6000000000000008,12.000000000000004,381,0,1,10,9
1,1244,50,0,10,1,1.7999999999999967,17.999999999999964,975,0,1,10,10
2,1244,50,1,8,3,0.6,11.999999999999998,435,0,2,10,9
3,1244,50,0,8,4,0.6000000000000004,6.000000000000004,345,1,2,9,8
0,1245,50,1,8,1,0.6,12.00000000000001,375,0,1,8,9
1,1245,50,1,7,0,0,5.999999999999995,471,0,1,9,8
2,1245,50,0,11,0,2.3999999999999977,23.99999999999997,651,1,2,9,11
3,1245,15,1,2,0,0.6,11.999999999999998,92,0,0,7,3
0,1246,50,0,10,1,1.8000000000000005,18,447,1,2,10,10
1,1246,20,1,2,0,0,5.999999999999997,168,0,0,9,3
2,1246,50,0,8,0,0.5999999999999971,5.999999999999971,783,2,0.8,7,8
3,1246,33,0,4,0,0,0,174,0,-1,5,4
0,1247,9,0,0,0,0,0,36,0,-1,5,0
1,1247,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
2,1247,21,0,2,0,0,0,144,0,-1,5,2
3,1247,21,0,2,0,0,0,108,2,-1.2,5,2
0,1248,50,0,8,1,0.6000000000000009,6.000000000000008,399,1,2,10,8
1,1248,50,0,8,0,0.6000000000000003,6.000000000000003,237,0,1,11,8
2,1248,50,0,10,0,1.7999999999999972,17.99999999999997,807,0,1,10,10
3,1248,39,0,5,0,0,0,183,0,-1,5,5
0,1249,50,0,8,1,0.6,5.999999999999999,477,2,0.8,10,8
1,1249,38,1,5,1,0,5.999999999999997,369,4,-1.2,10,6
2,1249,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,315,4,0.8,9,7
3,1249,33,0,4,0,0,0,168,2,-1.2,7,4
0,1250,50,0,11,1,2.3999999999999986,23.999999999999982,765,0,1,6,11
1,1250,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
2,1250,15,0,1,0,0,0,81,2,-1.2,7,1
3,1250,9,1,0,0,0,5.000000000000001,59,3,-1.2,7,1
0,1251,50,1,7,1,5.828670879282072e-16,6.000000000000005,321,0,2,9,8
1,1251,44,0,6,1,0,0,564,0,-1,6,6
2,1251,50,0,9,1,1.1999999999999984,11.999999999999984,549,0,1,8,9
3,1251,27,0,3,1,0,0,135,0,-1,5,3
0,1252,50,0,9,0,1.2000000000000002,12.000000000000002,381,0,1,8,9
1,1252,39,0,5,0,0,0,237,4,-1.2,8,5
2,1252,15,0,1,0,0,0,87,0,-1,6,1
3,1252,15,0,1,0,0,0,81,2,-1.2,7,1
0,1253,33,1,4,1,0,5.000000000000004,221,0,0,6,5
1,1253,27,1,3,0,0,5.000000000000003,128,0,0,6,4
2,1253,50,0,7,0,0,0,603,0,0,8,7
3,1253,33,0,4,0,0,0,198,4,-1.2,7,4
0,1254,15,1,1,0,0,5.000000000000002,92,0,0,7,2
1,1254,9,1,0,0,0,5.000000000000001,65,2,-1.2,6,1
2,1254,44,0,6,0,0,0,414,0,-1,7,6
3,1254,9,1,0,0,0,5.000000000000001,41,0,0,3,1
0,1255,50,0,9,0,1.2000000000000002,12.000000000000002,405,1,2,10,9
1,1255,27,1,3,0,0,5.000000000000004,158,4,-1.2,8,4
2,1255,45,0,6,0,0,0,312,2,-1.2,7,6
3,1255,15,1,1,0,0,5.000000000000001,98,0,-1,7,2
0,1256,50,0,8,1,0.6000000000000006,6.000000000000006,375,1,2,9,8
1,1256,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,9,8
2,1256,50,0,10,0,1.7999999999999976,17.999999999999975,783,4,0.8,9,10
3,1256,27,1,3,0,0,5.000000000000004,176,0,0,7,4
0,1257,21,1,2,1,0,5.000000000000003,125,0,0,5,3
1,1257,45,0,6,0,0,0,342,1,-1.2,6,6
2,1257,33,1,4,0,0,5.000000000000004,203,0,0,6,5
3,1257,33,0,4,0,0,0,168,4,-1.2,7,4
0,1258,45,0,6,0,0,0,354,2,-1.2,6,6
1,1258,38,1,5,0,0,5.999999999999984,585,0,-1,10,6
2,1258,39,0,5,2,0,0,231,0,-1,10,5
3,1258,21,1,2,1,0,5.000000000000002,143,0,0,5,3
0,1259,15,1,2,1,0.6,11.999999999999998,92,0,0,7,3
1,1259,21,0,2,1,0,0,102,4,-1.2,5,2
2,1259,21,0,2,0,0,0,84,0,-1,5,2
3,1259,50,0,8,1,0.6000000000000008,6.000000000000007,315,0,1,5,8
0,1260,50,1,9,0,1.1999999999999993,17.999999999999993,501,0,2,7,10
1,1260,32,0,4,0,0,0,372,2,-1.2,6,4
2,1260,39,0,5,1,0,0,249,2,-1.2,9,5
3,1260,15,0,1,1,0,0,69,0,-1,6,1
0,1261,50,0,11,0,2.399999999999998,23.99999999999998,765,0,1,8,11
1,1261,26,0,3,0,0,0,231,0,-1,6,3
2,1261,33,0,4,1,0,0,174,3,-1.2,6,4
3,1261,21,0,2,0,0,0,78,4,-1.2,5,2
0,1262,50,0,8,3,0.6000000000000008,6.000000000000007,435,2,1.5,11,8
1,1262,50,0,11,0,2.399999999999998,23.99999999999998,657,1,0.8,10,11
2,1262,50,0,9,0,1.2000000000000002,12.000000000000002,321,0,1,11,9
3,1262,50,1,7,2,3.6082248300317592e-16,6.000000000000003,309,0,2,10,8
0,1263,50,0,9,0,1.2000000000000002,12.000000000000002,381,0,1,11,9
1,1263,39,1,5,0,0,5.000000000000002,242,4,-1.2,9,6
2,1263,50,0,8,0,0.5999999999999998,5.999999999999997,447,3,0.8,11,8
3,1263,15,0,1,0,0,0,87,2,-1.2,6,1
0,1264,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,8,9
1,1264,39,0,5,0,0,0,177,4,-1.2,8,5
2,1264,39,1,5,0,0,5.000000000000002,266,0,0,10,6
3,1264,9,1,0,0,0,5.000000000000001,41,0,0,3,1
0,1265,21,1,2,1,0,5.000000000000001,131,0,0,5,3
1,1265,32,0,4,0,0,0,384,1,-1.2,6,4
2,1265,50,0,9,0,1.1999999999999973,11.999999999999972,735,0,1,9,9
3,1265,15,1,1,1,0,5.000000000000002,74,0,0,6,2
0,1266,27,1,3,2,0,5.000000000000002,206,0,0,7,4
1,1266,50,0,9,0,1.199999999999997,11.99999999999997,819,1,0.8,9,9
2,1266,50,0,7,2,0,0,843,0,0,7,7
3,1266,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,339,0,1,9,7
0,1267,50,1,9,0,1.1999999999999993,17.999999999999993,441,0,2,8,10
1,1267,26,0,3,0,0,0,249,2,-1.2,5,3
2,1267,44,0,6,0,0,0,414,2,-1.2,6,6
3,1267,15,0,1,0,0,0,81,0,-1,6,1
0,1268,50,0,11,0,2.3999999999999977,23.99999999999997,825,0,1,6,11
1,1268,15,0,1,0,0,0,81,0,-1,5,1
2,1268,26,0,3,0,0,0,219,3,-1.2,6,3
3,1268,15,0,1,0,0,0,63,4,-1.2,6,1
0,1269,27,1,3,1,0,5.000000000000003,176,0,0,8,4
1,1269,9,0,1,0,0.6,5.999999999999999,36,1,-1.2,6,1
2,1269,33,0,4,0,0,0,192,0,-1,6,4
3,1269,21,0,2,0,0,0,108,1,-1.2,5,2
0,1270,21,1,3,0,0.6,11.999999999999998,137,0,0,5,4
1,1270,27,1,3,1,0,5.000000000000003,176,0,0,8,4
2,1270,50,0,7,0,0,0,477,0,0,8,7
3,1270,9,1,0,0,0,5.000000000000001,65,3,-1.2,5,1
0,1271,27,2,3,1,0,11,248,3,-1.2,9,5
1,1271,50,0,7,1,0,0,669,1,-0.2,8,7
2,1271,27,0,3,1,0,0,105,0,-1,6,3
3,1271,33,1,4,2,0,5.000000000000004,197,0,0,6,5
0,1272,45,0,6,2,0,0,306,0,-1,5,6
1,1272,50,0,9,0,1.1999999999999975,11.999999999999975,813,2,0.8,9,9
2,1272,50,0,10,2,1.7999999999999967,17.999999999999964,831,1,0.8,10,10
3,1272,45,1,6,0,0,5.000000000000004,227,0,0,6,7
0,1273,15,1,2,1,0.6,11.999999999999998,92,0,-1,7,3
1,1273,38,0,5,1,0,0,363,1,-1.2,8,5
2,1273,27,1,3,0,0,5.000000000000001,230,2,-1.2,8,4
3,1273,27,1,3,2,0,5.000000000000001,170,0,0,7,4
0,1274,27,1,4,2,0.6,11.999999999999998,230,0,0,7,5
1,1274,44,0,6,1,0,0,546,2,-1.2,6,6
2,1274,50,0,8,1,0.5999999999999993,5.999999999999993,429,3,0.8,8,8
3,1274,27,0,3,1,0,0,183,0,-1,6,3
0,1275,50,0,10,1,1.7999999999999994,17.999999999999993,573,1,2,7,10
1,1275,15,0,2,0,0.6,5.999999999999999,57,3,-1.2,6,2
2,1275,27,1,3,0,0,5.000000000000003,152,0,0,8,4
3,1275,21,1,2,0,0,5.000000000000002,125,3,-1.2,5,3
0,1276,50,0,10,1,1.7999999999999998,17.999999999999996,423,0,1,8,10
1,1276,21,0,2,0,0,0,108,0,-1,5,2
2,1276,38,0,5,0,0,0,411,2,-1.2,8,5
3,1276,21,1,2,0,0,5.000000000000002,119,0,0,5,3
0,1277,50,0,8,4,0.6000000000000005,6.000000000000005,465,0,1,10,8
1,1277,50,0,12,0,2.9999999999999973,29.99999999999997,855,1,2,10,12
2,1277,50,1,8,2,0.6,11.999999999999998,447,0,2,9,9
3,1277,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,309,0,1,10,7
0,1278,50,0,9,1,1.1999999999999995,11.999999999999996,381,0,1,7,9
1,1278,21,0,2,0,0,0,132,2,-1.2,5,2
2,1278,33,0,4,0,0,0,258,2,-1.2,7,4
3,1278,27,0,3,0,0,0,135,1,-1.2,8,3
0,1279,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,303,1,0.8,8,7
1,1279,15,0,1,0,0,0,51,2,-1.2,6,1
2,1279,45,0,6,0,0,0,312,0,-1,7,6
3,1279,33,0,4,0,0,0,144,1,-1.2,6,4
0,1280,50,0,9,1,1.2000000000000004,12.000000000000004,447,1,2,10,9
1,1280,21,0,2,0,0,0,114,2,-1.2,5,2
2,1280,44,0,6,0,0,0,486,0,-1,7,6
3,1280,15,0,1,0,0,0,75,0,-1,6,1
0,1281,50,0,10,1,1.7999999999999976,17.999999999999975,807,0,1,6,10
1,1281,9,0,1,0,0.6,5.999999999999999,36,2,-1.2,4,1
2,1281,20,0,2,1,0,0,180,3,-1.2,9,2
3,1281,15,0,1,0,0,0,81,1,-1.2,8,1
0,1282,50,0,10,0,1.799999999999998,17.99999999999998,651,0,1,6,10
1,1282,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
2,1282,27,0,3,0,0,0,189,2,-1.2,6,3
3,1282,15,1,1,1,0,5.000000000000001,110,3,-1.2,8,2
0,1283,50,0,8,3,0.6000000000000006,6.000000000000006,333,1,2,9,8
1,1283,50,1,8,0,0.5999999999999984,11.999999999999984,597,0,2,7,9
2,1283,50,0,9,2,1.199999999999998,11.99999999999998,645,0,1,8,9
3,1283,50,0,8,1,0.6000000000000006,6.000000000000006,309,1,2,9,8
0,1284,50,0,8,3,0.6000000000000009,6.000000000000008,513,1,2,12,8
1,1284,50,0,8,0,0.6000000000000001,6.000000000000001,327,0,1,12,8
2,1284,50,0,10,1,1.7999999999999985,17.999999999999982,657,4,0.8,11,10
3,1284,45,1,6,1,0,5.000000000000002,281,0,0,6,7
0,1285,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,423,0,1,9,7
1,1285,50,0,8,1,0.6000000000000001,6.000000000000001,387,2,0.8,11,8
2,1285,33,0,4,0,0,0,192,0,-1,5,4
3,1285,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,303,1,0.8,10,7
0,1286,50,0,8,2,0.6000000000000008,6.000000000000007,417,0,1,11,8
1,1286,50,0,7,0,0,0,429,2,-0.2,9,7
2,1286,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,10,8
3,1286,33,0,4,1,0,0,186,0,-1,7,4
0,1287,50,0,8,4,0.6000000000000006,6.000000000000006,339,1,2,9,8
1,1287,50,0,9,1,1.1999999999999988,11.999999999999988,543,1,2,7,9
2,1287,50,1,11,1,2.399999999999997,29.999999999999968,1107,0,2,10,12
3,1287,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,345,0,1,9,7
0,1288,33,2,4,1,0,11.000000000000004,227,0,0,6,6
1,1288,50,0,8,0,0.5999999999999975,5.999999999999975,795,2,0.8,8,8
2,1288,50,0,8,1,0.6,5.999999999999989,495,0,1,10,8
3,1288,45,1,6,1,0,5.000000000000007,281,2,-1.2,7,7
0,1289,9,1,0,0,0,5.000000000000001,77,0,-1,5,1
1,1289,21,0,2,0,0,0,114,4,-1.2,5,2
2,1289,15,1,1,0,0,5.000000000000002,116,4,-1.2,7,2
3,1289,50,0,9,0,1.1999999999999995,11.999999999999996,381,1,2,8,9
0,1290,39,1,5,1,0,5.000000000000004,272,0,0,7,6
1,1290,27,1,4,1,0.6,11.999999999999998,170,0,0,8,5
2,1290,50,0,9,0,1.1999999999999988,11.999999999999988,573,0,1,8,9
3,1290,50,0,8,0,0.6000000000000003,6.000000000000003,291,0,1,8,8
0,1291,50,1,8,1,0.6000000000000005,12.000000000000004,465,0,1,11,9
1,1291,50,1,8,0,0.5999999999999993,11.999999999999991,501,4,0.8,11,9
2,1291,33,1,4,0,0,5.000000000000005,221,0,0,6,5
3,1291,45,1,6,0,0,5.000000000000003,251,4,-1.2,6,7
0,1292,50,1,8,1,0.6,12.00000000000001,405,4,0.8,9,9
1,1292,50,0,8,0,0.6000000000000005,6.000000000000005,339,0,1,10,8
2,1292,50,0,10,1,1.7999999999999976,17.999999999999975,663,1,0.8,9,10
3,1292,33,0,4,0,0,0,186,1,-1.2,6,4
0,1293,50,0,8,2,0.6000000000000006,6.000000000000006,459,0,1,10,8
1,1293,50,1,8,0,0.5999999999999989,11.999999999999988,579,4,0.8,7,9
2,1293,50,1,9,2,1.1999999999999966,17.999999999999964,885,0,2,8,10
3,1293,39,1,5,0,0,5.000000000000005,224,0,0,7,6
0,1294,21,1,3,1,0.6,11.999999999999998,155,0,-1,5,4
1,1294,38,0,5,1,0,0,459,1,-1.2,9,5
2,1294,33,1,4,0,0,5.000000000000005,197,0,0,6,5
3,1294,39,0,5,1,0,0,237,2,-1.2,9,5
0,1295,50,1,8,1,0.6000000000000008,12.000000000000004,417,0,2,11,9
1,1295,50,0,7,0,0,0,555,2,-0.2,12,7
2,1295,50,1,8,1,0.5999999999999998,11.999999999999996,465,0,2,9,9
3,1295,27,0,3,0,0,0,135,2,-1.2,8,3
0,1296,27,1,3,0,0,5.000000000000005,224,0,0,7,4
1,1296,21,1,2,0,0,5.000000000000001,155,4,-1.2,5,3
2,1296,33,0,4,0,0,0,180,0,-1,6,4
3,1296,15,0,1,0,0,0,87,4,-1.2,8,1
0,1297,50,0,9,1,1.2000000000000006,12.000000000000004,435,0,1,11,9
1,1297,45,0,6,0,0,0,222,1,-1.2,7,6
2,1297,50,0,9,0,1.1999999999999995,11.999999999999996,459,1,2,12,9
3,1297,15,0,1,0,0,0,57,1,-1.2,6,1
0,1298,50,0,8,6,0.6000000000000002,6.000000000000002,489,3,1.5,10,8
1,1298,50,0,12,2,2.999999999999997,29.999999999999968,1041,1,0.8,9,12
2,1298,50,0,10,2,1.799999999999998,17.99999999999998,579,0,1,9,10
3,1298,50,0,8,3,0.6000000000000009,6.000000000000008,285,3,1.5,9,8
0,1299,50,1,8,2,0.6000000000000009,12.000000000000009,357,0,1,10,9
1,1299,50,0,8,0,0.5999999999999975,5.999999999999975,729,2,0.8,10,8
2,1299,50,0,8,0,0.6000000000000008,6.000000000000007,333,0,1,9,8
3,1299,50,0,8,1,0.6000000000000008,6.000000000000007,351,0,1,13,8
0,1300,50,0,8,1,0.6000000000000005,6.000000000000005,501,0,1,10,8
1,1300,39,1,5,0,0,5.000000000000003,242,0,0,9,6
2,1300,50,0,9,0,1.2000000000000002,12.000000000000002,381,0,1,11,9
3,1300,39,1,5,1,0,5.000000000000002,242,3,-1.2,9,6
0,1301,50,1,7,2,2.498001805406602e-16,6.000000000000002,297,0,2,10,8
1,1301,50,0,7,0,0,0,555,1,-0.2,8,7
2,1301,39,1,5,3,0,5.000000000000003,266,0,0,7,6
3,1301,39,1,5,0,0,5.000000000000005,206,0,0,7,6
0,1302,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,375,2,0.8,8,7
1,1302,27,0,4,0,0.6,5.999999999999999,207,2,-1.2,7,4
2,1302,33,0,4,0,0,0,180,0,-1,6,4
3,1302,27,1,3,0,0,5.000000000000002,170,3,-1.2,9,4
0,1303,44,0,6,0,0,0,420,2,-1.2,7,6
1,1303,9,0,0,0,0,0,36,3,-1.2,5,0
2,1303,27,0,3,0,0,0,189,2,-1.2,6,3
3,1303,15,1,1,0,0,5.000000000000001,86,3,-1.2,7,2
0,1304,50,0,10,0,1.7999999999999985,17.999999999999982,555,1,2,6,10
1,1304,21,0,2,0,0,0,120,1,-1.2,5,2
2,1304,33,0,4,0,0,0,210,0,-1,5,4
3,1304,21,1,2,0,0,5.000000000000001,113,3,-1.2,5,3
0,1305,9,1,0,1,0,5.000000000000001,47,0,0,6,1
1,1305,21,0,2,0,0,0,138,0,-1,5,2
2,1305,44,0,6,0,0,0,360,0,-1,7,6
3,1305,15,1,1,1,0,5.000000000000001,104,2,-1.2,7,2
0,1306,50,1,7,2,9.15933995315754e-16,6.000000000000008,435,0,2,10,8
1,1306,50,0,8,0,0.5999999999999998,5.999999999999997,465,0,1,10,8
2,1306,39,1,5,0,0,5.000000000000004,260,0,0,8,6
3,1306,45,1,6,2,0,5.000000000000001,341,4,-1.2,7,7
0,1307,50,0,9,0,1.2000000000000002,12.000000000000002,513,0,1,9,9
1,1307,45,0,6,0,0,0,234,0,-1,6,6
2,1307,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,327,0,1,9,7
3,1307,21,0,2,0,0,0,96,0,-1,5,2
0,1308,50,0,8,2,0.6000000000000005,6.000000000000005,411,0,1,10,8
1,1308,50,0,11,1,2.3999999999999986,23.999999999999982,621,1,0.8,10,11
2,1308,50,0,9,4,1.1999999999999986,11.999999999999986,591,0,1,8,9
3,1308,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,11,8
0,1309,50,0,9,0,1.2000000000000006,12.000000000000004,417,0,1,13,9
1,1309,44,1,6,0,0,6,600,0,0,6,7
2,1309,50,0,8,1,0.6000000000000001,6.000000000000001,387,3,0.8,10,8
3,1309,27,0,3,1,0,0,147,2,-1.2,7,3
0,1310,50,0,8,0,0.6000000000000008,6.000000000000007,363,0,1,8,8
1,1310,50,0,8,0,0.6000000000000009,6.000000000000008,303,0,1,9,8
2,1310,50,0,9,0,1.199999999999997,11.99999999999997,753,0,1,8,9
3,1310,21,1,2,0,0,5.000000000000002,125,0,-1,5,3
0,1311,39,0,5,0,0,0,225,2,-1.2,7,5
1,1311,9,0,0,0,0,0,36,2,-1.2,5,0
2,1311,39,1,5,0,0,5.000000000000001,308,0,0,10,6
3,1311,27,1,3,0,0,5.000000000000002,164,3,-1.2,7,4
0,1312,45,1,6,1,0,5.000000000000006,299,0,0,7,7
1,1312,15,0,1,0,0,0,75,0,-1,6,1
2,1312,50,0,7,0,0,0,489,0,0,8,7
3,1312,27,0,3,0,0,0,111,0,-1,6,3
0,1313,27,0,3,1,0,0,183,2,-1.2,6,3
1,1313,33,0,4,1,0,0,276,1,-1.2,6,4
2,1313,9,0,1,1,0.6,5.999999999999999,42,3,-1.2,5,1
3,1313,21,0,2,1,0,0,132,4,-1.2,5,2
0,1314,15,0,1,0,0,0,69,0,-1,6,1
1,1314,9,0,0,0,0,0,36,2,-1.2,6,0
2,1314,21,0,2,0,0,0,126,0,-1,5,2
3,1314,27,1,3,0,0,5.000000000000002,140,0,0,6,4
0,1315,50,1,8,4,0.6000000000000005,12.000000000000004,483,0,2,12,9
1,1315,50,0,13,0,3.599999999999997,35.999999999999964,1299,1,0.8,11,13
2,1315,50,0,12,1,2.999999999999997,29.999999999999968,885,0,1,10,12
3,1315,50,0,8,2,0.6000000000000004,6.000000000000004,297,1,2,13,8
0,1316,50,0,8,4,0.6000000000000005,6.000000000000005,447,3,1.5,10,8
1,1316,50,0,11,0,2.3999999999999986,23.999999999999982,729,0,1,10,11
2,1316,50,1,9,2,1.1999999999999995,17.999999999999996,447,0,2,11,10
3,1316,50,0,8,3,0.6000000000000003,6.000000000000003,351,0,1,11,8
0,1317,50,0,8,0,0.6000000000000008,6.000000000000007,411,0,1,6,8
1,1317,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,279,0,1,9,7
2,1317,50,0,11,0,2.3999999999999977,23.99999999999997,669,1,2,8,11
3,1317,15,1,1,0,0,5.000000000000001,98,0,-1,6,2
0,1318,50,0,8,4,0.6000000000000009,6.000000000000008,405,1,2,11,8
1,1318,50,0,11,0,2.3999999999999977,23.99999999999997,711,1,0.8,10,11
2,1318,50,1,12,2,2.999999999999997,35.999999999999964,1365,0,2,8,13
3,1318,50,0,8,3,0.6000000000000005,6.000000000000005,321,0,1,8,8
0,1319,15,0,1,1,0,0,87,3,-1.2,5,1
1,1319,15,0,1,0,0,0,51,2,-1.2,5,1
2,1319,15,0,1,0,0,0,69,0,-1,6,1
3,1319,15,1,1,0,0,5.000000000000002,98,2,-1.2,7,2
0,1320,50,0,10,0,1.799999999999998,17.99999999999998,561,0,1,7,10
1,1320,15,1,1,0,0,5.000000000000002,74,4,-1.2,6,2
2,1320,39,0,5,0,0,0,201,0,-1,8,5
3,1320,9,1,0,0,0,5.000000000000001,41,0,0,3,1
0,1321,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,477,0,1,9,7
1,1321,50,0,8,0,0.6000000000000005,6.000000000000005,315,0,1,9,8
2,1321,50,1,11,0,2.3999999999999977,29.99999999999997,867,0,2,7,12
3,1321,50,1,7,0,5.828670879282072e-16,6.000000000000005,297,3,0.8,8,8
0,1322,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,363,0,1,9,7
1,1322,33,0,4,0,0,0,228,2,-1.2,6,4
2,1322,50,0,8,0,0.6000000000000006,6.000000000000006,321,1,2,8,8
3,1322,39,1,5,0,0,5.000000000000003,236,3,-1.2,10,6
0,1323,50,1,9,1,1.1999999999999995,17.999999999999993,459,0,2,9,10
1,1323,27,0,3,0,0,0,159,0,-1,7,3
2,1323,44,0,6,0,0,0,330,2,-1.2,6,6
3,1323,27,1,3,0,0,5.000000000000002,170,3,-1.2,7,4
0,1324,50,0,8,1,0.6000000000000005,6.000000000000005,417,1,0.8,9,8
1,1324,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,1324,50,0,8,0,0.5999999999999971,5.999999999999971,777,3,0.8,9,8
3,1324,15,0,1,0,0,0,63,0,-1,6,1
0,1325,45,1,6,2,0,5.000000000000006,317,0,0,6,7
1,1325,50,0,10,0,1.7999999999999976,17.999999999999975,729,0,1,10,10
2,1325,50,1,8,0,0.5999999999999998,11.999999999999996,405,2,0.8,9,9
3,1325,50,1,8,2,0.6000000000000005,12.000000000000004,381,2,0.8,11,9
0,1326,50,0,8,5,0.6000000000000006,6.000000000000006,453,1,2,13,8
1,1326,50,0,10,2,1.7999999999999994,17.999999999999993,531,1,2,9,10
2,1326,50,0,8,2,0.6,6,609,0,1,9,8
3,1326,50,1,8,3,0.6000000000000008,12.000000000000004,357,0,2,10,9
0,1327,50,1,7,3,8.049116928532385e-16,6.000000000000007,381,0,2,8,8
1,1327,50,0,8,0,0.5999999999999998,5.999999999999997,459,0,1,8,8
2,1327,50,0,10,1,1.7999999999999972,17.99999999999997,801,0,1,9,10
3,1327,45,0,6,0,0,0,264,0,-1,5,6
0,1328,50,0,8,4,0.6000000000000005,6.000000000000005,453,0,1,8,8
1,1328,50,0,9,0,1.1999999999999966,11.999999999999966,783,2,0.8,8,9
2,1328,50,1,8,2,0.5999999999999998,11.999999999999996,477,0,2,6,9
3,1328,50,0,8,3,0.6000000000000006,6.000000000000006,333,1,2,10,8
0,1329,50,0,12,0,2.9999999999999982,29.999999999999982,855,0,1,8,12
1,1329,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,1329,21,0,2,0,0,0,108,2,-1.2,5,2
3,1329,9,1,0,0,0,5.000000000000001,65,3,-1.2,4,1
0,1330,50,0,8,4,0.6000000000000005,6.000000000000005,555,3,1.5,9,8
1,1330,50,0,9,1,1.2000000000000004,12.000000000000004,315,0,1,9,9
2,1330,50,1,9,0,1.2000000000000006,18.000000000000007,381,0,2,9,10
3,1330,50,0,8,2,0.6000000000000001,6.000000000000001,339,3,1.5,10,8
0,1331,15,0,1,1,0,0,63,0,-1,5,1
1,1331,32,0,4,0,0,0,342,1,-1.2,6,4
2,1331,26,1,3,0,0,5.999999999999997,273,4,-1.2,8,4
3,1331,33,0,4,1,0,0,204,0,-1,6,4
0,1332,50,0,8,3,0.6000000000000005,6.000000000000005,345,0,1,10,8
1,1332,50,1,9,0,1.1999999999999966,17.999999999999964,927,4,0.8,8,10
2,1332,50,0,10,1,1.7999999999999985,17.999999999999982,609,0,1,9,10
3,1332,45,1,6,2,0,5.000000000000006,269,0,0,5,7
0,1333,50,0,9,0,1.1999999999999993,11.999999999999991,465,0,1,8,9
1,1333,27,0,3,0,0,0,153,0,-1,7,3
2,1333,38,0,5,0,0,0,435,2,-1.2,8,5
3,1333,9,0,0,1,0,0,42,1,-1.2,4,0
0,1334,15,1,1,1,0,5.000000000000002,104,0,0,7,2
1,1334,26,0,3,0,0,0,219,2,-1.2,7,3
2,1334,38,0,5,1,0,0,303,0,-1,8,5
3,1334,21,1,2,0,0,5.000000000000002,89,0,0,5,3
0,1335,50,1,8,3,0.6000000000000005,12.000000000000004,417,0,2,10,9
1,1335,50,0,10,1,1.7999999999999967,17.999999999999964,999,0,1,12,10
2,1335,50,0,8,2,0.5999999999999998,5.999999999999997,417,0,1,10,8
3,1335,50,0,8,2,0.6000000000000006,6.000000000000006,309,0,1,10,8
0,1336,50,0,9,0,1.2,11.999999999999998,411,2,0.8,9,9
1,1336,33,1,4,0,0,5.000000000000001,269,4,-1.2,6,5
2,1336,39,0,5,0,0,0,273,2,-1.2,8,5
3,1336,15,0,1,0,0,0,87,2,-1.2,7,1
0,1337,50,0,8,3,0.6000000000000006,6.000000000000006,435,0,1,8,8
1,1337,50,0,8,0,0.5999999999999999,5.999999999999998,393,0,1,9,8
2,1337,50,0,8,1,0.6,5.999999999999999,471,2,1.5,7,8
3,1337,50,0,8,2,0.6000000000000004,6.000000000000004,267,1,2,9,8
0,1338,50,1,8,1,0.6,12.00000000000001,417,0,2,11,9
1,1338,45,0,6,0,0,0,240,0,-1,6,6
2,1338,50,0,12,0,2.999999999999998,29.99999999999997,1017,0,1,12,12
3,1338,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,303,0,1,9,7
0,1339,50,0,9,1,1.2000000000000004,12.000000000000004,489,1,2,11,9
1,1339,50,0,8,2,0.6000000000000001,6.000000000000001,429,0,1,9,8
2,1339,21,1,2,1,0,5.000000000000001,125,0,0,5,3
3,1339,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,297,1,0.8,11,7
0,1340,33,1,4,1,0,5.000000000000005,209,0,0,6,5
1,1340,44,0,6,0,0,0,486,2,-1.2,6,6
2,1340,50,0,9,1,1.1999999999999975,11.999999999999975,747,3,0.8,7,9
3,1340,15,1,1,0,0,5.000000000000002,68,0,0,7,2
0,1341,50,0,8,4,0.6000000000000005,6.000000000000005,435,4,1.5,11,8
1,1341,50,0,10,0,1.799999999999999,17.99999999999999,585,0,1,12,10
2,1341,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,10,9
3,1341,50,0,8,2,0.6,5.999999999999999,429,0,1,12,8
0,1342,50,0,8,2,0.6000000000000009,6.000000000000008,429,0,1,7,8
1,1342,50,1,7,0,1.3877787807814454e-16,6.000000000000001,405,0,2,8,8
2,1342,50,0,10,1,1.7999999999999976,17.999999999999975,663,1,2,6,10
3,1342,21,0,2,0,0,0,126,0,-1,5,2
0,1343,50,0,8,6,0.6,5.999999999999999,429,0,0,9,8
1,1343,50,0,11,1,2.399999999999997,23.999999999999968,1173,2,0.8,11,11
2,1343,50,0,12,3,2.999999999999998,29.99999999999997,801,2,1.5,11,12
3,1343,50,0,8,3,0.6000000000000006,6.000000000000006,333,1,2,10,8
0,1344,50,0,8,3,0.6000000000000004,6.000000000000004,375,1,2,9,8
1,1344,50,0,12,0,2.999999999999998,29.99999999999997,867,1,0.8,11,12
2,1344,50,0,10,1,1.799999999999999,17.99999999999999,537,1,2,8,10
3,1344,50,0,8,3,0.6000000000000008,6.000000000000007,291,0,1,8,8
0,1345,50,0,8,3,0.6000000000000008,6.000000000000007,393,1,0.8,12,8
1,1345,50,1,7,0,0,5.999999999999984,651,4,-0.2,8,8
2,1345,50,1,7,0,5.828670879282072e-16,6.000000000000005,243,0,2,8,8
3,1345,32,0,5,3,0.6,5.999999999999999,270,0,-1,6,5
0,1346,50,1,7,2,4.718447854656915e-16,6.000000000000004,363,0,2,8,8
1,1346,50,1,8,0,0.5999999999999971,11.99999999999997,759,4,0.8,10,9
2,1346,39,1,5,2,0,5.000000000000002,254,0,0,7,6
3,1346,39,1,5,1,0,5.000000000000004,236,4,-1.2,8,6
0,1347,21,0,2,1,0,0,102,0,-1,5,2
1,1347,44,0,6,0,0,0,480,1,-1.2,6,6
2,1347,15,1,1,1,0,5.000000000000002,86,0,0,5,2
3,1347,33,0,4,2,0,0,234,4,-1.2,6,4
0,1348,21,0,3,1,0.6,5.999999999999999,144,0,-1,5,3
1,1348,32,0,4,1,0,0,294,1,-1.2,6,4
2,1348,33,0,4,0,0,0,228,0,-1,7,4
3,1348,27,1,3,0,0,5.000000000000003,140,2,-1.2,8,4
0,1349,33,0,5,2,0.6,5.999999999999999,234,0,-1,5,5
1,1349,50,0,8,0,0.5999999999999982,5.999999999999981,555,0,1,9,8
2,1349,50,1,7,4,0,5.9999999999999805,615,0,1,10,8
3,1349,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,255,0,1,8,7
0,1350,50,0,9,0,1.2000000000000002,12.000000000000002,405,1,2,11,9
1,1350,44,0,6,0,0,0,474,0,-1,6,6
2,1350,50,0,8,0,0.5999999999999998,5.999999999999997,447,3,0.8,9,8
3,1350,15,0,1,0,0,0,75,4,-1.2,6,1
0,1351,33,0,4,0,0,0,252,2,-1.2,6,4
1,1351,15,1,1,0,0,5.000000000000002,68,0,0,6,2
2,1351,27,0,3,0,0,0,189,4,-1.2,6,3
3,1351,15,1,1,0,0,5.000000000000002,104,3,-1.2,8,2
0,1352,50,0,11,0,2.399999999999999,23.99999999999999,651,1,2,8,11
1,1352,15,0,1,0,0,0,81,0,-1,6,1
2,1352,38,0,5,1,0,0,345,2,-1.2,7,5
3,1352,21,0,2,0,0,0,102,4,-1.2,5,2
0,1353,38,0,5,0,0,0,369,2,-1.2,7,5
1,1353,15,1,1,0,0,5.000000000000001,62,0,0,6,2
2,1353,26,0,3,0,0,0,231,2,-1.2,6,3
3,1353,15,0,1,0,0,0,75,1,-1.2,7,1
0,1354,50,0,10,0,1.799999999999999,17.99999999999999,573,0,1,5,10
1,1354,21,0,2,0,0,0,150,2,-1.2,5,2
2,1354,27,0,3,0,0,0,153,0,-1,8,3
3,1354,15,1,1,0,0,5.000000000000002,92,0,0,6,2
0,1355,50,0,8,2,0.6000000000000006,6.000000000000006,387,1,2,8,8
1,1355,50,0,8,0,0.6000000000000005,6.000000000000005,291,0,1,8,8
2,1355,50,0,10,0,1.799999999999998,17.99999999999998,657,0,1,6,10
3,1355,50,1,7,0,3.6082248300317592e-16,6.000000000000003,339,0,2,9,8
0,1356,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,417,1,0.8,9,7
1,1356,33,1,4,0,0,5.000000000000002,131,0,0,5,5
2,1356,45,1,6,0,0,5.000000000000005,251,0,0,7,7
3,1356,15,1,1,0,0,5.000000000000001,80,0,0,6,2
0,1357,15,1,1,1,0,5.000000000000002,98,0,0,6,2
1,1357,21,0,2,0,0,0,102,1,-1.2,5,2
2,1357,15,1,1,0,0,5.000000000000002,68,0,0,6,2
3,1357,15,0,1,0,0,0,57,4,-1.2,6,1
0,1358,50,0,8,4,0.6,6,453,0,1,9,8
1,1358,50,0,11,0,2.3999999999999977,23.99999999999997,801,1,0.8,9,11
2,1358,50,0,9,4,1.1999999999999993,11.999999999999991,483,1,2,7,9
3,1358,50,1,8,0,0.6000000000000006,12.000000000000004,285,0,2,9,9
0,1359,45,0,6,1,0,0,270,1,-1.2,6,6
1,1359,32,0,4,0,0,0,300,2,-1.2,6,4
2,1359,9,0,0,0,0,0,36,0,-1,4,0
3,1359,15,0,1,1,0,0,87,1,-1.2,7,1
0,1360,50,1,9,0,1.1999999999999984,17.999999999999982,567,0,2,5,10
1,1360,9,0,0,0,0,0,36,0,-1,6,0
2,1360,21,0,2,0,0,0,138,4,-1.2,5,2
3,1360,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,1361,50,0,9,2,1.2000000000000008,12.000000000000009,453,1,2,10,9
1,1361,39,0,5,0,0,0,171,0,-1,9,5
2,1361,50,0,7,0,0,0,699,0,0,11,7
3,1361,21,1,3,0,0.6,11.999999999999998,131,0,0,5,4
0,1362,50,0,10,0,1.799999999999999,17.99999999999999,573,1,2,6,10
1,1362,21,1,2,0,0,5.000000000000002,125,4,-1.2,5,3
2,1362,27,1,3,0,0,5.000000000000001,152,0,0,7,4
3,1362,21,0,2,0,0,0,108,1,-1.2,5,2
0,1363,50,0,9,3,1.2000000000000002,12.000000000000002,417,1,2,10,9
1,1363,50,0,7,0,0,0,555,1,-0.2,9,7
2,1363,50,0,10,0,1.799999999999999,17.99999999999999,615,4,0.8,10,10
3,1363,39,1,6,1,0.6,11.999999999999998,206,0,0,7,7
0,1364,50,0,8,4,0.6000000000000008,6.000000000000007,435,2,1.5,12,8
1,1364,50,0,11,0,2.3999999999999995,23.999999999999996,513,1,0.8,12,11
2,1364,50,1,8,2,0.5999999999999993,11.999999999999991,537,0,2,9,9
3,1364,50,0,8,1,0.6000000000000009,6.000000000000008,369,0,1,11,8
0,1365,50,0,10,1,1.799999999999999,17.99999999999999,531,0,1,6,10
1,1365,15,0,1,0,0,0,81,2,-1.2,6,1
2,1365,32,1,4,0,0,5.999999999999997,264,0,0,6,5
3,1365,21,1,2,0,0,5.000000000000001,131,3,-1.2,5,3
0,1366,15,1,2,1,0.6,11.999999999999998,86,0,0,6,3
1,1366,38,0,5,0,0,0,543,2,-1.2,8,5
2,1366,32,0,4,3,0,0,258,0,-1,6,4
3,1366,50,0,8,2,0.6000000000000001,6.000000000000001,387,0,1,10,8
0,1367,50,0,8,2,0.6000000000000008,6.000000000000007,417,0,1,9,8
1,1367,50,0,8,0,0.5999999999999971,5.999999999999971,723,1,0.8,10,8
2,1367,50,0,9,2,1.199999999999997,11.99999999999997,669,0,1,8,9
3,1367,45,1,6,0,0,5.000000000000004,233,0,0,5,7
0,1368,50,0,8,1,0.6000000000000009,6.000000000000008,351,0,1,10,8
1,1368,50,0,7,0,0,0,675,2,-0.2,9,7
2,1368,50,0,10,0,1.7999999999999985,17.999999999999982,513,1,2,10,10
3,1368,21,1,2,2,0,5.000000000000002,131,0,0,5,3
0,1369,50,0,10,1,1.799999999999999,17.99999999999999,573,0,1,5,10
1,1369,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,1369,26,0,3,0,0,0,225,4,-1.2,7,3
3,1369,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,1370,27,2,4,1,0.6,17.999999999999996,230,0,0,9,6
1,1370,50,0,9,0,1.1999999999999993,11.999999999999991,531,0,1,10,9
2,1370,33,0,4,2,0,0,240,2,-1.2,7,4
3,1370,44,0,6,2,0,0,372,2,-1.2,6,6
0,1371,50,0,8,2,0.6000000000000005,6.000000000000005,375,0,1,11,8
1,1371,50,0,8,0,0.5999999999999982,5.999999999999981,765,4,0.8,11,8
2,1371,50,1,8,1,0.5999999999999994,11.999999999999991,465,0,2,8,9
3,1371,27,1,3,0,0,5.000000000000002,122,0,0,6,4
0,1372,50,0,10,0,1.7999999999999994,17.999999999999993,447,1,2,8,10
1,1372,21,1,2,0,0,5.000000000000003,125,4,-1.2,5,3
2,1372,39,0,5,0,0,0,267,2,-1.2,9,5
3,1372,15,1,1,0,0,5.000000000000002,98,0,-1,7,2
0,1373,50,0,10,0,1.7999999999999976,17.999999999999975,663,0,1,6,10
1,1373,9,0,0,0,0,0,36,2,-1.2,5,0
2,1373,21,0,2,0,0,0,108,2,-1.2,5,2
3,1373,9,1,0,0,0,5.000000000000001,47,3,-1.2,3,1
0,1374,50,0,11,0,2.399999999999998,23.99999999999998,753,0,1,7,11
1,1374,21,0,2,0,0,0,150,2,-1.2,5,2
2,1374,33,1,4,0,0,5.000000000000001,227,0,0,6,5
3,1374,21,0,2,0,0,0,102,4,-1.2,5,2
0,1375,50,0,8,3,0.6000000000000002,6.000000000000002,399,1,2,8,8
1,1375,50,0,10,0,1.7999999999999967,17.999999999999964,795,0,1,8,10
2,1375,50,0,8,2,0.6,6,351,0,1,10,8
3,1375,50,0,8,0,0.6000000000000006,6.000000000000006,291,0,1,8,8
0,1376,21,0,2,2,0,0,162,0,-1,5,2
1,1376,32,0,4,0,0,0,330,2,-1.2,6,4
2,1376,50,0,9,0,1.199999999999998,11.99999999999998,609,3,0.8,7,9
3,1376,21,1,2,2,0,5.000000000000003,107,0,0,5,3
0,1377,50,0,8,2,0.6000000000000004,6.000000000000004,345,1,2,8,8
1,1377,50,0,9,0,1.199999999999997,11.99999999999997,753,1,2,10,9
2,1377,50,1,9,3,1.1999999999999988,17.99999999999999,537,0,2,7,10
3,1377,33,0,5,0,0.6,5.999999999999999,204,2,-1.2,6,5
0,1378,39,1,5,2,0,5.000000000000002,272,0,0,7,6
1,1378,44,0,6,1,0,0,420,2,-1.2,6,6
2,1378,50,0,8,0,0.6000000000000005,6.000000000000005,291,0,1,9,8
3,1378,33,1,4,2,0,5.000000000000001,251,0,0,6,5
0,1379,38,0,5,1,0,0,333,2,-1.2,7,5
1,1379,15,0,1,0,0,0,75,2,-1.2,7,1
2,1379,27,0,3,0,0,0,123,0,-1,6,3
3,1379,9,0,1,0,0.6,5.999999999999999,36,0,-1,4,1
0,1380,50,0,8,2,0.6000000000000004,6.000000000000004,399,0,1,10,8
1,1380,50,0,10,0,1.7999999999999972,17.99999999999997,975,0,1,11,10
2,1380,50,0,8,2,0.5999999999999993,5.999999999999993,531,0,1,9,8
3,1380,50,0,8,1,0.6,6,339,0,1,9,8
0,1381,33,0,4,0,0,0,288,1,-1.2,6,4
1,1381,15,0,1,0,0,0,57,0,-1,6,1
2,1381,27,0,3,0,0,0,207,2,-1.2,7,3
3,1381,15,0,1,0,0,0,75,4,-1.2,6,1
0,1382,50,1,7,3,4.718447854656915e-16,6.000000000000004,369,0,2,10,8
1,1382,50,0,10,0,1.7999999999999967,17.999999999999964,963,1,0.8,12,10
2,1382,50,0,10,1,1.7999999999999994,17.999999999999993,489,0,1,8,10
3,1382,50,1,8,3,0.6,12.00000000000001,327,0,2,9,9
0,1383,9,1,0,0,0,5.000000000000001,77,0,-1,5,1
1,1383,15,1,1,0,0,5.000000000000001,122,2,-1.2,6,2
2,1383,33,0,4,0,0,0,186,0,-1,6,4
3,1383,27,1,3,0,0,5.000000000000003,146,0,0,6,4
0,1384,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,8,8
1,1384,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,339,2,0.8,10,7
2,1384,50,0,9,0,1.1999999999999966,11.999999999999966,837,0,1,6,9
3,1384,27,0,4,0,0.6,5.999999999999999,129,1,-1.2,8,4
0,1385,50,1,8,1,0.6000000000000005,12.000000000000004,441,0,2,8,9
1,1385,45,1,6,1,0,5.000000000000001,323,0,0,6,7
2,1385,50,0,10,1,1.7999999999999965,17.99999999999996,933,4,0.8,10,10
3,1385,45,1,6,1,0,5.000000000000005,227,0,0,5,7
0,1386,50,0,10,0,1.7999999999999985,17.999999999999982,597,0,1,6,10
1,1386,20,1,2,0,0,5.999999999999997,192,4,-1.2,8,3
2,1386,27,0,3,0,0,0,117,2,-1.2,8,3
3,1386,9,0,0,1,0,0,42,2,-1.2,6,0
0,1387,50,0,8,3,0.6000000000000006,6.000000000000006,369,0,1,12,8
1,1387,44,1,6,0,0,6,594,4,-1.2,7,7
2,1387,50,0,8,1,0.5999999999999989,5.9999999999999885,471,3,0.8,11,8
3,1387,21,1,2,1,0,5.000000000000002,137,0,0,5,3
0,1388,45,0,6,2,0,0,312,3,-1.2,7,6
1,1388,50,0,11,0,2.399999999999997,23.999999999999968,1029,2,0.8,10,11
2,1388,50,0,9,3,1.1999999999999973,11.999999999999972,747,0,1,11,9
3,1388,50,1,7,1,8.049116928532385e-16,6.000000000000007,345,2,0.8,13,8
0,1389,39,1,5,1,0,5.000000000000004,230,0,0,10,6
1,1389,50,0,8,0,0.5999999999999999,5.999999999999998,435,0,1,12,8
2,1389,50,1,9,2,1.1999999999999984,17.999999999999982,603,0,2,10,10
3,1389,45,1,6,1,0,5.000000000000004,275,0,0,7,7
0,1390,15,1,1,1,0,5.000000000000001,98,0,0,6,2
1,1390,38,0,5,0,0,0,387,2,-1.2,7,5
2,1390,50,0,7,0,0,0,483,0,0,8,7
3,1390,21,0,2,1,0,0,102,4,-1.2,5,2
0,1391,50,0,8,0,0.5999999999999989,5.9999999999999885,507,2,0.8,7,8
1,1391,9,0,0,0,0,0,36,2,-1.2,6,0
2,1391,33,0,4,0,0,0,252,2,-1.2,6,4
3,1391,21,0,2,0,0,0,96,4,-1.2,5,2
0,1392,50,0,7,4,1.3877787807814454e-16,1.3877787807814457e-15,429,0,1,8,7
1,1392,50,0,9,0,1.1999999999999975,11.999999999999975,801,2,0.8,8,9
2,1392,50,0,8,1,0.6000000000000002,6.000000000000002,387,2,0.8,9,8
3,1392,50,0,8,3,0.6000000000000004,6.000000000000004,369,0,1,9,8
0,1393,33,0,4,0,0,0,222,2,-1.2,6,4
1,1393,9,0,0,0,0,0,36,0,-1,4,0
2,1393,15,0,1,0,0,0,69,2,-1.2,6,1
3,1393,9,1,0,0,0,5.000000000000001,59,3,-1.2,4,1
0,1394,50,1,8,0,0.6000000000000011,12.00000000000001,399,0,2,10,9
1,1394,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,279,0,1,9,7
2,1394,50,1,8,0,0.6,11.99999999999998,669,0,2,8,9
3,1394,9,1,0,0,0,5.000000000000001,65,0,-1,6,1
0,1395,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,447,2,0.8,7,7
1,1395,15,0,1,0,0,0,81,3,-1.2,7,1
2,1395,39,0,5,0,0,0,261,2,-1.2,9,5
3,1395,27,1,3,0,0,5.000000000000001,134,3,-1.2,8,4
0,1396,50,0,10,0,1.7999999999999998,17.999999999999996,495,1,2,7,10
1,1396,27,0,3,0,0,0,141,3,-1.2,7,3
2,1396,50,0,7,0,0,0,627,2,-0.2,7,7
3,1396,33,0,4,0,0,0,156,0,-1,6,4
0,1397,50,0,9,1,1.2,11.999999999999998,375,0,1,7,9
1,1397,26,0,3,0,0,0,237,2,-1.2,6,3
2,1397,15,1,1,0,0,5.000000000000002,74,0,0,6,2
3,1397,15,0,1,0,0,0,63,2,-1.2,6,1
0,1398,50,0,9,1,1.2000000000000002,12.000000000000002,351,0,1,10,9
1,1398,44,1,6,0,0,5.999999999999995,366,0,0,5,7
2,1398,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,345,2,0.8,10,7
3,1398,15,1,1,0,0,5.000000000000001,74,0,-1,7,2
0,1399,50,1,9,1,1.1999999999999995,17.999999999999996,489,0,2,8,10
1,1399,15,0,1,0,0,0,93,2,-1.2,6,1
2,1399,39,0,5,0,0,0,195,2,-1.2,9,5
3,1399,27,1,3,0,0,5.000000000000003,170,0,0,7,4
0,1400,45,2,7,2,0.6,17.999999999999996,413,0,0,7,9
1,1400,50,0,10,1,1.7999999999999965,17.99999999999996,969,0,1,11,10
2,1400,44,0,6,1,0,0,378,0,-1,6,6
3,1400,39,0,5,3,0,0,231,4,-1.2,9,5
0,1401,21,2,2,2,0,11,221,0,0,5,4
1,1401,33,1,4,0,0,5.000000000000004,263,4,-1.2,6,5
2,1401,27,1,3,1,0,5.000000000000001,188,4,-1.2,8,4
3,1401,50,0,8,1,0.5999999999999993,5.999999999999993,501,1,2,8,8
0,1402,15,1,1,1,0,5.000000000000002,122,0,-1,7,2
1,1402,38,0,5,0,0,0,309,1,-1.2,8,5
2,1402,32,1,4,0,0,5.999999999999993,360,4,-1.2,6,5
3,1402,39,0,5,0,0,0,225,3,-1.2,9,5
0,1403,50,0,9,2,1.2000000000000006,12.000000000000004,441,1,2,9,9
1,1403,32,0,4,0,0,0,276,2,-1.2,6,4
2,1403,50,0,8,0,0.5999999999999993,5.999999999999993,471,3,0.8,9,8
3,1403,27,1,3,1,0,5.000000000000002,146,3,-1.2,8,4
0,1404,50,0,8,3,0.6000000000000002,6.000000000000002,453,0,1,9,8
1,1404,50,0,10,0,1.7999999999999967,17.999999999999964,915,1,0.8,11,10
2,1404,50,0,9,2,1.2,11.999999999999998,405,1,2,7,9
3,1404,50,0,8,3,0.6000000000000001,6.000000000000001,453,0,1,10,8
0,1405,50,1,7,3,6.938893903907228e-16,6.000000000000006,339,0,2,11,8
1,1405,50,0,8,0,0.5999999999999976,5.999999999999976,747,1,0.8,11,8
2,1405,50,0,8,0,0.6000000000000001,6.000000000000001,411,0,1,8,8
3,1405,27,0,4,1,0.6,5.999999999999999,135,3,-1.2,6,4
0,1406,45,1,6,1,0,5.000000000000007,341,0,0,6,7
1,1406,21,0,2,0,0,0,126,0,-1,5,2
2,1406,50,0,8,0,0.6,6,663,3,0.8,8,8
3,1406,27,1,3,0,0,5.000000000000003,158,0,0,7,4
0,1407,33,1,4,0,0,5.000000000000005,281,0,-1,6,5
1,1407,45,0,6,0,0,0,348,1,-1.2,7,6
2,1407,45,1,6,0,0,5.000000000000004,281,0,0,7,7
3,1407,39,0,5,0,0,0,219,4,-1.2,11,5
0,1408,50,0,8,1,0.6,6,393,0,1,11,8
1,1408,44,1,6,0,0,5.9999999999999885,450,4,-1.2,7,7
2,1408,50,0,9,1,1.2000000000000002,12.000000000000002,429,4,0.8,11,9
3,1408,27,0,3,0,0,0,135,0,-1,6,3
0,1409,39,0,5,0,0,0,285,0,-1,6,5
1,1409,50,0,8,0,0.5999999999999984,5.999999999999984,597,2,0.8,8,8
2,1409,50,0,8,1,0.6000000000000004,6.000000000000004,315,0,1,11,8
3,1409,45,1,6,1,0,5.000000000000005,239,0,0,6,7
0,1410,27,1,3,2,0,5.000000000000003,206,0,-1,8,4
1,1410,50,0,8,0,0.5999999999999971,5.999999999999971,939,2,0.8,8,8
2,1410,50,0,10,1,1.7999999999999985,17.999999999999982,579,0,1,9,10
3,1410,33,0,4,2,0,0,180,4,-1.2,7,4
0,1411,50,1,12,0,2.9999999999999982,35.99999999999998,831,0,2,8,13
1,1411,21,0,2,0,0,0,90,1,-1.2,5,2
2,1411,21,0,2,0,0,0,96,0,-1,5,2
3,1411,27,0,3,0,0,0,147,4,-1.2,6,3
0,1412,21,1,2,1,0,5.000000000000003,161,0,0,5,3
1,1412,33,0,4,0,0,0,216,2,-1.2,6,4
2,1412,50,0,8,1,0.5999999999999989,5.9999999999999885,519,3,0.8,9,8
3,1412,27,0,3,1,0,0,135,4,-1.2,8,3
0,1413,50,0,8,1,0.6000000000000005,6.000000000000005,459,0,1,10,8
1,1413,44,1,6,0,0,5.999999999999998,378,0,0,6,7
2,1413,50,0,9,0,1.1999999999999984,11.999999999999984,519,4,0.8,10,9
3,1413,27,0,3,0,0,0,123,2,-1.2,9,3
0,1414,50,0,8,2,0.6000000000000006,6.000000000000006,435,1,2,12,8
1,1414,50,1,10,0,1.7999999999999972,23.99999999999997,939,0,2,9,11
2,1414,50,0,10,1,1.799999999999999,17.99999999999999,519,0,1,7,10
3,1414,50,0,8,2,0.6000000000000002,6.000000000000002,387,0,1,9,8
0,1415,50,0,8,2,0.6,6,453,0,1,8,8
1,1415,50,0,8,0,0.6000000000000001,6.000000000000001,387,0,1,10,8
2,1415,50,0,10,0,1.7999999999999967,17.999999999999964,807,0,1,9,10
3,1415,50,0,8,0,0.6000000000000009,6.000000000000008,333,1,2,10,8
0,1416,50,0,8,3,0.6,6,465,4,1.5,7,8
1,1416,50,0,8,0,0.6000000000000003,6.000000000000003,303,0,1,7,8
2,1416,50,0,8,0,0.6,5.999999999999999,429,0,1,9,8
3,1416,50,0,8,1,0.6000000000000002,6.000000000000002,279,0,1,7,8
0,1417,21,0,3,2,0.6,5.999999999999999,132,2,-1.2,5,3
1,1417,38,0,5,0,0,0,501,3,-1.2,7,5
2,1417,39,1,5,1,0,5.000000000000002,200,0,0,8,6
3,1417,50,0,8,1,0.6000000000000006,6.000000000000006,321,0,1,8,8
0,1418,39,0,5,1,0,0,243,2,-1.2,8,5
1,1418,9,0,1,0,0.6,5.999999999999999,36,0,-1,5,1
2,1418,15,1,1,0,0,5.000000000000002,74,0,0,6,2
3,1418,15,1,1,0,0,5.000000000000002,104,2,-1.2,7,2
0,1419,50,0,9,1,1.1999999999999995,11.999999999999996,483,1,2,9,9
1,1419,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,393,2,0.8,10,7
2,1419,21,0,2,0,0,0,90,0,-1,5,2
3,1419,27,0,3,1,0,0,123,1,-1.2,9,3
0,1420,50,0,8,3,0.6000000000000001,6.000000000000001,465,3,1.5,8,8
1,1420,50,0,10,0,1.7999999999999967,17.999999999999964,795,0,1,9,10
2,1420,50,0,9,1,1.200000000000001,12.00000000000001,345,0,1,7,9
3,1420,50,0,8,2,0.6000000000000004,6.000000000000004,279,1,2,8,8
0,1421,50,1,8,1,0.6000000000000006,12.000000000000004,471,1,2,12,9
1,1421,50,0,8,0,0.6000000000000001,6.000000000000001,381,0,1,11,8
2,1421,50,1,8,1,0.6000000000000005,12.000000000000004,333,0,2,10,9
3,1421,50,0,8,1,0.6000000000000006,6.000000000000006,315,1,2,11,8
0,1422,50,1,8,2,0.6000000000000006,12.000000000000004,339,1,2,12,9
1,1422,50,0,11,0,2.3999999999999995,23.999999999999996,591,0,1,10,11
2,1422,50,0,8,3,0.6000000000000001,6.000000000000001,459,3,1.5,10,8
3,1422,50,1,8,1,0.6,12.00000000000001,315,0,2,11,9
0,1423,50,0,8,2,0.6000000000000008,6.000000000000007,423,0,1,10,8
1,1423,32,0,4,1,0,0,336,2,-1.2,6,4
2,1423,45,0,6,0,0,0,264,2,-1.2,8,6
3,1423,33,1,4,1,0,5.000000000000003,185,3,-1.2,7,5
0,1424,27,1,3,1,0,5.000000000000003,134,0,0,6,4
1,1424,33,0,4,0,0,0,204,2,-1.2,6,4
2,1424,44,0,6,0,0,0,408,0,-1,7,6
3,1424,15,1,2,0,0.6,11.999999999999998,86,0,0,7,3
0,1425,50,0,10,0,1.7999999999999985,17.999999999999982,567,0,1,6,10
1,1425,15,1,1,0,0,5.000000000000002,74,0,0,5,2
2,1425,27,0,3,0,0,0,135,2,-1.2,7,3
3,1425,9,1,0,0,0,5.000000000000001,53,0,-1,4,1
0,1426,50,0,9,0,1.2000000000000002,12.000000000000002,399,0,1,8,9
1,1426,20,1,2,1,0,5.999999999999997,174,0,0,6,3
2,1426,33,0,4,0,0,0,168,2,-1.2,6,4
3,1426,21,1,2,0,0,5.000000000000001,101,3,-1.2,5,3
0,1427,50,2,8,3,0.6000000000000009,18.000000000000007,471,0,2,8,10
1,1427,50,0,8,0,0.6000000000000006,6.000000000000006,345,0,1,11,8
2,1427,50,0,8,0,0.6000000000000006,6.000000000000006,345,1,2,11,8
3,1427,50,1,8,1,0.6000000000000003,12.000000000000002,327,0,2,9,9
0,1428,50,0,8,2,0.6000000000000008,6.000000000000007,381,0,1,9,8
1,1428,50,1,7,0,2.775557561562892e-17,5.999999999999999,399,4,0.8,9,8
2,1428,50,0,8,2,0.5999999999999993,5.999999999999993,555,0,1,6,8
3,1428,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,273,0,1,9,7
0,1429,50,0,8,3,0.6000000000000006,6.000000000000006,429,0,1,10,8
1,1429,50,0,9,1,1.199999999999997,11.99999999999997,831,4,0.8,9,9
2,1429,50,0,9,2,1.1999999999999995,11.999999999999996,453,1,2,8,9
3,1429,39,1,5,3,0,5.000000000000002,254,0,0,9,6
0,1430,32,0,4,0,0,0,252,2,-1.2,6,4
1,1430,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,1430,21,0,2,0,0,0,138,2,-1.2,5,2
3,1430,9,1,0,0,0,5.000000000000001,53,3,-1.2,4,1
0,1431,33,0,4,0,0,0,264,2,-1.2,6,4
1,1431,9,1,0,0,0,5.000000000000001,41,0,0,3,1
2,1431,27,0,3,0,0,0,135,0,-1,8,3
3,1431,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,1432,50,0,8,0,0.6000000000000004,6.000000000000004,297,0,1,7,8
1,1432,50,0,8,0,0.5999999999999994,5.999999999999994,447,2,0.8,8,8
2,1432,50,0,8,0,0.6000000000000005,6.000000000000005,321,0,1,9,8
3,1432,50,0,8,1,0.6000000000000004,6.000000000000004,321,1,2,8,8
0,1433,45,1,6,5,0,5.000000000000003,383,0,0,6,7
1,1433,50,0,9,1,1.199999999999997,11.99999999999997,819,0,1,9,9
2,1433,50,1,9,1,1.1999999999999984,17.999999999999982,519,2,0.8,10,10
3,1433,50,0,8,3,0.6000000000000003,6.000000000000003,345,0,1,9,8
0,1434,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,10,9
1,1434,39,0,5,0,0,0,147,2,-1.2,10,5
2,1434,50,0,8,0,0.6,6,615,3,0.8,9,8
3,1434,21,1,2,0,0,5.000000000000002,155,0,-1,5,3
0,1435,50,1,8,1,0.6000000000000001,12.000000000000002,549,4,0.8,10,9
1,1435,50,0,8,0,0.6000000000000006,6.000000000000006,315,1,2,8,8
2,1435,50,1,7,0,8.049116928532385e-16,6.000000000000007,309,0,2,10,8
3,1435,33,0,4,0,0,0,180,0,-1,5,4
0,1436,50,0,8,2,0.6000000000000009,6.000000000000008,369,0,1,12,8
1,1436,50,0,8,1,0.5999999999999975,5.999999999999975,747,4,0.8,9,8
2,1436,50,1,8,0,0.5999999999999993,11.999999999999991,507,0,2,10,9
3,1436,33,0,4,0,0,0,156,2,-1.2,7,4
0,1437,39,1,5,3,0,5.000000000000006,326,0,0,10,6
1,1437,50,0,10,0,1.7999999999999976,17.999999999999975,987,2,0.8,8,10
2,1437,50,1,8,1,0.5999999999999989,11.999999999999988,525,0,2,8,9
3,1437,39,0,5,3,0,0,231,4,-1.2,9,5
0,1438,50,0,9,0,1.2000000000000004,12.000000000000004,429,1,2,9,9
1,1438,21,0,2,0,0,0,126,2,-1.2,5,2
2,1438,50,1,9,0,1.2000000000000002,18,381,0,2,11,10
3,1438,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,1439,50,1,10,1,1.799999999999999,23.99999999999999,615,0,2,7,11
1,1439,33,1,4,0,0,5.000000000000005,197,4,-1.2,7,5
2,1439,33,1,4,0,0,5.000000000000006,191,0,0,6,5
3,1439,33,0,4,0,0,0,180,1,-1.2,6,4
0,1440,50,0,8,3,0.6,6,405,0,1,12,8
1,1440,50,0,10,1,1.7999999999999994,17.999999999999993,573,2,0.8,11,10
2,1440,44,0,6,3,0,0,474,0,-1,7,6
3,1440,50,1,7,1,6.938893903907228e-16,6.000000000000006,333,4,0.8,10,8
0,1441,50,0,8,3,0.6000000000000008,6.000000000000007,477,0,1,10,8
1,1441,50,0,9,1,1.2000000000000002,12.000000000000002,333,1,0.8,10,9
2,1441,50,0,8,0,0.6000000000000009,6.000000000000008,339,0,1,10,8
3,1441,50,0,8,1,0.6000000000000002,6.000000000000002,327,0,1,9,8
0,1442,27,0,3,2,0,0,207,0,-1,6,3
1,1442,39,0,5,0,0,0,237,4,-1.2,7,5
2,1442,50,0,7,0,0,0,753,0,0,10,7
3,1442,15,0,1,0,0,0,69,0,-1,6,1
0,1443,50,0,12,0,2.9999999999999973,29.99999999999997,993,0,1,8,12
1,1443,9,0,0,0,0,0,36,0,-1,5,0
2,1443,21,0,2,0,0,0,120,2,-1.2,5,2
3,1443,9,1,0,0,0,5.000000000000001,53,3,-1.2,5,1
0,1444,50,0,8,3,0.6000000000000008,6.000000000000007,357,0,1,8,8
1,1444,50,0,9,0,1.1999999999999975,11.999999999999975,633,4,0.8,8,9
2,1444,50,0,9,2,1.1999999999999975,11.999999999999975,669,0,1,6,9
3,1444,27,0,3,0,0,0,111,1,-1.2,8,3
0,1445,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,357,0,1,6,7
1,1445,50,0,10,0,1.7999999999999976,17.999999999999975,759,1,0.8,8,10
2,1445,50,0,11,3,2.399999999999997,23.999999999999968,939,1,2,9,11
3,1445,50,0,8,1,0.6000000000000008,6.000000000000007,279,0,1,7,8
0,1446,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,9,8
1,1446,45,0,6,0,0,0,234,4,-1.2,7,6
2,1446,50,0,10,0,1.7999999999999972,17.99999999999997,789,1,2,9,10
3,1446,27,0,4,1,0.6,5.999999999999999,141,1,-1.2,7,4
0,1447,50,0,8,0,0.6000000000000001,6.000000000000001,429,2,0.8,10,8
1,1447,27,0,3,0,0,0,159,0,-1,7,3
2,1447,44,0,6,0,0,0,396,2,-1.2,7,6
3,1447,15,1,1,0,0,5.000000000000002,104,0,-1,7,2
0,1448,50,0,8,3,0.6000000000000006,6.000000000000006,423,0,1,12,8
1,1448,50,0,10,1,1.7999999999999976,17.999999999999975,765,0,1,11,10
2,1448,50,0,9,0,1.2,11.999999999999998,375,1,2,11,9
3,1448,45,0,7,3,0.6,5.999999999999999,306,2,-1.2,8,7
0,1449,21,1,2,2,0,5.000000000000003,173,0,-1,5,3
1,1449,50,0,9,0,1.199999999999999,11.99999999999999,531,0,1,11,9
2,1449,32,0,4,1,0,0,336,0,-1,6,4
3,1449,44,0,6,3,0,0,420,1,-1.2,7,6
0,1450,45,0,6,0,0,0,198,1,-1.2,6,6
1,1450,39,0,5,0,0,0,201,2,-1.2,7,5
2,1450,9,1,0,0,0,5.000000000000001,41,0,0,2,1
3,1450,15,0,1,0,0,0,69,1,-1.2,7,1
0,1451,50,0,8,0,0.6,6,375,0,1,6,8
1,1451,50,0,8,0,0.6000000000000002,6.000000000000002,345,0,1,7,8
2,1451,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,7,9
3,1451,21,1,2,0,0,5.000000000000002,131,0,-1,5,3
0,1452,50,0,8,1,0.5999999999999993,5.999999999999993,507,2,0.8,7,8
1,1452,9,0,1,0,0.6,5.999999999999999,36,0,-1,8,1
2,1452,38,0,5,0,0,0,357,2,-1.2,7,5
3,1452,27,0,3,0,0,0,153,0,-1,6,3
0,1453,50,0,8,1,0.6000000000000005,6.000000000000005,291,0,1,9,8
1,1453,50,1,8,0,0.5999999999999984,11.999999999999984,633,0,2,9,9
2,1453,50,0,10,1,1.7999999999999976,17.999999999999975,687,0,1,7,10
3,1453,21,0,2,1,0,0,126,0,-1,5,2
0,1454,50,0,9,0,1.1999999999999988,11.999999999999988,531,2,0.8,7,9
1,1454,32,0,4,0,0,0,378,1,-1.2,6,4
2,1454,21,0,2,0,0,0,90,0,-1,5,2
3,1454,9,1,0,1,0,5.000000000000001,47,0,0,4,1
0,1455,15,1,1,2,0,5.000000000000002,128,0,-1,8,2
1,1455,38,0,5,0,0,0,345,2,-1.2,8,5
2,1455,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,375,0,1,8,7
3,1455,32,0,4,1,0,0,270,0,-1,6,4
0,1456,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,381,1,0.8,11,7
1,1456,50,0,8,0,0.6000000000000002,6.000000000000002,429,1,2,10,8
2,1456,15,0,1,0,0,0,57,0,-1,6,1
3,1456,44,1,6,0,0,5.999999999999997,384,0,0,6,7
0,1457,50,0,8,5,0.6000000000000005,6.000000000000005,423,3,1.5,9,8
1,1457,50,0,12,0,2.9999999999999973,29.99999999999997,993,1,0.8,9,12
2,1457,50,0,10,4,1.7999999999999994,17.999999999999993,471,3,1.5,9,10
3,1457,50,0,8,3,0.6000000000000008,6.000000000000007,345,0,1,9,8
0,1458,50,0,8,2,0.6000000000000005,6.000000000000005,387,2,0.8,10,8
1,1458,26,1,3,0,0,5.999999999999998,225,4,-1.2,7,4
2,1458,39,0,5,0,0,0,267,2,-1.2,8,5
3,1458,15,0,2,2,0.6,5.999999999999999,93,0,-1,7,2
0,1459,50,0,8,3,0.6000000000000008,6.000000000000007,321,0,1,12,8
1,1459,50,1,7,0,0,5.999999999999975,789,4,-0.2,10,8
2,1459,50,1,8,1,0.5999999999999984,11.999999999999984,549,0,2,9,9
3,1459,33,0,4,1,0,0,144,2,-1.2,6,4
0,1460,21,0,2,1,0,0,150,0,-1,5,2
1,1460,27,1,3,0,0,5.000000000000002,176,0,-1,8,4
2,1460,39,0,5,0,0,0,201,0,-1,9,5
3,1460,33,1,4,0,0,5.000000000000003,233,4,-1.2,6,5
0,1461,45,0,6,2,0,0,336,2,-1.2,6,6
1,1461,21,1,3,1,0.6,11.999999999999998,119,0,0,5,4
2,1461,33,0,4,0,0,0,216,4,-1.2,6,4
3,1461,27,1,3,0,0,5.000000000000002,140,3,-1.2,8,4
0,1462,50,0,8,1,0.6000000000000009,6.000000000000008,381,0,1,8,8
1,1462,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,303,0,1,8,7
2,1462,50,1,9,0,1.1999999999999975,17.999999999999975,621,0,2,9,10
3,1462,15,1,1,0,0,5.000000000000001,68,0,-1,7,2
0,1463,50,0,9,0,1.2000000000000004,12.000000000000004,435,0,1,10,9
1,1463,15,0,1,0,0,0,81,2,-1.2,7,1
2,1463,39,0,5,0,0,0,273,0,-1,10,5
3,1463,27,0,3,0,0,0,147,1,-1.2,8,3
0,1464,50,0,10,1,1.7999999999999994,17.999999999999993,489,1,2,7,10
1,1464,26,0,4,1,0.6,5.999999999999999,207,2,-1.2,6,4
2,1464,33,0,4,0,0,0,162,2,-1.2,6,4
3,1464,27,0,3,0,0,0,129,1,-1.2,7,3
0,1465,50,0,11,1,2.3999999999999986,23.999999999999982,627,0,1,7,11
1,1465,15,0,1,0,0,0,51,2,-1.2,6,1
2,1465,21,0,2,0,0,0,120,4,-1.2,5,2
3,1465,15,1,1,0,0,5.000000000000001,104,3,-1.2,6,2
0,1466,39,0,5,0,0,0,237,1,-1.2,7,5
1,1466,15,1,1,0,0,5.000000000000002,74,0,0,5,2
2,1466,32,0,4,0,0,0,282,0,-1,6,4
3,1466,15,0,1,0,0,0,69,0,-1,6,1
0,1467,50,0,9,2,1.1999999999999995,11.999999999999996,459,0,1,8,9
1,1467,27,0,3,0,0,0,135,4,-1.2,6,3
2,1467,50,0,7,0,0,0,681,2,-0.2,8,7
3,1467,33,1,4,0,0,5.000000000000002,191,0,0,7,5
0,1468,39,1,5,3,0,5.000000000000002,338,0,-1,10,6
1,1468,50,0,10,0,1.799999999999998,17.99999999999998,1005,1,0.8,8,10
2,1468,50,0,9,1,1.1999999999999993,11.999999999999991,525,1,2,9,9
3,1468,27,1,3,2,0,5.000000000000003,182,0,0,9,4
0,1469,50,1,7,3,8.049116928532385e-16,6.000000000000007,471,0,2,8,8
1,1469,50,0,7,0,0,0,381,2,-0.2,8,7
2,1469,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,8,8
3,1469,50,1,7,2,2.498001805406602e-16,6.000000000000002,369,3,0.8,10,8
0,1470,50,0,8,1,0.6000000000000006,6.000000000000006,453,0,1,10,8
1,1470,27,0,3,0,0,0,129,3,-1.2,7,3
2,1470,50,0,7,0,0,0,699,0,0,9,7
3,1470,15,1,1,0,0,5.000000000000002,92,0,-1,7,2
0,1471,33,0,4,1,0,0,252,2,-1.2,6,4
1,1471,15,0,2,0,0.6,5.999999999999999,63,1,-1.2,8,2
2,1471,21,1,2,0,0,5.000000000000003,125,0,0,5,3
3,1471,15,1,1,0,0,5.000000000000002,74,3,-1.2,6,2
0,1472,50,1,8,3,0.6000000000000001,12.000000000000002,465,0,2,9,9
1,1472,50,0,10,0,1.7999999999999967,17.999999999999964,771,2,0.8,13,10
2,1472,50,0,9,0,1.2000000000000006,12.000000000000004,339,0,1,10,9
3,1472,50,0,7,4,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,10,7
0,1473,50,0,9,1,1.2000000000000004,12.000000000000004,429,1,2,11,9
1,1473,44,1,6,0,0,5.999999999999984,600,0,0,6,7
2,1473,50,0,10,1,1.7999999999999985,17.999999999999982,537,1,2,9,10
3,1473,21,0,2,0,0,0,108,2,-1.2,5,2
0,1474,45,1,6,1,0,5.000000000000004,311,0,0,7,7
1,1474,27,1,3,0,0,5.000000000000001,224,4,-1.2,8,4
2,1474,50,0,7,0,0,0,375,0,0,9,7
3,1474,15,0,2,0,0.6,5.999999999999999,75,0,-1,6,2
0,1475,50,1,8,2,0.6000000000000001,12.000000000000002,501,4,0.8,10,9
1,1475,50,1,9,0,1.199999999999998,17.99999999999998,723,4,0.8,8,10
2,1475,50,0,9,0,1.2000000000000002,12.000000000000002,315,0,1,13,9
3,1475,39,0,5,1,0,0,249,0,-1,8,5
0,1476,39,0,5,2,0,0,303,1,-1.2,9,5
1,1476,44,0,6,0,0,0,528,1,-1.2,6,6
2,1476,27,0,3,0,0,0,153,0,-1,6,3
3,1476,33,1,4,3,0,5.000000000000004,257,0,0,6,5
0,1477,27,1,3,3,0,5.000000000000002,230,0,0,6,4
1,1477,50,0,8,1,0.6,5.999999999999989,561,0,1,11,8
2,1477,50,0,9,1,1.1999999999999995,11.999999999999996,411,0,1,8,9
3,1477,32,1,4,2,0,5.999999999999998,282,2,-1.2,6,5
0,1478,50,2,7,3,1.3877787807814454e-16,12.000000000000002,447,0,2,11,9
1,1478,50,0,12,0,2.999999999999997,29.999999999999968,993,1,0.8,11,12
2,1478,50,0,9,3,1.2000000000000002,12.000000000000002,411,0,1,11,9
3,1478,50,0,8,2,0.6,6,387,0,1,11,8
0,1479,15,1,2,1,0.6,11.999999999999998,86,0,-1,6,3
1,1479,50,0,7,1,0,0,645,1,-0.2,9,7
2,1479,33,0,4,3,0,0,228,4,-1.2,7,4
3,1479,45,0,6,1,0,0,300,4,-1.2,6,6
0,1480,21,0,2,0,0,0,114,4,-1.2,5,2
1,1480,15,0,1,0,0,0,81,2,-1.2,7,1
2,1480,39,0,5,0,0,0,261,0,-1,9,5
3,1480,33,1,4,0,0,5.000000000000005,215,0,0,6,5
0,1481,50,1,7,5,4.718447854656915e-16,6.000000000000004,423,0,1,9,8
1,1481,50,1,12,0,2.9999999999999973,35.99999999999997,1167,4,0.8,9,13
2,1481,50,0,10,1,1.7999999999999976,17.999999999999975,729,0,1,11,10
3,1481,33,1,4,4,0,5.000000000000001,245,3,-1.2,6,5
0,1482,50,1,8,2,0.6,12.00000000000001,351,0,2,10,9
1,1482,44,0,6,0,0,0,378,2,-1.2,7,6
2,1482,50,0,8,2,0.5999999999999998,5.999999999999997,465,3,0.8,11,8
3,1482,27,1,3,0,0,5.000000000000002,140,0,0,8,4
0,1483,50,0,8,1,0.6000000000000001,6.000000000000001,453,2,0.8,10,8
1,1483,21,0,2,0,0,0,102,0,-1,5,2
2,1483,39,0,5,0,0,0,249,2,-1.2,8,5
3,1483,21,1,2,0,0,5.000000000000001,107,3,-1.2,5,3
0,1484,50,0,9,1,1.1999999999999995,11.999999999999996,447,0,1,10,9
1,1484,32,1,4,0,0,5.999999999999984,378,0,0,6,5
2,1484,50,1,9,1,1.1999999999999993,17.999999999999993,489,0,2,10,10
3,1484,33,0,4,1,0,0,192,0,-1,7,4
0,1485,27,1,3,2,0,5.000000000000003,272,0,-1,8,4
1,1485,44,0,6,0,0,0,330,2,-1.2,6,6
2,1485,50,0,7,2,0,0,699,0,0,10,7
3,1485,33,0,4,1,0,0,180,4,-1.2,7,4
0,1486,21,1,2,0,0,5.000000000000002,95,0,0,5,3
1,1486,26,1,3,0,0,5.999999999999998,267,2,-1.2,7,4
2,1486,33,0,4,0,0,0,228,0,-1,6,4
3,1486,9,0,0,1,0,0,42,2,-1.2,4,0
0,1487,50,0,9,2,1.2000000000000006,12.000000000000004,369,1,2,11,9
1,1487,38,0,5,0,0,0,363,2,-1.2,8,5
2,1487,50,0,11,1,2.399999999999997,23.99999999999997,885,4,0.8,10,11
3,1487,21,1,3,0,0.6,11.999999999999998,113,0,0,5,4
0,1488,50,1,8,3,0.6000000000000009,12.000000000000009,417,0,2,12,9
1,1488,50,0,10,0,1.7999999999999994,17.999999999999993,501,1,0.8,11,10
2,1488,50,1,9,3,1.1999999999999966,17.999999999999964,1089,0,2,8,10
3,1488,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,10,8
0,1489,50,0,9,0,1.2000000000000002,12.000000000000002,471,0,1,9,9
1,1489,45,0,6,0,0,0,276,2,-1.2,7,6
2,1489,21,1,2,0,0,5.000000000000003,107,0,0,5,3
3,1489,39,0,5,0,0,0,225,1,-1.2,10,5
0,1490,50,0,7,3,9.15933995315754e-16,9.15933995315754e-15,381,0,1,10,7
1,1490,50,0,11,0,2.3999999999999977,23.99999999999997,897,0,1,11,11
2,1490,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,8,9
3,1490,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,255,0,1,9,7
0,1491,39,0,5,1,0,0,237,0,-1,7,5
1,1491,50,0,7,0,0,0,435,1,-0.2,9,7
2,1491,39,0,5,0,0,0,183,0,-1,7,5
3,1491,39,1,5,1,0,5.000000000000002,212,0,0,7,6
0,1492,50,1,10,0,1.799999999999999,23.99999999999999,585,0,2,8,11
1,1492,26,0,3,0,0,0,225,0,-1,7,3
2,1492,39,0,5,0,0,0,285,2,-1.2,7,5
3,1492,9,1,0,1,0,5.000000000000001,47,0,0,4,1
0,1493,32,0,4,0,0,0,258,2,-1.2,6,4
1,1493,9,0,0,0,0,0,36,0,-1,6,0
2,1493,21,0,2,0,0,0,132,0,-1,5,2
3,1493,9,1,0,0,0,5.000000000000001,71,3,-1.2,4,1
0,1494,50,1,8,0,0.6000000000000009,12.000000000000009,423,0,2,9,9
1,1494,50,0,8,0,0.6,5.999999999999999,453,4,0.8,10,8
2,1494,50,0,9,1,1.1999999999999984,11.999999999999984,579,0,1,9,9
3,1494,33,1,4,0,0,5.000000000000002,173,0,0,6,5
0,1495,50,0,8,3,0.6000000000000008,6.000000000000007,477,4,1.5,11,8
1,1495,50,0,8,0,0.6000000000000006,6.000000000000006,291,1,2,7,8
2,1495,50,0,8,0,0.5999999999999995,5.999999999999995,501,0,1,7,8
3,1495,50,0,8,0,0.6000000000000004,6.000000000000004,255,0,1,7,8
0,1496,50,0,8,3,0.6000000000000005,6.000000000000005,447,0,1,10,8
1,1496,50,0,8,1,0.5999999999999995,5.999999999999995,477,0,1,10,8
2,1496,50,0,10,0,1.7999999999999976,17.999999999999975,651,1,2,9,10
3,1496,33,1,4,1,0,5.000000000000002,191,0,0,5,5
0,1497,50,1,7,5,4.718447854656915e-16,6.000000000000004,459,0,1,12,8
1,1497,50,0,13,1,3.599999999999997,35.99999999999997,1137,2,0.8,10,13
2,1497,50,0,9,3,1.1999999999999975,11.999999999999975,645,0,1,11,9
3,1497,50,0,8,2,0.6000000000000006,6.000000000000006,375,3,1.5,11,8
0,1498,50,0,9,1,1.2000000000000004,12.000000000000004,435,1,2,10,9
1,1498,33,0,4,0,0,0,180,0,-1,5,4
2,1498,44,0,6,0,0,0,390,4,-1.2,6,6
3,1498,21,1,2,1,0,5.000000000000003,125,0,0,5,3
0,1499,21,1,2,2,0,5.000000000000003,197,0,0,5,3
1,1499,38,1,5,0,0,5.9999999999999885,411,2,-1.2,10,6
2,1499,45,0,6,0,0,0,294,0,-1,7,6
3,1499,33,1,4,0,0,5.000000000000006,197,0,0,6,5
0,1500,50,0,9,0,1.2000000000000002,12.000000000000002,435,1,2,9,9
1,1500,27,0,3,0,0,0,153,2,-1.2,7,3
2,1500,50,0,7,0,0,0,525,2,-0.2,9,7
3,1500,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
0,1501,50,0,9,3,1.2000000000000004,12.000000000000004,459,1,2,10,9
1,1501,50,0,11,1,2.3999999999999977,23.99999999999997,945,1,0.8,10,11
2,1501,50,1,8,1,0.6000000000000004,12.000000000000004,423,0,2,11,9
3,1501,50,0,8,3,0.6000000000000003,6.000000000000003,357,0,1,9,8
0,1502,15,2,1,0,0,11,170,2,-1.2,6,3
1,1502,15,0,1,0,0,0,75,1,-1.2,6,1
2,1502,27,0,3,0,0,0,147,0,-1,9,3
3,1502,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,357,0,1,7,7
0,1503,38,0,5,0,0,0,351,2,-1.2,8,5
1,1503,9,0,0,0,0,0,36,0,-1,5,0
2,1503,21,0,2,0,0,0,102,2,-1.2,5,2
3,1503,9,1,0,0,0,5.000000000000001,47,3,-1.2,4,1
0,1504,50,0,9,0,1.2000000000000002,12.000000000000002,585,1,2,11,9
1,1504,45,0,6,0,0,0,258,0,-1,7,6
2,1504,50,0,8,0,0.6000000000000003,6.000000000000003,399,3,0.8,12,8
3,1504,39,0,5,0,0,0,219,0,-1,7,5
0,1505,50,0,8,0,0.6000000000000001,6.000000000000001,411,2,0.8,9,8
1,1505,15,0,1,0,0,0,81,0,-1,6,1
2,1505,32,0,4,0,0,0,270,2,-1.2,6,4
3,1505,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1506,50,0,8,2,0.6000000000000009,6.000000000000008,423,1,2,10,8
1,1506,50,0,8,0,0.6000000000000005,6.000000000000005,333,1,0.8,10,8
2,1506,50,0,10,0,1.7999999999999985,17.999999999999982,693,0,1,11,10
3,1506,45,1,6,1,0,5.000000000000003,275,0,0,6,7
0,1507,50,0,11,0,2.3999999999999977,23.99999999999997,897,0,1,6,11
1,1507,9,0,0,0,0,0,36,2,-1.2,5,0
2,1507,15,0,1,0,0,0,69,2,-1.2,6,1
3,1507,9,1,0,0,0,5.000000000000001,71,3,-1.2,4,1
0,1508,21,0,2,1,0,0,126,0,-1,5,2
1,1508,32,0,4,1,0,0,270,2,-1.2,6,4
2,1508,44,0,6,0,0,0,348,0,-1,7,6
3,1508,21,1,2,2,0,5.000000000000001,113,0,0,5,3
0,1509,45,0,6,0,0,0,330,2,-1.2,7,6
1,1509,9,0,0,0,0,0,36,2,-1.2,5,0
2,1509,21,0,2,0,0,0,126,2,-1.2,5,2
3,1509,9,1,0,0,0,5.000000000000001,59,3,-1.2,3,1
0,1510,33,0,4,0,0,0,264,2,-1.2,6,4
1,1510,9,0,0,0,0,0,36,3,-1.2,6,0
2,1510,26,0,3,0,0,0,213,0,-1,7,3
3,1510,15,0,1,0,0,0,87,4,-1.2,8,1
0,1511,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,345,2,0.8,8,7
1,1511,20,0,2,0,0,0,179.99999999999997,0,-1,9,2
2,1511,38,0,5,1,0,0,453,0,-1,9,5
3,1511,9,1,0,1,0,5.000000000000001,47,0,0,5,1
0,1512,50,0,12,0,2.999999999999998,29.99999999999997,993,0,1,7,12
1,1512,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,1512,15,0,1,0,0,0,81,0,-1,7,1
3,1512,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,1513,50,0,10,1,1.799999999999999,17.99999999999999,543,0,1,7,10
1,1513,32,0,4,0,0,0,306,2,-1.2,6,4
2,1513,39,0,5,0,0,0,189,3,-1.2,9,5
3,1513,21,0,2,1,0,0,114,2,-1.2,5,2
0,1514,50,0,10,1,1.7999999999999985,17.999999999999982,639,1,2,6,10
1,1514,20,0,3,0,0.6,5.999999999999999,156,2,-1.2,8,3
2,1514,33,0,4,0,0,0,222,2,-1.2,6,4
3,1514,21,1,2,1,0,5.000000000000002,131,3,-1.2,5,3
0,1515,50,0,8,1,0.5999999999999998,5.999999999999997,429,2,0.8,8,8
1,1515,15,0,1,0,0,0,51,2,-1.2,6,1
2,1515,39,0,5,0,0,0,309,2,-1.2,9,5
3,1515,27,0,3,0,0,0,111,0,-1,7,3
0,1516,50,0,8,1,0.6000000000000009,6.000000000000008,387,0,1,12,8
1,1516,50,0,8,1,0.5999999999999971,5.999999999999971,801,0,1,10,8
2,1516,50,0,9,1,1.2,11.999999999999998,429,0,1,10,9
3,1516,39,1,5,1,0,5.000000000000004,188,0,0,6,6
0,1517,50,0,11,0,2.3999999999999977,23.99999999999997,771,0,1,6,11
1,1517,15,0,1,0,0,0,93,1,-1.2,7,1
2,1517,21,0,2,0,0,0,120,0,-1,5,2
3,1517,15,1,1,0,0,5.000000000000001,74,3,-1.2,7,2
0,1518,50,0,8,2,0.6000000000000004,6.000000000000004,399,1,2,11,8
1,1518,50,0,11,0,2.399999999999997,23.999999999999968,1065,2,0.8,9,11
2,1518,50,0,8,1,0.5999999999999999,5.999999999999998,447,0,1,7,8
3,1518,50,0,8,0,0.6,6,315,0,1,9,8
0,1519,50,1,8,0,0.5999999999999998,11.999999999999996,453,0,2,8,9
1,1519,27,0,3,0,0,0,189,1,-1.2,8,3
2,1519,50,0,7,0,0,0,495,2,-0.2,8,7
3,1519,15,1,1,0,0,5.000000000000002,74,0,0,6,2
0,1520,50,0,8,1,0.6000000000000002,6.000000000000002,411,1,2,9,8
1,1520,26,0,3,0,0,0,225,0,-1,6,3
2,1520,50,0,7,0,0,0,591,0,0,9,7
3,1520,9,1,0,1,0,5.000000000000001,47,0,0,4,1
0,1521,21,0,2,2,0,0,120,1,-1.2,5,2
1,1521,32,0,4,1,0,0,294,1,-1.2,6,4
2,1521,15,1,1,1,0,5.000000000000001,104,0,0,6,2
3,1521,26,0,3,3,0,0,231,1,-1.2,6,3
0,1522,50,1,8,1,0.6000000000000005,12.000000000000004,501,0,2,9,9
1,1522,45,1,6,0,0,5.000000000000005,245,4,-1.2,6,7
2,1522,50,0,10,0,1.7999999999999967,17.999999999999964,987,4,0.8,13,10
3,1522,15,1,1,0,0,5.000000000000002,92,0,0,7,2
0,1523,50,0,8,4,0.6000000000000005,6.000000000000005,429,0,1,11,8
1,1523,50,0,11,1,2.399999999999997,23.99999999999997,867,4,0.8,11,11
2,1523,50,0,9,2,1.2,11.999999999999998,447,1,2,10,9
3,1523,45,0,6,0,0,0,234,0,-1,6,6
0,1524,50,0,9,1,1.1999999999999993,11.999999999999991,483,2,0.8,9,9
1,1524,44,0,6,0,0,0,540,4,-1.2,7,6
2,1524,21,1,2,1,0,5.000000000000001,137,0,0,5,3
3,1524,27,1,3,1,0,5.000000000000004,170,4,-1.2,7,4
0,1525,50,0,9,1,1.1999999999999995,11.999999999999996,399,1,0.8,10,9
1,1525,26,0,3,0,0,0,279,0,-1,9,3
2,1525,50,0,8,0,0.5999999999999989,5.9999999999999885,567,3,0.8,8,8
3,1525,15,0,1,0,0,0,57,0,-1,6,1
0,1526,50,0,8,2,0.6000000000000009,6.000000000000008,381,1,2,11,8
1,1526,38,0,6,0,0.6,5.999999999999999,357,0,-1,8,6
2,1526,50,0,9,0,1.1999999999999988,11.999999999999988,495,4,0.8,10,9
3,1526,45,0,6,2,0,0,294,0,-1,8,6
0,1527,21,1,2,2,0,5.000000000000002,185,0,-1,5,3
1,1527,27,0,3,1,0,0,147,4,-1.2,6,3
2,1527,21,1,2,1,0,5,155,0,0,5,3
3,1527,50,0,8,1,0.5999999999999985,5.999999999999985,597,0,1,8,8
0,1528,50,0,8,3,0.6000000000000008,6.000000000000007,399,0,1,13,8
1,1528,50,0,8,0,0.5999999999999966,5.999999999999966,849,4,0.8,7,8
2,1528,50,0,8,2,0.5999999999999998,5.999999999999997,447,0,1,10,8
3,1528,39,0,5,2,0,0,225,0,-1,8,5
0,1529,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,327,2,0.8,9,7
1,1529,20,0,3,1,0.6,5.999999999999999,174,0,-1,11,3
2,1529,38,0,5,0,0,0,297,0,-1,9,5
3,1529,27,0,3,1,0,0,135,0,-1,6,3
0,1530,50,0,9,1,1.2000000000000004,12.000000000000004,405,1,2,10,9
1,1530,32,0,4,0,0,0,288,0,-1,6,4
2,1530,45,0,6,0,0,0,312,2,-1.2,8,6
3,1530,27,0,3,3,0,0,189,1,-1.2,8,3
0,1531,33,0,4,0,0,0,246,2,-1.2,6,4
1,1531,15,0,1,0,0,0,87,2,-1.2,7,1
2,1531,21,0,2,0,0,0,126,2,-1.2,5,2
3,1531,15,1,1,0,0,5.000000000000001,86,0,0,6,2
0,1532,50,1,7,6,6.938893903907228e-16,6.000000000000006,435,0,2,7,8
1,1532,50,0,10,0,1.7999999999999972,17.99999999999997,855,0,1,10,10
2,1532,50,0,10,0,1.7999999999999994,17.999999999999993,579,0,1,9,10
3,1532,50,0,8,2,0.6000000000000008,6.000000000000007,297,0,1,11,8
0,1533,45,2,6,3,0,11.000000000000004,389,0,0,6,8
1,1533,50,0,10,1,1.799999999999999,17.99999999999999,681,2,0.8,11,10
2,1533,50,0,8,1,0.6,6,609,0,1,9,8
3,1533,50,1,7,1,2.498001805406602e-16,6.000000000000002,249,2,0.8,9,8
0,1534,50,0,8,1,0.6000000000000011,6.000000000000011,399,0,1,10,8
1,1534,39,1,5,0,0,5.000000000000002,194,0,0,6,6
2,1534,50,0,8,0,0.5999999999999993,5.999999999999993,477,3,0.8,9,8
3,1534,15,1,1,0,0,5.000000000000001,86,3,-1.2,8,2
0,1535,50,0,8,2,0.6,6,411,0,1,11,8
1,1535,50,1,7,0,0,5.999999999999993,513,4,-0.2,10,8
2,1535,50,1,8,0,0.6000000000000001,12.000000000000002,387,0,2,9,9
3,1535,32,0,4,2,0,0,246,0,-1,6,4
0,1536,50,0,8,3,0.6000000000000003,6.000000000000003,405,0,1,10,8
1,1536,50,0,12,1,2.999999999999997,29.999999999999968,1095,0,1,10,12
2,1536,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,8,8
3,1536,50,1,7,4,6.938893903907228e-16,6.000000000000006,297,0,2,7,8
0,1537,50,1,8,0,0.6000000000000001,12.000000000000002,429,0,2,8,9
1,1537,27,1,3,0,0,5.000000000000002,140,4,-1.2,7,4
2,1537,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,393,0,1,9,7
3,1537,15,1,1,0,0,5.000000000000002,86,0,-1,7,2
0,1538,50,0,8,1,0.6000000000000005,6.000000000000005,339,0,1,7,8
1,1538,32,0,4,0,0,0,270,2,-1.2,6,4
2,1538,9,1,0,0,0,5.000000000000001,41,0,0,6,1
3,1538,27,0,3,0,0,0,213,4,-1.2,7,3
0,1539,50,0,10,1,1.7999999999999985,17.999999999999982,639,0,1,5,10
1,1539,21,0,2,0,0,0,108,4,-1.2,5,2
2,1539,15,1,1,0,0,5.000000000000002,74,0,0,7,2
3,1539,9,1,1,0,0.6,11.999999999999998,41,0,0,4,2
0,1540,50,1,8,2,0.6,12.00000000000001,375,0,2,12,9
1,1540,50,0,8,0,0.5999999999999982,5.999999999999981,591,0,1,9,8
2,1540,50,0,9,1,1.2000000000000004,12.000000000000004,339,1,2,9,9
3,1540,50,1,7,1,6.938893903907228e-16,6.000000000000006,309,0,2,10,8
0,1541,50,0,10,2,1.799999999999999,17.99999999999999,597,1,2,5,10
1,1541,21,1,3,0,0.6,11.999999999999998,107,0,0,5,4
2,1541,32,1,4,1,0,5.999999999999997,282,0,0,6,5
3,1541,27,1,3,0,0,5.000000000000002,176,3,-1.2,8,4
0,1542,50,0,8,2,0.6000000000000005,6.000000000000005,357,0,1,6,8
1,1542,50,0,9,0,1.1999999999999966,11.999999999999966,981,4,0.8,8,9
2,1542,50,0,9,1,1.1999999999999975,11.999999999999975,615,0,1,6,9
3,1542,21,0,2,3,0,0,126,0,-1,5,2
0,1543,39,0,5,1,0,0,267,2,-1.2,9,5
1,1543,21,1,3,0,0.6,11.999999999999998,101,0,0,5,4
2,1543,38,0,5,0,0,0,399,0,-1,9,5
3,1543,33,1,4,1,0,5.000000000000001,197,3,-1.2,7,5
0,1544,50,1,8,5,0.6000000000000001,12.000000000000002,423,0,2,9,9
1,1544,50,0,11,1,2.399999999999997,23.99999999999997,903,1,0.8,13,11
2,1544,50,1,9,1,1.199999999999999,17.99999999999999,447,0,2,6,10
3,1544,50,0,8,3,0.6000000000000005,6.000000000000005,321,0,1,11,8
0,1545,50,0,8,3,0.6000000000000005,6.000000000000005,447,0,1,9,8
1,1545,50,0,10,0,1.7999999999999972,17.99999999999997,849,0,1,10,10
2,1545,50,0,10,0,1.7999999999999994,17.999999999999993,471,1,2,7,10
3,1545,50,0,8,0,0.6000000000000008,6.000000000000007,279,0,1,9,8
0,1546,50,0,11,0,2.399999999999998,23.99999999999998,711,0,1,7,11
1,1546,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,1546,15,0,1,0,0,0,69,2,-1.2,7,1
3,1546,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,1547,50,0,8,2,0.6000000000000006,6.000000000000006,411,1,2,10,8
1,1547,50,0,9,0,1.1999999999999995,11.999999999999996,411,0,1,10,9
2,1547,50,0,10,0,1.799999999999998,17.99999999999998,603,0,1,11,10
3,1547,50,0,8,3,0.6000000000000005,6.000000000000005,321,0,1,11,8
0,1548,50,0,9,0,1.2000000000000008,12.000000000000009,399,1,2,11,9
1,1548,21,0,2,0,0,0,114,3,-1.2,5,2
2,1548,50,0,11,0,2.399999999999997,23.99999999999997,909,4,0.8,9,11
3,1548,39,0,5,0,0,0,201,0,-1,7,5
0,1549,50,1,8,0,0.6000000000000001,12.000000000000002,429,0,2,9,9
1,1549,45,1,6,0,0,5.000000000000002,317,0,0,6,7
2,1549,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,333,0,1,11,7
3,1549,27,1,3,0,0,5.000000000000002,176,0,-1,8,4
0,1550,50,0,8,0,0.6000000000000008,6.000000000000007,393,2,0.8,11,8
1,1550,44,1,6,0,0,5.999999999999985,504,0,0,8,7
2,1550,9,0,0,1,0,0,42,2,-1.2,5,0
3,1550,27,1,3,1,0,5.000000000000003,200,4,-1.2,8,4
0,1551,50,1,8,1,0.6000000000000008,12.000000000000004,387,0,2,12,9
1,1551,44,0,6,0,0,0,300,2,-1.2,6,6
2,1551,50,0,8,1,0.6000000000000005,6.000000000000005,387,3,0.8,12,8
3,1551,45,1,6,1,0,5.000000000000003,221,3,-1.2,8,7
0,1552,50,1,9,1,1.1999999999999984,17.999999999999982,621,0,2,10,10
1,1552,21,0,2,1,0,0,144,0,-1,5,2
2,1552,44,0,6,0,0,0,444,2,-1.2,7,6
3,1552,15,1,2,0,0.6,11.999999999999998,74,0,0,6,3
0,1553,50,1,7,5,9.15933995315754e-16,6.000000000000008,489,0,1,12,8
1,1553,50,0,9,0,1.2000000000000004,12.000000000000004,375,1,2,9,9
2,1553,50,0,13,0,3.599999999999997,35.99999999999997,1119,3,0.8,12,13
3,1553,50,0,8,0,0.6000000000000009,6.000000000000008,339,0,1,12,8
0,1554,50,1,10,2,1.7999999999999985,23.999999999999982,639,0,2,5,11
1,1554,21,0,2,1,0,0,120,2,-1.2,5,2
2,1554,27,0,3,0,0,0,195,2,-1.2,7,3
3,1554,21,1,2,1,0,5.000000000000001,119,3,-1.2,5,3
0,1555,50,1,8,2,0.6000000000000011,12.00000000000001,507,1,2,11,9
1,1555,50,0,10,1,1.7999999999999998,17.999999999999996,363,2,0.8,13,10
2,1555,50,0,8,3,0.5999999999999989,5.9999999999999885,459,0,1,11,8
3,1555,50,0,8,0,0.6000000000000008,6.000000000000007,333,0,1,12,8
0,1556,50,1,8,3,0.6000000000000002,12.000000000000002,423,1,2,10,9
1,1556,50,0,11,0,2.399999999999997,23.99999999999997,879,0,1,9,11
2,1556,50,0,10,1,1.7999999999999998,17.999999999999996,441,0,1,9,10
3,1556,50,1,7,3,6.938893903907228e-16,6.000000000000006,345,0,2,8,8
0,1557,50,0,10,0,1.7999999999999998,17.999999999999996,477,1,2,10,10
1,1557,33,1,4,1,0,5.000000000000005,179,0,0,6,5
2,1557,44,0,6,0,0,0,318,2,-1.2,6,6
3,1557,21,0,3,0,0.6,5.999999999999999,84,0,-1,5,3
0,1558,39,1,5,2,0,5.000000000000004,320,0,0,9,6
1,1558,44,1,6,0,0,5.999999999999998,312,2,-1.2,6,7
2,1558,50,0,8,0,0.5999999999999989,5.9999999999999885,495,3,0.8,10,8
3,1558,27,0,4,0,0.6,5.999999999999999,111,2,-1.2,9,4
0,1559,50,0,8,2,0.6000000000000009,6.000000000000008,375,0,1,10,8
1,1559,50,0,8,1,0.6000000000000004,6.000000000000004,321,0,1,12,8
2,1559,50,0,9,1,1.1999999999999988,11.999999999999988,531,0,1,8,9
3,1559,45,0,6,0,0,0,252,1,-1.2,7,6
0,1560,50,1,10,0,1.799999999999998,23.99999999999998,687,0,2,6,11
1,1560,15,0,1,0,0,0,57,0,-1,6,1
2,1560,27,0,3,0,0,0,177,2,-1.2,7,3
3,1560,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,1561,45,1,6,2,0,5.000000000000005,281,0,-1,6,7
1,1561,50,0,10,0,1.7999999999999967,17.999999999999964,969,2,0.8,10,10
2,1561,50,1,8,2,0.5999999999999993,11.999999999999991,507,2,0.8,8,9
3,1561,50,0,8,1,0.6000000000000009,6.000000000000008,303,4,0.8,12,8
0,1562,50,0,8,1,0.6,6,477,0,1,8,8
1,1562,50,0,8,0,0.6000000000000011,6.000000000000011,327,1,2,9,8
2,1562,50,0,9,0,1.1999999999999988,11.999999999999988,531,0,1,6,9
3,1562,27,1,3,0,0,5.000000000000002,122,0,0,7,4
0,1563,50,0,8,2,0.6000000000000005,6.000000000000005,405,0,1,7,8
1,1563,50,1,10,1,1.799999999999998,23.99999999999998,681,0,2,9,11
2,1563,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,7,8
3,1563,50,0,8,3,0.6000000000000006,6.000000000000006,339,1,2,8,8
0,1564,50,0,8,2,0.6000000000000009,6.000000000000008,363,0,1,12,8
1,1564,50,0,10,0,1.7999999999999985,17.999999999999982,561,0,1,11,10
2,1564,50,0,9,1,1.199999999999999,11.99999999999999,549,0,1,13,9
3,1564,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,10,8
0,1565,33,0,4,1,0,0,180,3,-1.2,6,4
1,1565,33,0,4,0,0,0,252,1,-1.2,7,4
2,1565,21,1,3,0,0.6,11.999999999999998,95,0,0,5,4
3,1565,50,0,8,0,0.6000000000000003,6.000000000000003,375,0,1,10,8
0,1566,50,0,8,2,0.6000000000000006,6.000000000000006,411,0,1,9,8
1,1566,50,0,8,0,0.5999999999999986,5.999999999999986,597,0,1,10,8
2,1566,50,0,10,0,1.7999999999999985,17.999999999999982,561,0,1,8,10
3,1566,27,1,3,0,0,5.000000000000004,158,0,0,7,4
0,1567,15,1,1,0,0,5.000000000000002,86,0,0,8,2
1,1567,9,1,0,0,0,5.000000000000001,41,0,0,4,1
2,1567,27,0,3,0,0,0,171,0,-1,7,3
3,1567,9,0,0,0,0,0,36,1,-1.2,5,0
0,1568,50,0,11,0,2.399999999999998,23.99999999999998,735,0,1,6,11
1,1568,9,0,0,0,0,0,36,2,-1.2,7,0
2,1568,21,0,2,0,0,0,156,2,-1.2,5,2
3,1568,15,1,1,0,0,5.000000000000001,128,3,-1.2,7,2
0,1569,50,0,8,2,0.6000000000000008,6.000000000000007,327,0,1,6,8
1,1569,50,0,10,0,1.7999999999999967,17.999999999999964,981,0,1,6,10
2,1569,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,6,8
3,1569,50,0,8,3,0.6000000000000006,6.000000000000006,381,0,1,5,8
0,1570,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,10,8
1,1570,50,0,8,0,0.5999999999999966,5.999999999999966,849,2,0.8,8,8
2,1570,50,0,9,2,1.1999999999999975,11.999999999999975,645,0,1,7,9
3,1570,27,0,3,1,0,0,195,0,-1,7,3
0,1571,50,1,9,1,1.1999999999999995,17.999999999999993,483,0,2,9,10
1,1571,33,0,4,0,0,0,186,1,-1.2,6,4
2,1571,44,0,6,0,0,0,384,2,-1.2,7,6
3,1571,15,0,1,0,0,0,81,2,-1.2,7,1
0,1572,45,0,6,0,0,0,348,1,-1.2,6,6
1,1572,50,0,8,0,0.6,5.999999999999999,441,0,1,11,8
2,1572,9,0,0,0,0,0,36,0,-1,3,0
3,1572,33,0,4,0,0,0,156,4,-1.2,6,4
0,1573,50,0,8,1,0.6000000000000008,6.000000000000007,429,0,1,9,8
1,1573,50,0,7,0,0,0,501,0,0,11,7
2,1573,50,0,9,0,1.1999999999999968,11.999999999999968,705,0,1,9,9
3,1573,33,1,4,0,0,5.000000000000004,167,0,0,5,5
0,1574,50,0,11,0,2.399999999999998,23.99999999999998,717,1,2,6,11
1,1574,15,0,1,0,0,0,69,2,-1.2,7,1
2,1574,27,0,3,0,0,0,195,0,-1,8,3
3,1574,15,0,1,0,0,0,63,1,-1.2,7,1
0,1575,50,1,8,2,0.6000000000000009,12.000000000000009,363,0,2,8,9
1,1575,50,0,11,0,2.399999999999997,23.999999999999968,999,4,0.8,10,11
2,1575,50,0,9,2,1.1999999999999995,11.999999999999996,501,1,2,9,9
3,1575,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,315,0,1,7,7
0,1576,15,1,1,2,0,5.000000000000001,146,0,-1,7,2
1,1576,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,375,1,0.8,8,7
2,1576,33,1,4,0,0,5.000000000000002,203,0,0,6,5
3,1576,26,1,3,2,0,5.999999999999997,249,2,-1.2,8,4
0,1577,50,1,8,1,0.6,12.00000000000001,441,0,2,13,9
1,1577,50,0,8,0,0.6000000000000005,6.000000000000005,297,0,1,10,8
2,1577,50,0,10,0,1.7999999999999994,17.999999999999993,531,1,2,7,10
3,1577,50,0,8,0,0.6000000000000004,6.000000000000004,291,1,2,11,8
0,1578,50,1,7,4,3.6082248300317592e-16,6.000000000000003,381,0,2,10,8
1,1578,50,1,8,1,0.5999999999999973,11.999999999999972,723,0,2,10,9
2,1578,50,0,9,1,1.1999999999999995,11.999999999999996,417,0,1,11,9
3,1578,50,0,8,1,0.6000000000000008,6.000000000000007,303,0,1,14,8
0,1579,50,1,8,4,0.6,12.00000000000001,423,0,1,9,9
1,1579,50,0,10,1,1.799999999999998,17.99999999999998,699,1,0.8,10,10
2,1579,50,0,8,2,0.5999999999999998,5.999999999999997,429,0,1,9,8
3,1579,50,0,8,1,0.6000000000000009,6.000000000000008,285,0,1,9,8
0,1580,50,1,8,3,0.6000000000000003,12.000000000000002,429,0,2,10,9
1,1580,50,0,9,0,1.1999999999999966,11.999999999999966,1011,4,0.8,9,9
2,1580,50,0,10,0,1.7999999999999985,17.999999999999982,597,1,2,9,10
3,1580,39,1,5,0,0,5.000000000000004,188,0,0,7,6
0,1581,50,0,10,1,1.799999999999999,17.99999999999999,555,0,1,5,10
1,1581,21,1,2,1,0,5.000000000000001,143,0,0,5,3
2,1581,27,0,3,0,0,0,141,2,-1.2,8,3
3,1581,15,0,3,0,1.2,11.999999999999998,57,2,-1.2,5,3
0,1582,50,0,11,0,2.399999999999998,23.99999999999998,771,0,1,7,11
1,1582,9,0,0,0,0,0,36,0,-1,6,0
2,1582,15,1,1,0,0,5.000000000000002,68,0,0,7,2
3,1582,9,1,0,0,0,5.000000000000001,59,3,-1.2,3,1
0,1583,50,1,8,1,0.6,12.00000000000001,411,0,2,13,9
1,1583,45,0,6,0,0,0,282,0,-1,7,6
2,1583,50,0,8,0,0.6000000000000001,6.000000000000001,393,3,0.8,11,8
3,1583,27,0,3,0,0,0,153,2,-1.2,7,3
0,1584,50,0,8,1,0.6000000000000005,6.000000000000005,369,0,1,10,8
1,1584,50,1,8,0,0.5999999999999971,11.99999999999997,777,4,0.8,7,9
2,1584,50,0,9,1,1.1999999999999995,11.999999999999996,381,0,1,8,9
3,1584,39,0,5,1,0,0,279,0,-1,7,5
0,1585,50,0,8,1,0.6000000000000001,6.000000000000001,381,2,0.8,10,8
1,1585,38,1,5,0,0,5.999999999999989,387,4,-1.2,9,6
2,1585,39,1,5,1,0,5.000000000000004,242,0,0,8,6
3,1585,21,1,3,0,0.6,11.999999999999998,101,0,0,5,4
0,1586,50,0,8,2,0.6000000000000008,6.000000000000007,423,0,1,11,8
1,1586,50,0,9,0,1.1999999999999984,11.999999999999984,651,1,2,12,9
2,1586,50,0,10,0,1.7999999999999985,17.999999999999982,579,1,2,11,10
3,1586,33,0,4,2,0,0,228,0,-1,6,4
0,1587,50,0,8,1,0.6000000000000006,6.000000000000006,447,1,2,11,8
1,1587,50,0,9,0,1.1999999999999995,11.999999999999996,441,1,2,10,9
2,1587,50,0,10,0,1.7999999999999976,17.999999999999975,777,4,0.8,13,10
3,1587,21,0,2,0,0,0,114,1,-1.2,5,2
0,1588,50,1,7,3,4.718447854656915e-16,6.000000000000004,345,0,2,9,8
1,1588,50,0,9,0,1.199999999999997,11.99999999999997,777,0,1,8,9
2,1588,50,0,10,1,1.799999999999998,17.99999999999998,645,1,2,7,10
3,1588,38,0,5,1,0,0,291,0,-1,7,5
0,1589,50,0,8,1,0.6000000000000009,6.000000000000008,387,1,2,7,8
1,1589,50,0,9,0,1.1999999999999984,11.999999999999984,555,0,1,7,9
2,1589,50,0,8,1,0.6000000000000004,6.000000000000004,303,1,2,8,8
3,1589,50,0,8,0,0.6000000000000005,6.000000000000005,267,0,1,6,8
0,1590,50,0,9,1,1.2000000000000002,12.000000000000002,459,0,1,10,9
1,1590,45,0,6,0,0,0,240,1,-1.2,8,6
2,1590,50,0,9,0,1.199999999999998,11.99999999999998,567,2,0.8,13,9
3,1590,9,1,0,0,0,5.000000000000001,41,0,0,4,1
0,1591,50,0,8,1,0.6000000000000008,6.000000000000007,357,0,1,9,8
1,1591,50,0,8,0,0.5999999999999995,5.999999999999995,459,0,1,9,8
2,1591,50,0,10,1,1.7999999999999972,17.99999999999997,861,4,0.8,9,10
3,1591,15,1,1,0,0,5.000000000000002,116,0,-1,7,2
0,1592,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,411,0,1,11,7
1,1592,50,0,10,0,1.7999999999999994,17.999999999999993,501,1,2,9,10
2,1592,50,0,9,3,1.1999999999999966,11.999999999999966,837,1,0.8,9,9
3,1592,45,0,6,0,0,0,210,2,-1.2,6,6
0,1593,50,0,8,4,0.6000000000000006,6.000000000000006,471,0,1,12,8
1,1593,50,0,11,1,2.3999999999999995,23.999999999999996,597,1,0.8,11,11
2,1593,50,0,9,1,1.1999999999999988,11.999999999999988,537,0,1,9,9
3,1593,50,0,8,2,0.6000000000000009,6.000000000000008,345,0,1,12,8
0,1594,33,1,4,0,0,5.000000000000004,185,0,0,6,5
1,1594,21,0,2,0,0,0,114,0,-1,5,2
2,1594,38,0,5,0,0,0,459,0,-1,9,5
3,1594,15,0,1,0,0,0,57,0,-1,5,1
0,1595,50,0,10,0,1.7999999999999994,17.999999999999993,519,1,2,6,10
1,1595,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,1595,33,0,4,0,0,0,258,2,-1.2,6,4
3,1595,21,1,2,0,0,5.000000000000001,101,0,0,5,3
0,1596,50,0,9,3,1.2000000000000004,12.000000000000004,375,1,2,12,9
1,1596,32,0,5,1,0.6,5.999999999999999,384,0,-1,6,5
2,1596,45,1,6,0,0,5.000000000000004,215,0,0,7,7
3,1596,33,1,4,1,0,5.000000000000003,215,3,-1.2,6,5
0,1597,50,0,9,0,1.1999999999999993,11.999999999999991,561,2,0.8,9,9
1,1597,33,0,4,0,0,0,162,2,-1.2,7,4
2,1597,50,1,7,0,0,5.999999999999975,651,0,1,9,8
3,1597,9,1,0,0,0,5.000000000000001,59,0,-1,5,1
0,1598,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,363,1,0.8,11,7
1,1598,50,0,8,1,0.5999999999999981,5.9999999999999805,843,0,1,10,8
2,1598,33,0,4,0,0,0,222,0,-1,6,4
3,1598,27,0,3,4,0,0,189,4,-1.2,8,3
0,1599,50,0,9,1,1.1999999999999995,11.999999999999996,387,0,1,9,9
1,1599,21,0,2,0,0,0,108,2,-1.2,5,2
2,1599,44,0,6,1,0,0,534,4,-1.2,6,6
3,1599,27,1,3,0,0,5.000000000000003,158,0,0,6,4
0,1600,50,0,10,0,1.7999999999999998,17.999999999999996,435,1,2,8,10
1,1600,15,1,1,0,0,5.000000000000001,86,0,0,6,2
2,1600,38,0,5,0,0,0,327,4,-1.2,9,5
3,1600,33,1,4,0,0,5.000000000000002,191,3,-1.2,6,5
0,1601,50,1,8,3,0.6000000000000003,12.000000000000002,495,4,0.8,10,9
1,1601,50,1,9,0,1.199999999999998,17.99999999999998,771,4,0.8,10,10
2,1601,50,0,8,1,0.5999999999999995,5.999999999999995,441,0,1,11,8
3,1601,39,0,5,3,0,0,249,4,-1.2,9,5
0,1602,45,0,6,1,0,0,288,2,-1.2,6,6
1,1602,50,0,9,0,1.1999999999999964,11.999999999999964,836.9999999999999,2,0.8,11,9
2,1602,33,0,4,1,0,0,222,0,-1,5,4
3,1602,39,0,5,1,0,0,255,2,-1.2,10,5
0,1603,50,0,8,2,0.6000000000000009,6.000000000000008,351,1,2,8,8
1,1603,50,0,8,0,0.5999999999999981,5.9999999999999805,615,0,1,9,8
2,1603,9,0,0,1,0,0,42,0,-1,6,0
3,1603,26,1,3,0,0,5.999999999999997,303,4,-1.2,7,4
0,1604,50,0,9,1,1.2,11.999999999999998,495,1,2,10,9
1,1604,27,0,3,0,0,0,99,0,-1,7,3
2,1604,50,1,7,0,2.775557561562892e-17,5.999999999999999,387,0,2,10,8
3,1604,33,1,4,0,0,5.000000000000003,209,3,-1.2,6,5
0,1605,45,0,6,0,0,0,318,2,-1.2,7,6
1,1605,21,0,2,0,0,0,126,1,-1.2,5,2
2,1605,33,0,4,0,0,0,270,2,-1.2,7,4
3,1605,15,1,1,0,0,5.000000000000002,86,0,-1,7,2
0,1606,33,1,4,1,0,5.000000000000005,179,0,0,6,5
1,1606,50,0,7,0,0,0,693,1,-0.2,8,7
2,1606,32,1,4,2,0,5.999999999999995,282,0,0,5,5
3,1606,45,0,6,0,0,0,258,4,-1.2,7,6
0,1607,45,0,6,0,0,0,312,2,-1.2,6,6
1,1607,9,0,0,0,0,0,36,0,-1,4,0
2,1607,27,0,3,0,0,0,207,2,-1.2,8,3
3,1607,21,0,2,0,0,0,96,4,-1.2,5,2
0,1608,33,0,4,1,0,0,216,2,-1.2,6,4
1,1608,21,1,2,1,0,5.000000000000002,107,4,-1.2,5,3
2,1608,27,0,3,0,0,0,159,4,-1.2,7,3
3,1608,15,1,2,0,0.6,11.999999999999998,86,0,0,6,3
0,1609,39,0,6,3,0.6,5.999999999999999,321,0,-1,9,6
1,1609,50,1,8,0,0.5999999999999993,11.999999999999991,543,2,0.8,10,9
2,1609,50,0,7,3,0,0,567,0,0,10,7
3,1609,50,0,8,0,0.6000000000000005,6.000000000000005,315,1,0.8,12,8
0,1610,50,0,9,2,1.2000000000000004,12.000000000000004,435,1,2,9,9
1,1610,44,0,6,2,0,0,456,4,-1.2,6,6
2,1610,15,0,1,1,0,0,99,0,-1,6,1
3,1610,26,1,3,2,0,5.999999999999993,273,4,-1.2,8,4
0,1611,9,1,0,0,0,5.000000000000001,65,0,-1,7,1
1,1611,26,0,3,0,0,0,177,1,-1.2,7,3
2,1611,20,0,2,0,0,0,168,4,-1.2,7,2
3,1611,27,0,3,1,0,0,153,2,-1.2,9,3
0,1612,45,0,6,0,0,0,354,2,-1.2,6,6
1,1612,9,0,0,0,0,0,36,2,-1.2,6,0
2,1612,26,0,3,0,0,0,219,2,-1.2,7,3
3,1612,15,0,1,0,0,0,81,4,-1.2,8,1
0,1613,50,1,10,0,1.7999999999999985,23.999999999999982,669,0,2,7,11
1,1613,27,1,3,0,0,5.000000000000001,218,4,-1.2,10,4
2,1613,39,0,5,0,0,0,201,3,-1.2,7,5
3,1613,21,0,2,0,0,0,120,0,-1,5,2
0,1614,50,0,12,0,2.999999999999998,29.99999999999997,801,1,2,8,12
1,1614,15,1,1,0,0,5.000000000000002,68,0,0,5,2
2,1614,21,0,2,0,0,0,120,0,-1,5,2
3,1614,15,0,1,0,0,0,63,1,-1.2,6,1
0,1615,50,0,8,2,0.6000000000000004,6.000000000000004,471,0,1,7,8
1,1615,50,0,10,0,1.799999999999998,17.99999999999998,675,2,0.8,9,10
2,1615,50,0,8,1,0.6000000000000004,6.000000000000004,327,1,2,8,8
3,1615,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,7,7
0,1616,45,0,6,1,0,0,300,0,-1,6,6
1,1616,27,0,4,0,0.6,5.999999999999999,141,3,-1.2,8,4
2,1616,50,0,8,1,0.5999999999999971,5.999999999999971,843,3,0.8,8,8
3,1616,39,1,5,0,0,5.000000000000004,278,0,0,8,6
0,1617,21,0,2,0,0,0,138,2,-1.2,5,2
1,1617,9,0,0,0,0,0,36,0,-1,6,0
2,1617,15,0,1,0,0,0,81,2,-1.2,6,1
3,1617,9,1,0,0,0,5.000000000000001,65,3,-1.2,4,1
0,1618,50,0,8,0,0.5999999999999998,5.999999999999997,489,2,0.8,8,8
1,1618,39,0,5,1,0,0,309,3,-1.2,8,5
2,1618,39,1,5,0,0,5.000000000000006,260,0,0,8,6
3,1618,33,1,4,0,0,5.000000000000004,185,0,0,6,5
0,1619,50,0,11,0,2.3999999999999977,23.99999999999997,951,0,1,6,11
1,1619,15,1,1,0,0,5.000000000000002,80,0,0,5,2
2,1619,21,0,2,0,0,0,132,3,-1.2,5,2
3,1619,15,1,1,0,0,5.000000000000002,98,3,-1.2,7,2
0,1620,50,0,11,0,2.3999999999999986,23.999999999999982,669,1,2,7,11
1,1620,15,0,1,0,0,0,57,2,-1.2,7,1
2,1620,21,0,2,0,0,0,114,2,-1.2,5,2
3,1620,15,1,1,0,0,5.000000000000002,98,3,-1.2,8,2
0,1621,50,0,9,0,1.1999999999999995,11.999999999999996,495,0,1,7,9
1,1621,15,1,1,0,0,5.000000000000001,98,0,0,7,2
2,1621,27,1,3,0,0,5.000000000000001,194,0,0,8,4
3,1621,15,1,1,0,0,5.000000000000002,92,3,-1.2,7,2
0,1622,50,0,11,0,2.399999999999997,23.99999999999997,831,0,1,7,11
1,1622,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,1622,21,0,2,0,0,0,114,2,-1.2,5,2
3,1622,9,1,0,0,0,5.000000000000001,77,3,-1.2,5,1
0,1623,50,1,11,0,2.399999999999998,29.999999999999982,747,0,2,7,12
1,1623,15,0,1,0,0,0,81,2,-1.2,6,1
2,1623,21,0,2,0,0,0,132,2,-1.2,5,2
3,1623,15,1,1,0,0,5.000000000000001,62,0,0,7,2
0,1624,45,0,6,3,0,0,324,0,-1,5,6
1,1624,50,0,10,0,1.7999999999999965,17.99999999999996,1035,2,0.8,11,10
2,1624,50,0,8,2,0.5999999999999998,5.999999999999997,477,3,0.8,10,8
3,1624,45,0,6,1,0,0,276,0,-1,6,6
0,1625,50,0,8,0,0.6000000000000005,6.000000000000005,393,0,1,13,8
1,1625,9,0,0,0,0,0,36,0,-1,5,0
2,1625,50,0,8,0,0.5999999999999989,5.9999999999999885,531,3,0.8,11,8
3,1625,39,0,5,0,0,0,171,0,-1,7,5
0,1626,44,0,6,0,0,0,444,2,-1.2,6,6
1,1626,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,1626,15,0,1,0,0,0,69,2,-1.2,7,1
3,1626,9,1,0,0,0,5.000000000000001,65,3,-1.2,5,1
0,1627,50,0,8,3,0.6000000000000011,6.000000000000011,393,0,1,12,8
1,1627,50,0,7,1,0,0,465,2,-0.2,10,7
2,1627,50,0,9,1,1.1999999999999993,11.999999999999991,465,4,0.8,12,9
3,1627,45,1,7,2,0.6,11.999999999999998,245,0,0,7,8
0,1628,50,1,9,0,1.199999999999999,17.99999999999999,513,0,2,6,10
1,1628,9,0,0,0,0,0,36,0,-1,6,0
2,1628,15,0,1,0,0,0,69,2,-1.2,7,1
3,1628,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,1629,50,1,8,2,0.6000000000000006,12.000000000000004,435,0,2,11,9
1,1629,50,0,9,0,1.1999999999999993,11.999999999999991,435,0,1,9,9
2,1629,50,1,8,1,0.5999999999999989,11.999999999999988,489,0,2,9,9
3,1629,50,0,8,1,0.6000000000000004,6.000000000000004,255,1,2,10,8
0,1630,50,0,9,1,1.2000000000000004,12.000000000000004,501,0,1,10,9
1,1630,45,0,6,1,0,0,246,0,-1,7,6
2,1630,50,0,8,0,0.5999999999999993,5.999999999999993,483,3,0.8,10,8
3,1630,39,0,5,0,0,0,201,0,-1,8,5
0,1631,50,0,7,0,0,0,513,2,-0.2,7,7
1,1631,20,0,2,0,0,0,179.99999999999997,0,-1,9,2
2,1631,27,0,3,0,0,0,171,2,-1.2,6,3
3,1631,21,1,2,1,0,5.000000000000002,125,3,-1.2,5,3
0,1632,21,0,2,2,0,0,204,0,-1,5,2
1,1632,33,1,4,0,0,5.000000000000001,269,4,-1.2,6,5
2,1632,27,1,3,0,0,5.000000000000002,194,4,-1.2,8,4
3,1632,50,0,8,1,0.5999999999999991,6,525,0,1,10,8
0,1633,39,0,5,0,0,0,243,2,-1.2,7,5
1,1633,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,1633,27,0,3,0,0,0,195,2,-1.2,9,3
3,1633,15,1,1,0,0,5.000000000000001,86,3,-1.2,7,2
0,1634,50,0,12,0,2.9999999999999973,29.99999999999997,1041,0,1,7,12
1,1634,9,0,0,0,0,0,36,0,-1,5,0
2,1634,15,0,1,0,0,0,63,3,-1.2,7,1
3,1634,9,1,0,0,0,5.000000000000001,53,3,-1.2,4,1
0,1635,27,0,3,0,0,0,225,2,-1.2,7,3
1,1635,9,1,0,0,0,5.000000000000001,41,0,0,4,1
2,1635,15,0,1,0,0,0,81,2,-1.2,7,1
3,1635,9,1,0,0,0,5.000000000000001,71,3,-1.2,4,1
0,1636,50,0,8,2,0.6000000000000008,6.000000000000007,423,0,1,11,8
1,1636,50,0,9,0,1.1999999999999975,11.999999999999975,717,0,1,12,9
2,1636,50,0,10,1,1.7999999999999976,17.999999999999975,657,0,1,9,10
3,1636,45,0,6,1,0,0,228,0,-1,6,6
0,1637,39,1,5,2,0,5.000000000000005,272,0,-1,10,6
1,1637,50,0,10,0,1.7999999999999972,17.99999999999997,945,0,1,8,10
2,1637,50,1,7,2,0,5.9999999999999885,525,0,1,8,8
3,1637,39,0,5,1,0,0,231,0,-1,10,5
0,1638,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,375,0,1,10,7
1,1638,50,0,8,0,0.6,6,657,0,1,8,8
2,1638,50,0,10,1,1.799999999999998,17.99999999999998,681,0,1,11,10
3,1638,33,0,4,0,0,0,156,4,-1.2,6,4
0,1639,50,0,8,2,0.6000000000000011,6.000000000000011,495,1,2,10,8
1,1639,50,0,8,0,0.6000000000000003,6.000000000000003,363,0,1,8,8
2,1639,50,0,9,0,1.1999999999999984,11.999999999999984,573,0,1,7,9
3,1639,50,0,8,0,0.6,6,273,0,1,8,8
0,1640,50,0,9,0,1.2000000000000002,12.000000000000002,435,1,2,10,9
1,1640,27,1,3,0,0,5.000000000000004,164,0,0,5,4
2,1640,44,0,6,0,0,0,654,2,-1.2,7,6
3,1640,9,0,0,1,0,0,42,1,-1.2,6,0
0,1641,50,0,8,3,0.6000000000000008,6.000000000000007,471,0,1,9,8
1,1641,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,9,8
2,1641,50,1,8,0,0.6000000000000005,12.000000000000004,315,0,2,7,9
3,1641,50,0,8,0,0.6000000000000004,6.000000000000004,279,1,2,9,8
0,1642,50,0,8,0,0.6000000000000004,6.000000000000004,339,1,2,9,8
1,1642,50,0,9,0,1.2000000000000006,12.000000000000004,375,0,1,8,9
2,1642,50,0,10,0,1.7999999999999967,17.999999999999964,777,0,1,9,10
3,1642,39,0,5,0,0,0,219,0,-1,6,5
0,1643,15,0,1,1,0,0,105,0,-1,7,1
1,1643,33,0,4,0,0,0,222,1,-1.2,6,4
2,1643,21,0,2,0,0,0,108,0,-1,5,2
3,1643,33,0,4,0,0,0,186,2,-1.2,7,4
0,1644,50,0,9,1,1.1999999999999995,11.999999999999996,453,0,1,10,9
1,1644,27,0,3,0,0,0,141,2,-1.2,7,3
2,1644,44,0,6,0,0,0,606,2,-1.2,7,6
3,1644,9,0,0,0,0,0,36,0,-1,3,0
0,1645,50,0,7,0,0,0,447,2,-0.2,8,7
1,1645,15,0,1,0,0,0,69,2,-1.2,6,1
2,1645,27,1,3,0,0,5.000000000000003,140,0,0,8,4
3,1645,15,1,1,0,0,5.000000000000002,92,3,-1.2,7,2
0,1646,39,2,5,0,0,11.000000000000004,314,2,-1.2,10,7
1,1646,21,0,2,0,0,0,102,0,-1,5,2
2,1646,45,0,6,0,0,0,354,0,-1,7,6
3,1646,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,303,0,1,8,7
0,1647,50,1,8,1,0.6000000000000006,12.000000000000004,423,0,1,10,9
1,1647,50,0,8,0,0.5999999999999984,5.999999999999984,561,2,0.8,9,8
2,1647,50,0,8,0,0.6000000000000003,6.000000000000003,405,0,1,10,8
3,1647,50,0,8,2,0.6000000000000004,6.000000000000004,303,1,2,10,8
0,1648,27,0,3,0,0,0,189,2,-1.2,7,3
1,1648,9,0,0,0,0,0,36,2,-1.2,6,0
2,1648,15,0,1,0,0,0,63,2,-1.2,8,1
3,1648,9,1,0,0,0,5.000000000000001,59,3,-1.2,5,1
0,1649,45,1,6,5,0,5.000000000000006,389,0,-1,7,7
1,1649,50,0,10,2,1.7999999999999994,17.999999999999993,633,2,0.8,10,10
2,1649,50,1,8,1,0.5999999999999989,11.999999999999988,573,2,0.8,10,9
3,1649,50,1,7,2,8.049116928532385e-16,6.000000000000007,297,0,2,10,8
0,1650,50,0,11,1,2.3999999999999986,23.999999999999982,633,0,1,7,11
1,1650,15,0,1,0,0,0,51,2,-1.2,6,1
2,1650,15,1,1,0,0,5.000000000000002,80,0,0,7,2
3,1650,15,2,1,0,0,11,110,0,0,7,3
0,1651,9,1,0,1,0,5.000000000000001,47,0,0,4,1
1,1651,26,0,3,0,0,0,201,1,-1.2,7,3
2,1651,15,1,1,0,0,5.000000000000002,92,4,-1.2,7,2
3,1651,27,0,3,1,0,0,207,2,-1.2,8,3
0,1652,50,0,8,4,0.6,6,483,0,1,9,8
1,1652,50,0,11,0,2.399999999999998,23.99999999999998,795,0,1,10,11
2,1652,50,1,8,2,0.6000000000000001,12.000000000000002,393,0,2,10,9
3,1652,50,0,8,0,0.6000000000000009,6.000000000000008,345,0,1,11,8
0,1653,9,2,0,0,0,11,83,2,-1.2,5,2
1,1653,9,0,0,0,0,0,36,3,-1.2,6,0
2,1653,21,0,2,0,0,0,132,0,-1,5,2
3,1653,21,1,2,0,0,5.000000000000002,125,2,-1.2,5,3
0,1654,50,0,10,0,1.7999999999999998,17.999999999999996,507,1,0.8,11,10
1,1654,27,1,3,0,0,5.000000000000003,164,4,-1.2,8,4
2,1654,50,0,8,0,0.5999999999999989,5.9999999999999885,513,2,0.8,7,8
3,1654,21,0,2,0,0,0,108,0,-1,5,2
0,1655,50,0,8,0,0.6000000000000005,6.000000000000005,381,2,0.8,10,8
1,1655,20,1,2,0,0,5.999999999999997,156,0,0,8,3
2,1655,33,0,4,0,0,0,144,0,-1,5,4
3,1655,9,1,0,1,0,5.000000000000001,59,0,-1,7,1
0,1656,50,0,8,1,0.6,6,447,0,1,9,8
1,1656,50,0,8,0,0.6,6,339,0,1,11,8
2,1656,50,0,9,0,1.1999999999999975,11.999999999999975,669,0,1,9,9
3,1656,33,0,4,0,0,0,180,0,-1,5,4
0,1657,21,0,2,0,0,0,126,0,-1,5,2
1,1657,32,0,4,0,0,0,318,1,-1.2,6,4
2,1657,9,1,0,1,0,5.000000000000001,47,0,0,3,1
3,1657,15,0,1,0,0,0,69,2,-1.2,8,1
0,1658,50,0,9,0,1.2000000000000002,12.000000000000002,429,0,1,7,9
1,1658,9,0,0,0,0,0,36,2,-1.2,7,0
2,1658,21,0,2,0,0,0,156,0,-1,5,2
3,1658,15,0,1,0,0,0,69,1,-1.2,7,1
0,1659,33,0,4,1,0,0,240,2,-1.2,6,4
1,1659,9,0,1,0,0.6,5.999999999999999,36,1,-1.2,7,1
2,1659,27,0,3,0,0,0,147,0,-1,5,3
3,1659,15,1,1,0,0,5.000000000000001,104,3,-1.2,7,2
0,1660,21,1,2,1,0,5.000000000000003,149,0,0,5,3
1,1660,50,0,9,0,1.1999999999999975,11.999999999999975,741,1,2,9,9
2,1660,33,0,4,1,0,0,228,0,-1,6,4
3,1660,27,1,3,1,0,5.000000000000005,212,2,-1.2,7,4
0,1661,9,0,0,1,0,0,42,0,-1,4,0
1,1661,20,1,2,0,0,5.999999999999997,180,2,-1.2,9,3
2,1661,26,0,3,1,0,0,207,0,-1,7,3
3,1661,15,0,1,0,0,0,63,4,-1.2,7,1
0,1662,21,0,2,2,0,0,126,2,-1.2,5,2
1,1662,44,0,6,0,0,0,528,1,-1.2,6,6
2,1662,9,0,0,0,0,0,36,0,-1,5,0
3,1662,21,0,2,0,0,0,102,4,-1.2,5,2
0,1663,50,0,9,0,1.2000000000000006,12.000000000000004,369,1,2,9,9
1,1663,27,0,3,0,0,0,183,2,-1.2,6,3
2,1663,39,0,5,1,0,0,291,0,-1,10,5
3,1663,15,1,1,0,0,5.000000000000002,74,0,0,7,2
0,1664,21,0,2,2,0,0,120,0,-1,5,2
1,1664,27,0,3,0,0,0,117,2,-1.2,7,3
2,1664,44,0,6,0,0,0,486,0,-1,7,6
3,1664,15,1,2,1,0.6,11.999999999999998,98,0,0,7,3
0,1665,50,1,8,2,0.6,12.00000000000001,447,0,2,10,9
1,1665,50,0,10,0,1.7999999999999976,17.999999999999975,669,1,0.8,7,10
2,1665,50,0,8,1,0.6000000000000008,6.000000000000007,381,3,1.5,9,8
3,1665,50,0,8,1,0.6000000000000006,6.000000000000006,297,0,1,10,8
0,1666,50,0,8,4,0.6000000000000009,6.000000000000008,429,0,1,10,8
1,1666,50,0,10,0,1.799999999999999,17.99999999999999,543,0,1,8,10
2,1666,50,1,10,1,1.7999999999999976,23.99999999999997,957,0,2,10,11
3,1666,50,1,8,1,0.6000000000000005,12.000000000000004,291,0,2,9,9
0,1667,27,1,3,3,0,5.000000000000001,224,0,0,6,4
1,1667,50,1,7,1,0,5.9999999999999885,585,0,1,10,8
2,1667,50,0,9,0,1.1999999999999995,11.999999999999996,441,0,1,9,9
3,1667,39,1,5,1,0,5.000000000000002,224,0,0,8,6
0,1668,50,0,9,0,1.2000000000000008,12.000000000000009,405,1,2,11,9
1,1668,27,0,3,1,0,0,189,3,-1.2,9,3
2,1668,50,0,8,0,0.5999999999999989,5.9999999999999885,555,3,0.8,10,8
3,1668,45,0,6,0,0,0,270,0,-1,6,6
0,1669,50,0,9,1,1.2000000000000004,12.000000000000004,369,1,2,7,9
1,1669,21,1,2,0,0,5.000000000000001,173,4,-1.2,5,3
2,1669,27,0,3,0,0,0,135,0,-1,7,3
3,1669,15,1,2,0,0.6,11.999999999999998,86,0,0,8,3
0,1670,50,1,7,3,5.828670879282072e-16,6.000000000000005,435,0,2,8,8
1,1670,50,0,11,1,2.3999999999999977,23.99999999999997,705,1,2,11,11
2,1670,50,0,8,1,0.6000000000000008,6.000000000000007,375,0,1,10,8
3,1670,45,0,7,1,0.6,5.999999999999999,264,0,-1,6,7
0,1671,38,0,5,0,0,0,345,2,-1.2,7,5
1,1671,9,0,0,0,0,0,36,0,-1,6,0
2,1671,27,0,3,0,0,0,171,2,-1.2,6,3
3,1671,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,1672,50,0,8,1,0.6000000000000006,6.000000000000006,393,0,1,10,8
1,1672,50,1,8,0,0.5999999999999984,11.999999999999984,597,4,0.8,8,9
2,1672,50,0,8,1,0.6000000000000005,6.000000000000005,369,0,1,10,8
3,1672,39,0,6,0,0.6,5.999999999999999,213,0,-1,8,6
0,1673,33,0,4,1,0,0,216,0,-1,5,4
1,1673,33,0,4,0,0,0,162,2,-1.2,7,4
2,1673,50,1,10,0,1.799999999999999,23.99999999999999,597,0,2,8,11
3,1673,21,1,2,0,0,5.000000000000002,119,0,-1,5,3
0,1674,50,0,8,3,0.6000000000000008,6.000000000000007,399,0,1,8,8
1,1674,50,0,9,1,1.199999999999999,11.99999999999999,513,0,1,6,9
2,1674,50,0,8,1,0.6000000000000003,6.000000000000003,351,0,1,7,8
3,1674,50,0,8,3,0.6000000000000003,6.000000000000003,321,0,1,8,8
0,1675,50,0,7,1,0,0,459,2,-0.2,7,7
1,1675,26,0,3,0,0,0,237,0,-1,8,3
2,1675,33,0,4,0,0,0,162,2,-1.2,6,4
3,1675,27,1,3,1,0,5.000000000000002,152,3,-1.2,10,4
0,1676,50,0,10,0,1.799999999999998,17.99999999999998,633,0,1,6,10
1,1676,9,0,0,0,0,0,36,0,-1,5,0
2,1676,15,0,1,0,0,0,75,2,-1.2,7,1
3,1676,9,1,0,0,0,5.000000000000001,47,3,-1.2,4,1
0,1677,50,0,8,1,0.6,6,363,0,1,11,8
1,1677,38,1,5,0,0,5.9999999999999885,477,4,-1.2,8,6
2,1677,45,0,6,0,0,0,216,0,-1,7,6
3,1677,21,0,2,1,0,0,120,0,-1,5,2
0,1678,45,0,6,1,0,0,306,0,-1,5,6
1,1678,15,0,1,0,0,0,69,2,-1.2,6,1
2,1678,50,0,8,0,0.5999999999999971,5.999999999999971,813,0,1,9,8
3,1678,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,285,0,1,9,7
0,1679,50,1,8,4,0.6000000000000008,12.000000000000004,477,0,2,11,9
1,1679,50,0,9,1,1.1999999999999975,11.999999999999975,831,1,0.8,9,9
2,1679,50,0,10,1,1.7999999999999972,17.99999999999997,657,1,2,8,10
3,1679,50,1,7,2,5.828670879282072e-16,6.000000000000005,345,0,2,8,8
0,1680,27,1,3,1,0,5.000000000000003,182,0,0,6,4
1,1680,44,0,6,1,0,0,456,0,-1,6,6
2,1680,50,1,10,0,1.799999999999999,23.99999999999999,567,0,2,10,11
3,1680,33,0,4,1,0,0,192,0,-1,6,4
0,1681,50,0,8,3,0.6000000000000002,6.000000000000002,381,0,1,5,8
1,1681,50,0,10,1,1.799999999999998,17.99999999999998,639,1,2,8,10
2,1681,50,1,9,2,1.1999999999999984,17.999999999999982,537,0,2,7,10
3,1681,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,9,8
0,1682,33,0,4,1,0,0,222,1,-1.2,6,4
1,1682,50,0,8,0,0.5999999999999993,5.999999999999993,513,1,0.8,8,8
2,1682,15,0,1,1,0,0,93,0,-1,6,1
3,1682,21,1,2,2,0,5.000000000000001,149,4,-1.2,5,3
0,1683,50,0,9,3,1.1999999999999995,11.999999999999996,525,0,1,8,9
1,1683,33,1,4,1,0,5.000000000000004,185,4,-1.2,6,5
2,1683,39,0,5,0,0,0,273,2,-1.2,8,5
3,1683,27,0,4,1,0.6,5.999999999999999,141,0,-1,5,4
0,1684,39,1,5,1,0,5.000000000000006,254,0,-1,11,6
1,1684,50,1,8,1,0.5999999999999996,11.999999999999996,453,2,0.8,11,9
2,1684,50,0,8,1,0.5999999999999995,5.999999999999995,513,0,1,12,8
3,1684,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,11,8
0,1685,50,1,7,3,8.049116928532385e-16,6.000000000000007,471,0,1,10,8
1,1685,50,0,9,0,1.199999999999998,11.99999999999998,555,0,1,11,9
2,1685,50,0,8,3,0.6000000000000008,6.000000000000007,339,4,1.5,10,8
3,1685,50,0,10,2,1.8000000000000007,18.000000000000007,381,4,0.8,12,10
0,1686,50,0,8,1,0.6000000000000005,6.000000000000005,441,2,0.8,11,8
1,1686,39,1,5,0,0,5.000000000000004,260,4,-1.2,10,6
2,1686,45,0,6,0,0,0,294,2,-1.2,7,6
3,1686,27,0,3,0,0,0,141,0,-1,7,3
0,1687,21,1,2,1,0,5.000000000000003,143,0,0,5,3
1,1687,27,0,3,0,0,0,141,2,-1.2,7,3
2,1687,32,0,4,0,0,0,276,0,-1,6,4
3,1687,15,0,2,0,0.6,5.999999999999999,81,1,-1.2,7,2
0,1688,50,0,8,1,0.6000000000000004,6.000000000000004,315,1,2,10,8
1,1688,50,0,8,0,0.5999999999999982,5.999999999999981,765,1,2,9,8
2,1688,21,0,2,1,0,0,156,2,-1.2,5,2
3,1688,21,1,2,2,0,5.000000000000002,107,4,-1.2,5,3
0,1689,50,0,8,2,0.6000000000000009,6.000000000000008,381,0,1,10,8
1,1689,44,0,6,0,0,0,474,2,-1.2,6,6
2,1689,50,1,8,0,0.6000000000000003,12.000000000000002,363,0,2,10,9
3,1689,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,243,0,1,8,7
0,1690,50,0,8,1,0.6000000000000005,6.000000000000005,375,2,0.8,10,8
1,1690,32,1,4,0,0,5.999999999999997,228,0,0,6,5
2,1690,39,0,5,0,0,0,201,2,-1.2,10,5
3,1690,21,1,2,1,0,5.000000000000002,113,0,0,5,3
0,1691,50,0,9,4,1.2,11.999999999999998,495,1,0.8,10,9
1,1691,38,0,5,1,0,0,369,0,-1,8,5
2,1691,50,0,9,0,1.1999999999999984,11.999999999999984,675,2,0.8,7,9
3,1691,39,0,5,2,0,0,255,0,-1,9,5
0,1692,9,1,0,0,0,5.000000000000001,41,0,0,3,1
1,1692,21,0,2,0,0,0,96,4,-1.2,5,2
2,1692,39,0,5,0,0,0,267,0,-1,8,5
3,1692,9,1,0,0,0,5.000000000000001,65,2,-1.2,5,1
0,1693,50,0,8,2,0.6000000000000006,6.000000000000006,381,0,1,10,8
1,1693,50,0,8,0,0.6000000000000002,6.000000000000002,399,0,1,13,8
2,1693,50,0,9,1,1.1999999999999986,11.999999999999986,543,0,1,11,9
3,1693,39,1,5,0,0,5.000000000000002,260,0,-1,10,6
0,1694,50,0,9,0,1.1999999999999993,11.999999999999991,573,1,0.8,11,9
1,1694,33,1,4,1,0,5.000000000000005,191,0,0,6,5
2,1694,50,0,8,0,0.5999999999999993,5.999999999999993,471,3,0.8,9,8
3,1694,15,0,2,0,0.6,5.999999999999999,75,2,-1.2,6,2
0,1695,50,0,8,4,0.6000000000000003,6.000000000000003,489,0,1,13,8
1,1695,50,0,8,3,0.5999999999999991,6,525,0,1,9,8
2,1695,50,0,8,1,0.6,6,369,0,1,11,8
3,1695,50,0,11,4,2.3999999999999995,23.999999999999996,495,0,1,11,11
0,1696,50,0,11,0,2.3999999999999995,23.999999999999996,471,1,2,10,11
1,1696,33,1,4,1,0,5.000000000000001,197,4,-1.2,6,5
2,1696,45,0,6,1,0,0,252,2,-1.2,6,6
3,1696,33,0,4,1,0,0,204,1,-1.2,6,4
0,1697,50,0,7,0,0,0,543,2,-0.2,7,7
1,1697,15,0,1,0,0,0,81,1,-1.2,7,1
2,1697,21,0,2,0,0,0,120,2,-1.2,5,2
3,1697,15,1,1,0,0,5.000000000000001,86,3,-1.2,7,2
0,1698,45,1,6,0,0,5.000000000000005,293,0,0,7,7
1,1698,32,1,4,0,0,5.999999999999998,252,4,-1.2,6,5
2,1698,50,0,8,0,0.6000000000000003,6.000000000000003,357,0,1,11,8
3,1698,21,0,2,0,0,0,90,0,-1,5,2
0,1699,50,0,11,1,2.3999999999999986,23.999999999999982,639,1,2,7,11
1,1699,21,0,2,0,0,0,96,0,-1,5,2
2,1699,33,0,4,0,0,0,198,2,-1.2,6,4
3,1699,21,1,2,0,0,5.000000000000002,113,3,-1.2,5,3
0,1700,39,0,5,1,0,0,255,2,-1.2,8,5
1,1700,27,1,3,0,0,5,194,0,0,8,4
2,1700,33,1,4,0,0,5.000000000000001,197,0,0,6,5
3,1700,27,1,3,0,0,5.000000000000002,164,3,-1.2,7,4
0,1701,9,1,0,1,0,5.000000000000001,71,0,-1,6,1
1,1701,32,1,4,0,0,6,390,2,-1.2,6,5
2,1701,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,339,0,1,8,7
3,1701,20,1,2,2,0,5.999999999999997,210,2,-1.2,8,3
0,1702,50,0,10,1,1.7999999999999998,17.999999999999996,489,0,1,9,10
1,1702,21,0,2,0,0,0,102,0,-1,5,2
2,1702,45,0,6,0,0,0,264,2,-1.2,6,6
3,1702,27,1,3,0,0,5.000000000000002,152,3,-1.2,8,4
0,1703,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,7,8
1,1703,50,1,10,0,1.7999999999999967,23.999999999999968,837,0,2,7,11
2,1703,50,1,9,1,1.2000000000000002,18,339,0,2,7,10
3,1703,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,267,2,0.8,7,7
0,1704,45,1,6,4,0,5.000000000000006,371,0,0,7,7
1,1704,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,411,4,0.8,9,7
2,1704,50,0,12,0,2.999999999999997,29.999999999999968,1059,0,1,10,12
3,1704,45,0,6,0,0,0,270,4,-1.2,6,6
0,1705,21,0,2,1,0,0,138,0,-1,5,2
1,1705,26,1,3,0,0,5.999999999999997,255,2,-1.2,8,4
2,1705,39,0,5,1,0,0,231,0,-1,8,5
3,1705,21,1,2,1,0,5.000000000000002,149,0,-1,5,3
0,1706,50,0,10,0,1.799999999999999,17.99999999999999,513,1,2,7,10
1,1706,26,0,3,0,0,0,225,2,-1.2,7,3
2,1706,45,0,6,1,0,0,330,2,-1.2,6,6
3,1706,21,0,2,0,0,0,78,1,-1.2,5,2
0,1707,50,0,11,0,2.399999999999999,23.99999999999999,645,0,1,8,11
1,1707,27,0,3,0,0,0,135,2,-1.2,8,3
2,1707,38,0,5,0,0,0,291,3,-1.2,7,5
3,1707,15,0,1,0,0,0,69,2,-1.2,6,1
0,1708,50,0,8,7,0.6000000000000005,6.000000000000005,465,0,1,13,8
1,1708,50,0,12,1,2.999999999999997,29.999999999999968,963,2,0.8,13,12
2,1708,50,0,9,4,1.2,11.999999999999998,441,0,1,9,9
3,1708,50,1,8,3,0.6000000000000003,12.000000000000002,357,0,2,11,9
0,1709,33,1,4,1,0,5.000000000000004,239,0,0,7,5
1,1709,27,0,3,0,0,0,141,2,-1.2,8,3
2,1709,50,0,7,0,0,0,423,0,0,8,7
3,1709,21,0,2,0,0,0,102,2,-1.2,5,2
0,1710,50,0,8,2,0.5999999999999993,5.999999999999993,471,2,0.8,7,8
1,1710,38,0,5,1,0,0,345,4,-1.2,9,5
2,1710,15,0,1,1,0,0,93,2,-1.2,9,1
3,1710,27,0,3,2,0,0,189,1,-1.2,8,3
0,1711,50,0,8,1,0.6000000000000008,6.000000000000007,399,2,0.8,11,8
1,1711,39,1,5,0,0,5.000000000000003,212,0,0,6,6
2,1711,50,0,8,0,0.5999999999999971,5.999999999999971,705,3,0.8,7,8
3,1711,15,1,1,0,0,5.000000000000001,68,0,-1,7,2
0,1712,50,0,8,2,0.6000000000000008,6.000000000000007,381,0,1,11,8
1,1712,50,0,8,0,0.5999999999999985,5.999999999999985,717,1,0.8,12,8
2,1712,50,1,9,1,1.199999999999997,17.99999999999997,699,0,2,9,10
3,1712,27,1,3,0,0,5.000000000000004,164,0,0,7,4
0,1713,50,0,9,2,1.1999999999999995,11.999999999999996,531,0,1,9,9
1,1713,33,0,4,0,0,0,246,3,-1.2,7,4
2,1713,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,381,2,0.8,9,7
3,1713,39,1,5,1,0,5.000000000000001,260,3,-1.2,11,6
0,1714,50,0,11,0,2.3999999999999977,23.99999999999997,855,0,1,7,11
1,1714,9,0,0,0,0,0,36,2,-1.2,6,0
2,1714,21,0,2,0,0,0,120,2,-1.2,5,2
3,1714,9,1,0,0,0,5.000000000000001,47,3,-1.2,5,1
0,1715,15,1,2,1,0.6,11.999999999999998,104,0,0,7,3
1,1715,32,0,4,0,0,0,252,1,-1.2,6,4
2,1715,26,1,3,2,0,5.999999999999993,303,4,-1.2,7,4
3,1715,33,0,4,1,0,0,192,2,-1.2,7,4
0,1716,33,1,4,2,0,5.000000000000004,245,0,0,6,5
1,1716,38,1,5,0,0,5.999999999999997,327,0,-1,8,6
2,1716,45,0,6,1,0,0,228,0,-1,7,6
3,1716,50,0,8,1,0.6000000000000005,6.000000000000005,285,0,1,11,8
0,1717,15,2,1,0,0,11,134,2,-1.2,7,3
1,1717,9,0,0,0,0,0,36,0,-1,5,0
2,1717,50,0,7,0,0,0,399,0,0,8,7
3,1717,27,1,3,0,0,5.000000000000002,200,3,-1.2,8,4
0,1718,50,0,8,2,0.6000000000000004,6.000000000000004,363,1,2,10,8
1,1718,50,0,10,0,1.7999999999999972,17.99999999999997,843,1,0.8,10,10
2,1718,50,0,9,0,1.199999999999998,11.99999999999998,543,0,1,6,9
3,1718,50,1,7,0,4.718447854656915e-16,6.000000000000004,267,0,2,7,8
0,1719,50,0,9,2,1.2000000000000006,12.000000000000004,423,1,2,11,9
1,1719,33,0,4,0,0,0,210,2,-1.2,6,4
2,1719,44,0,6,0,0,0,294,0,-1,7,6
3,1719,33,1,4,1,0,5.000000000000003,221,3,-1.2,7,5
0,1720,44,0,6,0,0,0,384,2,-1.2,6,6
1,1720,20,1,2,0,0,5.999999999999997,168,0,0,9,3
2,1720,27,0,3,0,0,0,177,2,-1.2,7,3
3,1720,9,0,0,0,0,0,36,0,-1,5,0
0,1721,39,0,5,0,0,0,243,2,-1.2,8,5
1,1721,15,0,1,0,0,0,75,0,-1,6,1
2,1721,27,0,3,0,0,0,189,2,-1.2,8,3
3,1721,9,1,0,0,0,5.000000000000001,41,0,0,3,1
0,1722,45,0,6,2,0,0,336,2,-1.2,6,6
1,1722,15,0,2,0,0.6,5.999999999999999,69,3,-1.2,7,2
2,1722,38,0,5,0,0,0,381,4,-1.2,8,5
3,1722,27,0,3,0,0,0,147,1,-1.2,6,3
0,1723,50,0,8,0,0.5999999999999993,5.999999999999993,495,2,0.8,7,8
1,1723,15,0,1,0,0,0,69,2,-1.2,6,1
2,1723,27,1,3,0,0,5.000000000000001,176,0,0,7,4
3,1723,15,1,1,0,0,5.000000000000002,80,3,-1.2,6,2
0,1724,50,0,10,0,1.7999999999999985,17.999999999999982,645,0,1,6,10
1,1724,27,1,3,0,0,5.000000000000002,170,2,-1.2,8,4
2,1724,27,0,3,0,0,0,141,3,-1.2,7,3
3,1724,15,0,1,0,0,0,69,0,-1,5,1
0,1725,50,0,11,0,2.3999999999999977,23.99999999999997,735,1,2,6,11
1,1725,9,0,0,0,0,0,36,2,-1.2,4,0
2,1725,15,0,1,0,0,0,81,2,-1.2,6,1
3,1725,9,1,0,0,0,5.000000000000001,59,3,-1.2,5,1
0,1726,21,1,2,1,0,5.000000000000002,119,0,0,5,3
1,1726,50,1,7,0,0,5.999999999999985,651,2,-0.2,10,8
2,1726,50,0,8,0,0.6000000000000001,6.000000000000001,387,3,0.8,11,8
3,1726,33,1,4,1,0,5.000000000000003,167,0,0,5,5
0,1727,50,1,7,3,6.938893903907228e-16,6.000000000000006,351,0,2,11,8
1,1727,50,0,7,0,0,0,567,0,0,11,7
2,1727,50,1,8,2,0.5999999999999993,11.999999999999991,471,0,2,11,9
3,1727,50,1,8,1,0.6000000000000005,12.000000000000004,333,0,2,10,9
0,1728,39,0,5,0,0,0,279,2,-1.2,7,5
1,1728,9,1,0,0,0,5.000000000000001,53,4,-1.2,4,1
2,1728,15,0,1,0,0,0,63,2,-1.2,5,1
3,1728,9,0,0,0,0,0,36,1,-1.2,3,0
0,1729,50,0,8,4,0.6000000000000002,6.000000000000002,411,0,1,11,8
1,1729,50,0,11,0,2.399999999999999,23.99999999999999,555,0,1,13,11
2,1729,50,0,8,3,0.5999999999999989,5.9999999999999885,543,0,1,9,8
3,1729,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,1730,21,0,2,0,0,0,114,1,-1.2,5,2
1,1730,26,0,3,0,0,0,219,1,-1.2,6,3
2,1730,9,1,0,0,0,5.000000000000001,41,0,0,4,1
3,1730,9,1,0,1,0,5.000000000000001,53,4,-1.2,5,1
0,1731,50,0,9,1,1.2000000000000004,12.000000000000004,423,1,2,7,9
1,1731,15,0,1,0,0,0,81,0,-1,7,1
2,1731,50,0,9,0,1.1999999999999966,11.999999999999966,1263,2,0.8,8,9
3,1731,21,0,2,1,0,0,108,0,-1,5,2
0,1732,50,0,8,2,0.6000000000000009,6.000000000000008,387,1,2,10,8
1,1732,50,0,9,0,1.1999999999999995,11.999999999999996,489,1,2,8,9
2,1732,50,0,8,0,0.6,6,309,0,1,8,8
3,1732,50,0,8,1,0.6000000000000002,6.000000000000002,315,1,2,9,8
0,1733,50,0,8,3,0.6000000000000009,6.000000000000008,339,0,1,8,8
1,1733,50,0,11,0,2.399999999999997,23.99999999999997,1035,4,0.8,11,11
2,1733,50,0,9,3,1.199999999999998,11.99999999999998,579,2,1.5,8,9
3,1733,45,1,6,2,0,5.000000000000004,269,0,0,5,7
0,1734,50,0,8,4,0.6000000000000009,6.000000000000008,405,1,2,12,8
1,1734,50,0,9,0,1.1999999999999988,11.999999999999988,477,0,1,12,9
2,1734,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,315,0,1,9,7
3,1734,50,0,9,3,1.1999999999999993,11.999999999999991,477,0,1,8,9
0,1735,50,1,8,1,0.6000000000000005,12.000000000000004,363,0,2,10,9
1,1735,50,0,7,2,0,0,495,2,-0.2,10,7
2,1735,33,0,4,1,0,0,162,0,-1,5,4
3,1735,50,0,8,1,0.6000000000000003,6.000000000000003,351,0,1,9,8
0,1736,33,0,4,0,0,0,252,2,-1.2,6,4
1,1736,21,1,2,0,0,5.000000000000002,143,2,-1.2,5,3
2,1736,21,1,2,0,0,5.000000000000001,131,0,0,5,3
3,1736,21,0,2,0,0,0,114,1,-1.2,5,2
0,1737,50,1,8,4,0.6000000000000002,12.000000000000002,429,1,2,11,9
1,1737,50,0,11,0,2.399999999999997,23.999999999999968,885,4,0.8,10,11
2,1737,50,0,9,1,1.1999999999999995,11.999999999999996,423,0,1,8,9
3,1737,50,0,7,3,4.718447854656915e-16,4.718447854656915e-15,321,0,1,8,7
0,1738,50,0,8,1,0.6000000000000005,6.000000000000005,417,2,0.8,10,8
1,1738,27,0,3,0,0,0,177,0,-1,8,3
2,1738,38,0,5,0,0,0,345,0,-1,8,5
3,1738,15,0,2,0,0.6,5.999999999999999,75,0,-1,7,2
0,1739,50,1,8,1,0.6,12.00000000000001,465,4,0.8,10,9
1,1739,50,0,8,0,0.5999999999999995,5.999999999999995,447,0,1,11,8
2,1739,50,1,9,0,1.1999999999999984,17.999999999999982,531,0,2,8,10
3,1739,39,1,5,1,0,5.000000000000002,212,0,0,9,6
0,1740,50,0,8,1,0.6000000000000008,6.000000000000007,423,0,1,9,8
1,1740,50,0,8,0,0.6000000000000008,6.000000000000007,309,0,1,9,8
2,1740,50,0,9,0,1.1999999999999966,11.999999999999966,789,0,1,9,9
3,1740,45,1,6,0,0,5.000000000000007,305,0,0,5,7
0,1741,50,0,12,0,2.9999999999999982,29.999999999999982,891,1,2,7,12
1,1741,21,1,2,0,0,5.000000000000003,113,0,0,5,3
2,1741,27,0,3,0,0,0,135,2,-1.2,7,3
3,1741,21,1,2,0,0,5.000000000000003,137,3,-1.2,5,3
0,1742,50,0,8,3,0.6000000000000004,6.000000000000004,441,1,2,11,8
1,1742,50,0,11,0,2.399999999999997,23.999999999999968,861,1,0.8,9,11
2,1742,50,0,10,1,1.799999999999999,17.99999999999999,699,0,1,9,10
3,1742,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,9,8
0,1743,50,0,8,0,0.5999999999999993,5.999999999999993,477,2,0.8,7,8
1,1743,9,1,0,0,0,5.000000000000001,41,0,0,6,1
2,1743,33,0,4,0,0,0,252,2,-1.2,7,4
3,1743,15,1,1,0,0,5.000000000000001,110,3,-1.2,8,2
0,1744,39,1,5,1,0,5.000000000000004,284,0,0,8,6
1,1744,27,0,4,1,0.6,5.999999999999999,177,3,-1.2,9,4
2,1744,50,0,7,0,0,0,519,0,0,8,7
3,1744,33,1,4,0,0,5.000000000000002,167,0,0,6,5
0,1745,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,345,1,0.8,9,7
1,1745,50,0,8,0,0.5999999999999992,5.999999999999992,501,0,1,10,8
2,1745,9,1,0,1,0,5.000000000000001,47,0,0,4,1
3,1745,44,0,6,0,0,0,402,1,-1.2,6,6
0,1746,50,0,9,1,1.1999999999999995,11.999999999999996,525,0,1,8,9
1,1746,50,0,8,0,0.6000000000000002,6.000000000000002,345,1,2,8,8
2,1746,50,0,8,0,0.6000000000000004,6.000000000000004,315,1,2,8,8
3,1746,39,0,5,0,0,0,201,0,-1,7,5
0,1747,50,0,8,3,0.6000000000000008,6.000000000000007,369,0,1,10,8
1,1747,50,0,8,0,0.6,5.999999999999989,501,0,1,9,8
2,1747,50,1,8,1,0.5999999999999995,11.999999999999996,453,0,2,9,9
3,1747,50,0,8,1,0.6000000000000005,6.000000000000005,297,0,1,10,8
0,1748,50,0,10,0,1.7999999999999985,17.999999999999982,525,0,1,7,10
1,1748,27,1,3,1,0,5.000000000000001,140,0,0,6,4
2,1748,33,0,4,1,0,0,222,0,-1,6,4
3,1748,27,1,3,0,0,5.000000000000004,170,3,-1.2,8,4
0,1749,33,1,4,3,0,5.000000000000005,323,0,-1,7,5
1,1749,50,1,8,1,0.5999999999999999,11.999999999999996,459,0,2,11,9
2,1749,39,0,5,2,0,0,279,3,-1.2,10,5
3,1749,50,0,7,3,0,0,495,4,-0.2,10,7
0,1750,50,1,7,3,5.828670879282072e-16,6.000000000000005,399,0,2,10,8
1,1750,50,0,10,0,1.799999999999998,17.99999999999998,639,0,1,11,10
2,1750,50,0,9,1,1.2000000000000002,12.000000000000002,369,0,1,11,9
3,1750,45,1,6,1,0,5.000000000000004,275,0,0,6,7
0,1751,50,0,8,3,0.6000000000000006,6.000000000000006,465,1,2,10,8
1,1751,50,0,10,0,1.7999999999999985,17.999999999999982,603,0,1,11,10
2,1751,50,0,9,3,1.199999999999998,11.99999999999998,681,0,1,9,9
3,1751,50,0,8,1,0.6000000000000006,6.000000000000006,309,1,2,11,8
0,1752,50,0,11,1,2.399999999999999,23.99999999999999,627,0,1,7,11
1,1752,21,0,3,0,0.6,5.999999999999999,96,3,-1.2,5,3
2,1752,32,0,4,1,0,0,318,2,-1.2,6,4
3,1752,27,1,3,0,0,5.000000000000001,200,3,-1.2,9,4
0,1753,33,1,4,2,0,5.000000000000005,281,0,-1,6,5
1,1753,50,0,8,0,0.5999999999999999,5.999999999999998,399,0,1,11,8
2,1753,44,0,6,1,0,0,450,0,-1,7,6
3,1753,50,0,7,2,0,0,405,1,-0.2,10,7
0,1754,33,1,4,1,0,5.000000000000004,179,0,0,6,5
1,1754,21,1,2,0,0,5.000000000000001,131,0,0,5,3
2,1754,39,0,5,0,0,0,261,0,-1,9,5
3,1754,21,1,2,0,0,5.000000000000002,125,3,-1.2,5,3
0,1755,50,0,9,0,1.2000000000000002,12.000000000000002,405,1,2,8,9
1,1755,33,1,4,1,0,5.000000000000002,209,4,-1.2,6,5
2,1755,39,0,5,0,0,0,255,2,-1.2,9,5
3,1755,9,0,1,0,0.6,5.999999999999999,36,0,-1,4,1
0,1756,45,0,6,0,0,0,294,1,-1.2,6,6
1,1756,32,0,4,0,0,0,318,2,-1.2,6,4
2,1756,9,0,0,1,0,0,42,0,-1,6,0
3,1756,27,0,3,0,0,0,153,1,-1.2,8,3
0,1757,50,0,8,2,0.6000000000000006,6.000000000000006,399,1,2,10,8
1,1757,50,0,8,0,0.6000000000000001,6.000000000000001,381,0,1,9,8
2,1757,50,0,10,0,1.7999999999999967,17.999999999999964,903,4,0.8,10,10
3,1757,33,0,4,2,0,0,204,0,-1,7,4
0,1758,50,1,10,0,1.799999999999999,23.99999999999999,579,0,2,7,11
1,1758,27,0,3,0,0,0,183,0,-1,8,3
2,1758,44,0,6,0,0,0,450,2,-1.2,6,6
3,1758,9,0,0,0,0,0,36,1,-1.2,6,0
0,1759,27,1,3,1,0,5.000000000000002,140,0,0,5,4
1,1759,50,0,8,0,0.5999999999999985,5.999999999999985,669,0,1,12,8
2,1759,45,0,6,0,0,0,282,4,-1.2,8,6
3,1759,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,285,2,0.8,10,7
0,1760,50,1,9,1,1.1999999999999993,17.999999999999993,561,0,2,6,10
1,1760,33,0,4,0,0,0,192,4,-1.2,7,4
2,1760,15,0,1,0,0,0,69,3,-1.2,6,1
3,1760,33,0,4,0,0,0,162,4,-1.2,7,4
0,1761,50,1,7,2,9.15933995315754e-16,6.000000000000008,393,0,2,9,8
1,1761,44,1,6,0,0,5.999999999999984,588,4,-1.2,6,7
2,1761,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,291,4,0.8,11,7
3,1761,27,0,4,0,0.6,5.999999999999999,153,3,-1.2,8,4
0,1762,50,0,7,2,9.15933995315754e-16,9.15933995315754e-15,351,0,1,9,7
1,1762,50,0,10,0,1.7999999999999976,17.999999999999975,849,0,1,12,10
2,1762,50,0,12,1,2.999999999999997,29.999999999999968,1389,1,2,9,12
3,1762,50,0,8,2,0.6000000000000006,6.000000000000006,333,1,2,11,8
0,1763,15,0,1,1,0,0,99,0,-1,7,1
1,1763,26,0,3,0,0,0,201,0,-1,7,3
2,1763,33,0,4,0,0,0,222,0,-1,6,4
3,1763,33,0,4,0,0,0,186,2,-1.2,7,4
0,1764,50,0,9,0,1.1999999999999993,11.999999999999991,531,2,0.8,8,9
1,1764,39,0,5,0,0,0,213,2,-1.2,10,5
2,1764,33,1,4,0,0,5.000000000000003,221,0,0,6,5
3,1764,15,1,1,0,0,5.000000000000002,86,0,0,6,2
0,1765,50,0,9,1,1.2000000000000006,12.000000000000004,465,0,1,10,9
1,1765,39,1,5,0,0,5.000000000000003,254,4,-1.2,9,6
2,1765,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,327,2,0.8,11,7
3,1765,15,0,2,0,0.6,5.999999999999999,87,0,-1,5,2
0,1766,50,0,10,1,1.7999999999999994,17.999999999999993,531,0,1,7,10
1,1766,38,0,5,0,0,0,357,2,-1.2,10,5
2,1766,33,1,4,1,0,5.000000000000003,173,0,0,7,5
3,1766,33,1,4,0,0,5.000000000000003,161,0,0,6,5
0,1767,9,1,1,1,0.6,11.999999999999998,47,0,0,6,2
1,1767,26,0,3,0,0,0,261,1,-1.2,6,3
2,1767,15,0,1,1,0,0,87,0,-1,6,1
3,1767,21,0,2,2,0,0,150,4,-1.2,5,2
0,1768,50,0,8,4,0.6000000000000006,6.000000000000006,411,1,2,8,8
1,1768,50,0,11,1,2.399999999999997,23.99999999999997,831,0,1,8,11
2,1768,50,0,8,1,0.5999999999999998,5.999999999999997,477,0,1,7,8
3,1768,50,0,8,3,0.6000000000000004,6.000000000000004,381,0,1,7,8
0,1769,50,0,9,1,1.1999999999999988,11.999999999999988,507,2,0.8,8,9
1,1769,27,0,3,0,0,0,147,0,-1,9,3
2,1769,38,0,5,0,0,0,405,2,-1.2,7,5
3,1769,21,1,3,0,0.6,11.999999999999998,101,0,0,5,4
0,1770,50,0,10,0,1.799999999999998,17.99999999999998,825,0,1,7,10
1,1770,21,0,2,0,0,0,108,2,-1.2,5,2
2,1770,27,0,3,0,0,0,195,3,-1.2,7,3
3,1770,21,0,2,0,0,0,120,0,-1,5,2
0,1771,50,0,11,0,2.3999999999999977,23.99999999999997,879,1,0.8,8,11
1,1771,9,0,0,0,0,0,36,2,-1.2,4,0
2,1771,33,1,4,0,0,5.000000000000002,179,0,0,6,5
3,1771,9,0,0,0,0,0,36,1,-1.2,4,0
0,1772,50,0,8,2,0.6000000000000008,6.000000000000007,411,4,0.8,9,8
1,1772,50,0,10,0,1.7999999999999972,17.99999999999997,975,4,0.8,9,10
2,1772,50,1,9,1,1.1999999999999988,17.99999999999999,465,0,2,7,10
3,1772,27,1,3,2,0,5.000000000000005,176,0,0,7,4
0,1773,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,13,8
1,1773,50,0,9,0,1.1999999999999966,11.999999999999966,927,2,0.8,11,9
2,1773,50,1,8,0,0.6,11.999999999999998,441,0,2,7,9
3,1773,45,0,6,1,0,0,258,2,-1.2,7,6
0,1774,45,0,6,2,0,0,324,1,-1.2,6,6
1,1774,32,0,4,1,0,0,258,3,-1.2,6,4
2,1774,39,0,5,0,0,0,177,0,-1,9,5
3,1774,33,1,4,0,0,5.000000000000004,221,3,-1.2,7,5
0,1775,50,0,8,1,0.6000000000000006,6.000000000000006,351,0,1,10,8
1,1775,50,0,8,1,0.5999999999999993,5.999999999999993,549,0,1,11,8
2,1775,50,1,9,0,1.1999999999999993,17.999999999999993,489,0,2,11,10
3,1775,27,0,4,1,0.6,5.999999999999999,171,0,-1,6,4
0,1776,50,0,8,3,0.6000000000000011,6.000000000000011,369,1,2,13,8
1,1776,50,0,13,2,3.599999999999997,35.99999999999997,1041,1,2,10,13
2,1776,50,0,9,3,1.1999999999999988,11.999999999999988,519,0,1,11,9
3,1776,50,1,7,4,5.828670879282072e-16,6.000000000000005,297,0,2,11,8
0,1777,50,0,8,3,0.6000000000000009,6.000000000000008,351,1,2,9,8
1,1777,50,0,10,0,1.7999999999999972,17.99999999999997,1023,4,0.8,9,10
2,1777,50,0,10,1,1.799999999999998,17.99999999999998,645,0,1,7,10
3,1777,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,237,0,1,5,7
0,1778,50,0,10,1,1.799999999999999,17.99999999999999,609,1,2,7,10
1,1778,15,1,1,0,0,5.000000000000001,86,0,0,6,2
2,1778,32,0,4,0,0,0,348,0,-1,6,4
3,1778,21,0,2,0,0,0,96,4,-1.2,5,2
0,1779,50,0,11,0,2.3999999999999995,23.999999999999996,633,0,1,10,11
1,1779,38,0,5,0,0,0,339,1,-1.2,8,5
2,1779,21,0,2,1,0,0,90,0,-1,5,2
3,1779,45,0,6,0,0,0,246,3,-1.2,6,6
0,1780,50,0,8,2,0.6000000000000009,6.000000000000008,435,0,1,10,8
1,1780,50,0,8,0,0.5999999999999982,5.999999999999981,789,0,1,12,8
2,1780,50,0,9,1,1.1999999999999993,11.999999999999991,453,0,1,9,9
3,1780,26,0,3,3,0,0,189,0,-1,7,3
0,1781,9,1,0,1,0,5.000000000000001,53,0,-1,6,1
1,1781,26,0,3,0,0,0,261,0,-1,8,3
2,1781,50,0,7,0,0,0,459,0,0,8,7
3,1781,15,1,1,1,0,5.000000000000001,128,2,-1.2,6,2
0,1782,50,0,9,1,1.1999999999999995,11.999999999999996,459,0,1,10,9
1,1782,33,0,4,0,0,0,180,0,-1,6,4
2,1782,44,0,6,0,0,0,378,0,-1,7,6
3,1782,27,0,3,0,0,0,153,0,-1,5,3
0,1783,50,0,9,1,1.2000000000000004,12.000000000000004,393,2,0.8,12,9
1,1783,45,0,6,0,0,0,222,1,-1.2,8,6
2,1783,50,0,8,0,0.6,5.999999999999999,429,3,0.8,9,8
3,1783,15,1,1,0,0,5.000000000000002,110,0,-1,8,2
0,1784,50,0,8,2,0.6000000000000009,6.000000000000008,417,1,2,10,8
1,1784,50,0,8,0,0.6000000000000005,6.000000000000005,345,0,1,9,8
2,1784,50,0,10,1,1.7999999999999985,17.999999999999982,549,4,0.8,10,10
3,1784,39,0,5,0,0,0,177,0,-1,7,5
0,1785,9,2,0,0,0,11,101,2,-1.2,4,2
1,1785,9,0,0,0,0,0,36,3,-1.2,5,0
2,1785,15,0,1,0,0,0,81,0,-1,8,1
3,1785,15,1,1,0,0,5.000000000000001,104,2,-1.2,7,2
0,1786,21,1,2,2,0,5.000000000000002,209,0,-1,5,3
1,1786,33,0,4,0,0,0,192,1,-1.2,7,4
2,1786,33,0,4,0,0,0,186,0,-1,7,4
3,1786,27,1,3,0,0,5.000000000000002,158,2,-1.2,7,4
0,1787,33,1,4,0,0,5.000000000000003,155,0,0,6,5
1,1787,15,0,1,0,0,0,87,2,-1.2,8,1
2,1787,38,0,5,0,0,0,333,0,-1,9,5
3,1787,21,1,2,0,0,5.000000000000002,131,3,-1.2,5,3
0,1788,39,0,5,1,0,0,261,2,-1.2,8,5
1,1788,50,0,8,0,0.5999999999999976,5.999999999999976,717,0,1,11,8
2,1788,33,1,4,1,0,5.000000000000003,161,0,0,5,5
3,1788,45,0,6,1,0,0,228,4,-1.2,7,6
0,1789,50,0,8,3,0.6000000000000008,6.000000000000007,393,0,1,7,8
1,1789,50,0,8,1,0.6000000000000009,6.000000000000008,321,0,1,7,8
2,1789,50,1,8,0,0.5999999999999992,11.999999999999991,495,0,2,5,9
3,1789,50,1,7,0,2.498001805406602e-16,6.000000000000002,273,3,0.8,6,8
0,1790,39,0,5,1,0,0,291,2,-1.2,8,5
1,1790,9,0,0,0,0,0,36,2,-1.2,6,0
2,1790,33,0,4,0,0,0,192,2,-1.2,6,4
3,1790,15,0,1,0,0,0,75,0,-1,8,1
0,1791,50,0,8,4,0.6000000000000006,6.000000000000006,435,1,2,10,8
1,1791,50,0,10,2,1.799999999999998,17.99999999999998,633,0,1,8,10
2,1791,50,0,9,1,1.1999999999999988,11.999999999999988,477,3,1.5,9,9
3,1791,50,0,8,1,0.6000000000000006,6.000000000000006,309,0,1,11,8
0,1792,50,0,7,4,6.938893903907228e-16,6.9388939039072276e-15,387,0,1,10,7
1,1792,50,0,9,1,1.2000000000000002,12.000000000000002,333,0,1,9,9
2,1792,50,0,8,1,0.6,5.999999999999989,549,0,1,11,8
3,1792,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,297,1,0.8,12,7
0,1793,50,0,9,1,1.2,11.999999999999998,441,0,1,7,9
1,1793,33,1,4,0,0,5.000000000000005,197,4,-1.2,6,5
2,1793,50,0,8,0,0.6,5.999999999999999,345,1,2,9,8
3,1793,15,0,2,0,0.6,5.999999999999999,69,1,-1.2,6,2
0,1794,50,0,8,3,0.6000000000000005,6.000000000000005,429,0,1,9,8
1,1794,50,0,11,0,2.399999999999997,23.99999999999997,867,1,0.8,11,11
2,1794,50,1,8,1,0.6000000000000001,12.000000000000002,375,0,2,8,9
3,1794,50,0,8,1,0.6000000000000006,6.000000000000006,285,1,2,7,8
0,1795,50,0,8,3,0.6000000000000006,6.000000000000006,423,0,1,10,8
1,1795,50,0,9,1,1.1999999999999975,11.999999999999975,735,0,1,9,9
2,1795,50,0,8,1,0.6000000000000003,6.000000000000003,411,0,1,9,8
3,1795,45,0,6,2,0,0,246,2,-1.2,7,6
0,1796,50,0,9,0,1.1999999999999993,11.999999999999991,483,2,0.8,10,9
1,1796,27,0,3,0,0,0,141,0,-1,6,3
2,1796,45,0,6,0,0,0,342,2,-1.2,7,6
3,1796,27,1,3,0,0,5.000000000000002,158,3,-1.2,8,4
0,1797,50,1,10,1,1.799999999999999,23.99999999999999,537,0,2,8,11
1,1797,15,0,1,0,0,0,87,2,-1.2,6,1
2,1797,50,0,7,0,0,0,747,2,-0.2,7,7
3,1797,27,1,3,0,0,5.000000000000002,140,0,0,5,4
0,1798,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,9,8
1,1798,50,0,9,0,1.1999999999999988,11.999999999999988,699,1,2,8,9
2,1798,50,1,9,0,1.1999999999999984,17.999999999999982,585,0,2,5,10
3,1798,21,0,3,1,0.6,5.999999999999999,96,2,-1.2,5,3
0,1799,21,1,2,1,0,5.000000000000003,143,0,0,5,3
1,1799,38,1,5,0,0,5.9999999999999885,411,0,-1,9,6
2,1799,45,0,6,1,0,0,270,0,-1,8,6
3,1799,50,0,9,1,1.2,11.999999999999998,375,1,2,12,9
0,1800,50,1,7,1,6.938893903907228e-16,6.000000000000006,375,0,2,8,8
1,1800,50,0,8,0,0.5999999999999999,5.999999999999998,393,2,0.8,9,8
2,1800,50,0,10,0,1.7999999999999972,17.99999999999997,837,0,1,8,10
3,1800,27,0,3,0,0,0,141,1,-1.2,8,3
0,1801,39,1,5,0,0,5.000000000000005,278,0,0,8,6
1,1801,26,0,3,0,0,0,261,0,-1,7,3
2,1801,50,0,9,2,1.1999999999999975,11.999999999999975,789,4,0.8,7,9
3,1801,27,0,3,1,0,0,129,0,-1,8,3
0,1802,50,0,8,2,0.6000000000000008,6.000000000000007,429,0,1,12,8
1,1802,50,0,8,1,0.6,6,609,0,1,10,8
2,1802,50,0,9,2,1.2000000000000002,12.000000000000002,411,0,1,11,9
3,1802,45,0,7,1,0.6,5.999999999999999,246,4,-1.2,7,7
0,1803,50,0,8,0,0.6000000000000005,6.000000000000005,315,2,0.8,11,8
1,1803,32,0,4,0,0,0,252,0,-1,5,4
2,1803,44,0,6,0,0,0,324,4,-1.2,6,6
3,1803,15,1,1,0,0,5.000000000000002,74,0,0,5,2
0,1804,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,387,2,0.8,9,7
1,1804,33,1,4,0,0,5.000000000000004,203,4,-1.2,6,5
2,1804,45,0,6,0,0,0,318,2,-1.2,7,6
3,1804,15,0,1,0,0,0,81,0,-1,7,1
0,1805,50,1,7,2,6.938893903907228e-16,6.000000000000006,363,0,2,9,8
1,1805,38,0,5,0,0,0,351,2,-1.2,8,5
2,1805,50,0,8,1,0.5999999999999998,5.999999999999997,477,3,0.8,7,8
3,1805,50,0,8,2,0.6000000000000004,6.000000000000004,309,1,2,9,8
0,1806,50,1,8,2,0.6000000000000008,12.000000000000004,435,0,2,10,9
1,1806,44,1,6,0,0,5.999999999999984,678,4,-1.2,6,7
2,1806,50,0,8,0,0.6000000000000004,6.000000000000004,363,0,1,11,8
3,1806,27,1,3,2,0,5.000000000000002,176,0,0,7,4
0,1807,50,0,8,2,0.5999999999999998,5.999999999999997,501,2,0.8,9,8
1,1807,44,0,6,0,0,0,498,4,-1.2,7,6
2,1807,33,0,4,0,0,0,144,0,-1,6,4
3,1807,21,0,3,1,0.6,5.999999999999999,108,0,-1,5,3
0,1808,50,0,12,0,2.999999999999998,29.99999999999997,993,0,1,7,12
1,1808,9,0,0,0,0,0,36,2,-1.2,5,0
2,1808,9,1,0,0,0,5.000000000000001,41,0,0,4,1
3,1808,15,0,1,0,0,0,81,3,-1.2,7,1
0,1809,50,0,8,0,0.6000000000000008,6.000000000000007,381,0,1,9,8
1,1809,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,333,2,0.8,9,7
2,1809,50,1,8,0,0.5999999999999975,11.999999999999975,669,0,2,7,9
3,1809,21,0,2,1,0,0,102,0,-1,5,2
0,1810,50,0,11,0,2.4,24,549,1,2,8,11
1,1810,27,0,3,0,0,0,141,4,-1.2,9,3
2,1810,21,0,2,0,0,0,102,0,-1,5,2
3,1810,9,0,0,1,0,0,42,0,-1,4,0
0,1811,50,0,8,2,0.6,6,477,0,1,9,8
1,1811,50,0,8,0,0.6000000000000002,6.000000000000002,333,1,2,9,8
2,1811,50,0,9,1,1.1999999999999966,11.999999999999966,771,0,1,8,9
3,1811,27,1,3,0,0,5.000000000000004,164,0,0,7,4
0,1812,50,0,8,3,0.6000000000000004,6.000000000000004,435,1,2,11,8
1,1812,50,0,8,1,0.5999999999999993,5.999999999999993,441,0,1,9,8
2,1812,50,0,13,0,3.599999999999997,35.999999999999964,1095,1,2,12,13
3,1812,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,261,0,1,10,7
0,1813,50,0,8,1,0.6000000000000006,6.000000000000006,405,0,1,8,8
1,1813,27,0,3,0,0,0,141,2,-1.2,7,3
2,1813,50,0,7,0,0,0,591,4,-0.2,8,7
3,1813,39,0,5,0,0,0,213,0,-1,9,5
0,1814,50,0,9,2,1.2000000000000004,12.000000000000004,381,1,2,10,9
1,1814,45,0,6,1,0,0,228,1,-1.2,7,6
2,1814,50,0,8,0,0.5999999999999984,5.999999999999984,537,3,0.8,11,8
3,1814,33,0,4,0,0,0,168,1,-1.2,6,4
0,1815,50,0,8,2,0.6000000000000005,6.000000000000005,447,0,1,12,8
1,1815,50,0,9,0,1.1999999999999988,11.999999999999988,549,1,2,9,9
2,1815,50,0,11,1,2.3999999999999995,23.999999999999996,561,0,1,11,11
3,1815,50,1,7,0,6.938893903907228e-16,6.000000000000006,243,0,2,10,8
0,1816,50,0,8,0,0.6,6,381,0,1,11,8
1,1816,50,0,7,0,0,0,663,0,0,11,7
2,1816,50,0,10,1,1.7999999999999994,17.999999999999993,489,0,1,10,10
3,1816,27,1,3,2,0,5.000000000000002,158,0,0,6,4
0,1817,33,0,4,1,0,0,216,1,-1.2,6,4
1,1817,21,0,2,0,0,0,120,2,-1.2,5,2
2,1817,20,1,2,1,0,5.999999999999997,192,0,0,6,3
3,1817,21,1,2,1,0,5.000000000000002,125,2,-1.2,5,3
0,1818,50,0,7,4,5.828670879282072e-16,5.828670879282072e-15,399,0,1,8,7
1,1818,50,0,10,2,1.7999999999999972,17.99999999999997,879,3,0.8,13,10
2,1818,50,0,9,0,1.1999999999999988,11.999999999999988,453,0,1,8,9
3,1818,50,1,7,3,5.828670879282072e-16,6.000000000000005,255,0,2,8,8
0,1819,50,0,9,0,1.199999999999997,11.99999999999997,879,2,0.8,7,9
1,1819,9,0,0,0,0,0,36,0,-1,5,0
2,1819,15,0,1,0,0,0,69,2,-1.2,6,1
3,1819,9,0,0,0,0,0,36,4,-1.2,4,0
0,1820,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,375,2,0.8,8,7
1,1820,38,0,5,0,0,0,279,2,-1.2,6,5
2,1820,33,0,4,0,0,0,186,0,-1,5,4
3,1820,21,0,2,0,0,0,90,0,-1,5,2
0,1821,50,0,10,0,1.7999999999999972,17.99999999999997,789,0,1,5,10
1,1821,9,0,0,0,0,0,36,2,-1.2,5,0
2,1821,21,0,2,0,0,0,108,3,-1.2,5,2
3,1821,9,1,0,0,0,5.000000000000001,47,3,-1.2,5,1
0,1822,9,1,0,1,0,5.000000000000001,77,0,-1,7,1
1,1822,27,0,3,0,0,0,177,2,-1.2,7,3
2,1822,39,0,5,0,0,0,225,0,-1,8,5
3,1822,21,1,2,1,0,5.000000000000002,149,0,0,5,3
0,1823,50,0,8,3,0.6000000000000003,6.000000000000003,477,0,1,11,8
1,1823,32,0,4,2,0,0,246,0,-1,6,4
2,1823,45,0,6,0,0,0,282,4,-1.2,7,6
3,1823,44,1,6,1,0,5.999999999999997,384,0,-1,7,7
0,1824,50,0,10,1,1.7999999999999994,17.999999999999993,477,1,2,6,10
1,1824,26,0,3,0,0,0,243,0,-1,7,3
2,1824,50,0,9,0,1.1999999999999975,11.999999999999975,747,2,0.8,7,9
3,1824,9,1,0,1,0,5.000000000000001,47,0,0,5,1
0,1825,50,0,8,1,0.6000000000000008,6.000000000000007,411,0,1,10,8
1,1825,45,1,6,0,0,5.000000000000005,281,4,-1.2,7,7
2,1825,50,1,8,0,0.6000000000000006,12.000000000000004,363,0,2,11,9
3,1825,33,0,4,0,0,0,144,1,-1.2,6,4
0,1826,50,0,8,4,0.6000000000000002,6.000000000000002,435,1,2,10,8
1,1826,50,0,10,0,1.799999999999998,17.99999999999998,747,0,1,12,10
2,1826,50,0,10,0,1.799999999999999,17.99999999999999,543,0,1,9,10
3,1826,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,9,8
0,1827,50,0,8,0,0.6000000000000009,6.000000000000008,333,1,2,6,8
1,1827,50,0,10,0,1.799999999999999,17.99999999999999,453,0,1,6,10
2,1827,50,0,10,2,1.7999999999999976,17.999999999999975,765,3,1.5,8,10
3,1827,50,0,8,0,0.6000000000000005,6.000000000000005,273,0,1,7,8
0,1828,50,0,8,1,0.6000000000000009,6.000000000000008,375,0,1,10,8
1,1828,50,0,8,0,0.5999999999999988,5.999999999999988,621,0,1,12,8
2,1828,50,0,9,0,1.1999999999999995,11.999999999999996,453,0,1,10,9
3,1828,27,0,3,1,0,0,117,0,-1,5,3
0,1829,27,1,3,1,0,5.000000000000004,164,0,-1,7,4
1,1829,50,0,7,0,0,0,741,1,-0.2,8,7
2,1829,50,0,10,1,1.7999999999999965,17.99999999999996,747,0,1,7,10
3,1829,27,0,3,1,0,0,177,0,-1,5,3
0,1830,39,0,5,2,0,0,315,3,-1.2,11,5
1,1830,50,0,9,0,1.199999999999997,11.99999999999997,705,2,0.8,10,9
2,1830,50,0,8,2,0.5999999999999993,5.999999999999993,477,0,1,10,8
3,1830,50,0,8,1,0.6000000000000005,6.000000000000005,345,0,1,11,8
0,1831,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,339,0,1,8,7
1,1831,9,0,0,0,0,0,36,4,-1.2,6,0
2,1831,50,0,11,0,2.399999999999997,23.999999999999968,903,1,0.8,11,11
3,1831,33,0,4,1,0,0,186,0,-1,5,4
0,1832,50,1,8,2,0.6000000000000009,12.000000000000009,471,1,2,12,9
1,1832,50,0,8,1,0.6000000000000006,6.000000000000006,351,0,1,12,8
2,1832,50,0,10,1,1.7999999999999994,17.999999999999993,519,1,2,10,10
3,1832,50,0,8,2,0.6000000000000003,6.000000000000003,333,4,1.5,10,8
0,1833,50,0,8,1,0.6000000000000001,6.000000000000001,531,2,0.8,10,8
1,1833,38,0,5,0,0,0,351,2,-1.2,8,5
2,1833,45,0,6,0,0,0,264,0,-1,7,6
3,1833,39,1,5,0,0,5.000000000000004,206,0,0,9,6
0,1834,50,0,8,4,0.6000000000000008,6.000000000000007,423,0,1,10,8
1,1834,50,0,7,0,0,0,633,0,0,10,7
2,1834,50,1,8,1,0.6000000000000001,12.000000000000002,399,0,2,9,9
3,1834,50,1,7,1,6.938893903907228e-16,6.000000000000006,327,3,0.8,10,8
0,1835,50,0,10,1,1.7999999999999998,17.999999999999996,561,1,0.8,10,10
1,1835,33,0,4,0,0,0,138,0,-1,5,4
2,1835,50,0,8,0,0.5999999999999971,5.999999999999971,867,2,0.8,7,8
3,1835,33,0,4,0,0,0,162,0,-1,6,4
0,1836,50,0,8,2,0.6,6,411,0,1,11,8
1,1836,50,0,9,1,1.1999999999999993,11.999999999999991,441,4,1.5,11,9
2,1836,50,0,9,2,1.1999999999999984,11.999999999999984,591,1,2,7,9
3,1836,50,0,8,0,0.6000000000000006,6.000000000000006,285,0,1,8,8
0,1837,50,0,11,0,2.399999999999999,23.99999999999999,579,0,1,8,11
1,1837,27,0,3,0,0,0,189,2,-1.2,7,3
2,1837,39,0,5,0,0,0,279,2,-1.2,7,5
3,1837,15,1,1,0,0,5.000000000000001,74,0,0,5,2
0,1838,50,1,8,2,0.6000000000000008,12.000000000000004,387,0,1,9,9
1,1838,50,0,10,0,1.7999999999999976,17.999999999999975,705,0,1,7,10
2,1838,50,0,8,0,0.6000000000000006,6.000000000000006,345,0,1,7,8
3,1838,50,0,8,1,0.6000000000000009,6.000000000000008,339,0,1,8,8
0,1839,45,0,6,3,0,0,354,0,-1,7,6
1,1839,39,0,6,0,0.6,5.999999999999999,231,3,-1.2,9,6
2,1839,50,0,7,0,0,0,411,0,0,10,7
3,1839,45,1,6,1,0,5.000000000000005,251,0,0,6,7
0,1840,50,0,8,1,0.6000000000000009,6.000000000000008,339,0,1,8,8
1,1840,50,0,7,0,0,0,531,2,-0.2,8,7
2,1840,50,0,8,3,0.5999999999999996,5.9999999999999964,489,0,1,10,8
3,1840,33,0,4,0,0,0,180,0,-1,5,4
0,1841,15,1,1,1,0,5.000000000000001,68,0,0,6,2
1,1841,38,0,5,0,0,0,513,2,-1.2,9,5
2,1841,50,0,8,1,0.6000000000000003,6.000000000000003,405,3,0.8,10,8
3,1841,21,1,2,2,0,5,185,2,-1.2,5,3
0,1842,50,0,11,0,2.399999999999998,23.99999999999998,771,0,1,9,11
1,1842,21,1,2,0,0,5.000000000000001,137,0,0,5,3
2,1842,38,0,5,0,0,0,291,3,-1.2,7,5
3,1842,21,0,2,0,0,0,90,4,-1.2,5,2
0,1843,15,0,1,1,0,0,93,0,-1,6,1
1,1843,50,0,8,0,0.5999999999999989,5.9999999999999885,561,2,0.8,8,8
2,1843,27,1,3,0,0,5.000000000000005,182,4,-1.2,9,4
3,1843,27,0,3,0,0,0,147,4,-1.2,8,3
0,1844,50,0,8,0,0.6000000000000009,6.000000000000008,363,1,2,10,8
1,1844,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,12,8
2,1844,50,1,8,0,0.5999999999999993,11.999999999999991,513,0,2,6,9
3,1844,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
0,1845,50,0,8,2,0.6000000000000011,6.000000000000011,477,0,1,10,8
1,1845,50,0,9,0,1.1999999999999995,11.999999999999996,363,2,0.8,12,9
2,1845,50,0,8,0,0.6000000000000005,6.000000000000005,357,0,1,8,8
3,1845,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,255,0,1,7,7
0,1846,50,0,8,0,0.5999999999999998,5.999999999999997,399,2,0.8,7,8
1,1846,27,0,3,0,0,0,195,0,-1,7,3
2,1846,39,0,5,0,0,0,243,2,-1.2,8,5
3,1846,27,1,3,0,0,5.000000000000001,116,3,-1.2,7,4
0,1847,33,0,4,1,0,0,240,1,-1.2,6,4
1,1847,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,303,1,0.8,8,7
2,1847,21,1,2,0,0,5.000000000000003,107,0,0,5,3
3,1847,27,0,3,0,0,0,129,4,-1.2,8,3
0,1848,39,0,5,0,0,0,243,2,-1.2,7,5
1,1848,27,0,3,1,0,0,195,2,-1.2,7,3
2,1848,15,0,1,0,0,0,87,0,-1,6,1
3,1848,21,0,3,0,0.6,5.999999999999999,114,4,-1.2,5,3
0,1849,50,0,8,1,0.6000000000000006,6.000000000000006,375,1,2,6,8
1,1849,50,0,8,0,0.6000000000000008,6.000000000000007,315,0,1,6,8
2,1849,50,0,10,0,1.7999999999999967,17.999999999999964,939,0,1,7,10
3,1849,15,1,1,1,0,5.000000000000002,92,3,-1.2,6,2
0,1850,50,0,8,1,0.6000000000000009,6.000000000000008,441,0,1,8,8
1,1850,50,0,8,0,0.6000000000000004,6.000000000000004,243,1,2,7,8
2,1850,50,0,9,0,1.1999999999999966,11.999999999999966,825,0,1,7,9
3,1850,21,1,2,0,0,5.000000000000003,101,0,0,5,3
0,1851,45,0,6,1,0,0,330,1,-1.2,6,6
1,1851,27,0,3,0,0,0,159,0,-1,9,3
2,1851,39,0,5,0,0,0,273,2,-1.2,8,5
3,1851,21,0,2,1,0,0,108,0,-1,5,2
0,1852,50,0,8,1,0.6000000000000005,6.000000000000005,309,0,1,7,8
1,1852,50,0,10,0,1.7999999999999967,17.999999999999964,1023,4,0.8,9,10
2,1852,50,0,9,0,1.1999999999999984,11.999999999999984,591,0,1,8,9
3,1852,33,1,4,2,0,5.000000000000004,191,0,0,5,5
0,1853,50,1,8,2,0.6000000000000006,12.000000000000004,423,1,2,8,9
1,1853,50,0,7,1,0,0,495,0,0,8,7
2,1853,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,9,8
3,1853,50,1,7,1,2.498001805406602e-16,6.000000000000002,291,3,0.8,10,8
0,1854,50,0,8,3,0.6000000000000008,6.000000000000007,393,0,1,12,8
1,1854,50,0,10,1,1.799999999999999,17.99999999999999,531,1,0.8,10,10
2,1854,50,0,9,2,1.199999999999998,11.99999999999998,693,1,2,11,9
3,1854,50,0,8,0,0.6000000000000008,6.000000000000007,315,0,1,13,8
0,1855,50,1,8,2,0.6000000000000008,12.000000000000004,465,0,2,10,9
1,1855,33,0,4,0,0,0,150,2,-1.2,6,4
2,1855,50,0,7,0,0,0,585,2,-0.2,8,7
3,1855,45,1,6,0,0,5.000000000000002,257,3,-1.2,8,7
0,1856,39,1,5,2,0,5.000000000000004,290,0,0,6,6
1,1856,50,0,8,0,0.5999999999999971,5.999999999999971,777,3,0.8,8,8
2,1856,45,0,6,0,0,0,276,0,-1,6,6
3,1856,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,279,1,0.8,11,7
0,1857,50,1,7,3,9.15933995315754e-16,6.000000000000008,453,0,2,10,8
1,1857,50,0,11,1,2.3999999999999995,23.999999999999996,555,0,1,9,11
2,1857,50,1,9,1,1.1999999999999988,17.99999999999999,543,0,2,9,10
3,1857,50,0,7,3,2.498001805406602e-16,2.4980018054066026e-15,303,0,1,9,7
0,1858,50,0,8,4,0.6000000000000006,6.000000000000006,447,0,1,10,8
1,1858,50,1,10,0,1.799999999999998,23.99999999999998,759,4,0.8,11,11
2,1858,50,0,9,4,1.1999999999999975,11.999999999999975,609,0,1,9,9
3,1858,45,0,6,1,0,0,264,0,-1,5,6
0,1859,50,0,8,2,0.6000000000000009,6.000000000000008,387,0,1,8,8
1,1859,50,0,8,0,0.5999999999999994,5.999999999999994,471,0,1,10,8
2,1859,50,0,10,0,1.7999999999999967,17.999999999999964,729,0,1,9,10
3,1859,27,0,3,0,0,0,153,0,-1,7,3
0,1860,50,0,10,1,1.799999999999998,17.99999999999998,663,0,1,6,10
1,1860,21,0,2,0,0,0,102,0,-1,5,2
2,1860,32,0,4,1,0,0,294,2,-1.2,6,4
3,1860,21,0,2,0,0,0,90,4,-1.2,5,2
0,1861,50,1,10,0,1.7999999999999985,23.999999999999982,609,0,2,7,11
1,1861,15,1,1,0,0,5.000000000000001,86,0,0,7,2
2,1861,27,0,3,0,0,0,183,2,-1.2,7,3
3,1861,15,0,1,0,0,0,75,0,-1,7,1
0,1862,50,0,11,0,2.3999999999999986,23.999999999999982,651,1,2,6,11
1,1862,15,0,1,0,0,0,81,0,-1,6,1
2,1862,27,0,3,0,0,0,147,2,-1.2,7,3
3,1862,15,0,1,0,0,0,69,1,-1.2,6,1
0,1863,9,1,0,0,0,5.000000000000001,77,0,-1,5,1
1,1863,15,0,1,0,0,0,75,2,-1.2,6,1
2,1863,21,0,2,0,0,0,132,0,-1,5,2
3,1863,15,0,1,0,0,0,87,4,-1.2,7,1
0,1864,50,0,8,1,0.5999999999999989,5.9999999999999885,537,2,0.8,7,8
1,1864,27,0,3,0,0,0,153,0,-1,7,3
2,1864,33,0,4,0,0,0,204,0,-1,6,4
3,1864,27,1,3,0,0,5.000000000000002,152,3,-1.2,8,4
0,1865,50,0,8,2,0.6,6,387,0,1,9,8
1,1865,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,333,0,1,9,7
2,1865,50,0,10,0,1.7999999999999985,17.999999999999982,585,1,2,8,10
3,1865,27,0,4,1,0.6,5.999999999999999,171,1,-1.2,8,4
0,1866,50,1,8,0,0.6000000000000008,12.000000000000004,411,0,2,10,9
1,1866,50,0,8,1,0.6,5.999999999999989,543,0,1,10,8
2,1866,21,0,2,1,0,0,108,2,-1.2,5,2
3,1866,50,0,8,0,0.6000000000000005,6.000000000000005,369,0,1,9,8
0,1867,50,0,9,0,1.1999999999999988,11.999999999999988,567,2,0.8,8,9
1,1867,27,1,3,0,0,5.000000000000002,146,0,0,6,4
2,1867,44,0,6,0,0,0,468,3,-1.2,6,6
3,1867,27,0,3,0,0,0,129,4,-1.2,6,3
0,1868,33,0,4,0,0,0,216,2,-1.2,6,4
1,1868,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,1868,27,0,3,0,0,0,207,2,-1.2,8,3
3,1868,15,0,1,0,0,0,87,4,-1.2,8,1
0,1869,50,0,8,3,0.6,6,381,0,1,10,8
1,1869,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,291,0,1,8,7
2,1869,50,0,10,0,1.7999999999999985,17.999999999999982,609,4,0.8,9,10
3,1869,45,0,6,1,0,0,234,0,-1,5,6
0,1870,45,0,6,1,0,0,342,2,-1.2,6,6
1,1870,21,1,2,0,0,5.000000000000001,137,4,-1.2,5,3
2,1870,27,0,3,0,0,0,147,0,-1,8,3
3,1870,15,1,1,0,0,5.000000000000001,86,0,0,6,2
0,1871,50,0,8,2,0.6000000000000008,6.000000000000007,339,0,1,11,8
1,1871,50,1,9,0,1.1999999999999975,17.999999999999975,741,4,0.8,9,10
2,1871,50,0,10,1,1.7999999999999994,17.999999999999993,495,0,1,10,10
3,1871,45,0,6,1,0,0,234,4,-1.2,6,6
0,1872,50,1,9,0,1.1999999999999984,17.999999999999982,555,0,2,5,10
1,1872,15,0,1,0,0,0,87,0,-1,6,1
2,1872,21,0,2,0,0,0,138,2,-1.2,5,2
3,1872,9,0,0,1,0,0,42,2,-1.2,6,0
0,1873,50,0,9,0,1.1999999999999986,11.999999999999986,519,0,1,7,9
1,1873,20,1,2,0,0,5.999999999999997,174,0,0,9,3
2,1873,33,0,4,0,0,0,210,2,-1.2,6,4
3,1873,9,0,0,1,0,0,42,0,-1,3,0
0,1874,50,0,8,1,0.6000000000000006,6.000000000000006,471,0,1,14,8
1,1874,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,10,9
2,1874,50,1,8,2,0.5999999999999984,11.999999999999984,621,0,2,9,9
3,1874,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,12,8
0,1875,50,0,9,1,1.1999999999999993,11.999999999999991,489,2,0.8,9,9
1,1875,32,0,4,0,0,0,264,2,-1.2,6,4
2,1875,44,0,6,1,0,0,450,3,-1.2,6,6
3,1875,9,1,0,0,0,5.000000000000001,59,0,-1,5,1
0,1876,50,0,8,3,0.6,6,441,0,1,9,8
1,1876,50,0,8,0,0.6000000000000004,6.000000000000004,387,1,2,8,8
2,1876,50,0,10,1,1.799999999999998,17.99999999999998,675,4,1.5,10,10
3,1876,50,1,8,1,0.6000000000000006,12.000000000000004,303,0,2,9,9
0,1877,50,0,8,1,0.6000000000000005,6.000000000000005,429,0,1,11,8
1,1877,50,0,8,0,0.5999999999999981,5.9999999999999805,777,0,1,10,8
2,1877,50,0,9,0,1.2000000000000002,12.000000000000002,423,0,1,8,9
3,1877,21,1,2,3,0,5.000000000000003,131,0,0,5,3
0,1878,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,381,0,1,10,7
1,1878,50,0,8,0,0.6000000000000001,6.000000000000001,375,2,0.8,8,8
2,1878,50,0,11,0,2.3999999999999977,23.99999999999997,873,0,1,11,11
3,1878,27,1,3,1,0,5.000000000000004,152,0,0,7,4
0,1879,50,0,9,1,1.2000000000000002,12.000000000000002,447,0,1,8,9
1,1879,39,0,5,0,0,0,207,0,-1,9,5
2,1879,50,0,9,0,1.199999999999998,11.99999999999998,597,2,0.8,9,9
3,1879,27,1,4,0,0.6,11.999999999999998,128,0,0,6,5
0,1880,50,1,8,3,0.6000000000000001,12.000000000000002,411,0,1,8,9
1,1880,50,0,11,1,2.399999999999997,23.999999999999968,969,1,0.8,9,11
2,1880,50,1,9,3,1.1999999999999975,17.999999999999975,615,0,2,9,10
3,1880,50,0,8,1,0.6000000000000008,6.000000000000007,333,0,1,9,8
0,1881,50,1,8,1,0.6000000000000005,12.000000000000004,381,0,2,8,9
1,1881,50,1,7,0,1.3877787807814454e-16,6.000000000000001,363,4,0.8,11,8
2,1881,50,0,8,0,0.6000000000000009,6.000000000000008,285,1,2,10,8
3,1881,45,1,6,0,0,5.000000000000002,245,0,0,5,7
0,1882,44,0,6,0,0,0,414,2,-1.2,6,6
1,1882,15,0,1,0,0,0,81,2,-1.2,5,1
2,1882,21,0,2,0,0,0,102,2,-1.2,5,2
3,1882,15,1,1,0,0,5.000000000000001,74,3,-1.2,6,2
0,1883,50,0,8,3,0.6000000000000002,6.000000000000002,393,1,2,8,8
1,1883,50,0,11,0,2.399999999999997,23.99999999999997,1041,0,1,8,11
2,1883,50,0,9,2,1.2,11.999999999999998,417,1,2,7,9
3,1883,50,0,8,3,0.6000000000000011,6.000000000000011,357,0,1,7,8
0,1884,50,0,9,1,1.1999999999999995,11.999999999999996,477,0,1,9,9
1,1884,32,0,4,1,0,0,318,3,-1.2,6,4
2,1884,15,0,1,0,0,0,69,3,-1.2,7,1
3,1884,45,0,6,0,0,0,330,3,-1.2,6,6
0,1885,33,0,4,2,0,0,222,0,-1,6,4
1,1885,44,0,6,0,0,0,426,0,-1,6,6
2,1885,50,0,9,1,1.1999999999999984,11.999999999999984,591,4,0.8,10,9
3,1885,27,1,4,0,0.6,11.999999999999998,116,0,0,8,5
0,1886,21,1,2,1,0,5.000000000000003,173,0,0,5,3
1,1886,32,0,4,0,0,0,240,2,-1.2,6,4
2,1886,50,0,8,0,0.5999999999999993,5.999999999999993,483,1,0.8,8,8
3,1886,21,0,2,0,0,0,78,0,-1,5,2
0,1887,50,0,10,1,1.799999999999999,17.99999999999999,651,0,1,8,10
1,1887,15,1,2,0,0.6,11.999999999999998,98,0,0,6,3
2,1887,39,0,5,1,0,0,309,2,-1.2,7,5
3,1887,27,0,3,0,0,0,117,1,-1.2,9,3
0,1888,21,0,2,0,0,0,120,1,-1.2,5,2
1,1888,26,0,3,0,0,0,213,1,-1.2,6,3
2,1888,15,1,1,0,0,5.000000000000002,68,0,0,7,2
3,1888,9,0,0,1,0,0,42,2,-1.2,6,0
0,1889,32,0,4,0,0,0,282,2,-1.2,6,4
1,1889,9,0,0,0,0,0,36,2,-1.2,5,0
2,1889,15,0,1,0,0,0,69,2,-1.2,7,1
3,1889,9,1,0,0,0,5.000000000000001,59,3,-1.2,4,1
0,1890,27,0,3,2,0,0,141,0,-1,6,3
1,1890,44,0,6,0,0,0,684,1,-1.2,7,6
2,1890,45,0,6,1,0,0,288,0,-1,7,6
3,1890,39,1,5,1,0,5.000000000000003,272,2,-1.2,11,6
0,1891,50,0,8,2,0.6000000000000008,6.000000000000007,495,0,1,10,8
1,1891,50,0,9,0,1.199999999999998,11.99999999999998,645,2,0.8,9,9
2,1891,50,1,8,2,0.5999999999999986,11.999999999999986,555,0,2,8,9
3,1891,39,0,5,1,0,0,189,0,-1,8,5
0,1892,50,0,12,0,2.9999999999999973,29.99999999999997,1071,0,1,7,12
1,1892,9,0,0,0,0,0,36,1,-1.2,7,0
2,1892,21,0,2,0,0,0,156,2,-1.2,5,2
3,1892,9,0,0,0,0,0,36,4,-1.2,6,0
0,1893,50,0,8,4,0.6000000000000005,6.000000000000005,405,0,1,11,8
1,1893,50,0,10,0,1.7999999999999972,17.99999999999997,861,2,0.8,11,10
2,1893,50,0,9,3,1.1999999999999988,11.999999999999988,513,1,2,8,9
3,1893,50,0,7,3,2.775557561562892e-17,2.7755575615628914e-16,381,0,1,10,7
0,1894,50,0,8,1,0.6000000000000008,6.000000000000007,357,0,1,9,8
1,1894,32,0,4,0,0,0,258,0,-1,6,4
2,1894,50,0,7,0,0,0,465,0,0,9,7
3,1894,39,0,5,1,0,0,177,0,-1,10,5
0,1895,50,0,8,4,0.6000000000000006,6.000000000000006,471,1,2,9,8
1,1895,50,1,9,2,1.1999999999999984,17.999999999999982,531,0,2,6,10
2,1895,50,0,8,1,0.6000000000000005,6.000000000000005,375,0,1,9,8
3,1895,50,0,8,1,0.6000000000000004,6.000000000000004,297,1,2,10,8
0,1896,50,0,8,2,0.6000000000000011,6.000000000000011,441,0,1,11,8
1,1896,50,1,8,0,0.5999999999999989,11.999999999999988,531,4,0.8,7,9
2,1896,50,0,9,3,1.1999999999999982,11.99999999999998,633,0,1,10,9
3,1896,39,0,5,0,0,0,219,2,-1.2,10,5
0,1897,21,0,2,1,0,0,114,0,-1,5,2
1,1897,44,0,6,0,0,0,516,1,-1.2,6,6
2,1897,15,0,1,1,0,0,63,0,-1,6,1
3,1897,20,0,2,2,0,0,180,4,-1.2,10,2
0,1898,50,0,11,0,2.399999999999998,23.99999999999998,747,0,1,7,11
1,1898,20,1,2,0,0,5.999999999999997,168,0,0,11,3
2,1898,27,0,3,0,0,0,171,2,-1.2,6,3
3,1898,9,0,0,1,0,0,42,2,-1.2,4,0
0,1899,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,7,8
1,1899,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,237,0,1,6,7
2,1899,50,0,9,0,1.1999999999999975,11.999999999999975,651,4,0.8,6,9
3,1899,15,0,2,0,0.6,5.999999999999999,57,1,-1.2,7,2
0,1900,50,0,8,2,0.6000000000000004,6.000000000000004,303,1,2,9,8
1,1900,50,0,10,0,1.7999999999999976,17.999999999999975,759,0,1,10,10
2,1900,50,0,9,3,1.199999999999998,11.99999999999998,597,0,1,10,9
3,1900,45,0,6,2,0,0,264,0,-1,6,6
0,1901,50,0,8,1,0.6000000000000006,6.000000000000006,339,0,1,7,8
1,1901,50,0,8,1,0.6000000000000004,6.000000000000004,417,0,1,9,8
2,1901,50,0,10,0,1.7999999999999967,17.999999999999964,849,0,1,9,10
3,1901,15,0,1,0,0,0,69,0,-1,7,1
0,1902,50,0,10,0,1.7999999999999994,17.999999999999993,465,1,2,6,10
1,1902,15,0,1,1,0,0,87,1,-1.2,7,1
2,1902,15,1,1,0,0,5.000000000000002,80,0,0,6,2
3,1902,15,1,1,0,0,5.000000000000001,92,2,-1.2,8,2
0,1903,50,0,8,0,0.5999999999999993,5.999999999999993,477,2,0.8,10,8
1,1903,21,1,2,1,0,5.000000000000001,131,0,0,5,3
2,1903,39,0,5,0,0,0,267,2,-1.2,9,5
3,1903,9,1,0,0,0,5.000000000000001,71,0,-1,5,1
0,1904,21,1,2,1,0,5.000000000000002,161,0,0,5,3
1,1904,32,0,4,0,0,0,252,2,-1.2,6,4
2,1904,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,387,0,1,10,7
3,1904,27,0,3,0,0,0,129,4,-1.2,8,3
0,1905,39,1,5,1,0,5.000000000000005,254,0,0,9,6
1,1905,27,0,3,0,0,0,141,0,-1,8,3
2,1905,44,0,6,0,0,0,372,0,-1,7,6
3,1905,9,1,0,0,0,5.000000000000001,59,0,-1,6,1
0,1906,50,1,8,1,0.6,12.00000000000001,519,0,2,8,9
1,1906,27,0,3,0,0,0,153,2,-1.2,8,3
2,1906,50,0,9,0,1.1999999999999975,11.999999999999975,759,4,0.8,8,9
3,1906,39,0,5,1,0,0,195,0,-1,8,5
0,1907,50,1,7,3,5.828670879282072e-16,6.000000000000005,321,0,1,11,8
1,1907,50,0,12,0,2.999999999999997,29.999999999999968,1059,0,1,11,12
2,1907,50,0,9,0,1.2000000000000002,12.000000000000002,399,0,1,10,9
3,1907,50,1,7,3,2.498001805406602e-16,6.000000000000002,387,0,2,11,8
0,1908,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,399,0,1,9,7
1,1908,27,0,3,0,0,0,141,3,-1.2,7,3
2,1908,50,0,8,0,0.6,6,597,3,0.8,7,8
3,1908,39,1,5,0,0,5.000000000000002,230,0,0,8,6
0,1909,50,0,8,2,0.6000000000000006,6.000000000000006,357,3,0.8,10,8
1,1909,50,1,8,0,0.5999999999999975,11.999999999999975,867,4,0.8,7,9
2,1909,33,0,4,1,0,0,192,2,-1.2,6,4
3,1909,33,1,4,1,0,5.000000000000005,197,4,-1.2,6,5
0,1910,50,1,8,1,0.6000000000000005,12.000000000000004,417,0,2,11,9
1,1910,15,1,1,0,0,5.000000000000001,98,0,0,7,2
2,1910,50,0,8,0,0.5999999999999993,5.999999999999993,471,3,0.8,9,8
3,1910,45,0,6,0,0,0,240,0,-1,6,6
0,1911,50,1,8,1,0.6,12.00000000000001,441,0,2,8,9
1,1911,45,1,6,0,0,5.000000000000005,305,0,0,7,7
2,1911,50,0,11,0,2.399999999999997,23.99999999999997,849,1,2,11,11
3,1911,15,0,1,0,0,0,69,1,-1.2,7,1
0,1912,50,0,8,4,0.6000000000000006,6.000000000000006,393,1,2,10,8
1,1912,50,0,11,0,2.399999999999997,23.99999999999997,975,4,0.8,13,11
2,1912,50,0,9,2,1.1999999999999993,11.999999999999991,501,0,1,7,9
3,1912,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,303,0,1,7,7
0,1913,39,0,5,0,0,0,267,2,-1.2,7,5
1,1913,21,0,2,0,0,0,120,2,-1.2,5,2
2,1913,33,0,4,0,0,0,192,4,-1.2,6,4
3,1913,21,1,2,0,0,5.000000000000001,95,0,0,5,3
0,1914,50,0,8,2,0.6,6,441,0,1,9,8
1,1914,50,0,11,0,2.399999999999999,23.99999999999999,525,0,1,12,11
2,1914,50,0,8,4,0.6,6,765,0,1,11,8
3,1914,50,0,8,1,0.6000000000000006,6.000000000000006,321,0,1,11,8
0,1915,50,0,8,3,0.6000000000000002,6.000000000000002,411,1,2,11,8
1,1915,50,1,9,0,1.1999999999999995,17.999999999999996,411,0,2,8,10
2,1915,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,9,8
3,1915,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,243,0,1,9,7
0,1916,50,0,7,6,2.498001805406602e-16,2.4980018054066026e-15,501,0,1,10,7
1,1916,50,0,10,2,1.7999999999999985,17.999999999999982,669,1,2,11,10
2,1916,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,10,8
3,1916,45,0,7,4,0.6,5.999999999999999,330,0,-1,6,7
0,1917,27,2,3,2,0,11.000000000000002,230,0,0,9,5
1,1917,50,0,8,0,0.5999999999999971,5.999999999999971,987,0,1,9,8
2,1917,50,0,7,0,0,0,519,4,-0.2,8,7
3,1917,27,0,3,2,0,0,153,0,-1,6,3
0,1918,9,1,0,0,0,5.000000000000001,77,0,-1,6,1
1,1918,21,0,2,0,0,0,132,1,-1.2,5,2
2,1918,15,1,1,0,0,5.000000000000001,134,4,-1.2,6,2
3,1918,21,0,2,0,0,0,96,3,-1.2,5,2
0,1919,27,0,3,0,0,0,177,2,-1.2,7,3
1,1919,15,2,1,0,0,11,128,4,-1.2,7,3
2,1919,15,1,1,0,0,5.000000000000002,74,0,0,7,2
3,1919,15,1,1,0,0,5.000000000000001,86,0,0,8,2
0,1920,50,0,10,1,1.7999999999999998,17.999999999999996,537,0,1,9,10
1,1920,27,0,3,0,0,0,153,2,-1.2,8,3
2,1920,44,0,6,1,0,0,372,2,-1.2,6,6
3,1920,39,1,5,0,0,5.000000000000002,194,3,-1.2,8,6
0,1921,27,1,3,1,0,5.000000000000004,206,0,0,7,4
1,1921,50,0,9,0,1.199999999999998,11.99999999999998,609,2,0.8,8,9
2,1921,21,0,2,0,0,0,114,0,-1,5,2
3,1921,27,0,3,0,0,0,135,4,-1.2,9,3
0,1922,45,1,6,0,0,5.000000000000005,305,0,0,7,7
1,1922,39,0,5,0,0,0,195,0,-1,7,5
2,1922,50,0,7,0,0,0,435,0,0,8,7
3,1922,15,0,1,0,0,0,81,2,-1.2,7,1
0,1923,50,0,12,0,2.9999999999999982,29.999999999999982,861,0,1,9,12
1,1923,27,0,3,1,0,0,219,2,-1.2,7,3
2,1923,21,1,2,0,0,5.000000000000003,113,0,0,5,3
3,1923,21,0,3,0,0.6,5.999999999999999,108,2,-1.2,5,3
0,1924,21,0,3,1,0.6,5.999999999999999,162,2,-1.2,5,3
1,1924,44,0,6,0,0,0,582,1,-1.2,6,6
2,1924,38,0,5,1,0,0,309,4,-1.2,8,5
3,1924,33,1,4,2,0,5.000000000000005,245,2,-1.2,6,5
0,1925,50,0,8,1,0.6000000000000006,6.000000000000006,411,0,1,9,8
1,1925,38,0,5,1,0,0,411,3,-1.2,7,5
2,1925,21,1,2,0,0,5.000000000000001,131,0,0,5,3
3,1925,45,1,6,1,0,5.000000000000006,317,2,-1.2,6,7
0,1926,50,0,8,2,0.6000000000000003,6.000000000000003,333,0,1,7,8
1,1926,50,0,11,0,2.399999999999997,23.999999999999968,855,1,0.8,9,11
2,1926,50,0,9,1,1.1999999999999984,11.999999999999984,507,0,1,8,9
3,1926,50,0,8,1,0.6000000000000009,6.000000000000008,309,0,1,8,8
0,1927,50,0,7,2,9.15933995315754e-16,9.15933995315754e-15,339,0,1,9,7
1,1927,50,0,7,0,0,0,591,2,-0.2,8,7
2,1927,50,0,9,1,1.2000000000000002,12.000000000000002,447,0,1,8,9
3,1927,39,0,5,1,0,0,183,0,-1,6,5
0,1928,50,0,11,1,2.3999999999999995,23.999999999999996,657,0,1,9,11
1,1928,33,0,4,0,0,0,228,1,-1.2,6,4
2,1928,39,0,5,0,0,0,219,3,-1.2,7,5
3,1928,33,1,4,0,0,5.000000000000003,209,3,-1.2,7,5
0,1929,21,0,2,1,0,0,108,0,-1,5,2
1,1929,38,0,5,0,0,0,435,2,-1.2,8,5
2,1929,44,0,6,1,0,0,390,0,-1,7,6
3,1929,27,0,3,1,0,0,135,4,-1.2,8,3
0,1930,50,0,8,2,0.6000000000000005,6.000000000000005,423,0,1,7,8
1,1930,50,1,10,0,1.7999999999999972,23.99999999999997,867,0,2,9,11
2,1930,50,1,8,0,0.6000000000000005,12.000000000000004,411,0,2,7,9
3,1930,50,0,8,1,0.6000000000000006,6.000000000000006,303,0,1,10,8
0,1931,50,0,7,0,0,0,501,2,-0.2,7,7
1,1931,15,0,1,0,0,0,63,1,-1.2,7,1
2,1931,32,0,4,0,0,0,282,0,-1,6,4
3,1931,15,0,1,0,0,0,75,4,-1.2,7,1
0,1932,50,0,8,4,0.6000000000000003,6.000000000000003,483,0,1,8,8
1,1932,50,0,10,0,1.7999999999999967,17.999999999999964,903,0,1,12,10
2,1932,50,1,8,1,0.6000000000000001,12.000000000000002,423,0,2,7,9
3,1932,50,0,8,2,0.6000000000000008,6.000000000000007,345,0,1,8,8
0,1933,45,0,6,0,0,0,312,2,-1.2,6,6
1,1933,15,1,1,0,0,5.000000000000002,74,0,0,5,2
2,1933,27,1,3,0,0,5.000000000000005,164,0,0,7,4
3,1933,15,1,1,0,0,5.000000000000001,92,3,-1.2,7,2
0,1934,50,0,8,1,0.6000000000000006,6.000000000000006,405,0,1,10,8
1,1934,50,0,9,0,1.1999999999999966,11.999999999999966,1113,4,0.8,7,9
2,1934,50,0,9,1,1.199999999999998,11.99999999999998,567,0,1,7,9
3,1934,27,0,3,2,0,0,153,2,-1.2,9,3
0,1935,50,0,11,0,2.3999999999999986,23.999999999999982,723,0,1,7,11
1,1935,26,0,3,0,0,0,219,3,-1.2,7,3
2,1935,27,1,3,0,0,5.000000000000003,182,0,0,7,4
3,1935,27,1,3,0,0,5.000000000000002,194,3,-1.2,9,4
0,1936,50,1,7,2,9.15933995315754e-16,6.000000000000008,417,0,2,10,8
1,1936,50,0,8,0,0.5999999999999985,5.999999999999985,525,0,1,12,8
2,1936,21,1,2,0,0,5.000000000000002,131,0,0,5,3
3,1936,45,0,6,1,0,0,234,4,-1.2,7,6
0,1937,50,0,8,2,0.6000000000000009,6.000000000000008,345,0,1,8,8
1,1937,50,0,11,0,2.3999999999999977,23.99999999999997,1023,1,0.8,9,11
2,1937,50,1,9,1,1.1999999999999995,17.999999999999996,447,0,2,8,10
3,1937,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,9,8
0,1938,50,0,9,0,1.2000000000000006,12.000000000000004,429,0,1,12,9
1,1938,45,1,6,0,0,5.000000000000003,299,4,-1.2,6,7
2,1938,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,303,2,0.8,11,7
3,1938,33,1,4,0,0,5.000000000000004,203,0,0,5,5
0,1939,50,0,8,2,0.6000000000000009,6.000000000000008,441,1,2,11,8
1,1939,50,0,11,0,2.3999999999999986,23.999999999999982,699,1,0.8,11,11
2,1939,50,0,8,0,0.6000000000000009,6.000000000000008,291,0,1,9,8
3,1939,50,0,8,2,0.6000000000000005,6.000000000000005,393,0,1,7,8
0,1940,50,0,8,3,0.6000000000000006,6.000000000000006,477,1,2,14,8
1,1940,50,0,10,0,1.7999999999999985,17.999999999999982,513,0,1,11,10
2,1940,50,0,12,1,2.9999999999999982,29.999999999999982,921,0,1,10,12
3,1940,50,0,8,0,0.6000000000000005,6.000000000000005,303,0,1,13,8
0,1941,9,1,0,0,0,5.000000000000001,59,2,-1.2,6,1
1,1941,9,0,0,0,0,0,36,2,-1.2,7,0
2,1941,32,0,4,0,0,0,312,0,-1,6,4
3,1941,33,0,4,0,0,0,192,2,-1.2,6,4
0,1942,50,0,9,1,1.2000000000000006,12.000000000000004,405,0,1,12,9
1,1942,33,0,4,0,0,0,198,3,-1.2,6,4
2,1942,50,0,9,0,1.199999999999998,11.99999999999998,603,2,0.8,8,9
3,1942,45,0,6,0,0,0,216,0,-1,5,6
0,1943,27,0,3,0,0,0,207,2,-1.2,7,3
1,1943,21,1,2,0,0,5.000000000000002,113,4,-1.2,5,3
2,1943,21,0,2,0,0,0,120,0,-1,5,2
3,1943,21,1,2,0,0,5.000000000000001,89,0,0,5,3
0,1944,50,1,8,1,0.6000000000000008,12.000000000000004,405,0,2,11,9
1,1944,50,0,8,0,0.5999999999999993,5.999999999999993,519,4,0.8,11,8
2,1944,50,0,9,0,1.1999999999999995,11.999999999999996,453,0,1,11,9
3,1944,39,1,5,0,0,5.000000000000002,230,0,0,9,6
0,1945,50,0,8,1,0.5999999999999989,5.9999999999999885,531,2,0.8,7,8
1,1945,26,0,3,0,0,0,213,0,-1,8,3
2,1945,33,0,4,0,0,0,192,3,-1.2,6,4
3,1945,9,0,1,1,0.6,5.999999999999999,42,0,-1,5,1
0,1946,27,1,3,1,0,5.000000000000003,218,0,0,7,4
1,1946,50,0,9,0,1.1999999999999984,11.999999999999984,501,1,2,8,9
2,1946,27,1,3,0,0,5.000000000000003,128,0,0,7,4
3,1946,27,1,3,0,0,5.000000000000002,176,0,0,6,4
0,1947,33,1,4,1,0,5.000000000000004,227,0,0,6,5
1,1947,50,1,7,0,0,5.999999999999985,555,2,-0.2,9,8
2,1947,50,0,8,1,0.5999999999999984,5.999999999999984,591,0,1,10,8
3,1947,45,0,6,1,0,0,240,4,-1.2,7,6
0,1948,39,0,5,2,0,0,213,0,-1,8,5
1,1948,50,0,7,0,0,0,753,2,-0.2,8,7
2,1948,50,1,8,1,0.5999999999999984,11.999999999999984,525,0,2,10,9
3,1948,27,0,3,1,0,0,129,0,-1,6,3
0,1949,50,1,8,2,0.6000000000000003,12.000000000000002,441,0,2,10,9
1,1949,50,0,10,1,1.799999999999999,17.99999999999999,567,2,0.8,8,10
2,1949,50,0,8,3,0.6000000000000003,6.000000000000003,381,0,1,10,8
3,1949,50,0,8,4,0.6,5.999999999999989,543,0,1,10,8
0,1950,50,0,8,1,0.6000000000000009,6.000000000000008,333,0,1,11,8
1,1950,50,0,8,0,0.5999999999999976,5.999999999999976,747,0,1,10,8
2,1950,50,0,9,1,1.2000000000000002,12.000000000000002,381,0,1,8,9
3,1950,33,0,5,1,0.6,5.999999999999999,186,0,-1,6,5
0,1951,50,0,9,1,1.2000000000000004,12.000000000000004,417,1,2,10,9
1,1951,39,0,5,0,0,0,189,2,-1.2,7,5
2,1951,50,0,8,0,0.5999999999999975,5.999999999999975,645,3,0.8,9,8
3,1951,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1952,50,1,8,2,0.6,12.00000000000001,417,0,2,9,9
1,1952,50,1,8,0,0.6,11.99999999999998,801,0,1,9,9
2,1952,50,0,8,0,0.6000000000000004,6.000000000000004,357,0,1,10,8
3,1952,33,0,4,2,0,0,210,4,-1.2,7,4
0,1953,50,0,8,2,0.6000000000000006,6.000000000000006,441,0,1,11,8
1,1953,50,0,9,0,1.199999999999997,11.99999999999997,723,4,0.8,10,9
2,1953,50,0,8,1,0.6000000000000001,6.000000000000001,417,0,1,10,8
3,1953,45,0,7,1,0.6,5.999999999999999,312,2,-1.2,7,7
0,1954,50,1,11,1,2.399999999999998,29.999999999999982,909,0,2,7,12
1,1954,26,0,3,0,0,0,213,2,-1.2,6,3
2,1954,33,0,4,0,0,0,204,2,-1.2,6,4
3,1954,21,1,2,1,0,5.000000000000003,107,0,0,5,3
0,1955,50,0,8,4,0.6000000000000004,6.000000000000004,429,1,2,13,8
1,1955,50,0,12,1,2.999999999999997,29.999999999999968,1185,1,2,12,12
2,1955,50,1,8,1,0.6000000000000003,12.000000000000002,411,0,2,11,9
3,1955,50,0,8,4,0.6000000000000008,6.000000000000007,291,0,1,12,8
0,1956,50,0,8,5,0.6,5.999999999999999,441,0,1,12,8
1,1956,50,0,12,1,2.999999999999998,29.99999999999997,975,0,1,11,12
2,1956,50,0,9,2,1.1999999999999993,11.999999999999991,495,0,1,11,9
3,1956,50,0,7,3,4.718447854656915e-16,4.718447854656915e-15,279,0,1,11,7
0,1957,27,0,3,2,0,0,237,0,-1,7,3
1,1957,44,0,6,0,0,0,336,1,-1.2,6,6
2,1957,33,0,4,0,0,0,180,4,-1.2,7,4
3,1957,39,0,5,2,0,0,213,4,-1.2,9,5
0,1958,38,0,5,0,0,0,351,2,-1.2,7,5
1,1958,9,0,0,0,0,0,36,2,-1.2,7,0
2,1958,15,0,1,0,0,0,81,2,-1.2,6,1
3,1958,9,0,0,0,0,0,36,1,-1.2,5,0
0,1959,50,1,10,0,1.7999999999999976,23.99999999999997,699,0,2,8,11
1,1959,9,0,0,0,0,0,36,0,-1,4,0
2,1959,39,0,5,0,0,0,237,3,-1.2,8,5
3,1959,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,1960,50,0,8,4,0.6,6,459,0,1,12,8
1,1960,50,0,9,0,1.1999999999999995,11.999999999999996,387,0,1,12,9
2,1960,50,1,11,1,2.3999999999999986,29.999999999999982,801,0,2,10,12
3,1960,50,1,7,1,4.718447854656915e-16,6.000000000000004,327,3,0.8,10,8
0,1961,50,0,10,1,1.7999999999999998,17.999999999999996,525,0,1,7,10
1,1961,27,0,3,0,0,0,105,0,-1,6,3
2,1961,50,0,9,0,1.1999999999999966,11.999999999999966,879,2,0.8,7,9
3,1961,27,0,3,0,0,0,141,0,-1,5,3
0,1962,50,1,8,3,0.6000000000000008,12.000000000000004,477,0,2,12,9
1,1962,50,0,9,1,1.1999999999999988,11.999999999999988,459,0,1,11,9
2,1962,50,1,9,1,1.1999999999999993,17.999999999999993,483,0,2,9,10
3,1962,50,0,8,1,0.6000000000000005,6.000000000000005,285,0,1,12,8
0,1963,44,0,6,1,0,0,324,2,-1.2,6,6
1,1963,15,0,1,0,0,0,87,0,-1,6,1
2,1963,27,1,3,0,0,5.000000000000003,152,0,0,8,4
3,1963,15,1,1,0,0,5.000000000000001,86,3,-1.2,7,2
0,1964,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,10,8
1,1964,44,0,6,0,0,0,426,1,-1.2,7,6
2,1964,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,345,0,1,11,7
3,1964,39,1,5,2,0,5.000000000000002,284,0,0,6,6
0,1965,39,1,5,1,0,5.000000000000003,242,0,0,8,6
1,1965,33,0,4,0,0,0,186,0,-1,5,4
2,1965,50,0,9,0,1.1999999999999975,11.999999999999975,657,4,0.8,8,9
3,1965,15,0,2,0,0.6,5.999999999999999,87,2,-1.2,6,2
0,1966,50,1,8,2,0.6000000000000005,12.000000000000004,399,0,2,8,9
1,1966,50,0,9,0,1.1999999999999988,11.999999999999988,387,0,1,8,9
2,1966,50,0,8,1,0.6000000000000003,6.000000000000003,363,0,1,8,8
3,1966,50,0,8,0,0.6000000000000006,6.000000000000006,291,1,2,9,8
0,1967,50,0,8,4,0.6000000000000004,6.000000000000004,405,1,2,9,8
1,1967,50,0,10,1,1.799999999999999,17.99999999999999,579,4,0.8,9,10
2,1967,50,0,10,1,1.7999999999999972,17.99999999999997,843,0,1,7,10
3,1967,50,0,7,3,4.718447854656915e-16,4.718447854656915e-15,291,0,1,7,7
0,1968,50,0,9,2,1.1999999999999995,11.999999999999996,549,1,0.8,8,9
1,1968,21,0,3,0,0.6,5.999999999999999,102,0,-1,5,3
2,1968,50,0,8,0,0.5999999999999971,5.999999999999971,699,3,0.8,7,8
3,1968,27,1,3,1,0,5.000000000000002,158,0,0,7,4
0,1969,50,0,9,1,1.2000000000000004,12.000000000000004,405,1,2,9,9
1,1969,15,0,2,0,0.6,5.999999999999999,57,3,-1.2,6,2
2,1969,26,0,3,0,0,0,231,0,-1,7,3
3,1969,21,1,2,0,0,5.000000000000002,125,3,-1.2,5,3
0,1970,50,1,8,4,0.6000000000000005,12.000000000000004,483,0,2,11,9
1,1970,50,0,12,0,2.999999999999998,29.99999999999997,921,0,1,13,12
2,1970,50,1,8,2,0.5999999999999998,11.999999999999996,411,0,2,11,9
3,1970,50,0,8,2,0.6000000000000006,6.000000000000006,345,1,2,12,8
0,1971,45,0,6,1,0,0,288,2,-1.2,6,6
1,1971,15,0,2,0,0.6,5.999999999999999,87,0,-1,5,2
2,1971,27,1,3,0,0,5.000000000000001,188,0,0,8,4
3,1971,21,0,2,0,0,0,126,1,-1.2,5,2
0,1972,50,0,8,2,0.6000000000000009,6.000000000000008,405,1,2,11,8
1,1972,50,0,11,1,2.3999999999999986,23.999999999999982,525,0,1,9,11
2,1972,50,1,8,2,0.5999999999999993,11.999999999999991,495,0,2,10,9
3,1972,50,0,8,2,0.6000000000000006,6.000000000000006,333,3,1.5,10,8
0,1973,50,0,8,3,0.6000000000000002,6.000000000000002,435,3,1.5,8,8
1,1973,50,0,8,0,0.5999999999999984,5.999999999999984,531,2,0.8,8,8
2,1973,50,1,8,2,0.6000000000000006,12.000000000000004,297,0,2,7,9
3,1973,50,0,8,0,0.6000000000000006,6.000000000000006,339,0,1,8,8
0,1974,50,0,8,4,0.6000000000000009,6.000000000000008,459,0,1,10,8
1,1974,50,0,10,0,1.7999999999999998,17.999999999999996,399,0,1,10,10
2,1974,50,0,11,3,2.399999999999997,23.99999999999997,1005,0,1,9,11
3,1974,50,1,7,1,6.938893903907228e-16,6.000000000000006,291,0,2,10,8
0,1975,50,1,7,3,8.049116928532385e-16,6.000000000000007,477,0,1,10,8
1,1975,50,0,9,0,1.2000000000000002,12.000000000000002,363,0,1,10,9
2,1975,50,0,11,2,2.3999999999999977,23.99999999999997,717,4,1.5,12,11
3,1975,50,0,8,1,0.6000000000000002,6.000000000000002,297,0,1,9,8
0,1976,50,1,8,3,0.6000000000000008,12.000000000000004,441,0,2,9,9
1,1976,50,0,11,0,2.399999999999999,23.99999999999999,591,1,0.8,11,11
2,1976,50,0,8,2,0.5999999999999998,5.999999999999997,447,0,1,8,8
3,1976,50,0,8,1,0.6000000000000008,6.000000000000007,279,0,1,10,8
0,1977,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,387,0,1,7,7
1,1977,50,0,10,0,1.799999999999998,17.99999999999998,783,1,0.8,8,10
2,1977,50,0,11,2,2.399999999999997,23.999999999999968,1017,0,1,8,11
3,1977,50,1,7,0,9.15933995315754e-16,6.000000000000008,315,0,2,7,8
0,1978,50,0,7,4,1.3877787807814454e-16,1.3877787807814457e-15,411,0,1,7,7
1,1978,50,0,12,0,2.999999999999997,29.999999999999968,999,1,2,10,12
2,1978,50,0,9,3,1.1999999999999988,11.999999999999988,489,1,0.8,11,9
3,1978,45,0,6,1,0,0,240,0,-1,6,6
0,1979,50,1,10,0,1.7999999999999972,23.99999999999997,753,0,2,6,11
1,1979,9,0,0,0,0,0,36,2,-1.2,7,0
2,1979,15,0,1,0,0,0,81,2,-1.2,7,1
3,1979,9,1,0,0,0,5.000000000000001,53,3,-1.2,6,1
0,1980,50,0,9,0,1.2,11.999999999999998,429,2,0.8,9,9
1,1980,9,0,0,0,0,0,36,3,-1.2,8,0
2,1980,38,0,5,0,0,0,345,0,-1,9,5
3,1980,27,0,3,0,0,0,147,0,-1,6,3
0,1981,50,0,8,2,0.6000000000000009,6.000000000000008,423,1,2,13,8
1,1981,50,0,10,0,1.799999999999999,17.99999999999999,423,0,1,10,10
2,1981,50,0,11,2,2.399999999999997,23.999999999999968,951,4,0.8,11,11
3,1981,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,291,0,1,9,7
0,1982,21,1,2,2,0,5.000000000000003,179,0,-1,5,3
1,1982,50,1,7,0,0,5.999999999999985,663,0,1,10,8
2,1982,50,0,10,1,1.799999999999999,17.99999999999999,597,2,0.8,8,10
3,1982,33,1,4,1,0,5.000000000000002,143,0,0,5,5
0,1983,44,0,6,0,0,0,558,2,-1.2,6,6
1,1983,21,0,2,0,0,0,132,2,-1.2,5,2
2,1983,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,1983,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,1984,50,0,8,3,0.6000000000000008,6.000000000000007,429,3,0.8,11,8
1,1984,26,0,3,0,0,0,213,0,-1,6,3
2,1984,50,0,9,1,1.1999999999999966,11.999999999999966,951,0,1,10,9
3,1984,45,1,6,0,0,5.000000000000005,287,0,0,6,7
0,1985,39,0,5,0,0,0,249,2,-1.2,8,5
1,1985,9,1,0,0,0,5.000000000000001,41,0,0,4,1
2,1985,21,0,2,0,0,0,138,4,-1.2,5,2
3,1985,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,1986,50,0,8,5,0.6000000000000005,6.000000000000005,441,0,1,10,8
1,1986,50,0,12,0,2.9999999999999964,29.999999999999964,987,0,1,11,12
2,1986,50,1,8,3,0.6000000000000005,12.000000000000004,381,0,2,10,9
3,1986,50,0,8,1,0.6,6,393,0,1,9,8
0,1987,33,0,4,0,0,0,240,2,-1.2,6,4
1,1987,21,0,2,1,0,0,132,0,-1,5,2
2,1987,39,0,5,0,0,0,195,0,-1,9,5
3,1987,15,1,2,0,0.6,11.999999999999998,92,0,0,6,3
0,1988,50,0,8,1,0.6000000000000008,6.000000000000007,387,1,0.8,11,8
1,1988,50,1,7,0,0,5.999999999999992,513,4,-0.2,10,8
2,1988,50,0,8,0,0.5999999999999998,5.999999999999997,495,1,0.8,11,8
3,1988,15,0,1,1,0,0,81,0,-1,7,1
0,1989,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,10,8
1,1989,33,1,4,0,0,5.000000000000003,179,0,0,5,5
2,1989,50,0,8,0,0.6,6,729,3,0.8,7,8
3,1989,15,1,1,0,0,5.000000000000002,92,0,0,5,2
0,1990,50,0,8,2,0.6,6,381,0,1,11,8
1,1990,50,0,9,2,1.199999999999998,11.99999999999998,633,0,1,11,9
2,1990,50,0,8,1,0.6000000000000005,6.000000000000005,387,0,1,11,8
3,1990,45,1,6,0,0,5.000000000000003,269,0,-1,8,7
0,1991,50,0,8,4,0.6000000000000008,6.000000000000007,489,3,1.5,13,8
1,1991,50,0,9,1,1.1999999999999995,11.999999999999996,411,0,1,12,9
2,1991,50,0,13,1,3.599999999999998,35.99999999999998,993,0,1,12,13
3,1991,50,0,8,0,0.6000000000000005,6.000000000000005,333,0,1,13,8
0,1992,50,0,11,2,2.399999999999999,23.99999999999999,579,1,2,6,11
1,1992,15,0,2,0,0.6,5.999999999999999,63,1,-1.2,7,2
2,1992,33,0,4,0,0,0,192,2,-1.2,6,4
3,1992,21,1,2,0,0,5.000000000000001,131,3,-1.2,5,3
0,1993,33,0,4,2,0,0,210,0,-1,6,4
1,1993,50,0,7,0,0,0,597,2,-0.2,8,7
2,1993,50,0,9,0,1.1999999999999984,11.999999999999984,645,2,0.8,8,9
3,1993,33,1,4,2,0,5.000000000000002,191,0,0,7,5
0,1994,45,0,6,1,0,0,294,2,-1.2,6,6
1,1994,9,1,1,0,0.6,11.999999999999998,41,0,0,4,2
2,1994,15,0,1,0,0,0,75,0,-1,6,1
3,1994,9,1,0,0,0,5.000000000000001,53,3,-1.2,5,1
0,1995,50,0,9,1,1.1999999999999984,11.999999999999984,603,2,0.8,6,9
1,1995,21,0,2,0,0,0,126,3,-1.2,5,2
2,1995,21,1,2,0,0,5.000000000000002,95,0,0,5,3
3,1995,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
0,1996,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,7,9
1,1996,21,0,2,0,0,0,96,2,-1.2,5,2
2,1996,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,393,2,0.8,8,7
3,1996,33,1,4,0,0,5.000000000000002,197,3,-1.2,6,5
0,1997,50,0,8,1,0.6000000000000005,6.000000000000005,399,0,1,8,8
1,1997,39,1,5,0,0,5.000000000000005,236,0,0,9,6
2,1997,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,399,4,0.8,9,7
3,1997,39,1,5,0,0,5.000000000000002,248,3,-1.2,9,6
0,1998,50,0,8,2,0.6000000000000005,6.000000000000005,363,0,1,9,8
1,1998,50,0,11,0,2.399999999999998,23.99999999999998,645,0,1,11,11
2,1998,50,0,8,1,0.6000000000000005,6.000000000000005,291,0,1,10,8
3,1998,50,0,8,1,0.6,6,345,0,1,12,8
0,1999,50,0,8,0,0.6,6,363,3,0.8,11,8
1,1999,50,0,7,0,0,0,411,0,0,9,7
2,1999,50,0,10,1,1.7999999999999972,17.99999999999997,687,4,0.8,10,10
3,1999,15,2,1,0,0,11,92,3,-1.2,8,3
0,2000,50,0,8,4,0.6000000000000002,6.000000000000002,501,1,2,12,8
1,2000,50,0,9,0,1.1999999999999993,11.999999999999991,399,0,1,9,9
2,2000,50,0,8,0,0.6000000000000008,6.000000000000007,369,0,1,11,8
3,2000,50,0,8,3,0.6000000000000001,6.000000000000001,369,0,1,10,8


==> data/harvest_env/abilities/processed_episode_df_maximin.csv <==
agent_id,episode,day,berries,berries_consumed,berries_thrown,health,days_left_to_live,total_days,action,reward,num_norms,total_berries
0,1,50,0,7,0,0.1000000000000008,1.000000000000008,351,0,1,12,7
1,1,34,0,4,0,0,0,150,0,-1,5,4
2,1,50,0,8,0,0.7000000000000005,7.000000000000004,339,0,1,10,8
3,1,50,0,8,0,0.7000000000000001,7,411,0,1,10,8
0,2,27,0,3,0,0,0,165,3,-1.1,7,3
1,2,9,0,0,0,0,0,36,4,-1.1,5,0
2,2,45,0,6,0,0,0,330,2,-1.1,6,6
3,2,21,0,2,0,0,0,102,1,-1.1,5,2
0,3,50,0,7,0,0,0,477,0,0,11,7
1,3,27,0,3,1,0,0,141,4,-1.1,8,3
2,3,50,0,9,0,1.1999999999999986,11.999999999999986,525,3,0.9,11,9
3,3,50,0,8,0,0.5999999999999973,5.9999999999999725,765,0,1,13,8
0,4,50,0,10,2,1.799999999999998,17.99999999999998,597,0,1,9,10
1,4,50,0,8,1,0.6000000000000009,6.000000000000008,297,0,1,9,8
2,4,50,0,9,2,1.1999999999999984,11.999999999999984,615,0,1,9,9
3,4,50,0,8,0,0.5999999999999984,5.999999999999984,567,0,1,8,8
0,5,45,1,6,0,0,5.000000000000002,269,0,-0.2,7,7
1,5,21,0,2,0,0,0,108,0,-1,5,2
2,5,39,1,5,0,0,5.000000000000005,266,0,-0.2,6,6
3,5,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,6,50,0,10,0,1.7999999999999976,17.999999999999975,723,0,1,6,10
1,6,21,0,2,0,0,0,132,0,-1,5,2
2,6,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,279,0,1,7,7
3,6,15,0,1,0,0,0,63,1,-1.1,7,1
0,7,9,2,1,0,0.6,17.999999999999996,71,0,-0.2,5,3
1,7,21,0,2,0,0,0,120,1,-1.1,5,2
2,7,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,285,0,1,7,7
3,7,15,1,1,0,0,5.000000000000001,110,2,-1.1,7,2
0,8,50,0,8,1,0.5999999999999998,5.999999999999997,399,1,1.8,10,8
1,8,33,0,4,1,0,0,198,0,-1,6,4
2,8,33,1,4,1,0,5.000000000000001,245,0,-0.2,7,5
3,8,50,0,7,0,0,0,459,0,0,9,7
0,9,50,0,11,1,2.399999999999997,23.999999999999968,837,1,1.4,6,11
1,9,21,1,2,1,0,5.000000000000002,131,0,-0.2,5,3
2,9,33,0,4,1,0,0,204,0,-1,5,4
3,9,15,0,1,0,0,0,57,3,-1.1,7,1
0,10,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,375,1,0.9,10,7
1,10,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,375,0,1,8,7
2,10,15,0,1,1,0,0,99,1,-1.1,9,1
3,10,32,0,4,0,0,0,318,1,-1.1,6,4
0,11,50,1,8,2,0.6,11.999999999999998,477,2,0.9,10,9
1,11,21,0,3,2,0.6,5.999999999999999,144,4,-1.1,5,3
2,11,50,0,9,2,1.199999999999999,11.99999999999999,561,0,1,10,9
3,11,50,0,9,0,1.199999999999999,11.99999999999999,489,0,1,9,9
0,12,39,0,5,1,0,0,267,2,-1.1,8,5
1,12,45,0,6,0,0,0,240,1,-1.1,7,6
2,12,50,0,8,1,0.5999999999999984,5.999999999999984,579,3,0.9,10,8
3,12,50,0,8,0,0.5999999999999993,5.999999999999993,531,0,1,11,8
0,13,50,0,11,3,2.3999999999999977,23.99999999999997,939,1,1.4,9,11
1,13,21,1,2,1,0,5.000000000000002,101,0,-0.2,5,3
2,13,33,0,4,2,0,0,240,0,-1,6,4
3,13,15,0,1,0,0,0,63,1,-1.1,7,1
0,14,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
1,14,50,0,8,0,0.6000000000000001,6.000000000000001,423,0,1,7,8
2,14,21,0,2,1,0,0,156,0,-1,5,2
3,14,15,1,1,0,0,5.000000000000001,134,2,-1.1,8,2
0,15,50,0,10,3,1.7999999999999985,17.999999999999982,699,0,1,10,10
1,15,50,0,9,1,1.2000000000000002,12.000000000000002,381,1,1.4,8,9
2,15,50,1,11,1,2.399999999999997,29.999999999999968,945,0,1,7,12
3,15,50,1,10,1,1.7999999999999972,23.99999999999997,867,0,1.8,7,11
0,16,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,381,1,0.9,8,7
1,16,39,0,5,0,0,0,231,4,-1.1,10,5
2,16,50,0,8,0,0.6000000000000006,6.000000000000006,447,0,1,10,8
3,16,9,2,0,0,0,11,59,0,-0.2,7,2
0,17,50,0,7,1,0,0,513,3,-0.1,9,7
1,17,21,0,2,0,0,0,90,3,-1.1,5,2
2,17,50,1,8,1,0.6000000000000006,12.000000000000004,381,0,1.8,11,9
3,17,39,0,5,0,0,0,255,1,-1.1,11,5
0,18,50,0,7,3,5.828670879282072e-16,5.828670879282072e-15,369,1,0.9,9,7
1,18,38,1,5,1,0,5.999999999999997,303,0,-0.2,6,6
2,18,50,0,8,0,0.6000000000000002,6.000000000000002,393,0,1,11,8
3,18,45,0,6,0,0,0,240,1,-1.1,7,6
0,19,50,0,8,0,0.5999999999999992,5.999999999999992,537,0,1,10,8
1,19,15,0,1,1,0,0,69,4,-1.1,7,1
2,19,50,0,7,0,0,0,447,0,0,10,7
3,19,50,0,9,0,1.1999999999999988,11.999999999999988,573,1,1.8,9,9
0,20,50,1,11,4,2.399999999999997,29.999999999999968,1023,0,1.8,8,12
1,20,50,0,8,2,0.6,5.999999999999999,423,1,1.8,10,8
2,20,50,0,10,3,1.7999999999999998,17.999999999999996,507,0,1,10,10
3,20,50,0,10,1,1.7999999999999985,17.999999999999982,585,1,1.8,9,10
0,21,50,0,10,3,1.7999999999999976,17.999999999999975,687,0,1,9,10
1,21,50,0,8,3,0.6000000000000004,6.000000000000004,297,1,1.8,7,8
2,21,50,0,10,3,1.799999999999998,17.99999999999998,783,0,1,9,10
3,21,50,0,9,0,1.199999999999999,11.99999999999999,471,0,1,8,9
0,22,50,0,8,0,0.5999999999999991,6,501,0,1,9,8
1,22,21,0,2,0,0,0,132,3,-1.1,5,2
2,22,50,0,8,1,0.6000000000000001,6.000000000000001,393,0,1,11,8
3,22,50,0,8,0,0.6000000000000005,6.000000000000005,393,0,1,9,8
0,23,50,0,9,0,1.199999999999997,11.99999999999997,687,2,0.9,7,9
1,23,15,0,1,0,0,0,87,0,-1,5,1
2,23,50,0,8,0,0.5999999999999971,5.999999999999971,627,0,1,6,8
3,23,50,0,8,0,0.6000000000000002,6.000000000000002,381,0,1,8,8
0,24,32,0,4,2,0,0,294,0,-1,6,4
1,24,21,1,2,1,0,5.000000000000002,161,4,-1.1,5,3
2,24,15,0,1,2,0,0,99,1,-1.1,7,1
3,24,21,0,2,0,0,0,78,4,-1.1,5,2
0,25,50,1,10,5,1.7999999999999972,23.99999999999997,1113,2,0.9,11,11
1,25,32,1,4,3,0,5.999999999999993,342,0,-0.2,6,5
2,25,44,0,6,4,0,0,426,3,-1.1,6,6
3,25,50,0,7,0,0,0,405,4,-0.1,8,7
0,26,44,0,6,1,0,0,390,0,-1,6,6
1,26,27,0,3,0,0,0,111,4,-1.1,9,3
2,26,33,1,4,1,0,5.000000000000003,185,0,-0.2,7,5
3,26,45,0,6,0,0,0,294,4,-1.1,8,6
0,27,50,0,10,6,1.7999999999999976,17.999999999999975,729,0,1,7,10
1,27,50,1,7,2,5.828670879282072e-16,6.000000000000005,315,0,1.8,5,8
2,27,50,0,8,4,0.6000000000000006,6.000000000000006,369,1,1.8,9,8
3,27,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,321,0,1,7,7
0,28,50,0,8,2,0.6000000000000002,6.000000000000002,411,0,1,10,8
1,28,21,2,2,1,0,11,191,2,-1.1,5,4
2,28,50,0,8,1,0.6000000000000005,6.000000000000005,309,0,1,10,8
3,28,50,0,8,0,0.6000000000000006,6.000000000000006,255,1,1.8,7,8
0,29,50,0,8,1,0.5999999999999993,5.999999999999993,513,0,1,11,8
1,29,26,1,3,0,0,5.999999999999993,249,0,-0.2,8,4
2,29,50,1,7,1,1.3877787807814454e-16,6.000000000000001,387,0,1.8,8,8
3,29,50,0,8,0,0.6000000000000001,6.000000000000001,423,0,1,9,8
0,30,50,0,8,0,0.5999999999999995,5.999999999999995,435,1,0.9,8,8
1,30,15,0,1,0,0,0,75,4,-1.1,7,1
2,30,50,0,9,0,1.1999999999999993,11.999999999999991,513,0,1,10,9
3,30,44,0,6,1,0,0,456,1,-1.1,6,6
0,31,26,0,3,1,0,0,255,1,-1.1,8,3
1,31,26,1,3,0,0,5.999999999999997,219,0,-1,8,4
2,31,15,0,1,0,0,0,75,0,-1,5,1
3,31,15,0,1,0,0,0,75,4,-1.1,7,1
0,32,50,0,10,5,1.7999999999999972,17.99999999999997,795,0,1,10,10
1,32,50,0,9,1,1.2000000000000002,12.000000000000002,465,0,1,9,9
2,32,50,0,8,4,0.6000000000000003,6.000000000000003,381,0,1,8,8
3,32,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,9,8
0,33,26,0,3,1,0,0,225,0,-1,7,3
1,33,38,0,5,1,0,0,291,1,-1.1,9,5
2,33,50,0,8,1,0.6000000000000008,6.000000000000007,351,3,0.9,9,8
3,33,33,1,4,0,0,5.000000000000003,221,2,-1.1,6,5
0,34,50,1,9,3,1.1999999999999984,17.999999999999982,591,0,1.8,7,10
1,34,50,0,8,3,0.6000000000000009,6.000000000000008,333,1,1.8,10,8
2,34,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,411,0,1,8,7
3,34,50,0,9,0,1.1999999999999975,11.999999999999975,717,3,0.9,8,9
0,35,33,0,4,0,0,0,162,3,-1.1,7,4
1,35,27,0,3,0,0,0,147,3,-1.1,7,3
2,35,50,0,8,0,0.6000000000000005,6.000000000000005,387,3,0.9,11,8
3,35,9,0,0,0,0,0,36,1,-1.1,6,0
0,36,50,0,9,1,1.1999999999999966,11.999999999999966,849,0,1,8,9
1,36,15,1,1,1,0,5.000000000000002,80,4,-1.1,7,2
2,36,39,0,5,2,0,0,267,0,-1,7,5
3,36,15,0,1,0,0,0,81,3,-1.1,7,1
0,37,45,1,6,0,0,5.000000000000006,281,0,-0.2,7,7
1,37,39,0,5,0,0,0,207,0,-1,8,5
2,37,33,0,4,0,0,0,174,1,-1.1,6,4
3,37,21,0,2,0,0,0,96,1,-1.1,5,2
0,38,15,1,1,1,0,5.000000000000001,116,0,-1,8,2
1,38,39,0,5,1,0,0,267,1,-1.1,9,5
2,38,50,0,8,2,0.6000000000000004,6.000000000000004,297,1,1.8,8,8
3,38,21,0,2,0,0,0,102,2,-1.1,5,2
0,39,50,0,8,1,0.6000000000000002,6.000000000000002,309,1,1.8,6,8
1,39,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,303,4,0.9,9,7
2,39,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,8,8
3,39,9,0,0,0,0,0,36,1,-1.1,5,0
0,40,50,0,9,2,1.1999999999999988,11.999999999999988,495,0,1,8,9
1,40,50,0,8,0,0.6000000000000004,6.000000000000004,309,1,1.8,8,8
2,40,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,8,8
3,40,50,0,8,0,0.5999999999999999,5.999999999999998,465,0,1,8,8
0,41,50,0,9,2,1.1999999999999973,11.999999999999972,699,2,0.9,10,9
1,41,39,0,5,1,0,0,249,4,-1.1,8,5
2,41,50,0,9,0,1.1999999999999986,11.999999999999986,549,0,1,9,9
3,41,50,1,8,0,0.5999999999999989,11.999999999999988,489,0,1.8,10,9
0,42,50,0,8,1,0.6000000000000008,6.000000000000007,315,4,0.9,9,8
1,42,50,1,7,0,5.828670879282072e-16,6.000000000000005,297,0,1.8,7,8
2,42,50,1,8,0,0.6000000000000008,12.000000000000004,423,0,1.8,8,9
3,42,21,0,2,0,0,0,102,1,-1.1,5,2
0,43,44,0,6,0,0,0,366,1,-1.1,7,6
1,43,33,0,4,2,0,0,216,0,-1,6,4
2,43,50,0,8,0,0.6000000000000006,6.000000000000006,399,1,0.9,10,8
3,43,39,0,5,1,0,0,219,1,-1.1,9,5
0,44,50,0,8,2,0.6,5.999999999999999,465,0,1,8,8
1,44,50,0,8,0,0.6000000000000008,6.000000000000007,309,0,1,11,8
2,44,50,0,10,1,1.799999999999998,17.99999999999998,609,1,1.8,8,10
3,44,50,0,9,1,1.1999999999999993,11.999999999999991,489,0,1,8,9
0,45,50,1,8,0,0.5999999999999998,11.999999999999996,477,2,0.9,10,9
1,45,15,0,1,0,0,0,87,0,-1,6,1
2,45,50,1,9,0,1.1999999999999995,17.999999999999993,543,3,0.9,12,10
3,45,50,0,8,0,0.5999999999999998,5.999999999999997,489,0,1,10,8
0,46,39,0,5,0,0,0,255,3,-1.1,9,5
1,46,33,0,4,0,0,0,234,4,-1.1,7,4
2,46,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,363,0,1,8,7
3,46,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,47,50,0,8,1,0.6000000000000001,6.000000000000001,405,0,1,10,8
1,47,50,0,8,0,0.6000000000000009,6.000000000000008,321,0,1,12,8
2,47,32,0,5,1,0.6,5.999999999999999,222,0,-1,6,5
3,47,50,0,8,0,0.5999999999999991,6,459,3,0.9,9,8
0,48,38,0,5,1,0,0,321,1,-1.1,7,5
1,48,27,0,3,0,0,0,141,4,-1.1,8,3
2,48,39,0,5,2,0,0,297,2,-1.1,10,5
3,48,9,0,0,0,0,0,36,3,-1.1,7,0
0,49,50,1,9,5,1.199999999999998,17.99999999999998,705,0,1.8,7,10
1,49,50,0,8,2,0.6000000000000002,6.000000000000002,321,0,1,9,8
2,49,50,0,8,3,0.6000000000000005,6.000000000000005,381,0,1,10,8
3,49,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,339,1,0.9,10,7
0,50,33,0,4,0,0,0,216,3,-1.1,7,4
1,50,27,0,3,1,0,0,153,0,-1,6,3
2,50,33,0,4,0,0,0,204,2,-1.1,7,4
3,50,15,0,2,0,0.6,5.999999999999999,75,2,-1.1,7,2
0,51,50,0,11,1,2.399999999999997,23.99999999999997,939,1,0.9,7,11
1,51,15,1,1,1,0,5.000000000000001,98,0,-0.2,7,2
2,51,15,0,1,2,0,0,99,3,-1.1,6,1
3,51,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,52,50,1,10,2,1.7999999999999994,23.999999999999996,579,2,0.9,12,11
1,52,38,1,5,5,0,5.9999999999999885,405,0,-0.2,8,6
2,52,50,0,9,1,1.1999999999999975,11.999999999999975,651,0,1,9,9
3,52,50,0,9,0,1.1999999999999984,11.999999999999984,555,1,1.8,8,9
0,53,44,0,6,0,0,0,444,3,-1.1,7,6
1,53,27,0,3,0,0,0,147,4,-1.1,7,3
2,53,50,0,9,0,1.1999999999999988,11.999999999999988,549,1,0.9,9,9
3,53,44,0,6,0,0,0,360,1,-1.1,7,6
0,54,44,0,6,0,0,0,390,3,-1.1,7,6
1,54,21,0,2,1,0,0,144,4,-1.1,5,2
2,54,50,0,8,1,0.6000000000000003,6.000000000000003,411,0,1,12,8
3,54,33,0,4,0,0,0,198,3,-1.1,7,4
0,55,50,0,10,0,1.7999999999999967,17.999999999999964,921,0,1,7,10
1,55,9,0,0,0,0,0,36,0,-1,7,0
2,55,33,1,4,0,0,5.000000000000003,173,0,-0.2,5,5
3,55,9,0,0,0,0,0,36,3,-1.1,6,0
0,56,50,0,8,1,0.5999999999999998,5.999999999999997,405,1,0.9,9,8
1,56,33,0,4,1,0,0,210,4,-1.1,6,4
2,56,50,0,9,2,1.199999999999998,11.99999999999998,669,1,0.9,11,9
3,56,45,0,6,0,0,0,270,1,-1.1,7,6
0,57,50,0,13,4,3.599999999999997,35.99999999999997,921,0,1,9,13
1,57,50,0,7,3,0,0,423,0,0,8,7
2,57,50,0,8,6,0.5999999999999989,5.9999999999999885,543,1,1.8,12,8
3,57,39,0,5,0,0,0,219,3,-1.1,9,5
0,58,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,9,8
1,58,27,0,3,0,0,0,153,0,-1,5,3
2,58,50,0,8,0,0.6000000000000008,6.000000000000007,327,3,0.9,12,8
3,58,50,0,9,0,1.1999999999999995,11.999999999999996,423,3,0.9,13,9
0,59,50,1,11,1,2.399999999999997,29.99999999999997,927,0,1.8,10,12
1,59,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,7,8
2,59,50,0,8,1,0.6000000000000005,6.000000000000005,327,0,1,9,8
3,59,50,0,9,0,1.1999999999999966,11.999999999999966,681,0,1,8,9
0,60,50,0,8,2,0.6000000000000003,6.000000000000003,405,1,0.9,10,8
1,60,50,0,8,1,0.6000000000000001,6.000000000000001,447,0,1,8,8
2,60,50,0,8,2,0.6000000000000005,6.000000000000005,423,0,1,9,8
3,60,21,2,3,1,0.6,17.999999999999996,143,0,-0.2,5,5
0,61,50,0,8,1,0.5999999999999999,5.999999999999998,465,0,1,11,8
1,61,39,1,5,0,0,5.000000000000002,248,0,-0.2,8,6
2,61,45,1,6,0,0,5.000000000000006,233,0,-0.2,7,7
3,61,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,303,4,0.9,9,7
0,62,33,1,4,2,0,5.000000000000003,215,0,-0.2,5,5
1,62,50,0,8,1,0.5999999999999991,6,597,0,1,8,8
2,62,33,1,4,1,0,5.000000000000003,197,0,-1,7,5
3,62,21,2,2,0,0,11.000000000000002,137,0,-0.2,5,4
0,63,50,0,8,3,0.6000000000000002,6.000000000000002,399,1,0.9,9,8
1,63,50,0,8,2,0.5999999999999999,5.999999999999998,477,4,0.9,9,8
2,63,50,0,8,3,0.6,5.999999999999999,489,0,1,9,8
3,63,15,0,1,0,0,0,63,3,-1.1,8,1
0,64,26,0,3,1,0,0,261,0,-1,7,3
1,64,21,0,2,0,0,0,108,0,-1,5,2
2,64,9,0,1,0,0.6,5.999999999999999,36,1,-1.1,5,1
3,64,15,0,1,0,0,0,87,1,-1.1,6,1
0,65,50,0,8,5,0.5999999999999973,5.9999999999999725,747,0,1,9,8
1,65,50,0,8,3,0.6000000000000003,6.000000000000003,405,0,1,13,8
2,65,50,0,10,2,1.7999999999999994,17.999999999999993,543,0,1,10,10
3,65,50,0,10,0,1.8000000000000007,18.000000000000007,417,0,1,11,10
0,66,50,1,10,7,1.7999999999999976,23.99999999999997,753,0,1.8,11,11
1,66,50,0,10,1,1.8000000000000005,18,303,1,1.8,11,10
2,66,50,0,8,5,0.6000000000000003,6.000000000000003,405,0,1,10,8
3,66,50,0,8,0,0.6000000000000006,6.000000000000006,333,0,1,11,8
0,67,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,285,1,0.9,11,7
1,67,39,0,5,0,0,0,243,3,-1.1,8,5
2,67,50,0,8,0,0.6,6,423,0,1,10,8
3,67,15,0,1,0,0,0,75,3,-1.1,5,1
0,68,50,0,9,1,1.1999999999999984,11.999999999999984,531,0,1,7,9
1,68,26,0,3,2,0,0,213,0,-1,8,3
2,68,27,0,3,1,0,0,147,0,-1,7,3
3,68,15,0,2,0,0.6,5.999999999999999,63,0,-1,7,2
0,69,50,1,11,3,2.3999999999999977,29.99999999999997,753,0,1.8,7,12
1,69,50,0,8,5,0.5999999999999989,5.9999999999999885,561,1,1.8,9,8
2,69,50,0,9,0,1.2000000000000002,12.000000000000002,363,0,1,8,9
3,69,50,0,10,1,1.7999999999999972,17.99999999999997,807,0,1,11,10
0,70,27,0,3,1,0,0,177,3,-1.1,9,3
1,70,21,0,2,0,0,0,108,4,-1.1,5,2
2,70,50,0,8,1,0.5999999999999998,5.999999999999997,417,1,1.8,9,8
3,70,9,0,0,0,0,0,36,1,-1.1,5,0
0,71,21,0,2,1,0,0,144,2,-1.1,5,2
1,71,15,0,2,0,0.6,5.999999999999999,81,4,-1.1,8,2
2,71,27,0,3,0,0,0,141,2,-1.1,7,3
3,71,32,0,4,1,0,0,324,4,-1.1,6,4
0,72,50,0,8,0,0.6000000000000004,6.000000000000004,333,1,1.8,9,8
1,72,50,0,8,0,0.6,6,423,2,0.9,10,8
2,72,50,0,8,0,0.6000000000000006,6.000000000000006,399,1,1.8,11,8
3,72,15,0,1,0,0,0,81,3,-1.1,7,1
0,73,50,0,12,6,2.9999999999999987,29.999999999999982,795,0,1,12,12
1,73,50,0,9,2,1.2000000000000002,12.000000000000002,327,0,1,11,9
2,73,50,1,8,6,0.5999999999999998,11.999999999999996,507,0,1.8,13,9
3,73,50,0,9,0,1.1999999999999993,11.999999999999991,447,1,1.4,13,9
0,74,50,0,10,3,1.7999999999999972,17.99999999999997,723,1,1.8,9,10
1,74,50,0,8,2,0.6000000000000009,6.000000000000008,351,0,1,10,8
2,74,50,1,9,1,1.1999999999999975,17.999999999999975,681,0,1.8,9,10
3,74,50,1,7,0,0,5.999999999999985,495,0,0.8,9,8
0,75,27,0,3,1,0,0,183,3,-1.1,9,3
1,75,9,0,0,1,0,0,42,3,-1.1,5,0
2,75,26,1,3,2,0,5.999999999999993,297,0,-1,7,4
3,75,9,0,0,0,0,0,36,1,-1.1,6,0
0,76,50,0,9,1,1.1999999999999993,11.999999999999991,453,1,0.9,8,9
1,76,27,0,3,1,0,0,165,4,-1.1,8,3
2,76,50,0,10,1,1.7999999999999976,17.999999999999975,717,1,1.8,7,10
3,76,50,0,7,0,0,0,405,1,-0.1,9,7
0,77,44,0,6,1,0,0,378,1,-1.1,7,6
1,77,33,1,4,1,0,5.000000000000002,251,4,-1.1,6,5
2,77,50,0,8,1,0.6,6,291,3,0.9,13,8
3,77,15,0,1,0,0,0,69,3,-1.1,7,1
0,78,50,1,11,7,2.399999999999997,29.999999999999968,981,0,1.8,10,12
1,78,50,0,7,6,0,0,423,0,0,8,7
2,78,50,1,8,5,0.6000000000000001,12.000000000000002,477,4,0.5,9,9
3,78,39,0,5,0,0,0,237,3,-1.1,10,5
0,79,44,0,6,1,0,0,384,0,-1,7,6
1,79,32,0,4,0,0,0,258,0,-1,6,4
2,79,9,0,0,1,0,0,42,1,-1.1,5,0
3,79,21,0,2,0,0,0,108,1,-1.1,5,2
0,80,45,0,6,0,0,0,300,3,-1.1,7,6
1,80,39,0,5,0,0,0,285,4,-1.1,10,5
2,80,50,0,8,0,0.6000000000000005,6.000000000000005,441,1,0.9,10,8
3,80,15,0,1,0,0,0,69,1,-1.1,6,1
0,81,50,0,11,2,2.399999999999998,23.99999999999998,795,0,1,11,11
1,81,50,0,8,1,0.6000000000000006,6.000000000000006,375,0,1,10,8
2,81,50,1,8,2,0.6000000000000002,12.000000000000002,369,0,1.8,8,9
3,81,50,0,9,0,1.1999999999999988,11.999999999999988,471,1,1.8,9,9
0,82,50,0,12,4,2.9999999999999982,29.999999999999982,933,0,1,12,12
1,82,50,1,9,2,1.2000000000000002,18,345,0,1.8,11,10
2,82,50,0,8,4,0.5999999999999975,5.999999999999975,675,0,1,11,8
3,82,50,0,9,0,1.1999999999999984,11.999999999999984,597,1,1.8,10,9
0,83,39,0,5,1,0,0,267,3,-1.1,8,5
1,83,15,0,1,0,0,0,75,4,-1.1,6,1
2,83,50,0,8,0,0.5999999999999984,5.999999999999984,591,3,0.9,8,8
3,83,33,0,4,0,0,0,174,1,-1.1,6,4
0,84,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
1,84,44,0,6,1,0,0,552,1,-1.1,6,6
2,84,50,0,8,4,0.6000000000000002,6.000000000000002,387,1,1.8,9,8
3,84,15,1,1,0,0,5.000000000000002,98,2,-1.1,7,2
0,85,50,0,8,1,0.5999999999999989,5.9999999999999885,549,0,1,8,8
1,85,21,0,2,0,0,0,84,4,-1.1,5,2
2,85,50,1,8,1,0.5999999999999989,11.999999999999988,609,3,0.9,9,9
3,85,50,0,8,0,0.6,5.999999999999989,519,0,1,8,8
0,86,27,0,3,0,0,0,189,3,-1.1,6,3
1,86,15,0,1,0,0,0,75,2,-1.1,7,1
2,86,50,0,8,0,0.5999999999999995,5.999999999999995,441,3,0.9,10,8
3,86,21,0,2,0,0,0,108,1,-1.1,5,2
0,87,50,1,8,0,0.5999999999999999,11.999999999999996,447,2,0.9,11,9
1,87,39,0,5,0,0,0,201,3,-1.1,10,5
2,87,50,0,9,0,1.2000000000000004,12.000000000000004,375,1,1.8,11,9
3,87,50,0,9,0,1.1999999999999993,11.999999999999991,501,0,1,11,9
0,88,50,0,8,2,0.6000000000000001,6.000000000000001,411,1,0.9,11,8
1,88,50,0,7,1,0,0,417,4,-0.1,11,7
2,88,50,0,8,1,0.6000000000000008,6.000000000000007,369,1,0.9,11,8
3,88,33,1,4,0,0,5.000000000000005,215,0,-1,6,5
0,89,15,1,1,0,0,5.000000000000001,86,0,-0.2,6,2
1,89,21,0,2,0,0,0,138,1,-1.1,5,2
2,89,27,0,3,0,0,0,159,0,-1,7,3
3,89,27,0,3,0,0,0,153,4,-1.1,8,3
0,90,50,0,8,2,0.5999999999999993,5.999999999999993,555,0,1,9,8
1,90,50,1,7,0,9.15933995315754e-16,6.000000000000008,345,0,1.8,11,8
2,90,50,0,8,2,0.6000000000000011,6.000000000000011,363,0,1,9,8
3,90,50,1,8,0,0.6000000000000004,12.000000000000004,381,0,1.8,9,9
0,91,39,1,5,0,0,5.000000000000007,248,0,-0.2,10,6
1,91,50,0,9,1,1.1999999999999984,11.999999999999984,615,2,0.9,10,9
2,91,50,0,8,3,0.6000000000000002,6.000000000000002,405,0,1,12,8
3,91,45,0,6,1,0,0,300,0,-1,8,6
0,92,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,399,1,0.9,9,7
1,92,39,0,5,0,0,0,273,4,-1.1,10,5
2,92,50,0,8,0,0.6000000000000006,6.000000000000006,399,1,1.8,11,8
3,92,9,0,0,0,0,0,36,4,-1.1,5,0
0,93,50,0,9,0,1.1999999999999975,11.999999999999975,627,2,0.9,8,9
1,93,33,0,4,3,0,0,192,4,-1.1,6,4
2,93,50,0,9,1,1.1999999999999962,11.99999999999996,843,0,1,8,9
3,93,50,1,9,2,1.1999999999999962,17.99999999999996,1035,3,0.9,9,10
0,94,50,0,8,4,0.5999999999999998,5.999999999999997,477,0,1,8,8
1,94,50,0,8,4,0.5999999999999996,5.9999999999999964,471,0,1,10,8
2,94,50,0,9,5,1.1999999999999975,11.999999999999975,711,4,1.5,8,9
3,94,50,0,12,0,3,30,459,0,1,11,12
0,95,50,0,9,0,1.1999999999999975,11.999999999999975,681,0,1,6,9
1,95,21,1,3,1,0.6,11.999999999999998,155,4,-1.1,5,4
2,95,45,0,6,2,0,0,246,0,-1,6,6
3,95,15,1,2,0,0.6,11.999999999999998,86,0,-1,6,3
0,96,50,0,11,3,2.399999999999997,23.99999999999997,885,1,1.8,9,11
1,96,33,0,4,2,0,0,174,3,-1.1,7,4
2,96,50,1,9,1,1.1999999999999984,17.999999999999982,549,0,1.8,7,10
3,96,50,0,9,0,1.199999999999997,11.99999999999997,669,1,0.9,9,9
0,97,39,0,5,1,0,0,279,0,-1,10,5
1,97,45,0,6,1,0,0,324,4,-1.1,7,6
2,97,9,0,0,1,0,0,42,4,-1.1,5,0
3,97,26,1,3,0,0,5.999999999999993,249,0,-0.2,8,4
0,98,45,0,6,0,0,0,288,3,-1.1,8,6
1,98,33,0,4,0,0,0,174,3,-1.1,6,4
2,98,50,0,8,0,0.6000000000000005,6.000000000000005,357,0,1,10,8
3,98,15,0,1,1,0,0,99,3,-1.1,7,1
0,99,45,1,6,3,0,5.000000000000002,305,0,-0.2,7,7
1,99,38,0,5,1,0,0,345,0,-1,8,5
2,99,39,0,5,3,0,0,255,0,-1,8,5
3,99,27,1,3,0,0,5.000000000000003,140,0,-1,8,4
0,100,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,303,0,1,9,7
1,100,44,1,7,2,0.6,11.999999999999998,390,0,-0.2,7,8
2,100,50,0,9,2,1.1999999999999984,11.999999999999984,549,4,0.9,9,9
3,100,50,1,8,0,0.5999999999999984,11.999999999999984,525,0,1.8,9,9
0,101,50,0,7,3,0,0,603,0,0,10,7
1,101,45,0,6,1,0,0,240,0,-1,7,6
2,101,27,0,3,1,0,0,159,0,-1,6,3
3,101,33,0,4,0,0,0,180,4,-1.1,6,4
0,102,15,1,1,1,0,5.000000000000001,128,0,-1,8,2
1,102,33,0,4,0,0,0,246,1,-1.1,6,4
2,102,50,0,8,2,0.6000000000000002,6.000000000000002,369,0,1,9,8
3,102,21,1,2,0,0,5.000000000000003,143,2,-1.1,5,3
0,103,50,0,10,5,1.7999999999999976,17.999999999999975,885,2,1.9,10,10
1,103,50,0,8,2,0.6000000000000002,6.000000000000002,345,0,1,8,8
2,103,50,0,9,4,1.1999999999999993,11.999999999999991,459,0,1,8,9
3,103,50,1,9,2,1.199999999999997,17.99999999999997,825,0,1.8,8,10
0,104,50,0,9,0,1.1999999999999995,11.999999999999996,513,0,1,10,9
1,104,9,1,0,0,0,5.000000000000001,41,0,-0.2,4,1
2,104,50,0,9,0,1.2000000000000004,12.000000000000004,381,1,1.8,10,9
3,104,50,0,8,0,0.6000000000000008,6.000000000000007,381,0,1,9,8
0,105,44,0,6,2,0,0,516,1,-1.1,7,6
1,105,21,0,2,2,0,0,150,3,-1.1,5,2
2,105,50,0,8,4,0.6000000000000002,6.000000000000002,375,1,1.8,11,8
3,105,33,0,4,0,0,0,198,4,-1.1,6,4
0,106,50,1,7,0,6.938893903907228e-16,6.000000000000006,309,0,1.8,7,8
1,106,15,0,1,0,0,0,57,4,-1.1,6,1
2,106,50,0,9,0,1.2000000000000004,12.000000000000004,375,1,1.8,9,9
3,106,50,0,8,0,0.5999999999999998,5.999999999999997,477,0,1,8,8
0,107,15,0,1,0,0,0,87,3,-1.1,6,1
1,107,9,0,0,0,0,0,36,4,-1.1,7,0
2,107,50,0,8,0,0.5999999999999989,5.9999999999999885,537,0,1,11,8
3,107,15,0,1,0,0,0,63,1,-1.1,7,1
0,108,15,0,1,0,0,0,81,3,-1.1,7,1
1,108,9,1,0,0,0,5.000000000000001,71,4,-1.1,5,1
2,108,50,0,8,0,0.6000000000000006,6.000000000000006,249,1,1.8,7,8
3,108,9,0,0,0,0,0,36,1,-1.1,4,0
0,109,50,0,10,2,1.799999999999999,17.99999999999999,609,3,1.9,11,10
1,109,50,0,8,2,0.6000000000000005,6.000000000000005,303,0,1,12,8
2,109,50,1,9,1,1.1999999999999995,17.999999999999996,453,0,1.8,10,10
3,109,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,8,9
0,110,44,0,6,2,0,0,408,3,-1.1,7,6
1,110,39,0,5,0,0,0,333,4,-1.1,9,5
2,110,50,0,8,2,0.6000000000000005,6.000000000000005,387,0,1,11,8
3,110,15,0,1,0,0,0,63,3,-1.1,7,1
0,111,50,1,10,0,1.799999999999999,23.99999999999999,555,0,1.8,7,11
1,111,39,1,5,0,0,5.000000000000005,254,0,-0.2,8,6
2,111,50,1,7,0,6.938893903907228e-16,6.000000000000006,315,0,1.8,9,8
3,111,9,0,0,0,0,0,36,1,-1.1,4,0
0,112,38,0,5,3,0,0,345,3,-1.1,10,5
1,112,33,1,4,1,0,5.000000000000001,269,0,-0.2,6,5
2,112,50,0,8,1,0.5999999999999998,5.999999999999997,429,1,1.8,11,8
3,112,15,0,1,0,0,0,63,3,-1.1,6,1
0,113,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,345,3,0.9,10,7
1,113,21,0,2,0,0,0,78,3,-1.1,5,2
2,113,50,1,9,0,1.199999999999998,17.99999999999998,687,1,1.8,9,10
3,113,44,1,6,0,0,5.999999999999998,372,0,-0.2,7,7
0,114,50,0,9,1,1.199999999999999,11.99999999999999,543,0,1,9,9
1,114,50,0,8,2,0.6000000000000001,6.000000000000001,369,0,1,10,8
2,114,50,0,8,0,0.6000000000000006,6.000000000000006,363,1,1.8,12,8
3,114,50,0,10,1,1.7999999999999985,17.999999999999982,579,0,1,10,10
0,115,50,1,10,3,1.7999999999999976,23.99999999999997,771,0,1.8,7,11
1,115,50,0,8,1,0.6000000000000008,6.000000000000007,267,0,1,6,8
2,115,50,0,10,2,1.7999999999999972,17.99999999999997,759,0,1,7,10
3,115,50,0,8,0,0.6000000000000003,6.000000000000003,387,1,0.9,8,8
0,116,50,0,10,4,1.799999999999999,17.99999999999999,651,0,1,12,10
1,116,50,0,8,1,0.5999999999999998,5.999999999999997,459,0,1,9,8
2,116,50,0,9,2,1.1999999999999993,11.999999999999991,495,0,1,11,9
3,116,50,0,8,0,0.6,5.999999999999999,417,0,1,8,8
0,117,50,0,10,5,1.7999999999999972,17.99999999999997,849,3,1.5,9,10
1,117,50,0,8,1,0.6000000000000009,6.000000000000008,327,0,1,8,8
2,117,50,0,11,3,2.3999999999999977,23.99999999999997,759,3,0.9,10,11
3,117,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,5,9
0,118,50,1,7,2,0,5.999999999999985,543,0,0.8,11,8
1,118,50,1,7,1,0,5.9999999999999885,549,0,0,9,8
2,118,21,0,2,0,0,0,108,3,-1.1,5,2
3,118,33,0,4,0,0,0,234,4,-1.1,6,4
0,119,50,0,11,1,2.399999999999997,23.999999999999968,885,1,0.9,9,11
1,119,21,1,2,1,0,5.000000000000001,173,4,-1.1,5,3
2,119,33,0,4,1,0,0,186,0,-1,5,4
3,119,15,0,1,0,0,0,57,3,-1.1,7,1
0,120,50,1,9,1,1.199999999999997,17.99999999999997,711,2,0.9,9,10
1,120,39,0,5,0,0,0,213,4,-1.1,8,5
2,120,50,1,8,2,0.6000000000000005,12.000000000000004,387,0,1.8,8,9
3,120,50,0,9,0,1.1999999999999988,11.999999999999988,507,0,1,9,9
0,121,50,0,9,4,1.199999999999998,11.99999999999998,615,2,0.9,11,9
1,121,45,0,7,2,0.6,5.999999999999999,276,4,-1.1,7,7
2,121,50,0,9,3,1.2000000000000002,12.000000000000002,399,0,1,10,9
3,121,50,0,9,0,1.1999999999999984,11.999999999999984,537,0,1,8,9
0,122,50,1,8,1,0.5999999999999984,11.999999999999984,681,2,0.9,6,9
1,122,39,1,5,2,0,5.000000000000004,260,0,-1,11,6
2,122,50,0,7,1,0,0,399,4,-0.1,8,7
3,122,50,0,8,0,0.6000000000000005,6.000000000000005,375,0,1,8,8
0,123,50,0,8,0,0.6000000000000001,6.000000000000001,447,1,0.9,9,8
1,123,21,0,2,0,0,0,120,3,-1.1,5,2
2,123,50,0,8,0,0.6,6,315,0,1,10,8
3,123,39,0,5,0,0,0,207,1,-1.1,8,5
0,124,45,0,6,2,0,0,318,3,-1.1,7,6
1,124,44,0,6,0,0,0,498,1,-1.1,6,6
2,124,50,0,8,3,0.6000000000000008,6.000000000000007,357,0,1,10,8
3,124,27,1,3,0,0,5.000000000000002,152,0,-0.2,6,4
0,125,21,1,2,0,0,5.000000000000002,125,0,-1,5,3
1,125,50,0,8,0,0.6000000000000004,6.000000000000004,387,0,1,7,8
2,125,27,0,3,1,0,0,147,0,-1,8,3
3,125,27,0,3,0,0,0,183,3,-1.1,8,3
0,126,50,1,8,0,0.5999999999999995,11.999999999999996,531,0,1.8,11,9
1,126,15,0,1,0,0,0,75,4,-1.1,7,1
2,126,50,0,9,0,1.1999999999999993,11.999999999999991,495,1,1.8,10,9
3,126,50,0,9,0,1.1999999999999995,11.999999999999996,411,0,1,9,9
0,127,50,0,10,1,1.7999999999999965,17.99999999999996,1059,0,1,9,10
1,127,21,0,2,1,0,0,96,0,-1,5,2
2,127,15,1,1,1,0,5.000000000000002,80,0,-0.2,6,2
3,127,9,0,0,0,0,0,36,3,-1.1,5,0
0,128,50,0,8,3,0.5999999999999991,6,507,4,1.1,11,8
1,128,38,1,5,1,0,5.999999999999997,279,0,-0.2,9,6
2,128,44,1,6,3,0,5.999999999999998,414,2,-1.1,6,7
3,128,50,0,9,0,1.2000000000000006,12.000000000000004,327,3,0.9,11,9
0,129,15,0,1,1,0,0,63,0,-1,7,1
1,129,26,0,3,0,0,0,297,1,-1.1,7,3
2,129,50,1,7,1,3.6082248300317592e-16,6.000000000000003,279,0,1.8,5,8
3,129,15,1,1,0,0,5.000000000000002,134,2,-1.1,6,2
0,130,50,0,7,1,0,0,441,3,-0.1,7,7
1,130,27,0,3,1,0,0,141,4,-1.1,9,3
2,130,50,0,10,1,1.7999999999999998,17.999999999999996,435,1,1.4,11,10
3,130,45,0,6,0,0,0,270,1,-1.1,7,6
0,131,50,0,8,0,0.6,6,585,0,1,9,8
1,131,45,0,6,0,0,0,264,4,-1.1,7,6
2,131,50,1,8,0,0.6000000000000006,12.000000000000004,333,0,1.8,9,9
3,131,50,0,8,0,0.5999999999999994,5.999999999999994,459,0,1,11,8
0,132,38,0,5,0,0,0,477,1,-1.1,7,5
1,132,33,0,4,0,0,0,234,1,-1.1,7,4
2,132,9,0,0,1,0,0,42,3,-1.1,6,0
3,132,21,0,2,0,0,0,150,4,-1.1,5,2
0,133,50,0,10,1,1.7999999999999967,17.999999999999964,855,0,1,6,10
1,133,15,0,1,1,0,0,87,1,-1.1,8,1
2,133,27,0,3,2,0,0,219,0,-1,7,3
3,133,9,0,0,0,0,0,36,3,-1.1,8,0
0,134,50,1,8,0,0.5999999999999984,11.999999999999984,549,0,1.8,8,9
1,134,15,0,1,0,0,0,81,0,-1,4,1
2,134,50,0,8,1,0.5999999999999998,5.999999999999997,483,0,1,10,8
3,134,50,1,8,0,0.6000000000000009,12.000000000000009,321,0,1.8,9,9
0,135,50,1,11,1,2.399999999999997,29.999999999999968,1023,0,1,10,12
1,135,50,0,8,1,0.6000000000000005,6.000000000000005,327,0,1,9,8
2,135,50,0,9,2,1.1999999999999986,11.999999999999986,579,0,1,10,9
3,135,50,0,10,0,1.799999999999998,17.99999999999998,687,1,1.8,9,10
0,136,50,0,10,1,1.7999999999999994,17.999999999999993,399,0,1,8,10
1,136,50,0,8,4,0.6,6,561,1,1.8,10,8
2,136,50,0,10,4,1.7999999999999985,17.999999999999982,561,0,1,10,10
3,136,50,1,8,1,0.5999999999999996,11.999999999999996,447,0,1.8,10,9
0,137,50,1,8,5,0.6000000000000001,12.000000000000002,429,0,1.8,9,9
1,137,50,0,10,3,1.7999999999999985,17.999999999999982,591,0,1,10,10
2,137,50,0,8,2,0.6000000000000009,6.000000000000008,309,1,1.8,9,8
3,137,50,0,9,0,1.2,11.999999999999998,333,0,1,11,9
0,138,50,1,9,2,1.199999999999998,17.99999999999998,813,0,1.8,10,10
1,138,32,1,4,3,0,5.999999999999993,336,0,-0.2,6,5
2,138,44,1,6,4,0,5.999999999999997,468,2,-1.1,6,7
3,138,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,333,4,0.9,9,7
0,139,50,0,9,6,1.1999999999999966,11.999999999999966,831,2,1.9,7,9
1,139,50,0,8,2,0.6000000000000005,6.000000000000005,255,0,1,7,8
2,139,50,0,8,3,0.6000000000000005,6.000000000000005,423,0,1,8,8
3,139,50,0,8,0,0.6,5.999999999999999,417,0,1,7,8
0,140,45,0,6,2,0,0,366,3,-1.1,6,6
1,140,39,0,5,0,0,0,285,3,-1.1,11,5
2,140,50,0,8,0,0.5999999999999998,5.999999999999997,435,0,1,12,8
3,140,21,0,2,0,0,0,108,3,-1.1,5,2
0,141,50,0,9,1,1.1999999999999995,11.999999999999996,477,0,1,7,9
1,141,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,9,8
2,141,50,0,8,0,0.6,6,297,0,1,8,8
3,141,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,7,9
0,142,50,1,8,1,0.5999999999999993,11.999999999999991,567,3,0.9,9,9
1,142,50,0,8,0,0.6000000000000004,6.000000000000004,363,0,1,11,8
2,142,27,0,3,0,0,0,141,2,-1.1,7,3
3,142,50,0,7,0,0,0,603,1,-0.1,9,7
0,143,50,0,10,5,1.7999999999999976,17.999999999999975,717,2,1.5,9,10
1,143,50,1,10,2,1.7999999999999998,24,399,0,1.8,10,11
2,143,50,1,8,2,0.6000000000000005,12.000000000000004,381,0,1.8,8,9
3,143,50,0,8,0,0.6000000000000004,6.000000000000004,369,0,1,10,8
0,144,50,0,10,8,1.799999999999998,17.99999999999998,777,0,1,10,10
1,144,50,0,8,5,0.6,6,693,0,1,10,8
2,144,50,0,12,3,3,29.999999999999996,537,1,1.8,11,12
3,144,50,0,10,1,1.7999999999999985,17.999999999999982,591,2,0.9,9,10
0,145,33,1,4,0,0,5.000000000000001,215,0,-0.2,6,5
1,145,27,0,3,0,0,0,177,0,-1,8,3
2,145,27,1,3,0,0,5.000000000000003,146,0,-0.2,7,4
3,145,15,1,1,0,0,5.000000000000001,68,0,-1,6,2
0,146,50,0,11,1,2.399999999999998,23.99999999999998,681,0,1,12,11
1,146,50,0,8,2,0.5999999999999995,5.999999999999995,405,1,1.8,10,8
2,146,50,0,8,2,0.5999999999999998,5.999999999999997,417,0,1,8,8
3,146,50,0,8,0,0.5999999999999984,5.999999999999984,567,0,1,9,8
0,147,50,0,11,5,2.3999999999999977,23.99999999999997,765,2,0.9,11,11
1,147,50,0,9,2,1.2000000000000002,12.000000000000002,309,0,1,9,9
2,147,50,0,8,3,0.6,5.999999999999999,459,0,1,9,8
3,147,50,0,8,0,0.6000000000000008,6.000000000000007,345,1,0.9,11,8
0,148,32,0,4,1,0,0,270,0,-1,6,4
1,148,27,0,3,0,0,0,123,3,-1.1,7,3
2,148,50,0,7,0,0,0,495,1,-0.1,9,7
3,148,50,0,8,0,0.5999999999999992,5.999999999999992,501,0,1,11,8
0,149,39,0,5,0,0,0,321,3,-1.1,9,5
1,149,27,0,3,0,0,0,141,0,-1,8,3
2,149,27,1,3,0,0,5.000000000000003,152,0,-0.2,7,4
3,149,32,1,4,0,0,5.999999999999997,276,0,-0.2,6,5
0,150,50,0,10,0,1.7999999999999976,17.999999999999975,693,2,0.9,7,10
1,150,21,0,2,0,0,0,90,0,-1,5,2
2,150,27,0,3,0,0,0,177,0,-1,8,3
3,150,15,1,1,0,0,5.000000000000002,86,0,-1,7,2
0,151,50,0,9,1,1.1999999999999988,11.999999999999988,567,1,1.8,9,9
1,151,39,0,6,0,0.6,5.999999999999999,207,1,-1.1,11,6
2,151,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,351,0,1,7,7
3,151,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,339,4,0.9,9,7
0,152,50,0,11,2,2.399999999999997,23.99999999999997,861,0,1,13,11
1,152,50,1,7,1,6.938893903907228e-16,6.000000000000006,291,0,1.8,11,8
2,152,50,0,9,2,1.1999999999999993,11.999999999999991,501,0,1,11,9
3,152,50,1,8,0,0.5999999999999993,11.999999999999991,483,0,1.8,10,9
0,153,33,0,4,0,0,0,186,3,-1.1,7,4
1,153,15,0,1,0,0,0,63,0,-1,5,1
2,153,9,0,0,0,0,0,36,2,-1.1,3,0
3,153,21,0,2,0,0,0,114,1,-1.1,5,2
0,154,50,0,8,2,0.6000000000000003,6.000000000000003,417,1,0.9,8,8
1,154,50,0,8,0,0.6000000000000005,6.000000000000005,285,0,1,8,8
2,154,50,0,8,1,0.6000000000000006,6.000000000000006,375,0,1,6,8
3,154,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,155,50,0,8,0,0.5999999999999984,5.999999999999984,573,1,0.9,9,8
1,155,21,0,2,0,0,0,90,4,-1.1,5,2
2,155,50,0,8,1,0.5999999999999998,5.999999999999997,459,0,1,11,8
3,155,45,0,6,0,0,0,300,1,-1.1,6,6
0,156,50,0,9,0,1.2000000000000004,12.000000000000004,423,1,1.8,9,9
1,156,50,0,8,0,0.5999999999999996,5.9999999999999964,447,0,1,10,8
2,156,50,0,8,0,0.6000000000000006,6.000000000000006,399,0,1,9,8
3,156,50,0,9,0,1.199999999999999,11.99999999999999,501,0,1,8,9
0,157,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,321,1,0.9,12,7
1,157,45,0,6,2,0,0,210,4,-1.1,8,6
2,157,50,1,8,1,0.6,12.00000000000001,381,0,1.8,11,9
3,157,38,0,6,2,0.6,5.999999999999999,375,0,-1,9,6
0,158,15,1,1,0,0,5.000000000000002,80,0,-0.2,6,2
1,158,21,0,2,0,0,0,156,1,-1.1,5,2
2,158,50,0,8,0,0.6000000000000004,6.000000000000004,303,1,1.8,7,8
3,158,27,0,3,0,0,0,147,4,-1.1,8,3
0,159,50,1,7,1,1.3877787807814454e-16,6.000000000000001,399,0,1.8,9,8
1,159,50,0,9,1,1.1999999999999988,11.999999999999988,627,1,0.9,9,9
2,159,38,0,5,2,0,0,375,0,-1,8,5
3,159,45,0,6,0,0,0,354,0,-1,7,6
0,160,33,0,4,1,0,0,216,3,-1.1,7,4
1,160,15,1,1,0,0,5.000000000000002,74,0,-0.2,7,2
2,160,9,0,0,0,0,0,36,1,-1.1,5,0
3,160,26,0,3,0,0,0,213,0,-1,8,3
0,161,38,0,5,1,0,0,321,1,-1.1,7,5
1,161,27,1,3,0,0,5.000000000000001,188,0,-0.2,6,4
2,161,15,0,1,1,0,0,93,3,-1.1,7,1
3,161,21,0,2,0,0,0,108,1,-1.1,5,2
0,162,50,0,8,1,0.6000000000000004,6.000000000000004,375,1,1.8,11,8
1,162,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,351,0,1,7,7
2,162,45,1,6,0,0,5.000000000000004,365,4,-1.1,7,7
3,162,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,163,50,0,9,4,1.1999999999999993,11.999999999999991,441,0,1,10,9
1,163,50,1,10,6,1.799999999999998,23.99999999999998,675,0,1.8,9,11
2,163,50,0,8,6,0.5999999999999982,5.999999999999981,633,1,1.8,10,8
3,163,50,1,8,0,0.5999999999999993,11.999999999999991,495,0,1.8,9,9
0,164,15,2,1,0,0,11,122,0,-0.2,8,3
1,164,50,0,9,1,1.1999999999999988,11.999999999999988,681,1,1.8,9,9
2,164,50,0,8,4,0.6000000000000003,6.000000000000003,375,0,1,9,8
3,164,21,1,2,0,0,5.000000000000001,173,2,-1.1,5,3
0,165,33,0,4,0,0,0,162,3,-1.1,7,4
1,165,21,0,3,0,0.6,5.999999999999999,108,4,-1.1,5,3
2,165,50,0,8,0,0.6000000000000004,6.000000000000004,381,1,1.8,9,8
3,165,27,0,3,1,0,0,183,1,-1.1,7,3
0,166,50,0,10,2,1.8000000000000005,18,405,2,1.5,11,10
1,166,50,0,10,3,1.799999999999998,17.99999999999998,669,0,1,10,10
2,166,50,0,8,1,0.6000000000000006,6.000000000000006,357,0,1,11,8
3,166,50,0,8,2,0.5999999999999989,5.9999999999999885,579,0,1,10,8
0,167,50,0,8,1,0.6000000000000001,6.000000000000001,417,1,0.9,10,8
1,167,27,0,3,2,0,0,201,0,-1,7,3
2,167,50,0,8,0,0.6000000000000005,6.000000000000005,369,0,1,11,8
3,167,45,0,6,0,0,0,210,3,-1.1,7,6
0,168,44,0,6,2,0,0,462,1,-1.1,8,6
1,168,15,0,1,2,0,0,93,4,-1.1,8,1
2,168,50,0,8,2,0.6000000000000003,6.000000000000003,435,1,0.9,12,8
3,168,27,0,3,0,0,0,99,1,-1.1,8,3
0,169,50,0,10,1,1.7999999999999967,17.999999999999964,945,0,1,10,10
1,169,15,1,1,1,0,5.000000000000001,110,4,-1.1,8,2
2,169,32,1,4,1,0,5.999999999999994,300,0,-0.2,6,5
3,169,9,0,0,0,0,0,36,3,-1.1,7,0
0,170,50,0,9,6,1.1999999999999993,11.999999999999991,513,1,1.4,9,9
1,170,50,1,8,5,0.6000000000000009,12.000000000000009,333,1,1.8,11,9
2,170,50,1,7,6,0,5.999999999999984,501,0,0.8,11,8
3,170,50,1,8,0,0.6000000000000005,12.000000000000004,261,0,1.8,12,9
0,171,27,0,3,0,0,0,171,3,-1.1,9,3
1,171,15,0,1,0,0,0,63,4,-1.1,5,1
2,171,50,0,8,0,0.6000000000000003,6.000000000000003,381,1,0.9,9,8
3,171,21,0,2,0,0,0,96,1,-1.1,5,2
0,172,50,0,12,3,2.9999999999999964,29.999999999999964,1131,3,0.9,11,12
1,172,50,1,7,1,2.775557561562892e-17,5.999999999999999,387,0,1.8,11,8
2,172,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,417,3,0.9,11,7
3,172,50,0,11,0,2.399999999999998,23.99999999999998,801,3,0.9,9,11
0,173,32,0,4,0,0,0,276,1,-1.1,6,4
1,173,9,0,0,0,0,0,36,4,-1.1,8,0
2,173,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,351,0,1,7,7
3,173,27,0,3,0,0,0,117,1,-1.1,7,3
0,174,50,0,8,1,0.6000000000000008,6.000000000000007,369,0,1,13,8
1,174,15,0,1,1,0,0,87,4,-1.1,9,1
2,174,50,0,8,2,0.5999999999999984,5.999999999999984,573,0,1,9,8
3,174,50,0,9,0,1.1999999999999995,11.999999999999996,465,0,1,11,9
0,175,26,0,3,1,0,0,273,1,-1.1,8,3
1,175,26,1,3,0,0,5.999999999999997,237,0,-1,8,4
2,175,9,0,0,1,0,0,42,1,-1.1,4,0
3,175,15,0,1,0,0,0,75,3,-1.1,7,1
0,176,50,0,8,1,0.5999999999999989,5.9999999999999885,525,1,1.8,10,8
1,176,33,2,4,0,0,11.000000000000002,197,2,-1.1,6,6
2,176,50,0,8,1,0.6000000000000006,6.000000000000006,363,0,1,12,8
3,176,50,1,8,0,0.6000000000000005,12.000000000000004,357,0,1.8,10,9
0,177,9,1,0,0,0,5.000000000000001,47,0,-1,7,1
1,177,26,0,3,3,0,0,249,0,-1,8,3
2,177,50,0,8,3,0.6000000000000005,6.000000000000005,363,0,1,7,8
3,177,15,1,2,0,0.6,11.999999999999998,110,2,-1.1,8,3
0,178,39,0,5,0,0,0,207,3,-1.1,9,5
1,178,21,0,2,0,0,0,96,0,-1,5,2
2,178,9,1,0,0,0,5.000000000000001,77,2,-1.1,5,1
3,178,33,0,4,0,0,0,198,1,-1.1,6,4
0,179,26,0,3,2,0,0,207,1,-1.1,7,3
1,179,15,1,1,2,0,5.000000000000001,116,4,-1.1,7,2
2,179,33,0,4,1,0,0,186,2,-1.1,7,4
3,179,9,2,1,0,0.6,17.999999999999996,53,0,-0.2,5,3
0,180,50,0,9,4,1.1999999999999975,11.999999999999975,663,1,0.9,9,9
1,180,45,0,6,0,0,0,222,0,-1,6,6
2,180,50,0,9,4,1.1999999999999995,11.999999999999996,423,1,1.4,10,9
3,180,45,0,6,0,0,0,312,1,-1.1,7,6
0,181,27,1,3,1,0,5.000000000000001,176,0,-0.2,8,4
1,181,27,0,3,1,0,0,123,4,-1.1,7,3
2,181,21,0,2,0,0,0,102,4,-1.1,5,2
3,181,21,1,3,0,0.6,11.999999999999998,119,0,-0.2,5,4
0,182,50,1,10,1,1.7999999999999976,23.99999999999997,711,0,1.8,8,11
1,182,50,1,7,0,9.15933995315754e-16,6.000000000000008,315,0,1.8,8,8
2,182,50,1,9,0,1.1999999999999993,17.999999999999993,471,0,1.8,8,10
3,182,50,0,9,1,1.1999999999999975,11.999999999999975,645,0,1,8,9
0,183,50,0,9,6,1.1999999999999975,11.999999999999975,627,3,1.5,9,9
1,183,50,0,8,1,0.6000000000000011,6.000000000000011,327,0,1,10,8
2,183,50,1,9,3,1.2000000000000002,18,411,0,1,9,10
3,183,50,0,8,0,0.6000000000000005,6.000000000000005,291,0,1,8,8
0,184,50,0,9,0,1.1999999999999973,11.999999999999972,669,0,1,9,9
1,184,9,0,0,0,0,0,36,4,-1.1,5,0
2,184,50,1,8,1,0.5999999999999986,11.999999999999986,573,0,1.8,8,9
3,184,50,0,9,0,1.1999999999999995,11.999999999999996,411,1,1.8,8,9
0,185,50,0,8,0,0.6000000000000005,6.000000000000005,435,0,1,9,8
1,185,9,2,0,0,0,11,65,3,-1.1,5,2
2,185,50,1,9,1,1.1999999999999995,17.999999999999993,537,0,1.8,11,10
3,185,50,0,9,0,1.1999999999999995,11.999999999999996,429,0,1,10,9
0,186,39,1,5,1,0,5.000000000000001,278,0,-0.2,9,6
1,186,50,1,8,1,0.5999999999999993,11.999999999999991,483,4,0.9,7,9
2,186,50,1,8,3,0.5999999999999998,11.999999999999996,489,0,1.8,10,9
3,186,39,1,5,1,0,5,302,3,-1.1,12,6
0,187,50,0,10,5,1.799999999999998,17.99999999999998,687,0,1,9,10
1,187,50,0,8,3,0.6000000000000006,6.000000000000006,333,1,1.8,12,8
2,187,50,0,9,3,1.1999999999999995,11.999999999999996,423,0,1,9,9
3,187,50,0,9,0,1.1999999999999993,11.999999999999991,453,0,1,12,9
0,188,50,0,7,1,0,0,357,3,-0.1,8,7
1,188,26,0,3,0,0,0,261,0,-1,7,3
2,188,50,0,10,1,1.7999999999999994,17.999999999999993,483,1,1.8,10,10
3,188,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,267,1,0.9,8,7
0,189,15,1,1,0,0,5.000000000000002,98,0,-1,7,2
1,189,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,6,8
2,189,26,1,3,1,0,5.999999999999997,255,3,-1.1,8,4
3,189,21,1,3,0,0.6,11.999999999999998,161,2,-1.1,5,4
0,190,32,0,4,0,0,0,258,0,-1,6,4
1,190,27,0,3,1,0,0,183,0,-1,7,3
2,190,27,0,3,0,0,0,153,0,-1,7,3
3,190,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,191,50,0,9,2,1.1999999999999988,11.999999999999988,501,2,0.9,8,9
1,191,45,0,6,3,0,0,264,4,-1.1,6,6
2,191,50,0,9,2,1.199999999999997,11.99999999999997,687,0,1,8,9
3,191,50,0,8,0,0.5999999999999994,5.999999999999994,471,0,1,9,8
0,192,50,0,9,0,1.1999999999999988,11.999999999999988,609,1,1.8,11,9
1,192,33,0,4,1,0,0,192,3,-1.1,7,4
2,192,50,0,9,1,1.1999999999999988,11.999999999999988,507,0,1,10,9
3,192,50,0,8,0,0.6,6,621,0,1,11,8
0,193,50,0,11,4,2.399999999999997,23.999999999999968,891,0,1,10,11
1,193,50,0,9,2,1.2000000000000002,12.000000000000002,339,1,1.8,10,9
2,193,50,1,7,4,0,5.9999999999999885,495,0,0.8,9,8
3,193,50,0,8,0,0.6000000000000004,6.000000000000004,357,0,1,12,8
0,194,50,0,8,1,0.6000000000000005,6.000000000000005,399,0,1,9,8
1,194,50,0,8,0,0.6,5.999999999999999,411,0,1,12,8
2,194,50,0,8,0,0.5999999999999999,5.999999999999998,459,0,1,11,8
3,194,27,1,3,1,0,5.000000000000001,194,0,-1,9,4
0,195,50,0,9,5,1.199999999999999,11.99999999999999,579,0,1,13,9
1,195,50,0,10,0,1.8000000000000005,18,423,0,1,13,10
2,195,50,1,8,4,0.5999999999999993,11.999999999999991,471,0,1.8,12,9
3,195,50,1,8,0,0.6000000000000001,12.000000000000002,399,0,1.8,11,9
0,196,50,0,9,1,1.1999999999999966,11.999999999999966,759,2,0.9,8,9
1,196,9,0,0,1,0,0,42,4,-1.1,6,0
2,196,50,1,9,0,1.1999999999999966,17.999999999999964,813,0,1.8,8,10
3,196,50,0,9,0,1.199999999999997,11.99999999999997,669,1,1.4,7,9
0,197,33,0,4,0,0,0,168,3,-1.1,7,4
1,197,33,0,4,0,0,0,234,4,-1.1,6,4
2,197,15,0,1,1,0,0,93,1,-1.1,6,1
3,197,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,198,50,0,10,4,1.7999999999999967,17.999999999999964,957,1,0.9,12,10
1,198,45,0,7,0,0.6,5.999999999999999,210,4,-1.1,7,7
2,198,50,0,8,5,0.5999999999999984,5.999999999999984,621,1,0.9,10,8
3,198,38,0,5,0,0,0,303,3,-1.1,6,5
0,199,50,1,10,3,1.7999999999999967,23.999999999999968,849,0,1.8,12,11
1,199,50,1,8,0,0.6000000000000008,12.000000000000004,369,0,1.8,9,9
2,199,50,0,8,2,0.6,5.999999999999999,447,0,1,10,8
3,199,50,0,8,0,0.5999999999999991,6,507,0,1,7,8
0,200,15,1,1,1,0,5.000000000000001,98,0,-0.2,6,2
1,200,21,0,2,1,0,0,138,4,-1.1,5,2
2,200,15,1,1,0,0,5.000000000000002,110,3,-1.1,7,2
3,200,9,1,1,0,0.6,11.999999999999998,47,0,-1,6,2
0,201,33,0,4,0,0,0,174,3,-1.1,7,4
1,201,26,0,3,0,0,0,243,0,-1,7,3
2,201,50,0,8,1,0.6000000000000005,6.000000000000005,261,0,1,7,8
3,201,9,1,0,0,0,5.000000000000001,41,0,-0.2,6,1
0,202,45,1,6,0,0,5.000000000000001,347,0,-0.2,7,7
1,202,21,1,2,0,0,5.000000000000003,125,4,-1.1,5,3
2,202,33,1,4,0,0,5.000000000000002,173,0,-0.2,5,5
3,202,15,0,1,0,0,0,69,3,-1.1,6,1
0,203,50,0,8,6,0.5999999999999981,5.9999999999999805,699,0,1,9,8
1,203,50,0,9,3,1.199999999999998,11.99999999999998,813,0,1,8,9
2,203,50,0,8,3,0.6000000000000005,6.000000000000005,363,0,1,9,8
3,203,50,0,10,0,1.799999999999998,17.99999999999998,675,0,1,10,10
0,204,50,0,9,1,1.1999999999999988,11.999999999999988,609,0,1,11,9
1,204,45,0,6,0,0,0,192,4,-1.1,6,6
2,204,50,0,10,1,1.799999999999999,17.99999999999999,573,0,1,8,10
3,204,50,0,10,0,1.7999999999999967,17.999999999999964,819,0,1,10,10
0,205,21,1,2,0,0,5.000000000000002,101,0,-0.2,5,3
1,205,21,0,2,0,0,0,120,1,-1.1,5,2
2,205,27,0,3,0,0,0,135,1,-1.1,8,3
3,205,50,0,9,0,1.2000000000000002,12.000000000000002,375,0,1,9,9
0,206,39,0,5,1,0,0,285,3,-1.1,10,5
1,206,27,1,3,0,0,5.000000000000004,176,0,-0.2,6,4
2,206,27,1,3,0,0,5.000000000000004,164,0,-0.2,7,4
3,206,39,0,5,0,0,0,297,4,-1.1,10,5
0,207,27,0,3,0,0,0,177,3,-1.1,9,3
1,207,21,0,2,0,0,0,102,0,-1,5,2
2,207,50,0,8,0,0.5999999999999986,5.999999999999986,507,1,1.8,9,8
3,207,26,0,3,0,0,0,213,1,-1.1,7,3
0,208,50,1,10,0,1.799999999999998,23.99999999999998,705,0,1.8,7,11
1,208,27,0,3,0,0,0,147,4,-1.1,10,3
2,208,15,0,1,0,0,0,75,1,-1.1,6,1
3,208,21,0,2,0,0,0,90,1,-1.1,5,2
0,209,50,1,9,1,1.1999999999999975,17.999999999999975,711,2,0.9,8,10
1,209,21,0,2,0,0,0,102,4,-1.1,5,2
2,209,50,0,9,1,1.199999999999998,11.99999999999998,639,0,1,7,9
3,209,50,0,8,0,0.6000000000000001,6.000000000000001,405,0,1,7,8
0,210,39,1,5,0,0,5,344,0,-0.2,9,6
1,210,50,0,9,0,1.1999999999999993,11.999999999999991,543,1,1.4,10,9
2,210,9,0,0,0,0,0,36,3,-1.1,6,0
3,210,27,0,3,0,0,0,207,3,-1.1,8,3
0,211,50,0,10,7,1.7999999999999967,17.999999999999964,807,1,1.8,11,10
1,211,50,0,7,3,9.15933995315754e-16,9.15933995315754e-15,333,0,1,7,7
2,211,50,1,10,4,1.7999999999999976,23.99999999999997,693,0,1.8,7,11
3,211,50,0,9,0,1.2000000000000004,12.000000000000004,327,1,1.8,8,9
0,212,50,0,11,2,2.399999999999997,23.99999999999997,849,1,0.9,8,11
1,212,15,0,1,1,0,0,69,0,-1,6,1
2,212,27,0,3,2,0,0,165,3,-1.1,6,3
3,212,15,0,1,0,0,0,63,3,-1.1,7,1
0,213,50,0,8,4,0.5999999999999975,5.999999999999975,669,1,0.9,9,8
1,213,45,0,7,1,0.6,5.999999999999999,228,3,-1.1,6,7
2,213,50,0,9,5,1.1999999999999984,11.999999999999984,585,3,0.9,9,9
3,213,45,0,6,0,0,0,252,3,-1.1,6,6
0,214,50,1,10,3,1.799999999999999,23.99999999999999,525,0,1.8,10,11
1,214,50,0,9,4,1.1999999999999993,11.999999999999991,543,0,1,10,9
2,214,50,1,8,4,0.6,11.99999999999998,669,0,1.8,9,9
3,214,50,0,8,0,0.6000000000000003,6.000000000000003,345,1,0.9,12,8
0,215,50,0,8,1,0.6000000000000004,6.000000000000004,375,1,1.8,11,8
1,215,50,0,8,0,0.6000000000000006,6.000000000000006,303,0,1,9,8
2,215,50,1,7,2,8.049116928532385e-16,6.000000000000007,393,4,0.9,10,8
3,215,15,1,1,0,0,5.000000000000001,92,0,-1,7,2
0,216,50,0,12,1,2.9999999999999982,29.999999999999982,699,0,1,12,12
1,216,50,1,8,2,0.6000000000000006,12.000000000000004,303,0,1.8,9,9
2,216,50,0,9,1,1.1999999999999984,11.999999999999984,555,0,1,9,9
3,216,50,0,10,2,1.7999999999999976,17.999999999999975,765,0,1,11,10
0,217,33,0,4,1,0,0,252,3,-1.1,7,4
1,217,27,0,4,0,0.6,5.999999999999999,129,3,-1.1,8,4
2,217,50,0,8,2,0.6000000000000005,6.000000000000005,381,0,1,9,8
3,217,15,1,1,0,0,5.000000000000002,86,0,-1,6,2
0,218,50,0,8,0,0.6000000000000002,6.000000000000002,453,0,1,9,8
1,218,21,0,2,0,0,0,114,4,-1.1,5,2
2,218,50,0,8,0,0.6000000000000009,6.000000000000008,297,0,1,8,8
3,218,50,0,8,0,0.6000000000000006,6.000000000000006,339,1,1.8,9,8
0,219,50,2,9,1,1.1999999999999975,23.99999999999997,813,0,1.8,8,11
1,219,50,1,7,0,6.938893903907228e-16,6.000000000000006,315,0,1.8,7,8
2,219,50,0,10,0,1.799999999999999,17.99999999999999,573,0,1,6,10
3,219,50,1,10,0,1.7999999999999972,23.99999999999997,747,0,1.8,6,11
0,220,50,0,8,6,0.6,6,651,3,1.1,10,8
1,220,50,0,8,0,0.6000000000000005,6.000000000000005,315,0,1,10,8
2,220,50,1,9,4,1.1999999999999993,17.999999999999993,531,0,1.8,7,10
3,220,50,0,8,0,0.6000000000000002,6.000000000000002,291,0,1,8,8
0,221,50,0,9,2,1.2000000000000002,12.000000000000002,393,1,1.8,12,9
1,221,50,0,10,1,1.799999999999999,17.99999999999999,495,0,1,11,10
2,221,50,0,8,5,0.5999999999999975,5.999999999999975,735,0,1,12,8
3,221,50,0,8,0,0.6000000000000001,6.000000000000001,453,0,1,9,8
0,222,50,0,7,0,0,0,459,1,-0.1,7,7
1,222,33,1,4,0,0,5.000000000000001,299,0,-1,7,5
2,222,21,0,2,0,0,0,126,3,-1.1,5,2
3,222,32,0,4,0,0,0,252,1,-1.1,6,4
0,223,26,0,3,1,0,0,207,1,-1.1,8,3
1,223,15,0,1,0,0,0,57,0,-1,6,1
2,223,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,333,0,1,7,7
3,223,21,0,2,0,0,0,102,1,-1.1,5,2
0,224,50,0,9,1,1.1999999999999988,11.999999999999988,573,1,1.8,9,9
1,224,15,0,1,1,0,0,93,4,-1.1,8,1
2,224,50,1,9,0,1.1999999999999982,17.99999999999998,579,3,0.9,8,10
3,224,50,0,9,0,1.1999999999999975,11.999999999999975,615,0,1,7,9
0,225,50,0,11,3,2.399999999999997,23.99999999999997,891,0,1,9,11
1,225,45,0,6,2,0,0,258,4,-1.1,6,6
2,225,50,0,10,2,1.7999999999999976,17.999999999999975,753,1,1.8,10,10
3,225,50,0,9,0,1.199999999999998,11.99999999999998,579,0,1,9,9
0,226,50,0,9,0,1.1999999999999995,11.999999999999996,507,0,1,11,9
1,226,9,0,0,0,0,0,36,4,-1.1,7,0
2,226,50,0,8,0,0.5999999999999994,5.999999999999994,513,0,1,9,8
3,226,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,363,0,1,8,7
0,227,50,1,8,0,0.5999999999999994,11.999999999999991,555,0,1.8,11,9
1,227,9,0,0,0,0,0,36,1,-1.1,5,0
2,227,50,1,8,1,0.5999999999999999,11.999999999999996,477,0,1.8,8,9
3,227,50,0,8,0,0.6000000000000005,6.000000000000005,309,0,1,9,8
0,228,21,0,2,0,0,0,138,3,-1.1,5,2
1,228,15,0,1,0,0,0,69,4,-1.1,6,1
2,228,50,0,8,0,0.6000000000000006,6.000000000000006,303,1,1.8,7,8
3,228,15,0,1,0,0,0,75,1,-1.1,8,1
0,229,50,1,8,0,0.6000000000000003,12.000000000000002,381,2,0.9,13,9
1,229,27,0,3,0,0,0,159,4,-1.1,7,3
2,229,50,0,8,0,0.6000000000000003,6.000000000000003,417,0,1,11,8
3,229,50,1,8,0,0.6000000000000001,12.000000000000002,411,0,1.8,10,9
0,230,50,0,8,2,0.6000000000000005,6.000000000000005,447,1,0.9,13,8
1,230,45,1,6,2,0,5.000000000000006,287,4,-1.1,8,7
2,230,21,0,2,2,0,0,126,2,-1.1,5,2
3,230,45,0,6,0,0,0,252,1,-1.1,8,6
0,231,50,0,8,2,0.5999999999999996,5.9999999999999964,495,0,1,12,8
1,231,21,0,3,0,0.6,5.999999999999999,96,4,-1.1,5,3
2,231,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,369,0,1,9,7
3,231,50,0,9,0,1.1999999999999995,11.999999999999996,405,0,1,7,9
0,232,50,0,8,0,0.6000000000000006,6.000000000000006,309,1,1.8,8,8
1,232,9,0,0,0,0,0,36,4,-1.1,5,0
2,232,50,1,8,0,0.6000000000000001,12.000000000000002,393,0,1.8,10,9
3,232,50,0,8,1,0.5999999999999995,5.999999999999995,465,0,1,10,8
0,233,39,0,5,1,0,0,231,3,-1.1,9,5
1,233,39,1,5,0,0,5.000000000000002,320,0,-1,10,6
2,233,21,0,2,1,0,0,120,1,-1.1,5,2
3,233,15,1,1,0,0,5.000000000000002,74,0,-1,7,2
0,234,50,1,8,2,0.6000000000000001,12.000000000000002,375,0,1.8,11,9
1,234,50,0,10,5,1.7999999999999972,17.99999999999997,837,4,0.9,12,10
2,234,50,1,8,7,0.5999999999999986,11.999999999999986,585,0,0.6,13,9
3,234,44,0,6,1,0,0,336,0,-1,7,6
0,235,50,0,11,2,2.399999999999997,23.99999999999997,783,1,1.8,9,11
1,235,50,0,8,5,0.6000000000000001,6.000000000000001,399,0,1,9,8
2,235,50,0,9,1,1.1999999999999988,11.999999999999988,447,0,1,8,9
3,235,50,0,9,1,1.199999999999998,11.99999999999998,657,0,1,8,9
0,236,50,1,8,1,0.5999999999999995,11.999999999999996,531,2,0.9,10,9
1,236,15,0,1,1,0,0,99,3,-1.1,9,1
2,236,50,0,9,1,1.1999999999999986,11.999999999999986,513,0,1,9,9
3,236,50,0,9,0,1.1999999999999982,11.99999999999998,573,0,1,12,9
0,237,50,0,10,1,1.7999999999999967,17.999999999999964,999,2,0.9,11,10
1,237,27,0,3,2,0,0,129,4,-1.1,6,3
2,237,50,2,9,1,1.199999999999997,23.999999999999968,783,3,0.9,11,11
3,237,50,1,8,0,0.5999999999999975,11.999999999999975,621,0,1.8,8,9
0,238,50,0,10,1,1.7999999999999998,17.999999999999996,429,0,1,9,10
1,238,50,0,8,3,0.6000000000000001,6.000000000000001,417,2,1.1,9,8
2,238,50,0,9,1,1.199999999999997,11.99999999999997,681,0,1,9,9
3,238,50,0,11,1,2.3999999999999977,23.99999999999997,849,0,1,8,11
0,239,50,0,11,5,2.399999999999997,23.99999999999997,927,2,0.9,10,11
1,239,50,1,9,4,1.2,17.999999999999996,459,0,1.8,9,10
2,239,50,0,8,1,0.6000000000000003,6.000000000000003,393,0,1,12,8
3,239,50,0,9,0,1.1999999999999982,11.99999999999998,549,0,1,10,9
0,240,45,0,6,1,0,0,330,3,-1.1,9,6
1,240,44,1,6,1,0,5.999999999999995,426,0,-0.2,5,7
2,240,9,0,0,1,0,0,42,1,-1.1,4,0
3,240,27,0,3,0,0,0,123,4,-1.1,10,3
0,241,50,0,8,2,0.6000000000000001,6.000000000000001,441,0,1,10,8
1,241,21,0,2,0,0,0,102,3,-1.1,5,2
2,241,50,0,9,2,1.199999999999999,11.99999999999999,549,0,1,11,9
3,241,50,0,9,0,1.199999999999999,11.99999999999999,459,0,1,10,9
0,242,50,1,10,6,1.7999999999999972,23.99999999999997,843,0,1.8,10,11
1,242,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,7,8
2,242,50,1,8,4,0.6000000000000001,12.000000000000002,399,0,1,10,9
3,242,50,0,8,0,0.6000000000000001,6.000000000000001,447,0,1,9,8
0,243,33,0,4,0,0,0,222,3,-1.1,7,4
1,243,21,0,2,0,0,0,96,4,-1.1,5,2
2,243,33,0,4,0,0,0,216,2,-1.1,6,4
3,243,15,0,1,0,0,0,69,1,-1.1,5,1
0,244,50,1,9,0,1.1999999999999988,17.99999999999999,537,0,1.8,9,10
1,244,39,0,5,2,0,0,279,4,-1.1,10,5
2,244,50,0,9,1,1.1999999999999975,11.999999999999975,681,0,1,9,9
3,244,50,0,8,0,0.5999999999999999,5.999999999999998,453,0,1,8,8
0,245,50,1,9,0,1.1999999999999993,17.999999999999993,543,1,1.8,10,10
1,245,27,0,3,1,0,0,147,4,-1.1,7,3
2,245,50,0,9,0,1.1999999999999995,11.999999999999996,459,1,1.4,14,9
3,245,50,0,9,0,1.199999999999998,11.99999999999998,669,1,1.4,12,9
0,246,50,0,8,1,0.5999999999999993,5.999999999999993,465,2,0.9,12,8
1,246,45,0,6,1,0,0,294,3,-1.1,7,6
2,246,50,0,8,2,0.6000000000000001,6.000000000000001,405,0,1,10,8
3,246,50,0,9,0,1.2,11.999999999999998,429,1,1.8,11,9
0,247,50,0,10,5,1.7999999999999972,17.99999999999997,813,0,1,9,10
1,247,50,0,8,1,0.6000000000000009,6.000000000000008,303,1,1.8,6,8
2,247,50,0,11,5,2.399999999999998,23.99999999999998,729,1,1.8,8,11
3,247,50,1,8,0,0.5999999999999999,11.999999999999996,465,0,1.8,7,9
0,248,50,0,11,3,2.3999999999999977,23.99999999999997,771,0,1,10,11
1,248,50,0,8,2,0.6000000000000006,6.000000000000006,369,4,0.9,12,8
2,248,50,0,9,1,1.2,11.999999999999998,333,0,1,11,9
3,248,50,0,9,0,1.199999999999998,11.99999999999998,585,1,1.8,10,9
0,249,39,0,5,0,0,0,279,2,-1.1,9,5
1,249,21,0,2,0,0,0,96,4,-1.1,5,2
2,249,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,309,1,0.9,9,7
3,249,50,0,8,0,0.6000000000000011,6.000000000000011,363,0,1,9,8
0,250,45,0,6,2,0,0,270,3,-1.1,7,6
1,250,39,0,5,0,0,0,213,3,-1.1,8,5
2,250,50,0,8,1,0.6000000000000004,6.000000000000004,369,1,1.8,10,8
3,250,9,0,0,0,0,0,36,1,-1.1,4,0
0,251,50,0,9,2,1.1999999999999982,11.99999999999998,585,3,1.5,7,9
1,251,50,1,8,1,0.6000000000000006,12.000000000000004,261,0,1.8,6,9
2,251,50,0,11,2,2.399999999999997,23.999999999999968,843,0,1,7,11
3,251,50,0,9,1,1.199999999999997,11.99999999999997,837,3,1.9,6,9
0,252,39,2,5,1,0,11.000000000000004,308,0,-0.2,8,7
1,252,50,0,7,3,0,0,405,1,-0.1,11,7
2,252,50,0,9,1,1.199999999999998,11.99999999999998,609,0,1,11,9
3,252,50,0,11,1,2.399999999999997,23.99999999999997,963,2,0.9,9,11
0,253,50,1,9,7,1.1999999999999975,17.999999999999975,831,0,1.8,11,10
1,253,50,1,8,4,0.6000000000000003,12.000000000000002,471,0,1.8,7,9
2,253,50,1,9,3,1.1999999999999995,17.999999999999996,375,0,1.8,9,10
3,253,50,0,8,0,0.6000000000000005,6.000000000000005,279,0,1,12,8
0,254,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,387,3,0.9,10,7
1,254,39,0,5,1,0,0,285,3,-1.1,10,5
2,254,50,0,10,1,1.799999999999998,17.99999999999998,615,2,0.9,9,10
3,254,50,0,8,0,0.5999999999999998,5.999999999999997,483,0,1,9,8
0,255,9,2,0,0,0,11,65,0,-0.2,6,2
1,255,27,0,3,1,0,0,201,4,-1.1,8,3
2,255,27,0,3,2,0,0,177,2,-1.1,6,3
3,255,15,0,1,0,0,0,69,4,-1.1,9,1
0,256,50,0,7,1,0,0,495,1,-0.1,10,7
1,256,27,0,3,0,0,0,153,4,-1.1,8,3
2,256,45,0,6,1,0,0,234,3,-1.1,7,6
3,256,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,387,4,0.9,10,7
0,257,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,357,1,0.9,8,7
1,257,39,2,5,0,0,11.000000000000004,266,0,-1,8,7
2,257,21,0,2,0,0,0,108,2,-1.1,5,2
3,257,39,0,5,0,0,0,207,3,-1.1,9,5
0,258,50,0,8,2,0.5999999999999988,5.999999999999988,597,1,0.9,11,8
1,258,15,0,1,2,0,0,93,4,-1.1,8,1
2,258,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,309,0,1,8,7
3,258,50,0,8,0,0.5999999999999989,5.9999999999999885,531,0,1,8,8
0,259,50,1,10,1,1.7999999999999972,23.99999999999997,957,0,1.8,9,11
1,259,21,1,2,1,0,5.000000000000002,143,4,-1.1,5,3
2,259,33,1,4,2,0,5.000000000000002,245,0,-0.2,5,5
3,259,21,0,2,0,0,0,96,3,-1.1,5,2
0,260,50,0,8,1,0.6000000000000003,6.000000000000003,375,0,1,8,8
1,260,50,0,9,2,1.1999999999999993,11.999999999999991,489,0,1,7,9
2,260,50,1,9,3,1.1999999999999988,17.99999999999999,531,0,1.8,6,10
3,260,50,0,8,0,0.6000000000000001,6.000000000000001,459,0,1,8,8
0,261,50,0,8,1,0.5999999999999998,5.999999999999997,459,0,1,10,8
1,261,39,0,6,1,0.6,5.999999999999999,249,4,-1.1,10,6
2,261,50,0,9,1,1.1999999999999995,11.999999999999996,447,0,1,11,9
3,261,50,0,8,1,0.5999999999999985,5.999999999999985,513,0,1,10,8
0,262,39,0,5,0,0,0,243,0,-1,8,5
1,262,45,0,6,0,0,0,276,4,-1.1,8,6
2,262,45,0,6,1,0,0,378,2,-1.1,7,6
3,262,15,0,2,0,0.6,5.999999999999999,75,1,-1.1,7,2
0,263,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,381,1,0.9,11,7
1,263,45,0,6,0,0,0,276,4,-1.1,7,6
2,263,50,0,8,1,0.6000000000000006,6.000000000000006,393,1,1.8,10,8
3,263,15,2,1,0,0,11,110,0,-0.2,8,3
0,264,15,0,1,2,0,0,93,0,-1,8,1
1,264,32,0,4,0,0,0,270,1,-1.1,6,4
2,264,50,1,8,3,0.6000000000000005,12.000000000000004,363,0,1.8,7,9
3,264,21,1,2,0,0,5.000000000000001,143,2,-1.1,5,3
0,265,50,0,10,6,1.7999999999999976,17.999999999999975,615,0,1,9,10
1,265,50,0,8,4,0.6000000000000005,6.000000000000005,363,2,1.5,7,8
2,265,50,1,9,6,1.199999999999997,17.99999999999997,687,0,1.8,7,10
3,265,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,291,1,0.9,9,7
0,266,50,0,10,2,1.799999999999998,17.99999999999998,675,2,0.9,12,10
1,266,45,0,6,1,0,0,228,4,-1.1,7,6
2,266,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,9,9
3,266,50,0,9,0,1.1999999999999984,11.999999999999984,567,1,0.9,11,9
0,267,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,387,1,0.9,10,7
1,267,39,1,5,0,0,5.000000000000001,308,4,-1.1,9,6
2,267,50,0,8,0,0.6000000000000006,6.000000000000006,303,1,1.8,11,8
3,267,9,2,0,0,0,11,65,0,-0.2,7,2
0,268,50,0,8,1,0.6000000000000003,6.000000000000003,417,4,1.9,11,8
1,268,9,0,0,0,0,0,36,3,-1.1,7,0
2,268,45,0,6,1,0,0,252,4,-1.1,7,6
3,268,50,0,9,0,1.1999999999999995,11.999999999999996,513,3,0.9,9,9
0,269,15,1,1,1,0,5.000000000000002,92,0,-1,8,2
1,269,38,0,5,0,0,0,333,0,-1,7,5
2,269,32,1,4,3,0,5.999999999999997,288,3,-1.1,6,5
3,269,21,1,2,0,0,5.000000000000001,161,2,-1.1,5,3
0,270,33,0,4,0,0,0,192,3,-1.1,7,4
1,270,9,0,0,0,0,0,36,4,-1.1,5,0
2,270,50,0,8,0,0.6000000000000004,6.000000000000004,345,1,1.8,9,8
3,270,9,0,0,0,0,0,36,1,-1.1,6,0
0,271,50,1,10,0,1.7999999999999976,23.99999999999997,813,0,1.8,7,11
1,271,15,1,1,0,0,5.000000000000002,74,4,-1.1,6,2
2,271,50,0,8,0,0.6,6,309,1,0.9,8,8
3,271,15,0,1,0,0,0,63,1,-1.1,6,1
0,272,50,0,9,5,1.1999999999999982,11.99999999999998,573,1,0.9,10,9
1,272,45,0,6,2,0,0,276,2,-1.1,7,6
2,272,50,0,10,4,1.7999999999999972,17.99999999999997,765,1,1.8,10,10
3,272,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,231,1,0.9,10,7
0,273,33,1,4,1,0,5.000000000000002,191,0,-0.2,5,5
1,273,45,0,6,0,0,0,234,4,-1.1,6,6
2,273,15,0,1,0,0,0,81,1,-1.1,7,1
3,273,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,5,1
0,274,38,1,5,2,0,5.999999999999997,321,0,-0.2,9,6
1,274,21,1,2,0,0,5.000000000000003,119,4,-1.1,5,3
2,274,50,0,8,1,0.6000000000000009,6.000000000000008,369,1,1.8,9,8
3,274,9,2,0,0,0,11,53,0,-0.2,6,2
0,275,50,0,12,1,2.999999999999999,29.99999999999999,681,0,1,11,12
1,275,44,0,6,4,0,0,372,0,-1,6,6
2,275,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,13,8
3,275,39,0,5,0,0,0,273,3,-1.1,8,5
0,276,50,1,10,1,1.7999999999999972,23.99999999999997,807,0,1.8,9,11
1,276,39,1,5,0,0,5.000000000000005,212,0,-0.2,8,6
2,276,39,1,5,2,0,5.000000000000001,320,0,-0.2,10,6
3,276,27,0,3,0,0,0,147,1,-1.1,6,3
0,277,50,0,9,1,1.1999999999999988,11.999999999999988,543,0,1,8,9
1,277,33,1,4,1,0,5.000000000000002,209,4,-1.1,7,5
2,277,39,0,5,1,0,0,237,0,-1,8,5
3,277,27,0,3,1,0,0,165,1,-1.1,9,3
0,278,39,0,5,0,0,0,267,3,-1.1,10,5
1,278,39,1,5,0,0,5.000000000000005,248,0,-1,8,6
2,278,9,0,0,0,0,0,36,1,-1.1,3,0
3,278,21,0,2,0,0,0,108,1,-1.1,5,2
0,279,50,0,8,1,0.5999999999999998,5.999999999999997,531,0,1,11,8
1,279,27,0,3,0,0,0,135,4,-1.1,7,3
2,279,50,0,8,0,0.6,5.999999999999999,363,3,0.9,9,8
3,279,50,0,9,0,1.1999999999999995,11.999999999999996,471,0,1,9,9
0,280,50,1,10,0,1.7999999999999967,23.999999999999968,885,0,1.8,8,11
1,280,21,1,2,0,0,5.000000000000002,95,0,-0.2,5,3
2,280,27,0,3,1,0,0,147,0,-1,7,3
3,280,15,1,1,0,0,5.000000000000002,74,0,-1,6,2
0,281,50,0,9,0,1.2000000000000004,12.000000000000004,429,1,1.8,11,9
1,281,27,0,3,0,0,0,129,4,-1.1,8,3
2,281,50,0,9,0,1.1999999999999993,11.999999999999991,537,1,1.8,12,9
3,281,50,0,8,0,0.6,6,555,0,1,10,8
0,282,50,0,8,1,0.6000000000000006,6.000000000000006,327,0,1,9,8
1,282,50,0,8,2,0.5999999999999998,5.999999999999997,471,0,1,10,8
2,282,50,0,10,2,1.799999999999999,17.99999999999999,585,0,1,11,10
3,282,50,1,8,0,0.5999999999999998,11.999999999999996,501,1,1.8,10,9
0,283,26,0,3,1,0,0,237,3,-1.1,8,3
1,283,15,0,1,1,0,0,93,3,-1.1,7,1
2,283,50,0,8,0,0.5999999999999993,5.999999999999993,495,1,0.9,10,8
3,283,15,0,1,0,0,0,57,3,-1.1,7,1
0,284,21,0,2,0,0,0,114,3,-1.1,5,2
1,284,15,0,1,0,0,0,93,3,-1.1,7,1
2,284,50,1,7,0,2.498001805406602e-16,6.000000000000002,333,0,1.8,6,8
3,284,9,0,0,0,0,0,36,1,-1.1,6,0
0,285,50,0,11,3,2.399999999999998,23.99999999999998,717,3,1.5,10,11
1,285,50,0,8,5,0.5999999999999998,5.999999999999997,453,0,1,9,8
2,285,50,0,11,0,2.4,24,423,1,1.8,7,11
3,285,50,0,9,3,1.1999999999999966,11.999999999999966,933,0,1,9,9
0,286,50,1,9,5,1.199999999999997,17.99999999999997,741,0,1.8,9,10
1,286,50,0,8,3,0.6,5.999999999999999,435,0,1,11,8
2,286,50,0,10,2,1.7999999999999994,17.999999999999993,531,0,1,11,10
3,286,50,0,8,0,0.6,5.999999999999999,381,0,1,11,8
0,287,21,2,2,1,0,11,125,0,-0.2,5,4
1,287,50,0,8,2,0.6000000000000002,6.000000000000002,417,0,1,7,8
2,287,32,1,4,1,0,5.999999999999997,270,3,-1.1,6,5
3,287,27,1,3,0,0,5.000000000000001,182,2,-1.1,9,4
0,288,33,2,4,0,0,11.000000000000004,239,0,-0.2,6,6
1,288,39,1,5,1,0,5.000000000000005,254,3,-1.1,7,6
2,288,15,0,1,0,0,0,87,1,-1.1,6,1
3,288,44,0,6,0,0,0,414,4,-1.1,7,6
0,289,27,0,3,0,0,0,153,1,-1.1,8,3
1,289,21,0,2,0,0,0,90,0,-1,5,2
2,289,21,0,2,1,0,0,126,3,-1.1,5,2
3,289,33,0,4,0,0,0,156,3,-1.1,6,4
0,290,50,0,9,1,1.1999999999999984,11.999999999999984,597,1,1.8,11,9
1,290,27,0,3,0,0,0,141,4,-1.1,8,3
2,290,50,0,9,1,1.1999999999999993,11.999999999999991,465,1,1.8,11,9
3,290,50,0,8,0,0.5999999999999984,5.999999999999984,555,0,1,10,8
0,291,50,0,12,3,2.9999999999999982,29.999999999999982,705,1,1.8,10,12
1,291,50,1,7,1,2.498001805406602e-16,6.000000000000002,267,0,1.8,10,8
2,291,50,0,8,4,0.6000000000000001,6.000000000000001,363,2,1.1,11,8
3,291,50,0,9,0,1.2000000000000004,12.000000000000004,411,1,1.8,8,9
0,292,50,0,10,6,1.7999999999999972,17.99999999999997,813,1,0.9,8,10
1,292,50,0,8,3,0.6000000000000005,6.000000000000005,381,0,1,6,8
2,292,50,0,11,4,2.399999999999997,23.999999999999968,879,1,1.8,8,11
3,292,50,0,8,0,0.6000000000000006,6.000000000000006,345,0,1,6,8
0,293,50,0,8,5,0.5999999999999981,5.9999999999999805,639,1,0.9,10,8
1,293,50,0,8,4,0.5999999999999995,5.999999999999995,531,2,0.9,10,8
2,293,50,0,8,2,0.6,5.999999999999999,483,0,1,10,8
3,293,27,0,3,0,0,0,111,3,-1.1,7,3
0,294,50,1,9,1,1.199999999999998,17.99999999999998,597,0,1.8,8,10
1,294,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,6,1
2,294,50,1,8,0,0.5999999999999993,11.999999999999991,489,0,1,8,9
3,294,50,0,8,0,0.6000000000000002,6.000000000000002,405,0,1,7,8
0,295,50,0,8,0,0.6,5.999999999999999,441,0,1,11,8
1,295,9,1,0,0,0,5.000000000000001,41,0,-0.2,3,1
2,295,50,1,7,0,0,5.999999999999997,447,0,0.8,9,8
3,295,50,1,8,0,0.6000000000000005,12.000000000000004,375,0,1.8,9,9
0,296,50,0,9,6,1.199999999999997,11.99999999999997,729,3,1.9,8,9
1,296,50,0,8,1,0.6000000000000003,6.000000000000003,369,0,1,9,8
2,296,50,0,9,3,1.1999999999999995,11.999999999999996,411,0,1,8,9
3,296,50,0,8,0,0.6000000000000002,6.000000000000002,291,1,1.8,8,8
0,297,50,0,9,0,1.1999999999999984,11.999999999999984,657,2,0.9,11,9
1,297,33,0,4,0,0,0,174,3,-1.1,6,4
2,297,50,0,9,0,1.1999999999999982,11.99999999999998,537,0,1,10,9
3,297,50,0,9,0,1.1999999999999993,11.999999999999991,489,1,1.8,10,9
0,298,45,0,6,2,0,0,360,3,-1.1,7,6
1,298,33,0,4,0,0,0,174,2,-1.1,7,4
2,298,50,0,9,1,1.1999999999999993,11.999999999999991,549,1,0.9,11,9
3,298,39,0,5,0,0,0,279,1,-1.1,10,5
0,299,9,0,1,1,0.6,5.999999999999999,42,2,-1.1,8,1
1,299,20,0,2,0,0,0,144,1,-1.1,9,2
2,299,27,0,3,2,0,0,171,2,-1.1,8,3
3,299,39,0,5,1,0,0,249,3,-1.1,8,5
0,300,50,1,9,2,1.1999999999999988,17.99999999999999,609,1,1.8,9,10
1,300,50,1,9,3,1.1999999999999988,17.99999999999999,585,0,1.8,8,10
2,300,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,357,0,1,9,7
3,300,50,1,11,1,2.399999999999997,29.99999999999997,825,0,1.8,7,12
0,301,50,0,8,1,0.6000000000000006,6.000000000000006,387,3,0.9,12,8
1,301,50,0,7,1,0,0,519,0,0,10,7
2,301,50,0,9,1,1.2,11.999999999999998,525,1,1.8,10,9
3,301,15,0,1,0,0,0,69,3,-1.1,7,1
0,302,50,0,11,2,2.399999999999997,23.999999999999968,885,1,1.4,8,11
1,302,21,1,2,2,0,5.000000000000003,125,0,-0.2,5,3
2,302,27,0,3,2,0,0,159,0,-1,8,3
3,302,15,0,2,0,0.6,5.999999999999999,57,3,-1.1,7,2
0,303,50,0,8,0,0.6,6,603,2,0.9,12,8
1,303,15,0,1,0,0,0,63,4,-1.1,6,1
2,303,50,1,8,0,0.5999999999999982,11.99999999999998,585,0,1.8,9,9
3,303,50,1,8,0,0.5999999999999993,11.999999999999991,447,3,0.9,8,9
0,304,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,333,1,0.9,9,7
1,304,45,0,6,1,0,0,366,3,-1.1,7,6
2,304,50,0,8,0,0.6000000000000009,6.000000000000008,369,1,1.8,10,8
3,304,27,2,3,0,0,11,218,0,-0.2,9,5
0,305,27,0,3,1,0,0,189,3,-1.1,8,3
1,305,21,0,2,0,0,0,108,3,-1.1,5,2
2,305,50,0,8,1,0.6000000000000005,6.000000000000005,363,3,0.9,8,8
3,305,15,0,1,0,0,0,63,3,-1.1,6,1
0,306,39,0,5,1,0,0,261,3,-1.1,9,5
1,306,33,0,4,0,0,0,180,0,-1,5,4
2,306,15,0,1,0,0,0,81,1,-1.1,7,1
3,306,21,0,2,0,0,0,108,3,-1.1,5,2
0,307,50,0,9,1,1.1999999999999995,11.999999999999996,459,0,1,12,9
1,307,50,0,8,0,0.6000000000000004,6.000000000000004,321,0,1,10,8
2,307,50,0,10,0,1.7999999999999985,17.999999999999982,555,1,1.8,10,10
3,307,50,0,9,0,1.1999999999999975,11.999999999999975,615,0,1,9,9
0,308,50,0,9,1,1.199999999999998,11.99999999999998,591,1,1.8,7,9
1,308,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,10,8
2,308,50,0,8,0,0.6,6,381,0,1,11,8
3,308,50,1,8,0,0.5999999999999993,11.999999999999991,525,0,1.8,7,9
0,309,50,0,10,3,1.7999999999999976,17.999999999999975,729,2,0.9,12,10
1,309,45,1,6,2,0,5,365,0,-0.2,6,7
2,309,39,0,5,2,0,0,273,0,-1,9,5
3,309,33,0,4,0,0,0,168,3,-1.1,6,4
0,310,50,0,10,3,1.7999999999999972,17.99999999999997,915,1,0.9,10,10
1,310,50,0,8,3,0.6000000000000006,6.000000000000006,369,1,1.8,10,8
2,310,39,0,5,1,0,0,213,1,-1.1,10,5
3,310,44,0,6,0,0,0,354,1,-1.1,7,6
0,311,50,0,8,2,0.5999999999999993,5.999999999999993,537,0,1,11,8
1,311,33,0,5,1,0.6,5.999999999999999,216,4,-1.1,7,5
2,311,50,0,9,0,1.1999999999999995,11.999999999999996,441,1,1.8,10,9
3,311,50,1,9,0,1.1999999999999984,17.999999999999982,591,3,0.9,11,10
0,312,39,0,5,0,0,0,243,3,-1.1,8,5
1,312,33,1,4,0,0,5.000000000000003,173,0,-0.2,6,5
2,312,50,0,8,0,0.5999999999999998,5.999999999999997,429,0,1,9,8
3,312,15,0,1,0,0,0,63,1,-1.1,6,1
0,313,50,1,8,2,0.6000000000000001,12.000000000000002,429,0,1.8,11,9
1,313,50,0,8,2,0.5999999999999984,5.999999999999984,627,1,1.8,11,8
2,313,50,0,8,1,0.6000000000000002,6.000000000000002,453,1,1.8,10,8
3,313,32,0,4,1,0,0,282,3,-1.1,6,4
0,314,50,0,8,3,0.5999999999999996,5.9999999999999964,465,0,1,9,8
1,314,50,0,8,3,0.6,5.999999999999999,495,1,1.8,9,8
2,314,50,1,8,1,0.6000000000000003,12.000000000000002,477,0,1.8,8,9
3,314,15,1,1,0,0,5.000000000000001,68,0,-1,8,2
0,315,33,0,4,1,0,0,276,3,-1.1,7,4
1,315,21,0,2,2,0,0,120,0,-1,5,2
2,315,9,0,1,0,0.6,5.999999999999999,36,1,-1.1,5,1
3,315,26,0,3,0,0,0,249,0,-1,8,3
0,316,27,0,3,0,0,0,171,2,-1.1,7,3
1,316,45,0,6,0,0,0,318,4,-1.1,7,6
2,316,45,0,6,1,0,0,342,2,-1.1,7,6
3,316,38,1,5,0,0,6,417,2,-1.1,9,6
0,317,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,321,1,0.9,9,7
1,317,33,0,4,0,0,0,258,0,-1,6,4
2,317,45,0,6,1,0,0,330,0,-1,5,6
3,317,15,0,1,0,0,0,69,1,-1.1,7,1
0,318,50,0,8,0,0.6000000000000008,6.000000000000007,321,0,1,8,8
1,318,15,1,1,0,0,5.000000000000002,74,0,-0.2,4,2
2,318,50,0,8,0,0.6,5.999999999999999,459,0,1,10,8
3,318,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,6,8
0,319,50,0,9,2,1.199999999999999,11.99999999999999,567,1,1.8,10,9
1,319,15,0,2,1,0.6,5.999999999999999,63,4,-1.1,7,2
2,319,50,1,8,0,0.6000000000000001,12.000000000000002,447,0,1.8,8,9
3,319,50,0,8,0,0.6000000000000005,6.000000000000005,357,0,1,10,8
0,320,50,1,7,0,0,5.999999999999998,477,2,-0.1,10,8
1,320,15,0,1,0,0,0,81,4,-1.1,9,1
2,320,50,0,10,1,1.7999999999999976,17.999999999999975,699,0,1,8,10
3,320,50,0,8,0,0.5999999999999989,5.9999999999999885,507,0,1,9,8
0,321,50,1,9,3,1.199999999999997,17.99999999999997,735,0,1.8,7,10
1,321,27,1,4,1,0.6,11.999999999999998,194,4,-1.1,7,5
2,321,39,0,5,3,0,0,255,0,-1,8,5
3,321,9,0,0,0,0,0,36,4,-1.1,5,0
0,322,45,0,6,2,0,0,258,3,-1.1,7,6
1,322,38,1,5,1,0,5.999999999999984,453,0,-1,9,6
2,322,27,0,3,1,0,0,183,4,-1.1,8,3
3,322,27,0,3,0,0,0,171,3,-1.1,7,3
0,323,50,0,10,5,1.799999999999998,17.99999999999998,741,0,1,11,10
1,323,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,8,8
2,323,50,0,11,6,2.399999999999997,23.99999999999997,849,3,0.9,10,11
3,323,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,9,9
0,324,50,0,8,4,0.5999999999999985,5.999999999999985,591,0,1,10,8
1,324,50,1,10,1,1.8000000000000005,24.000000000000004,423,0,1.8,11,11
2,324,50,0,9,4,1.1999999999999984,11.999999999999984,603,0,1,10,9
3,324,50,0,9,0,1.2000000000000002,12.000000000000002,387,0,1,8,9
0,325,15,0,1,0,0,0,81,3,-1.1,7,1
1,325,9,0,0,0,0,0,36,3,-1.1,4,0
2,325,50,1,7,0,6.938893903907228e-16,6.000000000000006,315,0,1.8,6,8
3,325,9,0,0,0,0,0,36,1,-1.1,4,0
0,326,50,0,10,1,1.7999999999999976,17.999999999999975,723,2,1.9,11,10
1,326,50,1,8,0,0.6000000000000009,12.000000000000009,303,0,1.8,8,9
2,326,50,1,8,0,0.6000000000000005,12.000000000000004,351,0,1,8,9
3,326,50,1,9,1,1.199999999999997,17.99999999999997,645,0,1.8,7,10
0,327,50,0,11,3,2.3999999999999995,23.999999999999996,591,0,1,11,11
1,327,50,0,9,2,1.1999999999999995,11.999999999999996,441,0,1,12,9
2,327,50,1,8,3,0.5999999999999982,11.99999999999998,573,0,1.8,11,9
3,327,50,0,8,0,0.5999999999999998,5.999999999999997,471,0,1,10,8
0,328,50,0,11,4,2.399999999999997,23.99999999999997,975,2,0.9,9,11
1,328,45,0,6,2,0,0,288,4,-1.1,6,6
2,328,50,0,9,2,1.199999999999998,11.99999999999998,561,3,0.9,10,9
3,328,50,0,9,1,1.1999999999999975,11.999999999999975,633,4,0.9,9,9
0,329,9,0,1,0,0.6,5.999999999999999,36,2,-1.1,3,1
1,329,15,0,1,0,0,0,81,1,-1.1,6,1
2,329,50,0,9,0,1.2000000000000002,12.000000000000002,315,0,1,8,9
3,329,15,0,1,1,0,0,99,1,-1.1,7,1
0,330,33,1,4,0,0,5.000000000000002,233,0,-0.2,6,5
1,330,15,1,1,0,0,5.000000000000001,62,0,-0.2,4,2
2,330,39,0,5,0,0,0,201,1,-1.1,8,5
3,330,50,1,8,0,0.6000000000000008,12.000000000000004,351,0,1.8,9,9
0,331,50,1,8,0,0.6000000000000001,12.000000000000002,429,0,1.8,8,9
1,331,15,1,1,0,0,5.000000000000001,92,0,-0.2,6,2
2,331,50,1,8,1,0.6000000000000008,12.000000000000004,417,0,1.8,8,9
3,331,50,0,8,0,0.6000000000000005,6.000000000000005,369,0,1,7,8
0,332,50,0,9,1,1.1999999999999995,11.999999999999996,459,0,1,9,9
1,332,50,0,8,3,0.5999999999999995,5.999999999999995,465,0,1,8,8
2,332,50,0,8,2,0.6000000000000001,6.000000000000001,459,0,1,8,8
3,332,50,1,11,2,2.399999999999998,29.999999999999982,795,0,1.8,12,12
0,333,38,0,5,2,0,0,351,1,-1.1,8,5
1,333,21,1,2,0,0,5.000000000000003,107,0,-0.2,5,3
2,333,27,0,3,0,0,0,165,2,-1.1,7,3
3,333,32,0,4,0,0,0,246,0,-1,6,4
0,334,50,0,10,3,1.7999999999999967,17.999999999999964,969,2,0.9,12,10
1,334,33,0,4,1,0,0,168,4,-1.1,6,4
2,334,50,0,9,3,1.1999999999999988,11.999999999999988,549,0,1,9,9
3,334,50,1,8,0,0.5999999999999989,11.999999999999988,489,0,1.8,7,9
0,335,50,0,8,1,0.6000000000000005,6.000000000000005,351,1,0.9,10,8
1,335,50,0,8,0,0.6000000000000005,6.000000000000005,297,4,0.9,10,8
2,335,50,0,8,0,0.6000000000000003,6.000000000000003,453,0,1,10,8
3,335,15,1,1,0,0,5.000000000000002,86,0,-1,6,2
0,336,44,0,6,4,0,0,576,1,-1.1,7,6
1,336,33,0,4,1,0,0,222,3,-1.1,7,4
2,336,50,0,9,2,1.1999999999999975,11.999999999999975,645,1,0.9,11,9
3,336,27,0,4,0,0.6,5.999999999999999,159,3,-1.1,7,4
0,337,39,0,5,1,0,0,237,3,-1.1,9,5
1,337,27,0,3,0,0,0,177,0,-1,6,3
2,337,21,0,2,1,0,0,90,1,-1.1,5,2
3,337,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,338,50,0,8,1,0.5999999999999989,5.9999999999999885,609,1,1.8,10,8
1,338,44,0,6,2,0,0,354,0,-1,7,6
2,338,27,0,3,0,0,0,147,3,-1.1,7,3
3,338,50,0,7,0,0,0,555,0,0,10,7
0,339,39,0,5,1,0,0,303,3,-1.1,10,5
1,339,21,0,2,2,0,0,126,3,-1.1,5,2
2,339,50,0,8,1,0.6,5.999999999999999,351,0,1,11,8
3,339,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,6,1
0,340,50,0,9,2,1.2000000000000002,12.000000000000002,381,0,1,13,9
1,340,50,1,7,0,3.6082248300317592e-16,6.000000000000003,393,0,1.8,10,8
2,340,50,0,8,1,0.6000000000000005,6.000000000000005,429,0,1,10,8
3,340,9,0,0,0,0,0,36,3,-1.1,6,0
0,341,50,1,11,3,2.399999999999998,29.999999999999982,699,1,1.8,10,12
1,341,50,0,8,1,0.6000000000000006,6.000000000000006,333,0,1,7,8
2,341,50,0,9,1,1.1999999999999975,11.999999999999975,651,0,1,8,9
3,341,50,0,10,0,1.7999999999999985,17.999999999999982,585,0,1,8,10
0,342,27,1,3,0,0,5.000000000000004,176,0,-1,9,4
1,342,39,0,5,0,0,0,255,1,-1.1,8,5
2,342,50,0,8,0,0.6000000000000004,6.000000000000004,381,0,1,8,8
3,342,33,1,4,0,0,5.000000000000004,221,2,-1.1,6,5
0,343,38,0,5,1,0,0,333,1,-1.1,8,5
1,343,32,0,4,0,0,0,240,0,-1,6,4
2,343,21,1,2,1,0,5.000000000000003,119,0,-0.2,5,3
3,343,21,0,2,0,0,0,102,3,-1.1,5,2
0,344,15,1,1,0,0,5.000000000000002,86,0,-0.2,5,2
1,344,21,0,2,0,0,0,138,2,-1.1,5,2
2,344,45,0,6,0,0,0,240,2,-1.1,6,6
3,344,21,0,2,0,0,0,132,3,-1.1,5,2
0,345,50,0,7,1,0,0,465,0,0,10,7
1,345,15,0,2,0,0.6,5.999999999999999,99,3,-1.1,8,2
2,345,50,0,9,1,1.1999999999999993,11.999999999999991,489,4,0.9,11,9
3,345,50,0,9,0,1.199999999999999,11.99999999999999,513,0,1,10,9
0,346,32,0,4,0,0,0,366,0,-1,6,4
1,346,15,1,1,0,0,5.000000000000002,98,4,-1.1,6,2
2,346,27,1,3,1,0,5.000000000000005,170,0,-0.2,7,4
3,346,9,0,0,0,0,0,36,3,-1.1,5,0
0,347,33,0,4,0,0,0,258,1,-1.1,6,4
1,347,15,0,1,0,0,0,69,3,-1.1,7,1
2,347,27,1,3,0,0,5.000000000000002,146,0,-0.2,6,4
3,347,45,0,6,0,0,0,354,4,-1.1,6,6
0,348,50,0,7,0,0,0,381,1,-0.1,7,7
1,348,15,1,1,0,0,5.000000000000001,62,0,-0.2,4,2
2,348,50,0,8,0,0.6000000000000009,6.000000000000008,279,1,1.8,10,8
3,348,33,0,4,0,0,0,186,3,-1.1,7,4
0,349,50,1,8,1,0.5999999999999975,11.999999999999975,675,0,1.8,11,9
1,349,27,0,3,2,0,0,135,4,-1.1,6,3
2,349,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,10,8
3,349,50,0,8,0,0.5999999999999971,5.999999999999971,639,0,1,10,8
0,350,50,0,8,4,0.5999999999999996,5.9999999999999964,453,1,0.9,9,8
1,350,50,1,8,2,0.5999999999999984,11.999999999999984,675,4,0.9,9,9
2,350,50,0,8,1,0.6000000000000003,6.000000000000003,351,0,1,9,8
3,350,27,2,3,0,0,11.000000000000004,194,0,-0.2,9,5
0,351,45,0,6,0,0,0,282,0,-1,7,6
1,351,50,1,7,1,2.498001805406602e-16,6.000000000000002,423,0,1.8,9,8
2,351,21,0,2,0,0,0,102,1,-1.1,5,2
3,351,33,0,4,0,0,0,216,3,-1.1,6,4
0,352,50,0,8,0,0.6000000000000002,6.000000000000002,429,0,1,9,8
1,352,15,0,1,0,0,0,75,4,-1.1,8,1
2,352,50,0,9,0,1.1999999999999988,11.999999999999988,555,1,1.8,9,9
3,352,50,0,9,0,1.1999999999999975,11.999999999999975,633,0,1,10,9
0,353,50,1,11,4,2.399999999999997,29.99999999999997,903,0,1.8,7,12
1,353,50,0,8,0,0.6000000000000002,6.000000000000002,273,1,1.8,6,8
2,353,50,0,9,5,1.1999999999999993,11.999999999999991,591,2,1.5,9,9
3,353,50,0,8,0,0.6000000000000003,6.000000000000003,381,0,1,6,8
0,354,50,1,8,3,0.5999999999999998,11.999999999999996,573,2,0.5,11,9
1,354,27,0,3,2,0,0,183,0,-1,6,3
2,354,50,1,9,3,1.1999999999999984,17.999999999999982,609,0,1.8,9,10
3,354,50,0,9,0,1.1999999999999988,11.999999999999988,453,0,1,10,9
0,355,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,13,9
1,355,45,0,6,0,0,0,264,4,-1.1,6,6
2,355,50,1,8,0,0.6000000000000001,12.000000000000002,417,0,1.8,9,9
3,355,50,1,7,0,3.6082248300317592e-16,6.000000000000003,387,0,1.8,11,8
0,356,50,0,9,1,1.2000000000000002,12.000000000000002,393,1,1.8,10,9
1,356,39,0,6,2,0.6,5.999999999999999,303,4,-1.1,11,6
2,356,50,0,9,1,1.1999999999999995,11.999999999999996,417,1,1.8,11,9
3,356,50,0,8,1,0.5999999999999984,5.999999999999984,579,0,1,10,8
0,357,44,0,6,1,0,0,372,1,-1.1,6,6
1,357,33,0,4,0,0,0,264,0,-1,6,4
2,357,50,0,9,2,1.1999999999999995,11.999999999999996,435,0,1,10,9
3,357,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,358,50,0,9,5,1.1999999999999993,11.999999999999991,483,0,1,9,9
1,358,50,0,10,4,1.7999999999999985,17.999999999999982,603,0,1,11,10
2,358,50,0,9,5,1.1999999999999975,11.999999999999975,669,0,1,10,9
3,358,50,0,8,0,0.5999999999999999,5.999999999999998,423,0,1,11,8
0,359,45,0,6,0,0,0,288,3,-1.1,7,6
1,359,39,0,5,0,0,0,279,4,-1.1,10,5
2,359,50,1,7,0,8.049116928532385e-16,6.000000000000007,387,0,1.8,9,8
3,359,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,360,27,0,3,1,0,0,195,3,-1.1,8,3
1,360,21,0,2,0,0,0,84,0,-1,5,2
2,360,27,0,3,0,0,0,153,4,-1.1,7,3
3,360,21,0,2,0,0,0,102,1,-1.1,5,2
0,361,50,0,9,0,1.1999999999999988,11.999999999999988,567,0,1,8,9
1,361,21,0,2,0,0,0,102,2,-1.1,5,2
2,361,50,0,9,0,1.1999999999999995,11.999999999999996,501,0,1,8,9
3,361,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,9,8
0,362,50,0,10,8,1.7999999999999976,17.999999999999975,747,0,1,8,10
1,362,50,0,10,7,1.799999999999998,17.99999999999998,591,0,1,6,10
2,362,50,0,10,3,1.7999999999999994,17.999999999999993,507,3,1.5,7,10
3,362,50,1,7,0,2.498001805406602e-16,6.000000000000002,255,0,1.8,6,8
0,363,50,0,8,0,0.6000000000000002,6.000000000000002,405,1,1.8,10,8
1,363,15,2,1,0,0,11,134,2,-1.1,8,3
2,363,39,1,5,1,0,5.000000000000004,206,0,-0.2,8,6
3,363,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,357,4,0.9,10,7
0,364,50,0,8,0,0.6000000000000001,6.000000000000001,435,1,0.9,9,8
1,364,39,0,5,0,0,0,255,0,-1,10,5
2,364,50,0,8,0,0.6000000000000008,6.000000000000007,297,0,1,11,8
3,364,33,0,4,1,0,0,204,1,-1.1,6,4
0,365,9,1,0,0,0,5.000000000000001,41,0,-0.2,5,1
1,365,50,1,7,1,3.6082248300317592e-16,6.000000000000003,381,0,1.8,6,8
2,365,20,1,2,2,0,5.999999999999997,210,3,-1.1,10,3
3,365,15,1,1,0,0,5.000000000000002,98,2,-1.1,7,2
0,366,50,0,11,5,2.399999999999997,23.99999999999997,1065,0,1,9,11
1,366,50,1,9,0,1.2000000000000002,18,333,0,1.8,8,10
2,366,50,0,8,5,0.6000000000000002,6.000000000000002,429,0,1,11,8
3,366,50,0,8,1,0.5999999999999999,5.999999999999998,459,1,0.9,11,8
0,367,39,0,5,1,0,0,219,3,-1.1,10,5
1,367,33,0,4,0,0,0,270,4,-1.1,7,4
2,367,50,0,9,0,1.2000000000000002,12.000000000000002,441,1,0.9,10,9
3,367,9,2,0,0,0,11,53,0,-0.2,7,2
0,368,50,0,8,2,0.5999999999999975,5.999999999999975,633,1,1.8,10,8
1,368,27,0,3,0,0,0,153,4,-1.1,6,3
2,368,50,0,9,3,1.1999999999999975,11.999999999999975,723,3,0.9,10,9
3,368,50,0,8,0,0.6,6,333,0,1,10,8
0,369,21,0,2,1,0,0,126,3,-1.1,5,2
1,369,9,2,0,0,0,11,71,3,-1.1,5,2
2,369,9,1,0,0,0,5.000000000000001,41,0,-0.2,5,1
3,369,21,0,2,0,0,0,114,4,-1.1,5,2
0,370,50,0,10,5,1.799999999999999,17.99999999999999,573,1,1.8,10,10
1,370,50,0,8,3,0.6,6,351,2,1.5,10,8
2,370,50,0,8,3,0.6000000000000001,6.000000000000001,375,0,1,9,8
3,370,50,1,8,0,0.6000000000000005,12.000000000000004,279,0,1.8,11,9
0,371,50,0,8,5,0.5999999999999981,5.9999999999999805,645,0,1,9,8
1,371,50,1,8,2,0.5999999999999984,11.999999999999984,585,4,0.9,10,9
2,371,50,0,9,3,1.199999999999999,11.99999999999999,531,0,1,10,9
3,371,27,0,3,0,0,0,99,3,-1.1,6,3
0,372,50,0,8,1,0.6,5.999999999999989,495,1,0.9,11,8
1,372,27,0,4,1,0.6,5.999999999999999,159,3,-1.1,8,4
2,372,50,0,8,0,0.6000000000000006,6.000000000000006,285,1,1.8,7,8
3,372,39,0,5,0,0,0,237,3,-1.1,10,5
0,373,33,1,4,1,0,5,263,0,-0.2,6,5
1,373,9,0,0,0,0,0,36,1,-1.1,8,0
2,373,50,0,8,1,0.6000000000000001,6.000000000000001,339,1,0.9,11,8
3,373,39,0,5,0,0,0,219,4,-1.1,9,5
0,374,27,1,3,1,0,5.000000000000002,164,0,-1,9,4
1,374,45,0,6,1,0,0,342,1,-1.1,7,6
2,374,50,0,7,2,2.775557561562892e-17,2.7755575615628914e-16,405,0,1,8,7
3,374,33,1,4,0,0,5.000000000000003,251,2,-1.1,6,5
0,375,27,0,3,0,0,0,165,3,-1.1,8,3
1,375,21,0,2,0,0,0,120,3,-1.1,5,2
2,375,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,273,0,1,5,7
3,375,15,0,1,0,0,0,63,3,-1.1,5,1
0,376,50,0,7,0,0,0,525,1,-0.1,10,7
1,376,21,0,2,0,0,0,102,4,-1.1,5,2
2,376,50,0,8,0,0.6000000000000006,6.000000000000006,417,1,1.8,11,8
3,376,39,0,5,0,0,0,243,1,-1.1,9,5
0,377,50,0,10,8,1.7999999999999972,17.99999999999997,849,1,0.9,11,10
1,377,50,0,11,4,2.399999999999999,23.99999999999999,525,0,1,11,11
2,377,50,0,8,3,0.5999999999999998,5.999999999999997,465,0,1,10,8
3,377,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,291,0,1,10,7
0,378,50,0,9,1,1.2,11.999999999999998,399,1,1.8,10,9
1,378,50,0,8,3,0.6000000000000003,6.000000000000003,369,0,1,11,8
2,378,50,0,8,2,0.5999999999999998,5.999999999999997,489,0,1,9,8
3,378,50,0,9,1,1.1999999999999982,11.99999999999998,615,0,1,9,9
0,379,44,0,6,0,0,0,444,1,-1.1,7,6
1,379,15,0,1,0,0,0,69,4,-1.1,8,1
2,379,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,1.8,9,8
3,379,39,0,5,0,0,0,267,1,-1.1,7,5
0,380,50,1,10,1,1.799999999999998,23.99999999999998,621,0,1.8,8,11
1,380,33,1,4,0,0,5,245,4,-1.1,6,5
2,380,45,0,6,2,0,0,276,0,-1,7,6
3,380,27,0,3,0,0,0,141,3,-1.1,8,3
0,381,9,2,0,0,0,11,59,0,-0.2,7,2
1,381,27,0,3,0,0,0,153,1,-1.1,7,3
2,381,50,0,8,1,0.6000000000000003,6.000000000000003,351,1,0.9,10,8
3,381,21,1,2,0,0,5.000000000000001,167,2,-1.1,5,3
0,382,50,1,7,0,5.828670879282072e-16,6.000000000000005,327,0,1.8,9,8
1,382,50,0,8,0,0.6000000000000006,6.000000000000006,357,1,1.8,11,8
2,382,45,1,6,0,0,5.000000000000003,377,4,-1.1,7,7
3,382,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,383,50,0,8,2,0.5999999999999998,5.999999999999997,411,0,1,9,8
1,383,50,1,8,2,0.5999999999999984,11.999999999999984,609,4,0.9,10,9
2,383,50,0,8,3,0.6,6,351,0,1,10,8
3,383,39,0,5,0,0,0,189,3,-1.1,9,5
0,384,50,1,8,2,0.6000000000000003,12.000000000000002,411,0,1.8,10,9
1,384,50,0,8,3,0.6000000000000003,6.000000000000003,381,0,1,9,8
2,384,50,0,10,1,1.7999999999999998,17.999999999999996,459,0,1,12,10
3,384,50,0,8,0,0.5999999999999998,5.999999999999997,375,0,1,11,8
0,385,50,0,8,1,0.6000000000000005,6.000000000000005,315,0,1,10,8
1,385,50,0,9,1,1.1999999999999995,11.999999999999996,453,0,1,10,9
2,385,50,1,8,1,0.6000000000000005,12.000000000000004,375,0,1.8,9,9
3,385,50,1,8,1,0.5999999999999993,11.999999999999991,477,2,1.9,9,9
0,386,50,0,9,1,1.1999999999999975,11.999999999999975,681,1,0.9,7,9
1,386,27,0,3,0,0,0,159,4,-1.1,8,3
2,386,50,0,8,2,0.6,5.999999999999999,411,1,1.8,9,8
3,386,21,0,2,0,0,0,120,3,-1.1,5,2
0,387,38,0,5,0,0,0,393,0,-1,8,5
1,387,27,0,3,0,0,0,129,0,-1,9,3
2,387,21,1,2,1,0,5.000000000000002,107,0,-0.2,5,3
3,387,15,0,1,0,0,0,69,3,-1.1,6,1
0,388,50,0,9,2,1.1999999999999993,11.999999999999991,483,3,0.9,7,9
1,388,50,1,8,2,0.6,11.999999999999998,447,0,1.8,8,9
2,388,50,0,10,1,1.7999999999999985,17.999999999999982,699,0,1,10,10
3,388,50,0,10,1,1.7999999999999967,17.999999999999964,819,0,1,9,10
0,389,50,0,8,3,0.5999999999999986,5.999999999999986,567,1,0.9,10,8
1,389,39,0,5,1,0,0,201,4,-1.1,8,5
2,389,50,0,8,3,0.5999999999999993,5.999999999999993,507,0,1,11,8
3,389,45,0,6,1,0,0,222,1,-1.1,6,6
0,390,50,0,10,4,1.7999999999999976,17.999999999999975,645,0,1,7,10
1,390,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,9,8
2,390,50,1,8,2,0.6000000000000008,12.000000000000004,339,0,1.8,8,9
3,390,50,1,9,0,1.1999999999999993,17.999999999999993,447,0,1.8,6,10
0,391,50,0,11,5,2.3999999999999977,23.99999999999997,807,0,1,10,11
1,391,50,0,10,4,1.7999999999999994,17.999999999999993,531,0,1,11,10
2,391,50,0,8,1,0.5999999999999989,5.9999999999999885,477,0,1,10,8
3,391,50,0,9,1,1.1999999999999973,11.999999999999972,675,0,1,12,9
0,392,50,0,9,1,1.1999999999999995,11.999999999999996,525,2,0.9,10,9
1,392,9,1,0,0,0,5.000000000000001,41,0,-0.2,4,1
2,392,50,1,9,1,1.1999999999999995,17.999999999999993,489,3,0.9,9,10
3,392,50,1,8,0,0.5999999999999998,11.999999999999996,411,0,1.8,9,9
0,393,21,1,2,0,0,5.000000000000003,143,0,-1,5,3
1,393,33,0,4,0,0,0,174,4,-1.1,7,4
2,393,32,1,4,0,0,5.999999999999995,324,2,-1.1,6,5
3,393,27,1,3,0,0,5,212,2,-1.1,8,4
0,394,50,1,13,2,3.599999999999998,41.99999999999997,939,0,1.8,10,14
1,394,50,0,8,2,0.6000000000000001,6.000000000000001,363,0,1,12,8
2,394,50,1,8,2,0.6000000000000001,12.000000000000002,435,0,1.8,11,9
3,394,50,0,10,1,1.799999999999998,17.99999999999998,645,1,1.8,12,10
0,395,50,0,8,0,0.5999999999999982,5.999999999999981,567,0,1,8,8
1,395,21,1,2,1,0,5.000000000000001,143,0,-0.2,5,3
2,395,50,0,9,0,1.1999999999999988,11.999999999999988,579,1,1.8,8,9
3,395,50,0,8,0,0.6000000000000005,6.000000000000005,327,0,1,10,8
0,396,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,11,9
1,396,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,10,8
2,396,50,0,9,0,1.199999999999999,11.99999999999999,501,0,1,10,9
3,396,50,0,11,1,2.399999999999997,23.999999999999968,999,0,1,10,11
0,397,50,0,10,1,1.7999999999999976,17.999999999999975,825,2,0.9,10,10
1,397,21,1,2,0,0,5,143,0,-0.2,5,3
2,397,27,0,3,1,0,0,189,3,-1.1,6,3
3,397,9,0,0,0,0,0,36,1,-1.1,6,0
0,398,44,0,6,2,0,0,450,0,-1,6,6
1,398,50,1,8,1,0.6000000000000003,12.000000000000002,459,4,0.5,13,9
2,398,44,1,6,3,0,5.999999999999994,462,3,-1.1,7,7
3,398,21,0,2,0,0,0,90,3,-1.1,5,2
0,399,50,1,9,3,1.1999999999999984,17.999999999999982,567,0,1.8,8,10
1,399,50,0,9,1,1.1999999999999993,11.999999999999991,501,0,1,8,9
2,399,50,1,8,2,0.6000000000000005,12.000000000000004,309,0,1.8,9,9
3,399,50,0,8,0,0.6000000000000003,6.000000000000003,375,0,1,10,8
0,400,44,0,6,0,0,0,390,3,-1.1,7,6
1,400,9,0,0,0,0,0,36,2,-1.1,6,0
2,400,50,0,10,0,1.799999999999998,17.99999999999998,717,1,0.9,11,10
3,400,39,0,5,0,0,0,255,1,-1.1,7,5
0,401,50,1,10,2,1.7999999999999985,23.999999999999982,609,0,1.8,9,11
1,401,50,0,8,0,0.6000000000000006,6.000000000000006,261,0,1,10,8
2,401,50,1,8,2,0.5999999999999998,11.999999999999996,465,0,1.8,9,9
3,401,50,0,8,0,0.6000000000000005,6.000000000000005,357,0,1,9,8
0,402,50,0,10,3,1.7999999999999976,17.999999999999975,909,2,0.9,11,10
1,402,33,1,4,2,0,5.000000000000004,185,0,-0.2,6,5
2,402,27,0,3,1,0,0,177,0,-1,8,3
3,402,21,0,2,0,0,0,120,4,-1.1,5,2
0,403,50,0,8,4,0.6,6,633,0,1,12,8
1,403,50,0,8,4,0.5999999999999971,5.999999999999971,867,4,0.9,10,8
2,403,50,1,8,3,0.6000000000000001,12.000000000000002,441,4,0.9,11,9
3,403,38,1,5,1,0,5.999999999999997,339,0,-1,7,6
0,404,50,1,9,0,1.1999999999999995,17.999999999999996,435,0,1.8,8,10
1,404,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,291,0,1,10,7
2,404,50,1,8,1,0.6000000000000008,12.000000000000004,363,0,1.8,10,9
3,404,50,0,8,0,0.6000000000000003,6.000000000000003,393,0,1,9,8
0,405,50,0,11,2,2.3999999999999977,23.99999999999997,849,0,1,12,11
1,405,50,0,8,2,0.6000000000000001,6.000000000000001,453,0,1,10,8
2,405,50,0,10,0,1.7999999999999994,17.999999999999993,441,0,1,10,10
3,405,50,1,9,1,1.1999999999999966,17.999999999999964,963,0,1.8,9,10
0,406,39,0,5,0,0,0,297,3,-1.1,9,5
1,406,33,0,4,1,0,0,186,4,-1.1,6,4
2,406,50,1,8,1,0.6000000000000008,12.000000000000004,303,0,1.8,8,9
3,406,15,1,2,0,0.6,11.999999999999998,74,0,-1,8,3
0,407,50,1,8,2,0.6,11.99999999999998,699,2,0.5,10,9
1,407,39,0,5,1,0,0,231,4,-1.1,9,5
2,407,50,0,9,2,1.1999999999999988,11.999999999999988,483,0,1,8,9
3,407,50,0,9,0,1.1999999999999982,11.99999999999998,591,0,1,11,9
0,408,50,1,11,2,2.3999999999999986,29.999999999999982,621,0,1.8,12,12
1,408,50,1,8,4,0.5999999999999975,11.999999999999975,639,0,1.8,10,9
2,408,50,0,9,4,1.1999999999999995,11.999999999999996,543,0,1,10,9
3,408,50,0,8,1,0.6000000000000001,6.000000000000001,423,1,0.9,13,8
0,409,50,0,10,4,1.799999999999998,17.99999999999998,639,0,1,8,10
1,409,50,1,8,2,0.6,12.00000000000001,369,0,1.8,8,9
2,409,50,0,8,2,0.6000000000000001,6.000000000000001,381,0,1,9,8
3,409,50,0,8,0,0.6000000000000002,6.000000000000002,357,0,1,9,8
0,410,50,0,10,5,1.7999999999999976,17.999999999999975,693,0,1,8,10
1,410,50,0,8,1,0.6000000000000005,6.000000000000005,327,0,1,10,8
2,410,50,0,9,4,1.1999999999999995,11.999999999999996,417,0,1,7,9
3,410,50,0,8,0,0.5999999999999999,5.999999999999998,423,0,1,6,8
0,411,33,0,4,0,0,0,228,3,-1.1,7,4
1,411,9,0,0,0,0,0,36,4,-1.1,6,0
2,411,21,0,2,0,0,0,120,2,-1.1,5,2
3,411,33,0,4,0,0,0,162,4,-1.1,6,4
0,412,38,0,5,0,0,0,297,1,-1.1,7,5
1,412,9,0,0,0,0,0,36,4,-1.1,5,0
2,412,15,0,1,0,0,0,57,4,-1.1,6,1
3,412,21,0,2,0,0,0,102,3,-1.1,5,2
0,413,50,0,11,0,2.3999999999999977,23.99999999999997,681,1,0.9,9,11
1,413,39,0,5,0,0,0,309,0,-1,9,5
2,413,33,0,4,1,0,0,246,4,-1.1,6,4
3,413,9,0,0,0,0,0,36,3,-1.1,5,0
0,414,50,0,9,3,1.1999999999999988,11.999999999999988,537,0,1,10,9
1,414,50,0,9,2,1.2000000000000002,12.000000000000002,315,0,1,10,9
2,414,50,0,8,3,0.5999999999999993,5.999999999999993,519,1,1.8,10,8
3,414,50,0,8,1,0.5999999999999999,5.999999999999998,435,0,1,11,8
0,415,50,1,8,1,0.6,11.99999999999998,765,2,0.9,8,9
1,415,27,0,3,1,0,0,165,4,-1.1,9,3
2,415,50,0,9,1,1.199999999999998,11.99999999999998,519,0,1,6,9
3,415,50,0,9,1,1.1999999999999975,11.999999999999975,645,0,1,7,9
0,416,50,0,9,0,1.1999999999999988,11.999999999999988,531,0,1,10,9
1,416,21,0,2,0,0,0,102,4,-1.1,5,2
2,416,50,0,9,1,1.1999999999999995,11.999999999999996,435,1,1.8,10,9
3,416,50,1,7,0,1.3877787807814454e-16,6.000000000000001,363,0,1.8,9,8
0,417,26,0,3,0,0,0,243,3,-1.1,7,3
1,417,9,1,0,0,0,5.000000000000001,41,0,-0.2,7,1
2,417,50,0,8,0,0.5999999999999994,5.999999999999994,501,0,1,8,8
3,417,27,0,3,0,0,0,111,1,-1.1,7,3
0,418,45,1,6,1,0,5.000000000000002,269,0,-0.2,6,7
1,418,50,1,8,1,0.5999999999999989,11.999999999999988,753,0,1.8,9,9
2,418,9,1,0,1,0,5.000000000000001,47,0,-0.2,4,1
3,418,9,0,0,0,0,0,36,4,-1.1,7,0
0,419,39,0,5,1,0,0,255,3,-1.1,10,5
1,419,33,0,4,0,0,0,180,4,-1.1,6,4
2,419,50,0,9,1,1.1999999999999993,11.999999999999991,459,1,0.9,8,9
3,419,9,0,1,0,0.6,5.999999999999999,36,1,-1.1,7,1
0,420,50,0,9,3,1.2000000000000002,12.000000000000002,423,1,1.8,9,9
1,420,50,1,10,3,1.799999999999999,23.99999999999999,519,0,1.8,9,11
2,420,50,0,9,5,1.1999999999999975,11.999999999999975,759,0,1,7,9
3,420,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,8,9
0,421,27,0,3,2,0,0,141,4,-1.1,9,3
1,421,32,1,4,0,0,5.9999999999999885,354,0,-1,6,5
2,421,15,0,1,1,0,0,75,1,-1.1,8,1
3,421,21,0,2,0,0,0,108,3,-1.1,5,2
0,422,50,0,8,0,0.5999999999999995,5.999999999999995,513,0,1,8,8
1,422,15,0,1,0,0,0,63,3,-1.1,8,1
2,422,50,1,8,0,0.6,11.999999999999998,441,0,1.8,7,9
3,422,50,0,8,0,0.6000000000000001,6.000000000000001,459,0,1,10,8
0,423,50,0,9,0,1.1999999999999995,11.999999999999996,507,1,1.8,10,9
1,423,9,0,0,0,0,0,36,4,-1.1,8,0
2,423,50,0,8,1,0.5999999999999998,5.999999999999997,489,0,1,10,8
3,423,50,0,8,0,0.6000000000000006,6.000000000000006,357,0,1,9,8
0,424,50,0,10,1,1.8000000000000005,18,369,0,1,13,10
1,424,50,0,9,1,1.1999999999999984,11.999999999999984,525,4,0.9,12,9
2,424,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,12,9
3,424,50,1,8,0,0.5999999999999991,11.99999999999999,531,0,1.8,11,9
0,425,44,0,6,2,0,0,450,0,-1,7,6
1,425,15,0,2,1,0.6,5.999999999999999,63,4,-1.1,8,2
2,425,27,0,3,1,0,0,147,4,-1.1,7,3
3,425,38,0,5,0,0,0,321,0,-1,9,5
0,426,50,0,8,4,0.6,5.999999999999989,513,1,0.9,9,8
1,426,39,0,5,2,0,0,219,0,-1,7,5
2,426,50,0,9,4,1.1999999999999966,11.999999999999966,771,0,1,11,9
3,426,45,0,6,0,0,0,276,1,-1.1,7,6
0,427,45,0,6,1,0,0,354,3,-1.1,7,6
1,427,21,0,2,0,0,0,72,4,-1.1,5,2
2,427,50,0,10,0,1.7999999999999994,17.999999999999993,549,1,0.9,10,10
3,427,39,0,5,0,0,0,207,1,-1.1,9,5
0,428,50,1,10,2,1.7999999999999998,24,495,0,1.8,13,11
1,428,50,0,9,2,1.1999999999999988,11.999999999999988,573,0,1,11,9
2,428,50,0,8,1,0.6000000000000001,6.000000000000001,441,0,1,11,8
3,428,50,1,8,1,0.5999999999999989,11.999999999999988,495,0,1.8,10,9
0,429,27,1,3,0,0,5.000000000000002,158,0,-0.2,5,4
1,429,33,0,4,0,0,0,174,1,-1.1,6,4
2,429,39,0,5,0,0,0,237,0,-1,9,5
3,429,39,0,5,0,0,0,231,4,-1.1,11,5
0,430,15,1,1,1,0,5.000000000000001,122,0,-1,7,2
1,430,27,0,3,0,0,0,159,2,-1.1,8,3
2,430,50,0,8,1,0.6000000000000006,6.000000000000006,273,1,1.8,8,8
3,430,21,1,2,0,0,5.000000000000001,185,2,-1.1,5,3
0,431,39,0,5,1,0,0,249,3,-1.1,10,5
1,431,33,0,4,0,0,0,162,4,-1.1,7,4
2,431,33,1,4,0,0,5.000000000000003,161,0,-0.2,7,5
3,431,27,0,3,0,0,0,159,4,-1.1,6,3
0,432,50,1,8,0,0.6000000000000001,12.000000000000002,471,0,1.8,11,9
1,432,33,0,4,0,0,0,204,4,-1.1,6,4
2,432,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,327,4,0.9,10,7
3,432,50,0,9,0,1.1999999999999988,11.999999999999988,537,1,1.8,9,9
0,433,50,0,10,6,1.7999999999999967,17.999999999999964,759,0,1,7,10
1,433,50,0,8,1,0.6000000000000006,6.000000000000006,357,0,1,7,8
2,433,50,0,10,6,1.799999999999999,17.99999999999999,627,0,1,8,10
3,433,50,1,8,0,0.6000000000000004,12.000000000000004,387,0,1.8,8,9
0,434,50,0,9,1,1.1999999999999988,11.999999999999988,561,0,1,10,9
1,434,15,0,1,0,0,0,57,3,-1.1,6,1
2,434,50,0,9,1,1.1999999999999993,11.999999999999991,477,0,1,9,9
3,434,50,0,8,0,0.6,5.999999999999999,435,0,1,10,8
0,435,50,0,8,1,0.6000000000000002,6.000000000000002,411,1,1.8,9,8
1,435,45,1,6,1,0,5.000000000000004,299,0,-0.2,6,7
2,435,33,0,4,1,0,0,198,3,-1.1,7,4
3,435,50,0,8,0,0.5999999999999998,5.999999999999997,429,3,0.9,10,8
0,436,39,0,5,1,0,0,219,3,-1.1,9,5
1,436,32,0,4,1,0,0,282,1,-1.1,6,4
2,436,50,0,8,2,0.6000000000000003,6.000000000000003,357,3,0.9,11,8
3,436,15,0,1,0,0,0,75,0,-1,7,1
0,437,50,0,10,3,1.7999999999999985,17.999999999999982,657,1,1.8,10,10
1,437,45,0,6,1,0,0,246,4,-1.1,6,6
2,437,50,0,9,2,1.199999999999998,11.99999999999998,627,1,0.9,10,9
3,437,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,411,1,0.9,7,7
0,438,50,0,11,6,2.399999999999997,23.99999999999997,951,2,1.9,10,11
1,438,50,0,9,4,1.1999999999999995,11.999999999999996,477,4,1.9,8,9
2,438,50,0,8,5,0.5999999999999999,5.999999999999998,435,0,1,11,8
3,438,50,0,8,1,0.6,5.999999999999999,345,3,0.9,10,8
0,439,50,0,9,3,1.199999999999998,11.99999999999998,645,0,1,9,9
1,439,50,1,8,1,0.6000000000000005,12.000000000000004,327,0,1.8,9,9
2,439,50,0,11,2,2.3999999999999977,23.99999999999997,813,1,1.8,7,11
3,439,50,0,10,0,1.7999999999999985,17.999999999999982,651,0,1,8,10
0,440,39,0,5,1,0,0,255,1,-1.1,12,5
1,440,32,0,4,0,0,0,300,0,-1,6,4
2,440,33,0,4,1,0,0,168,4,-1.1,7,4
3,440,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,291,4,0.9,8,7
0,441,50,0,12,2,3,29.999999999999996,639,0,1,9,12
1,441,50,0,8,3,0.6,5.999999999999989,549,4,0.9,12,8
2,441,50,0,7,2,0,0,405,0,0,12,7
3,441,38,0,5,1,0,0,303,0,-1,8,5
0,442,50,0,8,4,0.5999999999999984,5.999999999999984,567,2,1.1,10,8
1,442,50,0,11,3,2.3999999999999995,23.999999999999996,543,3,1.5,13,11
2,442,50,1,9,5,1.199999999999998,17.99999999999998,717,0,1.8,12,10
3,442,50,1,9,0,1.1999999999999995,17.999999999999996,441,0,1,12,10
0,443,50,0,9,4,1.1999999999999975,11.999999999999975,603,2,0.9,10,9
1,443,45,0,6,2,0,0,264,2,-1.1,6,6
2,443,50,0,8,3,0.5999999999999998,5.999999999999997,441,0,1,10,8
3,443,50,0,8,0,0.6000000000000008,6.000000000000007,267,0,1,11,8
0,444,50,0,11,4,2.399999999999997,23.999999999999968,927,1,1.8,7,11
1,444,50,0,8,3,0.6000000000000005,6.000000000000005,345,0,1,7,8
2,444,50,0,11,2,2.399999999999998,23.99999999999998,795,0,1,7,11
3,444,50,0,9,0,1.1999999999999966,11.999999999999966,681,0,1,5,9
0,445,50,0,9,3,1.1999999999999995,11.999999999999996,513,1,1.8,9,9
1,445,50,0,10,1,1.7999999999999998,17.999999999999996,483,0,1,10,10
2,445,50,0,10,4,1.7999999999999985,17.999999999999982,705,0,1,10,10
3,445,50,0,8,0,0.6000000000000001,6.000000000000001,411,0,1,8,8
0,446,15,1,1,0,0,5.000000000000002,92,0,-1,7,2
1,446,50,1,8,0,0.5999999999999984,11.999999999999984,639,0,0.6,6,9
2,446,21,0,2,1,0,0,156,1,-1.1,5,2
3,446,21,1,2,0,0,5.000000000000002,143,3,-1.1,5,3
0,447,45,0,6,0,0,0,300,2,-1.1,6,6
1,447,9,0,0,0,0,0,36,4,-1.1,5,0
2,447,50,0,7,0,0,0,423,1,-0.1,10,7
3,447,50,0,8,0,0.6000000000000005,6.000000000000005,405,4,0.9,11,8
0,448,39,0,5,0,0,0,327,3,-1.1,8,5
1,448,39,0,5,0,0,0,291,4,-1.1,8,5
2,448,9,0,0,0,0,0,36,3,-1.1,5,0
3,448,33,0,4,0,0,0,234,3,-1.1,6,4
0,449,50,0,8,2,0.5999999999999993,5.999999999999993,531,0,1,10,8
1,449,50,1,8,0,0.6,11.999999999999998,441,4,0.9,10,9
2,449,50,0,9,2,1.1999999999999973,11.999999999999972,693,0,1,11,9
3,449,33,0,4,1,0,0,252,3,-1.1,7,4
0,450,21,1,2,2,0,5.000000000000002,149,0,-1,5,3
1,450,50,0,8,1,0.5999999999999991,6,531,0,1,8,8
2,450,38,1,5,3,0,5.999999999999998,339,3,-1.1,8,6
3,450,27,0,3,0,0,0,147,0,-1,7,3
0,451,50,1,9,0,1.1999999999999988,17.99999999999999,555,0,1.8,12,10
1,451,15,0,1,0,0,0,75,4,-1.1,7,1
2,451,50,1,9,0,1.1999999999999968,17.999999999999964,741,0,1.8,10,10
3,451,50,0,9,0,1.1999999999999995,11.999999999999996,471,1,1.4,10,9
0,452,50,0,13,2,3.5999999999999988,35.999999999999986,789,0,1,11,13
1,452,50,0,8,5,0.5999999999999975,5.999999999999975,693,4,0.9,8,8
2,452,50,0,8,3,0.5999999999999991,6,549,1,0.9,10,8
3,452,44,0,6,1,0,0,294,3,-1.1,7,6
0,453,50,0,9,5,1.199999999999997,11.99999999999997,747,1,1.8,9,9
1,453,50,0,8,1,0.6000000000000005,6.000000000000005,321,0,1,11,8
2,453,44,1,7,4,0.6,11.999999999999998,438,0,-0.2,6,8
3,453,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,351,4,0.9,9,7
0,454,33,0,4,0,0,0,270,3,-1.1,7,4
1,454,9,0,0,0,0,0,36,4,-1.1,6,0
2,454,27,0,3,0,0,0,201,3,-1.1,8,3
3,454,33,0,4,0,0,0,210,4,-1.1,6,4
0,455,50,0,10,0,1.7999999999999976,17.999999999999975,825,2,0.9,11,10
1,455,21,1,2,0,0,5.000000000000002,107,4,-1.1,5,3
2,455,27,0,3,0,0,0,153,0,-1,7,3
3,455,15,1,1,0,0,5.000000000000001,92,0,-1,5,2
0,456,50,1,8,1,0.5999999999999993,11.999999999999991,543,0,1.8,9,9
1,456,50,0,8,0,0.6000000000000009,6.000000000000008,357,0,1,10,8
2,456,50,0,8,0,0.6000000000000009,6.000000000000008,381,0,1,10,8
3,456,50,0,9,0,1.1999999999999995,11.999999999999996,465,0,1,9,9
0,457,50,0,9,9,1.1999999999999966,11.999999999999966,927,1,0.9,11,9
1,457,50,1,9,3,1.1999999999999984,17.999999999999982,519,0,1.8,9,10
2,457,50,0,9,3,1.1999999999999995,11.999999999999996,471,0,1,9,9
3,457,39,0,5,0,0,0,249,3,-1.1,11,5
0,458,44,0,6,3,0,0,402,0,-1,6,6
1,458,50,0,9,0,1.1999999999999995,11.999999999999996,477,0,1,10,9
2,458,50,0,8,2,0.6000000000000003,6.000000000000003,453,0,1,10,8
3,458,33,0,4,0,0,0,216,3,-1.1,7,4
0,459,15,2,1,0,0,11,86,0,-0.2,7,3
1,459,27,0,3,1,0,0,183,1,-1.1,8,3
2,459,50,0,8,0,0.6000000000000002,6.000000000000002,399,1,1.8,8,8
3,459,21,1,2,0,0,5.000000000000002,131,2,-1.1,5,3
0,460,15,0,1,1,0,0,87,3,-1.1,6,1
1,460,9,0,1,1,0.6,5.999999999999999,42,3,-1.1,5,1
2,460,50,0,8,2,0.5999999999999995,5.999999999999995,453,0,1,8,8
3,460,9,0,0,0,0,0,36,1,-1.1,7,0
0,461,50,0,10,5,1.7999999999999967,17.999999999999964,915,0,1,7,10
1,461,50,0,8,2,0.6000000000000006,6.000000000000006,333,0,1,7,8
2,461,50,0,11,3,2.3999999999999977,23.99999999999997,789,1,1.8,7,11
3,461,50,0,9,1,1.199999999999998,11.99999999999998,585,0,1,7,9
0,462,21,1,2,0,0,5.000000000000003,137,0,-1,5,3
1,462,32,1,4,1,0,5.9999999999999964,282,0,-0.2,6,5
2,462,39,0,5,0,0,0,243,2,-1.1,9,5
3,462,27,1,3,0,0,5.000000000000004,194,2,-1.1,7,4
0,463,38,0,5,1,0,0,279,0,-1,8,5
1,463,50,1,8,1,0.6,11.999999999999998,555,0,0.6,9,9
2,463,38,1,5,4,0,5.999999999999995,393,0,-1,8,6
3,463,9,0,1,0,0.6,5.999999999999999,36,1,-1.1,5,1
0,464,9,1,1,0,0.6,11.999999999999998,71,0,-1,6,2
1,464,21,0,2,2,0,0,132,4,-1.1,5,2
2,464,20,1,2,2,0,5.999999999999997,216,2,-1.1,8,3
3,464,15,1,1,0,0,5.000000000000002,98,2,-1.1,8,2
0,465,38,0,5,0,0,0,297,1,-1.1,8,5
1,465,33,0,4,0,0,0,138,4,-1.1,7,4
2,465,27,0,3,0,0,0,189,4,-1.1,7,3
3,465,15,0,1,0,0,0,75,1,-1.1,6,1
0,466,50,0,11,3,2.399999999999998,23.99999999999998,639,1,1.8,8,11
1,466,39,1,5,1,0,5.000000000000004,236,4,-1.1,10,6
2,466,50,0,7,3,1.3877787807814454e-16,1.3877787807814457e-15,351,3,0.9,10,7
3,466,39,0,5,0,0,0,255,3,-1.1,9,5
0,467,50,0,10,1,1.7999999999999985,17.999999999999982,687,0,1,10,10
1,467,45,0,6,3,0,0,318,4,-1.1,7,6
2,467,50,0,9,2,1.199999999999997,11.99999999999997,711,3,0.9,10,9
3,467,50,0,9,0,1.1999999999999975,11.999999999999975,645,1,0.9,11,9
0,468,45,0,6,0,0,0,276,3,-1.1,6,6
1,468,27,0,3,0,0,0,147,4,-1.1,8,3
2,468,50,0,8,0,0.6,5.999999999999999,477,0,1,11,8
3,468,39,0,5,0,0,0,279,1,-1.1,8,5
0,469,15,0,1,0,0,0,75,3,-1.1,6,1
1,469,9,1,0,0,0,5.000000000000001,53,4,-1.1,4,1
2,469,50,1,7,0,6.938893903907228e-16,6.000000000000006,261,0,1.8,6,8
3,469,9,0,0,0,0,0,36,3,-1.1,4,0
0,470,33,0,4,1,0,0,264,2,-1.1,7,4
1,470,33,0,4,0,0,0,156,1,-1.1,6,4
2,470,44,0,6,1,0,0,366,1,-1.1,6,6
3,470,50,0,8,0,0.5999999999999984,5.999999999999984,549,0,1,9,8
0,471,50,1,7,3,5.828670879282072e-16,6.000000000000005,375,0,1.8,8,8
1,471,26,0,4,2,0.6,5.999999999999999,201,0,-1,7,4
2,471,50,1,8,1,0.6000000000000005,12.000000000000004,387,0,1.8,10,9
3,471,50,0,8,0,0.5999999999999998,5.999999999999997,465,0,1,8,8
0,472,50,0,10,2,1.7999999999999976,17.999999999999975,693,0,1,7,10
1,472,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,7,8
2,472,50,1,10,1,1.799999999999999,23.99999999999999,693,0,1.8,9,11
3,472,50,0,9,0,1.1999999999999975,11.999999999999975,711,0,1,7,9
0,473,50,0,12,4,2.9999999999999973,29.99999999999997,921,1,1.8,9,12
1,473,44,0,6,6,0,0,600,0,-1,7,6
2,473,50,0,8,5,0.5999999999999991,6,579,0,1,12,8
3,473,33,0,4,0,0,0,156,3,-1.1,6,4
0,474,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,10,8
1,474,39,0,5,0,0,0,279,4,-1.1,10,5
2,474,50,0,9,0,1.2000000000000008,12.000000000000009,357,1,1.8,10,9
3,474,50,0,8,0,0.6000000000000004,6.000000000000004,267,0,1,10,8
0,475,50,0,9,4,1.1999999999999984,11.999999999999984,591,1,1.8,11,9
1,475,39,0,5,2,0,0,291,4,-1.1,8,5
2,475,50,0,8,3,0.5999999999999984,5.999999999999984,615,0,1,10,8
3,475,50,0,8,0,0.6000000000000008,6.000000000000007,315,0,1,10,8
0,476,50,0,8,6,0.5999999999999988,5.999999999999988,591,0,1,11,8
1,476,50,1,8,4,0.5999999999999986,11.999999999999986,615,0,1.8,10,9
2,476,50,1,8,2,0.5999999999999998,11.999999999999996,525,0,1.8,10,9
3,476,21,0,2,0,0,0,102,4,-1.1,5,2
0,477,50,1,10,3,1.7999999999999976,23.99999999999997,723,0,1.8,10,11
1,477,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,351,4,0.9,11,7
2,477,50,1,9,1,1.1999999999999993,17.999999999999993,507,0,1.8,8,10
3,477,50,0,9,0,1.1999999999999995,11.999999999999996,471,1,1.8,7,9
0,478,50,0,12,1,2.999999999999999,29.99999999999999,531,0,1,13,12
1,478,50,0,9,0,1.2000000000000004,12.000000000000004,333,1,1.8,11,9
2,478,50,0,8,3,0.5999999999999993,5.999999999999993,513,0,1,10,8
3,478,50,0,9,0,1.1999999999999995,11.999999999999996,483,1,1.8,10,9
0,479,50,0,9,0,1.1999999999999984,11.999999999999984,519,2,0.9,12,9
1,479,33,0,5,0,0.6,5.999999999999999,174,4,-1.1,7,5
2,479,50,0,9,0,1.1999999999999995,11.999999999999996,471,0,1,9,9
3,479,50,0,8,1,0.5999999999999998,5.999999999999997,477,0,1,9,8
0,480,50,0,9,2,1.1999999999999995,11.999999999999996,465,1,1.8,9,9
1,480,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,345,0,1,9,7
2,480,50,0,9,3,1.1999999999999993,11.999999999999991,465,1,1.8,10,9
3,480,50,1,7,0,1.3877787807814454e-16,6.000000000000001,393,0,1.8,8,8
0,481,50,1,9,1,1.1999999999999984,17.999999999999982,591,0,1.8,12,10
1,481,45,0,6,0,0,0,300,4,-1.1,8,6
2,481,27,0,3,1,0,0,123,1,-1.1,9,3
3,481,33,0,4,0,0,0,264,1,-1.1,6,4
0,482,50,0,8,3,0.5999999999999994,5.999999999999994,459,0,1,9,8
1,482,50,0,8,3,0.6,5.999999999999999,495,0,1,9,8
2,482,50,0,8,4,0.6,5.999999999999999,423,1,1.8,8,8
3,482,27,0,3,0,0,0,147,3,-1.1,10,3
0,483,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
1,483,27,0,3,0,0,0,213,1,-1.1,7,3
2,483,50,0,8,1,0.6000000000000006,6.000000000000006,333,1,1.8,9,8
3,483,15,0,1,0,0,0,63,4,-1.1,8,1
0,484,44,0,6,2,0,0,462,0,-1,6,6
1,484,50,0,8,1,0.5999999999999999,5.999999999999998,417,0,1,9,8
2,484,27,0,3,1,0,0,165,2,-1.1,7,3
3,484,33,0,4,0,0,0,144,4,-1.1,7,4
0,485,50,0,12,6,2.999999999999998,29.99999999999997,1101,0,1,8,12
1,485,50,0,8,6,0.6,5.999999999999999,405,0,1,9,8
2,485,50,0,10,4,1.7999999999999985,17.999999999999982,615,0,1,11,10
3,485,50,0,8,0,0.6,6,297,0,1,9,8
0,486,50,1,7,0,6.938893903907228e-16,6.000000000000006,411,3,0.9,10,8
1,486,50,0,8,0,0.6,5.999999999999999,483,0,1,7,8
2,486,50,0,8,0,0.6000000000000009,6.000000000000008,327,2,0.9,11,8
3,486,50,0,8,0,0.6000000000000005,6.000000000000005,405,0,1,9,8
0,487,50,1,8,1,0.5999999999999989,11.999999999999988,573,0,1.8,9,9
1,487,27,1,3,0,0,5.000000000000003,140,0,-0.2,7,4
2,487,50,1,8,0,0.6000000000000001,12.000000000000002,453,3,0.9,10,9
3,487,50,0,8,0,0.5999999999999996,5.9999999999999964,435,0,1,12,8
0,488,50,0,8,0,0.6000000000000003,6.000000000000003,477,3,0.9,13,8
1,488,50,0,8,0,0.5999999999999998,5.999999999999997,483,1,0.9,9,8
2,488,9,0,0,0,0,0,36,3,-1.1,6,0
3,488,38,1,5,0,0,5.999999999999994,375,0,-0.2,9,6
0,489,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,339,0,1,10,7
1,489,39,1,5,1,0,5.000000000000004,278,4,-1.1,11,6
2,489,15,0,1,1,0,0,69,2,-1.1,8,1
3,489,32,0,4,0,0,0,240,3,-1.1,6,4
0,490,50,0,10,8,1.7999999999999967,17.999999999999964,873,0,1,9,10
1,490,50,0,8,1,0.6000000000000005,6.000000000000005,309,0,1,9,8
2,490,50,1,10,8,1.799999999999998,23.99999999999998,783,0,1.8,9,11
3,490,50,0,9,0,1.1999999999999988,11.999999999999988,507,0,1,10,9
0,491,50,0,10,4,1.7999999999999976,17.999999999999975,645,0,1,8,10
1,491,50,0,8,1,0.6000000000000002,6.000000000000002,315,1,1.8,7,8
2,491,50,0,10,4,1.7999999999999985,17.999999999999982,609,0,1,7,10
3,491,50,0,9,0,1.1999999999999995,11.999999999999996,363,0,1,7,9
0,492,39,2,5,1,0,11,284,0,-0.2,9,7
1,492,50,0,8,2,0.5999999999999998,5.999999999999997,435,1,0.9,10,8
2,492,50,1,7,2,2.775557561562892e-17,5.999999999999999,441,3,0.9,12,8
3,492,45,1,6,0,0,5.000000000000001,365,2,-1.1,7,7
0,493,50,0,8,5,0.5999999999999985,5.999999999999985,615,0,1,11,8
1,493,50,0,8,6,0.6,6,639,4,0.9,7,8
2,493,50,0,8,4,0.6,5.999999999999999,471,0,1,11,8
3,493,27,0,3,0,0,0,117,3,-1.1,9,3
0,494,50,0,11,7,2.399999999999997,23.99999999999997,855,3,1.9,12,11
1,494,50,0,8,1,0.6000000000000003,6.000000000000003,381,0,1,11,8
2,494,50,0,9,5,1.1999999999999993,11.999999999999991,495,2,1.1,9,9
3,494,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,9,9
0,495,50,0,8,3,0.5999999999999999,5.999999999999998,477,0,1,9,8
1,495,50,0,8,0,0.6,6,291,0,1,9,8
2,495,50,0,10,2,1.799999999999999,17.99999999999999,501,1,1.8,9,10
3,495,50,0,10,1,1.7999999999999985,17.999999999999982,555,0,1,10,10
0,496,50,0,11,6,2.399999999999997,23.999999999999968,1131,0,1,10,11
1,496,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,321,1,0.9,11,7
2,496,50,1,10,5,1.7999999999999998,24,495,0,1,12,11
3,496,50,0,9,0,1.1999999999999986,11.999999999999986,549,0,1,11,9
0,497,50,0,8,2,0.5999999999999984,5.999999999999984,567,1,0.9,9,8
1,497,45,0,6,1,0,0,240,4,-1.1,6,6
2,497,50,0,8,2,0.5999999999999984,5.999999999999984,597,0,1,11,8
3,497,39,0,5,0,0,0,201,3,-1.1,7,5
0,498,50,0,8,6,0.5999999999999975,5.999999999999975,687,1,1.8,10,8
1,498,50,0,9,2,1.1999999999999988,11.999999999999988,507,0,1,10,9
2,498,50,0,9,5,1.1999999999999995,11.999999999999996,429,0,1,11,9
3,498,50,0,9,0,1.2000000000000002,12.000000000000002,405,0,1,9,9
0,499,50,0,8,1,0.5999999999999985,5.999999999999985,591,0,1,11,8
1,499,27,0,3,1,0,0,159,3,-1.1,7,3
2,499,50,0,9,0,1.1999999999999984,11.999999999999984,597,1,1.8,11,9
3,499,50,1,8,0,0.5999999999999984,11.999999999999984,561,0,1.8,9,9
0,500,50,0,8,1,0.6000000000000005,6.000000000000005,345,0,1,11,8
1,500,50,0,8,1,0.6,5.999999999999999,411,3,1.9,10,8
2,500,50,1,8,0,0.5999999999999991,11.99999999999999,489,0,1.8,12,9
3,500,50,0,9,0,1.199999999999998,11.99999999999998,585,0,1,10,9
0,501,50,0,9,5,1.1999999999999975,11.999999999999975,639,3,1.9,12,9
1,501,50,0,9,1,1.1999999999999995,11.999999999999996,339,3,0.9,11,9
2,501,50,0,9,3,1.1999999999999995,11.999999999999996,363,0,1,12,9
3,501,50,0,7,0,0,0,417,0,0,11,7
0,502,21,0,2,0,0,0,84,2,-1.1,5,2
1,502,9,0,0,0,0,0,36,0,-1,2,0
2,502,50,0,8,0,0.6000000000000003,6.000000000000003,387,0,1,9,8
3,502,39,0,5,1,0,0,315,4,-1.1,11,5
0,503,50,0,9,0,1.1999999999999975,11.999999999999975,657,0,1,6,9
1,503,9,2,0,0,0,11,101,4,-1.1,7,2
2,503,21,1,2,0,0,5.000000000000002,95,0,-0.2,5,3
3,503,9,2,0,0,0,11,53,0,-0.2,6,2
0,504,39,1,5,0,0,5.000000000000002,290,0,-0.2,8,6
1,504,33,0,4,0,0,0,150,0,-1,6,4
2,504,15,0,1,1,0,0,81,3,-1.1,7,1
3,504,33,0,4,0,0,0,186,1,-1.1,6,4
0,505,32,0,4,1,0,0,318,1,-1.1,6,4
1,505,21,0,2,0,0,0,90,4,-1.1,5,2
2,505,50,0,8,1,0.6000000000000003,6.000000000000003,381,0,1,7,8
3,505,15,0,1,0,0,0,75,1,-1.1,7,1
0,506,50,1,8,5,0.5999999999999995,11.999999999999996,489,0,1.8,10,9
1,506,50,0,10,4,1.7999999999999985,17.999999999999982,639,0,1,11,10
2,506,50,1,10,3,1.7999999999999976,23.99999999999997,861,0,1.8,10,11
3,506,50,1,9,0,1.199999999999997,17.99999999999997,711,0,1.8,9,10
0,507,50,0,8,0,0.5999999999999985,5.999999999999985,585,0,1,9,8
1,507,27,0,3,0,0,0,111,4,-1.1,8,3
2,507,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,393,4,0.9,9,7
3,507,50,1,9,0,1.1999999999999984,17.999999999999982,585,0,1,9,10
0,508,50,0,10,4,1.799999999999998,17.99999999999998,843,2,0.9,10,10
1,508,44,0,6,4,0,0,426,0,-1,6,6
2,508,50,0,9,2,1.1999999999999993,11.999999999999991,543,0,1,10,9
3,508,50,0,9,0,1.1999999999999984,11.999999999999984,543,1,0.9,10,9
0,509,50,0,8,4,0.5999999999999984,5.999999999999984,627,1,0.9,9,8
1,509,33,0,4,2,0,0,174,4,-1.1,6,4
2,509,50,0,8,3,0.5999999999999971,5.999999999999971,693,0,1,11,8
3,509,39,0,5,0,0,0,249,1,-1.1,8,5
0,510,50,0,9,1,1.199999999999997,11.99999999999997,783,2,0.9,11,9
1,510,15,0,1,1,0,0,63,4,-1.1,7,1
2,510,50,1,9,0,1.1999999999999975,17.999999999999975,639,0,1.8,9,10
3,510,50,0,9,0,1.199999999999999,11.99999999999999,519,0,1,8,9
0,511,39,0,5,0,0,0,267,3,-1.1,8,5
1,511,33,0,4,0,0,0,222,1,-1.1,6,4
2,511,9,0,0,0,0,0,36,1,-1.1,8,0
3,511,21,0,2,0,0,0,156,1,-1.1,5,2
0,512,15,0,1,1,0,0,99,0,-1,7,1
1,512,33,0,4,0,0,0,180,4,-1.1,7,4
2,512,26,1,3,1,0,5.999999999999993,291,3,-1.1,7,4
3,512,21,1,2,0,0,5.000000000000001,173,2,-1.1,5,3
0,513,50,0,7,2,0,0,471,0,0,9,7
1,513,50,1,8,0,0.5999999999999989,11.999999999999988,615,4,0.9,8,9
2,513,50,0,8,2,0.6,5.999999999999999,333,1,1.8,9,8
3,513,33,0,4,1,0,0,246,3,-1.1,7,4
0,514,50,0,7,1,0,0,753,0,0,9,7
1,514,21,0,2,1,0,0,108,4,-1.1,5,2
2,514,50,0,9,1,1.199999999999997,11.99999999999997,747,3,0.9,11,9
3,514,50,0,8,0,0.5999999999999998,5.999999999999997,453,0,1,10,8
0,515,50,1,10,3,1.7999999999999985,23.999999999999982,597,0,1.8,10,11
1,515,50,0,9,3,1.1999999999999984,11.999999999999984,597,0,1,8,9
2,515,50,0,8,2,0.5999999999999984,5.999999999999984,609,0,1,8,8
3,515,50,0,8,0,0.5999999999999999,5.999999999999998,465,0,1,10,8
0,516,50,0,11,4,2.399999999999997,23.99999999999997,1005,0,1,13,11
1,516,50,0,9,2,1.1999999999999995,11.999999999999996,441,0,1,13,9
2,516,50,0,8,4,0.6000000000000001,6.000000000000001,453,0,1,12,8
3,516,50,0,10,0,1.7999999999999994,17.999999999999993,531,1,1.8,9,10
0,517,50,0,10,4,1.7999999999999972,17.99999999999997,909,3,1.5,10,10
1,517,50,0,8,1,0.6000000000000006,6.000000000000006,339,0,1,7,8
2,517,50,0,11,3,2.399999999999999,23.99999999999999,681,3,0.9,8,11
3,517,50,0,8,1,0.5999999999999986,5.999999999999986,531,1,1.8,8,8
0,518,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,357,1,0.9,10,7
1,518,39,1,5,1,0,5.000000000000001,320,4,-1.1,10,6
2,518,50,0,8,0,0.6000000000000005,6.000000000000005,417,3,0.9,10,8
3,518,15,0,1,0,0,0,63,1,-1.1,7,1
0,519,50,1,10,3,1.7999999999999967,23.999999999999968,813,0,1.8,10,11
1,519,50,1,8,1,0.6000000000000001,12.000000000000002,363,0,1.8,10,9
2,519,50,1,8,4,0.5999999999999984,11.999999999999984,603,0,1.8,8,9
3,519,50,0,8,0,0.6000000000000003,6.000000000000003,363,0,1,11,8
0,520,39,0,5,2,0,0,273,3,-1.1,8,5
1,520,38,0,5,1,0,0,333,1,-1.1,8,5
2,520,50,0,8,0,0.6000000000000009,6.000000000000008,357,1,1.8,9,8
3,520,21,0,2,0,0,0,84,3,-1.1,5,2
0,521,50,0,10,5,1.7999999999999967,17.999999999999964,999,0,1,10,10
1,521,50,0,8,1,0.6000000000000008,6.000000000000007,291,0,1,8,8
2,521,50,0,10,2,1.7999999999999976,17.999999999999975,639,0,1,8,10
3,521,50,1,8,2,0.5999999999999975,11.999999999999975,639,0,1.8,9,9
0,522,50,0,8,0,0.6000000000000003,6.000000000000003,345,1,0.9,10,8
1,522,50,0,8,1,0.6000000000000001,6.000000000000001,453,1,0.9,9,8
2,522,9,0,0,1,0,0,42,3,-1.1,7,0
3,522,20,0,2,0,0,0,162,1,-1.1,10,2
0,523,44,0,6,3,0,0,420,3,-1.1,7,6
1,523,38,0,5,1,0,0,327,4,-1.1,8,5
2,523,50,0,8,1,0.6000000000000001,6.000000000000001,405,1,0.9,10,8
3,523,21,1,2,0,0,5.000000000000002,107,0,-0.2,5,3
0,524,45,1,6,1,0,5.000000000000006,329,0,-0.2,7,7
1,524,9,1,1,0,0.6,11.999999999999998,41,0,-0.2,4,2
2,524,33,1,4,0,0,5.000000000000006,221,0,-0.2,7,5
3,524,39,0,5,0,0,0,261,1,-1.1,9,5
0,525,50,0,10,5,1.7999999999999972,17.99999999999997,1011,0,1,12,10
1,525,50,0,8,2,0.6000000000000005,6.000000000000005,339,0,1,11,8
2,525,50,0,12,2,2.9999999999999973,29.99999999999997,879,1,1.8,11,12
3,525,50,0,9,1,1.199999999999998,11.99999999999998,603,1,1.8,11,9
0,526,50,0,9,0,1.1999999999999995,11.999999999999996,489,0,1,11,9
1,526,9,0,0,0,0,0,36,4,-1.1,6,0
2,526,50,0,8,0,0.5999999999999998,5.999999999999997,447,0,1,6,8
3,526,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,315,0,1,7,7
0,527,50,0,9,5,1.1999999999999966,11.999999999999966,903,4,0.9,12,9
1,527,50,0,10,1,1.7999999999999998,17.999999999999996,411,1,1.8,8,10
2,527,50,0,11,4,2.399999999999999,23.99999999999999,621,3,1.5,12,11
3,527,50,1,8,0,0.6000000000000001,12.000000000000002,399,0,1.8,9,9
0,528,50,0,9,1,1.1999999999999995,11.999999999999996,525,2,0.9,11,9
1,528,9,0,1,1,0.6,5.999999999999999,42,4,-1.1,6,1
2,528,50,0,9,0,1.1999999999999995,11.999999999999996,513,0,1,10,9
3,528,50,0,8,0,0.6,5.999999999999989,537,0,1,10,8
0,529,50,0,9,2,1.1999999999999966,11.999999999999966,813,2,0.9,9,9
1,529,33,0,4,0,0,0,180,4,-1.1,6,4
2,529,50,0,8,3,0.5999999999999996,5.9999999999999964,489,0,1,12,8
3,529,45,0,6,0,0,0,288,1,-1.1,7,6
0,530,50,0,10,0,1.799999999999998,17.99999999999998,639,0,1,12,10
1,530,45,0,6,0,0,0,276,4,-1.1,7,6
2,530,50,0,9,0,1.2,11.999999999999998,399,1,1.8,12,9
3,530,50,0,8,0,0.5999999999999995,5.999999999999995,501,0,1,11,8
0,531,44,0,6,1,0,0,372,0,-1,5,6
1,531,9,0,0,0,0,0,36,4,-1.1,5,0
2,531,50,0,8,2,0.5999999999999984,5.999999999999984,585,1,0.9,10,8
3,531,50,0,9,0,1.1999999999999993,11.999999999999991,387,4,0.9,9,9
0,532,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
1,532,15,0,1,0,0,0,63,1,-1.1,7,1
2,532,50,0,8,0,0.6000000000000002,6.000000000000002,369,3,0.9,9,8
3,532,33,0,4,1,0,0,186,1,-1.1,6,4
0,533,50,0,8,4,0.5999999999999988,5.999999999999988,489,1,0.9,10,8
1,533,50,1,8,1,0.5999999999999996,11.999999999999996,549,0,1.8,10,9
2,533,50,1,7,3,1.3877787807814454e-16,6.000000000000001,507,0,1,12,8
3,533,21,0,2,0,0,0,102,3,-1.1,5,2
0,534,50,0,9,0,1.199999999999998,11.99999999999998,585,0,1,7,9
1,534,15,1,1,0,0,5.000000000000002,92,0,-0.2,8,2
2,534,50,0,9,0,1.1999999999999975,11.999999999999975,609,0,1,6,9
3,534,50,0,8,0,0.6000000000000002,6.000000000000002,441,0,1,7,8
0,535,50,0,10,2,1.799999999999998,17.99999999999998,675,1,0.9,12,10
1,535,45,1,6,2,0,5.000000000000005,281,4,-1.1,7,7
2,535,50,0,8,1,0.6,6,639,1,0.9,9,8
3,535,39,0,5,0,0,0,219,1,-1.1,7,5
0,536,15,0,1,1,0,0,87,2,-1.1,7,1
1,536,21,0,2,0,0,0,96,1,-1.1,5,2
2,536,50,0,8,0,0.6000000000000005,6.000000000000005,237,0,1,7,8
3,536,15,2,1,0,0,11,140,2,-1.1,8,3
0,537,50,0,7,2,0,0,471,0,0,10,7
1,537,50,1,7,0,2.498001805406602e-16,6.000000000000002,417,0,1,10,8
2,537,39,1,5,1,0,5.000000000000001,332,4,-1.1,10,6
3,537,21,0,2,0,0,0,102,3,-1.1,5,2
0,538,50,0,8,2,0.6000000000000005,6.000000000000005,405,0,1,8,8
1,538,50,0,8,3,0.6000000000000008,6.000000000000007,399,3,1.1,9,8
2,538,50,1,11,2,2.399999999999998,29.999999999999982,573,0,1.8,11,12
3,538,50,0,10,2,1.7999999999999972,17.99999999999997,789,0,1,11,10
0,539,50,1,10,5,1.7999999999999972,23.99999999999997,861,0,1.8,8,11
1,539,50,0,8,4,0.5999999999999998,5.999999999999997,471,0,1,7,8
2,539,50,0,8,3,0.5999999999999999,5.999999999999998,519,0,1,8,8
3,539,50,1,7,0,3.6082248300317592e-16,6.000000000000003,321,0,1.8,9,8
0,540,50,0,11,0,2.399999999999997,23.99999999999997,915,1,0.9,7,11
1,540,9,1,0,0,0,5.000000000000001,47,4,-1.1,5,1
2,540,15,0,1,0,0,0,57,0,-1,7,1
3,540,9,0,0,0,0,0,36,3,-1.1,5,0
0,541,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,291,0,1,6,7
1,541,50,0,8,0,0.6000000000000002,6.000000000000002,345,1,1.8,6,8
2,541,50,0,8,0,0.6,6,297,0,1,7,8
3,541,50,0,8,0,0.5999999999999993,5.999999999999993,483,2,0.9,7,8
0,542,50,0,8,2,0.5999999999999991,6,555,0,1,11,8
1,542,21,0,2,0,0,0,84,3,-1.1,5,2
2,542,50,1,8,2,0.6,12.00000000000001,375,0,1.8,9,9
3,542,50,0,8,0,0.6000000000000002,6.000000000000002,399,1,1.8,9,8
0,543,15,1,1,0,0,5.000000000000002,92,0,-1,7,2
1,543,33,0,4,0,0,0,156,1,-1.1,6,4
2,543,45,0,6,1,0,0,276,2,-1.1,6,6
3,543,21,1,2,0,0,5.000000000000001,173,2,-1.1,5,3
0,544,50,0,7,4,0,0,477,4,-0.1,8,7
1,544,50,0,10,4,1.7999999999999967,17.999999999999964,1065,0,1,7,10
2,544,39,1,5,3,0,5.000000000000001,266,0,-0.2,8,6
3,544,38,0,5,1,0,0,309,2,-1.1,8,5
0,545,50,0,9,4,1.1999999999999984,11.999999999999984,651,3,1.5,9,9
1,545,50,1,8,2,0.6000000000000005,12.000000000000004,363,0,1.8,9,9
2,545,50,0,10,4,1.7999999999999985,17.999999999999982,633,2,1.5,9,10
3,545,50,0,8,0,0.5999999999999999,5.999999999999998,441,0,1,10,8
0,546,39,0,5,0,0,0,297,3,-1.1,9,5
1,546,9,0,0,0,0,0,36,4,-1.1,6,0
2,546,50,0,8,0,0.6000000000000001,6.000000000000001,399,0,1,9,8
3,546,26,0,3,0,0,0,219,0,-1,7,3
0,547,50,1,11,2,2.399999999999998,29.999999999999982,681,0,1.8,10,12
1,547,50,1,8,0,0.6000000000000008,12.000000000000004,351,0,1.8,7,9
2,547,50,0,9,3,1.1999999999999995,11.999999999999996,441,2,1.5,7,9
3,547,50,0,8,0,0.5999999999999999,5.999999999999998,459,0,1,8,8
0,548,50,0,7,0,0,0,399,1,-0.1,10,7
1,548,27,0,3,1,0,0,171,0,-1,7,3
2,548,50,0,8,0,0.6000000000000009,6.000000000000008,279,0,1,8,8
3,548,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,549,50,1,10,7,1.7999999999999972,23.99999999999997,921,0,1.8,12,11
1,549,50,0,8,3,0.6000000000000005,6.000000000000005,363,0,1,10,8
2,549,50,0,10,5,1.7999999999999994,17.999999999999993,597,1,1.8,13,10
3,549,50,0,9,0,1.2000000000000002,12.000000000000002,381,1,1.8,11,9
0,550,50,0,9,4,1.1999999999999982,11.99999999999998,603,2,0.9,11,9
1,550,39,0,6,0,0.6,5.999999999999999,255,4,-1.1,8,6
2,550,50,1,9,2,1.199999999999998,17.99999999999998,663,0,1.8,11,10
3,550,50,0,8,0,0.6000000000000005,6.000000000000005,399,0,1,11,8
0,551,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,381,0,1,8,7
1,551,32,0,4,1,0,0,270,2,-1.1,6,4
2,551,39,1,5,1,0,5.000000000000001,296,0,-0.2,9,6
3,551,27,1,3,0,0,5.000000000000003,164,0,-1,7,4
0,552,50,0,10,7,1.7999999999999976,17.999999999999975,867,0,1,12,10
1,552,50,0,9,4,1.1999999999999988,11.999999999999988,597,0,1,9,9
2,552,50,1,9,2,1.1999999999999993,17.999999999999993,483,0,1,9,10
3,552,45,0,6,0,0,0,264,3,-1.1,8,6
0,553,50,0,10,1,1.7999999999999998,17.999999999999996,477,0,1,10,10
1,553,50,1,7,2,5.828670879282072e-16,6.000000000000005,363,0,1.8,9,8
2,553,50,1,9,1,1.1999999999999995,17.999999999999996,435,0,1.8,9,10
3,553,50,0,9,1,1.1999999999999995,11.999999999999996,423,0,1,8,9
0,554,50,1,10,0,1.7999999999999976,23.99999999999997,801,0,1.8,8,11
1,554,9,1,0,1,0,5.000000000000001,47,0,-0.2,4,1
2,554,27,0,3,1,0,0,177,0,-1,8,3
3,554,21,0,2,0,0,0,90,1,-1.1,5,2
0,555,50,0,14,7,4.199999999999997,41.999999999999964,1143,0,1,11,14
1,555,50,0,8,5,0.6000000000000001,6.000000000000001,513,4,0.9,11,8
2,555,50,0,9,5,1.1999999999999995,11.999999999999996,411,2,1.5,13,9
3,555,50,1,9,1,1.1999999999999988,17.99999999999999,489,0,1.8,11,10
0,556,50,0,8,3,0.5999999999999984,5.999999999999984,603,0,1,9,8
1,556,50,0,8,0,0.6000000000000006,6.000000000000006,291,1,1.8,11,8
2,556,50,0,9,2,1.2000000000000004,12.000000000000004,405,1,1.8,9,9
3,556,50,0,9,0,1.199999999999999,11.99999999999999,483,0,1,12,9
0,557,50,0,10,2,1.7999999999999994,17.999999999999993,459,0,1,8,10
1,557,50,0,8,3,0.5999999999999995,5.999999999999995,477,0,1,8,8
2,557,50,0,9,2,1.1999999999999988,11.999999999999988,531,0,1,8,9
3,557,50,0,10,1,1.7999999999999985,17.999999999999982,645,0,1,11,10
0,558,38,1,5,4,0,5.9999999999999885,399,0,-1,9,6
1,558,50,1,8,0,0.5999999999999989,11.999999999999988,627,4,0.5,11,9
2,558,32,0,4,3,0,0,276,1,-1.1,6,4
3,558,45,0,6,0,0,0,270,4,-1.1,8,6
0,559,50,0,12,4,2.999999999999998,29.99999999999997,759,1,1.8,11,12
1,559,45,0,6,2,0,0,246,0,-1,7,6
2,559,50,0,7,3,2.498001805406602e-16,2.4980018054066026e-15,351,0,1,12,7
3,559,27,0,3,0,0,0,129,3,-1.1,7,3
0,560,50,0,7,1,0,0,489,1,-0.1,9,7
1,560,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,309,0,1,7,7
2,560,21,0,2,1,0,0,108,3,-1.1,5,2
3,560,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,375,4,0.9,9,7
0,561,15,1,1,2,0,5.000000000000001,98,0,-0.2,8,2
1,561,50,0,8,1,0.6000000000000004,6.000000000000004,483,0,1,8,8
2,561,39,0,5,5,0,0,279,4,-1.1,9,5
3,561,21,1,2,0,0,5.000000000000002,155,2,-1.1,5,3
0,562,50,0,12,3,2.9999999999999987,29.999999999999982,717,0,1,12,12
1,562,50,0,9,3,1.199999999999998,11.99999999999998,609,0,1,12,9
2,562,50,0,9,5,1.1999999999999984,11.999999999999984,651,1,1.4,11,9
3,562,50,0,10,2,1.799999999999998,17.99999999999998,801,0,1,12,10
0,563,50,0,9,0,1.1999999999999995,11.999999999999996,489,0,1,8,9
1,563,9,0,0,1,0,0,42,3,-1.1,5,0
2,563,50,0,9,0,1.1999999999999995,11.999999999999996,453,1,1.8,10,9
3,563,50,0,8,0,0.6000000000000002,6.000000000000002,405,1,1.8,7,8
0,564,44,0,6,2,0,0,378,1,-1.1,6,6
1,564,39,0,5,1,0,0,297,3,-1.1,9,5
2,564,50,0,8,2,0.6000000000000003,6.000000000000003,441,0,1,13,8
3,564,15,0,1,0,0,0,75,3,-1.1,7,1
0,565,50,0,8,2,0.5999999999999993,5.999999999999993,513,0,1,11,8
1,565,33,0,4,2,0,0,216,4,-1.1,7,4
2,565,50,0,9,3,1.1999999999999975,11.999999999999975,645,1,1.8,9,9
3,565,50,0,9,0,1.1999999999999986,11.999999999999986,513,0,1,12,9
0,566,50,0,8,8,0.5999999999999971,5.999999999999971,777,1,0.9,8,8
1,566,50,0,8,3,0.6000000000000002,6.000000000000002,393,2,0.9,12,8
2,566,50,1,10,2,1.7999999999999994,23.999999999999996,579,4,0.9,13,11
3,566,39,0,5,0,0,0,237,3,-1.1,11,5
0,567,15,1,1,1,0,5.000000000000001,98,0,-1,8,2
1,567,50,1,9,0,1.199999999999998,17.99999999999998,753,0,0.6,7,10
2,567,21,1,2,3,0,5.000000000000001,155,0,-0.2,5,3
3,567,20,1,2,0,0,5.999999999999997,210,3,-1.1,11,3
0,568,50,0,11,2,2.399999999999998,23.99999999999998,783,0,1,10,11
1,568,50,0,7,3,4.718447854656915e-16,4.718447854656915e-15,291,1,0.9,9,7
2,568,50,0,11,3,2.399999999999997,23.999999999999968,963,0,1,9,11
3,568,50,0,9,0,1.1999999999999986,11.999999999999986,543,0,1,7,9
0,569,50,0,13,7,3.599999999999997,35.999999999999964,1023,0,1,7,13
1,569,50,0,8,2,0.6000000000000002,6.000000000000002,417,1,1.8,9,8
2,569,50,0,10,8,1.799999999999999,17.99999999999999,567,0,1,9,10
3,569,50,0,8,0,0.6000000000000001,6.000000000000001,363,0,1,8,8
0,570,44,0,6,2,0,0,432,1,-1.1,6,6
1,570,38,0,5,1,0,0,339,0,-1,7,5
2,570,15,0,1,1,0,0,75,1,-1.1,8,1
3,570,33,0,4,0,0,0,168,4,-1.1,6,4
0,571,50,1,11,7,2.3999999999999977,29.99999999999997,729,0,1,13,12
1,571,50,0,8,3,0.6000000000000001,6.000000000000001,333,4,0.9,11,8
2,571,50,1,8,6,0.5999999999999989,11.999999999999988,621,2,1.5,10,9
3,571,50,0,9,0,1.2000000000000004,12.000000000000004,333,1,1.8,11,9
0,572,26,0,3,1,0,0,219,1,-1.1,6,3
1,572,15,0,1,0,0,0,69,4,-1.1,7,1
2,572,50,0,8,1,0.5999999999999998,5.999999999999997,429,0,1,10,8
3,572,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,573,50,0,8,0,0.5999999999999993,5.999999999999993,495,0,1,9,8
1,573,50,0,8,0,0.6000000000000006,6.000000000000006,255,1,1.8,7,8
2,573,45,0,6,0,0,0,252,1,-1.1,6,6
3,573,50,0,8,0,0.6000000000000009,6.000000000000008,327,1,1.8,8,8
0,574,50,0,9,7,1.199999999999998,11.99999999999998,639,0,1,12,9
1,574,50,0,12,5,2.9999999999999973,29.99999999999997,1113,0,1,13,12
2,574,50,1,8,7,0.5999999999999988,11.999999999999988,525,0,1.8,12,9
3,574,50,0,8,0,0.5999999999999989,5.9999999999999885,513,2,0.9,9,8
0,575,50,0,8,1,0.5999999999999989,5.9999999999999885,543,0,1,9,8
1,575,33,0,4,0,0,0,186,4,-1.1,7,4
2,575,50,1,8,2,0.5999999999999971,11.99999999999997,753,3,0.9,9,9
3,575,50,0,8,0,0.5999999999999996,5.9999999999999964,471,0,1,9,8
0,576,39,0,5,1,0,0,201,3,-1.1,10,5
1,576,32,0,4,3,0,0,276,0,-1,5,4
2,576,50,0,8,1,0.6000000000000006,6.000000000000006,345,1,1.8,8,8
3,576,15,1,1,1,0,5.000000000000001,122,0,-1,8,2
0,577,45,0,6,2,0,0,360,3,-1.1,9,6
1,577,44,0,6,2,0,0,480,0,-1,6,6
2,577,27,0,3,0,0,0,171,1,-1.1,7,3
3,577,32,0,4,1,0,0,264,3,-1.1,6,4
0,578,50,0,10,7,1.799999999999998,17.99999999999998,675,0,1,11,10
1,578,50,0,8,3,0.6000000000000001,6.000000000000001,369,0,1,10,8
2,578,50,0,9,5,1.1999999999999995,11.999999999999996,435,0,1,9,9
3,578,50,0,8,0,0.6000000000000003,6.000000000000003,351,0,1,10,8
0,579,33,0,4,1,0,0,222,3,-1.1,7,4
1,579,26,0,3,1,0,0,213,4,-1.1,6,3
2,579,39,0,5,0,0,0,195,2,-1.1,8,5
3,579,9,1,1,0,0.6,11.999999999999998,47,0,-1,7,2
0,580,50,0,7,2,0,0,621,1,-0.1,9,7
1,580,27,0,3,0,0,0,135,4,-1.1,8,3
2,580,50,0,9,1,1.199999999999998,11.99999999999998,627,0,1,8,9
3,580,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,339,1,0.9,9,7
0,581,50,0,9,5,1.199999999999998,11.99999999999998,663,0,1,11,9
1,581,50,0,8,2,0.6000000000000001,6.000000000000001,405,0,1,10,8
2,581,50,1,8,3,0.5999999999999999,11.999999999999996,507,4,0.9,10,9
3,581,45,0,6,0,0,0,264,3,-1.1,8,6
0,582,50,0,11,1,2.399999999999997,23.999999999999968,891,1,1.4,10,11
1,582,9,1,0,1,0,5.000000000000001,59,4,-1.1,7,1
2,582,39,0,5,1,0,0,225,0,-1,7,5
3,582,9,0,0,0,0,0,36,3,-1.1,6,0
0,583,50,1,10,2,1.7999999999999972,23.99999999999997,825,0,1.8,11,11
1,583,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,12,8
2,583,50,0,8,1,0.6000000000000005,6.000000000000005,345,0,1,9,8
3,583,50,0,8,0,0.6,5.999999999999989,507,0,1,10,8
0,584,21,0,2,0,0,0,132,3,-1.1,5,2
1,584,9,0,0,0,0,0,36,4,-1.1,4,0
2,584,50,0,9,0,1.2000000000000002,12.000000000000002,387,1,1.4,9,9
3,584,15,0,1,0,0,0,69,1,-1.1,7,1
0,585,50,0,10,1,1.7999999999999967,17.999999999999964,723,2,0.9,9,10
1,585,21,0,2,0,0,0,90,4,-1.1,5,2
2,585,50,0,9,1,1.1999999999999984,11.999999999999984,561,0,1,9,9
3,585,50,0,8,0,0.6000000000000005,6.000000000000005,399,0,1,7,8
0,586,50,0,8,4,0.5999999999999989,5.9999999999999885,519,3,0.9,10,8
1,586,50,0,11,4,2.3999999999999977,23.99999999999997,927,2,0.9,8,11
2,586,39,1,5,2,0,5.000000000000003,260,0,-0.2,10,6
3,586,45,0,6,0,0,0,288,4,-1.1,7,6
0,587,50,1,8,1,0.5999999999999984,11.999999999999984,633,0,1.8,12,9
1,587,39,0,5,1,0,0,213,3,-1.1,11,5
2,587,50,0,9,0,1.2,11.999999999999998,429,1,1.8,11,9
3,587,50,0,9,0,1.1999999999999995,11.999999999999996,459,1,1.8,10,9
0,588,50,1,8,2,0.5999999999999999,11.999999999999996,465,0,1.8,10,9
1,588,50,1,7,1,6.938893903907228e-16,6.000000000000006,267,0,1.8,8,8
2,588,50,0,8,2,0.6000000000000005,6.000000000000005,363,0,1,10,8
3,588,45,0,6,1,0,0,246,1,-1.1,6,6
0,589,50,0,9,6,1.199999999999998,11.99999999999998,657,0,1,10,9
1,589,50,0,12,5,2.9999999999999964,29.999999999999964,1083,2,0.9,12,12
2,589,50,0,8,3,0.6000000000000001,6.000000000000001,483,0,1,8,8
3,589,50,0,8,1,0.5999999999999991,6,501,2,0.9,11,8
0,590,45,0,6,0,0,0,348,3,-1.1,8,6
1,590,33,0,4,0,0,0,222,4,-1.1,6,4
2,590,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,12,8
3,590,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,591,50,0,9,1,1.1999999999999995,11.999999999999996,441,0,1,11,9
1,591,50,0,8,0,0.6000000000000006,6.000000000000006,285,1,1.8,11,8
2,591,50,0,8,2,0.5999999999999995,5.999999999999995,549,0,1,9,8
3,591,50,0,9,0,1.1999999999999995,11.999999999999996,369,0,1,10,9
0,592,27,2,3,0,0,11,230,0,-0.2,9,5
1,592,50,0,8,1,0.6,5.999999999999999,453,1,1.8,9,8
2,592,44,1,6,1,0,5.999999999999997,396,3,-1.1,6,7
3,592,39,0,5,0,0,0,291,2,-1.1,10,5
0,593,50,1,9,2,1.1999999999999988,17.99999999999999,597,2,0.9,9,10
1,593,39,0,5,4,0,0,303,4,-1.1,8,5
2,593,50,0,8,5,0.5999999999999975,5.999999999999975,663,0,1,9,8
3,593,50,0,8,0,0.6000000000000005,6.000000000000005,351,0,1,10,8
0,594,39,1,5,0,0,5.000000000000002,260,0,-0.2,8,6
1,594,33,0,4,0,0,0,258,0,-1,7,4
2,594,33,1,4,0,0,5.000000000000006,197,0,-0.2,5,5
3,594,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,595,50,0,9,2,1.1999999999999988,11.999999999999988,567,1,1.8,11,9
1,595,27,0,3,1,0,0,171,4,-1.1,7,3
2,595,50,1,8,2,0.6000000000000005,12.000000000000004,315,0,1.8,10,9
3,595,50,1,7,0,3.6082248300317592e-16,6.000000000000003,345,0,1.8,10,8
0,596,50,1,8,1,0.5999999999999989,11.999999999999988,555,2,0.9,8,9
1,596,27,0,3,1,0,0,207,4,-1.1,9,3
2,596,50,0,9,1,1.1999999999999988,11.999999999999988,585,0,1,8,9
3,596,50,0,9,0,1.199999999999998,11.99999999999998,549,0,1,8,9
0,597,50,0,8,1,0.5999999999999984,5.999999999999984,591,0,1,10,8
1,597,9,0,0,0,0,0,36,4,-1.1,5,0
2,597,50,0,8,2,0.6000000000000001,6.000000000000001,483,0,1,8,8
3,597,50,1,7,0,5.828670879282072e-16,6.000000000000005,303,0,1.8,8,8
0,598,32,0,4,2,0,0,258,0,-1,6,4
1,598,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,315,0,1,8,7
2,598,44,1,6,1,0,5.9999999999999885,516,2,-1.1,6,7
3,598,27,1,3,0,0,5.000000000000004,164,0,-1,7,4
0,599,50,0,8,1,0.6,5.999999999999999,513,0,1,12,8
1,599,21,0,2,0,0,0,120,4,-1.1,5,2
2,599,50,0,9,0,1.2000000000000002,12.000000000000002,381,1,1.8,11,9
3,599,50,0,8,1,0.6,6,591,0,1,10,8
0,600,50,0,10,0,1.799999999999998,17.99999999999998,633,0,1,9,10
1,600,33,0,4,2,0,0,216,4,-1.1,6,4
2,600,50,1,9,0,1.1999999999999984,17.999999999999982,639,0,1.8,8,10
3,600,50,1,8,0,0.5999999999999971,11.99999999999997,753,0,1.8,8,9
0,601,50,0,9,5,1.1999999999999966,11.999999999999966,975,3,0.9,9,9
1,601,50,1,10,0,1.8000000000000005,24.000000000000004,363,0,1.8,10,11
2,601,50,0,9,4,1.1999999999999975,11.999999999999975,645,0,1,9,9
3,601,50,0,7,1,0,0,471,3,-0.1,11,7
0,602,50,1,8,2,0.6,11.99999999999998,663,0,1.8,11,9
1,602,50,0,9,0,1.2000000000000006,12.000000000000004,333,0,1,10,9
2,602,50,1,9,1,1.1999999999999993,17.999999999999993,495,0,1.8,12,10
3,602,50,0,9,0,1.1999999999999995,11.999999999999996,447,1,1.8,13,9
0,603,50,0,9,0,1.2000000000000008,12.000000000000009,345,1,1.8,12,9
1,603,50,0,9,2,1.2000000000000004,12.000000000000004,381,0,1,10,9
2,603,50,0,8,1,0.6,5.999999999999999,417,0,1,9,8
3,603,50,0,9,2,1.199999999999997,11.99999999999997,753,2,0.9,11,9
0,604,50,0,9,3,1.199999999999997,11.99999999999997,699,1,1.8,10,9
1,604,50,0,8,0,0.6000000000000008,6.000000000000007,273,4,0.9,9,8
2,604,50,1,9,3,1.199999999999998,17.99999999999998,621,0,1.8,7,10
3,604,50,0,10,1,1.799999999999999,17.99999999999999,567,3,1.9,10,10
0,605,50,0,10,4,1.799999999999998,17.99999999999998,735,0,1,9,10
1,605,50,0,8,1,0.6000000000000008,6.000000000000007,309,0,1,9,8
2,605,50,0,11,2,2.399999999999997,23.99999999999997,723,1,1.8,9,11
3,605,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,9,9
0,606,50,0,8,1,0.5999999999999984,5.999999999999984,609,0,1,11,8
1,606,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,339,0,1,10,7
2,606,21,0,2,1,0,0,114,3,-1.1,5,2
3,606,44,0,6,0,0,0,378,1,-1.1,6,6
0,607,50,1,9,0,1.1999999999999993,17.999999999999993,465,0,1.8,12,10
1,607,50,0,8,3,0.5999999999999994,5.999999999999994,453,0,1,11,8
2,607,50,0,8,2,0.6000000000000001,6.000000000000001,429,0,1,10,8
3,607,50,0,8,1,0.5999999999999993,5.999999999999993,495,0,1,9,8
0,608,50,1,8,3,0.6,11.99999999999998,735,3,0.9,10,9
1,608,50,0,8,1,0.6000000000000001,6.000000000000001,363,0,1,10,8
2,608,39,0,5,2,0,0,249,3,-1.1,10,5
3,608,50,0,9,0,1.1999999999999993,11.999999999999991,489,1,1.8,10,9
0,609,44,1,6,0,0,5.999999999999997,420,0,-0.2,6,7
1,609,45,0,6,0,0,0,342,4,-1.1,7,6
2,609,9,0,0,0,0,0,36,3,-1.1,5,0
3,609,33,0,4,0,0,0,192,4,-1.1,7,4
0,610,50,0,11,6,2.3999999999999977,23.99999999999997,771,1,1.8,10,11
1,610,50,0,7,4,1.3877787807814454e-16,1.3877787807814457e-15,327,0,1,11,7
2,610,50,1,8,4,0.6000000000000001,12.000000000000002,405,4,0.9,9,9
3,610,45,0,6,0,0,0,252,3,-1.1,7,6
0,611,50,1,10,8,1.7999999999999972,23.99999999999997,963,0,1.8,11,11
1,611,50,0,7,3,6.938893903907228e-16,6.9388939039072276e-15,309,0,1,9,7
2,611,50,0,10,5,1.799999999999998,17.99999999999998,543,0,1,9,10
3,611,50,0,9,0,1.1999999999999988,11.999999999999988,489,1,1.8,7,9
0,612,50,0,10,1,1.7999999999999998,17.999999999999996,465,3,1.5,11,10
1,612,50,0,8,1,0.5999999999999995,5.999999999999995,471,0,1,10,8
2,612,50,0,9,0,1.2000000000000006,12.000000000000004,345,0,1,11,9
3,612,50,0,9,1,1.1999999999999988,11.999999999999988,537,0,1,9,9
0,613,50,1,8,1,0.6000000000000005,12.000000000000004,393,0,1.8,12,9
1,613,50,1,9,0,1.1999999999999995,17.999999999999996,351,0,1.8,11,10
2,613,50,1,8,2,0.5999999999999989,11.999999999999988,561,0,1.8,13,9
3,613,50,0,9,0,1.1999999999999995,11.999999999999996,477,0,1,11,9
0,614,38,0,5,1,0,0,351,0,-1,9,5
1,614,38,1,5,0,0,5.999999999999986,399,0,-0.2,8,6
2,614,15,0,1,1,0,0,87,1,-1.1,7,1
3,614,27,0,3,0,0,0,159,3,-1.1,6,3
0,615,50,1,8,7,0.5999999999999975,11.999999999999975,711,0,1.8,10,9
1,615,50,1,8,4,0.5999999999999998,11.999999999999996,447,0,1.8,10,9
2,615,50,0,10,4,1.799999999999998,17.99999999999998,639,0,1,10,10
3,615,50,1,9,0,1.1999999999999995,17.999999999999996,387,0,1.8,10,10
0,616,50,0,10,4,1.799999999999999,17.99999999999999,681,2,0.9,10,10
1,616,50,0,10,4,1.799999999999999,17.99999999999999,567,0,1,8,10
2,616,50,0,8,0,0.6,6,315,0,1,7,8
3,616,50,0,8,1,0.6000000000000001,6.000000000000001,441,3,0.9,9,8
0,617,50,0,9,0,1.199999999999998,11.99999999999998,633,2,0.9,9,9
1,617,27,0,3,1,0,0,117,4,-1.1,6,3
2,617,50,1,9,0,1.199999999999997,17.99999999999997,681,0,1.8,9,10
3,617,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,7,9
0,618,50,0,9,3,1.1999999999999988,11.999999999999988,567,0,1,9,9
1,618,39,0,5,0,0,0,213,4,-1.1,10,5
2,618,50,0,9,3,1.1999999999999975,11.999999999999975,621,0,1,10,9
3,618,50,0,9,0,1.1999999999999988,11.999999999999988,537,1,1.8,9,9
0,619,27,1,3,0,0,5.000000000000001,158,0,-0.2,7,4
1,619,21,1,2,0,0,5.000000000000001,137,0,-0.2,5,3
2,619,15,0,1,1,0,0,81,1,-1.1,7,1
3,619,9,1,1,0,0.6,11.999999999999998,53,0,-1,5,2
0,620,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
1,620,50,1,8,0,0.6000000000000001,12.000000000000002,417,0,1.8,6,9
2,620,21,1,2,1,0,5.000000000000001,119,0,-0.2,5,3
3,620,21,0,2,0,0,0,126,3,-1.1,5,2
0,621,50,1,11,7,2.3999999999999977,29.99999999999997,939,0,1.8,9,12
1,621,50,0,9,3,1.1999999999999995,11.999999999999996,465,3,0.9,11,9
2,621,50,0,8,6,0.5999999999999989,5.9999999999999885,549,0,1,8,8
3,621,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,309,3,0.9,11,7
0,622,50,1,11,1,2.4,30,531,0,1.8,9,12
1,622,50,0,9,7,1.199999999999997,11.99999999999997,747,0,1,8,9
2,622,50,0,8,7,0.6,5.999999999999989,537,0,1,9,8
3,622,50,0,9,0,1.1999999999999984,11.999999999999984,549,0,1,9,9
0,623,50,0,10,3,1.7999999999999967,17.999999999999964,723,1,1.8,9,10
1,623,33,0,4,1,0,0,162,4,-1.1,7,4
2,623,50,1,9,2,1.1999999999999995,17.999999999999996,441,0,1.8,10,10
3,623,50,0,9,0,1.1999999999999995,11.999999999999996,471,0,1,8,9
0,624,15,1,1,1,0,5.000000000000002,92,0,-0.2,6,2
1,624,50,1,8,1,0.6000000000000003,12.000000000000002,387,0,1.8,7,9
2,624,15,1,1,0,0,5.000000000000002,98,3,-1.1,8,2
3,624,9,1,1,0,0.6,11.999999999999998,47,0,-1,6,2
0,625,44,0,6,0,0,0,402,0,-1,7,6
1,625,9,1,0,0,0,5.000000000000001,71,2,-1.1,5,1
2,625,50,0,9,1,1.1999999999999984,11.999999999999984,585,1,1.4,12,9
3,625,50,0,9,0,1.1999999999999993,11.999999999999991,501,3,0.9,10,9
0,626,50,0,13,7,3.599999999999997,35.99999999999997,1251,2,1.9,11,13
1,626,50,1,9,2,1.1999999999999995,17.999999999999996,459,0,1.8,10,10
2,626,50,0,9,7,1.1999999999999988,11.999999999999988,543,2,0.9,10,9
3,626,50,0,9,0,1.1999999999999984,11.999999999999984,567,0,1,10,9
0,627,50,1,8,0,0.6000000000000001,12.000000000000002,375,0,1.8,10,9
1,627,50,0,8,0,0.6000000000000004,6.000000000000004,291,1,1.8,12,8
2,627,50,1,8,1,0.6000000000000002,12.000000000000002,381,1,1.8,9,9
3,627,50,1,7,0,8.049116928532385e-16,6.000000000000007,267,0,1.8,10,8
0,628,50,1,8,0,0.6000000000000001,12.000000000000002,495,0,1.8,12,9
1,628,50,0,8,0,0.6000000000000005,6.000000000000005,375,1,0.9,11,8
2,628,21,0,2,1,0,0,96,2,-1.1,5,2
3,628,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,399,1,0.9,10,7
0,629,50,0,11,6,2.3999999999999977,23.99999999999997,813,2,0.9,14,11
1,629,50,1,10,1,1.7999999999999994,23.999999999999996,417,0,1.8,10,11
2,629,50,0,8,3,0.6000000000000008,6.000000000000007,429,0,1,13,8
3,629,50,0,9,0,1.1999999999999995,11.999999999999996,477,0,1,10,9
0,630,50,0,8,1,0.5999999999999993,5.999999999999993,531,2,0.9,10,8
1,630,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,6,1
2,630,50,0,8,2,0.5999999999999994,5.999999999999994,549,0,1,11,8
3,630,50,0,9,0,1.1999999999999995,11.999999999999996,477,0,1,12,9
0,631,44,0,6,1,0,0,402,1,-1.1,7,6
1,631,44,0,6,1,0,0,390,0,-1,7,6
2,631,9,0,0,1,0,0,42,1,-1.1,7,0
3,631,32,0,4,0,0,0,276,3,-1.1,6,4
0,632,50,0,12,1,2.999999999999997,29.999999999999968,1257,1,0.9,8,12
1,632,21,0,2,1,0,0,114,0,-1,5,2
2,632,45,0,6,2,0,0,264,3,-1.1,6,6
3,632,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,633,50,0,11,6,2.399999999999997,23.999999999999968,1095,2,1.9,11,11
1,633,50,0,8,3,0.6000000000000002,6.000000000000002,345,0,1,12,8
2,633,50,0,9,2,1.1999999999999993,11.999999999999991,471,0,1,11,9
3,633,50,0,9,0,1.1999999999999975,11.999999999999975,615,0,1,12,9
0,634,27,0,3,1,0,0,171,3,-1.1,8,3
1,634,20,0,2,1,0,0,162,2,-1.1,8,2
2,634,50,0,8,1,0.5999999999999998,5.999999999999997,423,1,1.8,7,8
3,634,9,1,0,0,0,5.000000000000001,41,0,-0.2,4,1
0,635,21,0,2,0,0,0,138,3,-1.1,5,2
1,635,15,0,1,0,0,0,81,4,-1.1,7,1
2,635,9,1,0,0,0,5.000000000000001,77,0,-1,5,1
3,635,15,0,1,0,0,0,63,1,-1.1,8,1
0,636,44,0,6,0,0,0,384,0,-1,7,6
1,636,33,0,4,0,0,0,180,3,-1.1,7,4
2,636,50,0,8,0,0.6000000000000003,6.000000000000003,417,3,0.9,11,8
3,636,50,0,8,1,0.5999999999999985,5.999999999999985,573,0,1,12,8
0,637,50,1,11,6,2.399999999999998,29.999999999999982,843,0,1.8,11,12
1,637,50,0,9,1,1.2000000000000004,12.000000000000004,339,1,1.8,9,9
2,637,50,0,10,5,1.7999999999999985,17.999999999999982,525,0,1,8,10
3,637,50,0,8,0,0.5999999999999995,5.999999999999995,405,1,0.9,10,8
0,638,50,1,7,0,3.6082248300317592e-16,6.000000000000003,387,0,1.8,8,8
1,638,21,0,2,0,0,0,114,4,-1.1,5,2
2,638,50,0,8,0,0.5999999999999998,5.999999999999997,435,1,1.8,9,8
3,638,50,1,8,0,0.5999999999999989,11.999999999999988,537,3,0.9,10,9
0,639,33,0,4,0,0,0,204,3,-1.1,7,4
1,639,27,0,3,0,0,0,207,4,-1.1,7,3
2,639,50,0,8,0,0.6000000000000008,6.000000000000007,291,0,1,8,8
3,639,15,1,1,0,0,5.000000000000001,92,0,-1,6,2
0,640,45,0,6,1,0,0,372,3,-1.1,7,6
1,640,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,5,1
2,640,50,1,7,1,1.3877787807814454e-16,6.000000000000001,363,0,1.8,10,8
3,640,39,0,5,0,0,0,231,1,-1.1,8,5
0,641,50,0,8,2,0.5999999999999999,5.999999999999998,465,1,0.9,10,8
1,641,50,0,8,0,0.6000000000000008,6.000000000000007,309,0,1,9,8
2,641,50,0,8,2,0.6000000000000005,6.000000000000005,387,0,1,9,8
3,641,15,0,2,0,0.6,5.999999999999999,75,3,-1.1,6,2
0,642,50,0,9,1,1.1999999999999984,11.999999999999984,519,0,1,9,9
1,642,44,0,6,1,0,0,432,0,-1,7,6
2,642,50,0,9,3,1.2000000000000002,12.000000000000002,441,0,1,10,9
3,642,50,0,9,0,1.1999999999999984,11.999999999999984,579,2,0.9,10,9
0,643,50,0,8,0,0.6000000000000001,6.000000000000001,435,0,1,8,8
1,643,9,1,0,0,0,5.000000000000001,41,0,-0.2,6,1
2,643,50,0,8,1,0.6000000000000001,6.000000000000001,423,0,1,8,8
3,643,50,0,8,0,0.6000000000000005,6.000000000000005,279,0,1,8,8
0,644,50,1,10,3,1.7999999999999967,23.999999999999968,831,0,1.8,8,11
1,644,50,0,8,2,0.6000000000000006,6.000000000000006,303,1,1.8,8,8
2,644,50,0,10,1,1.7999999999999985,17.999999999999982,615,0,1,8,10
3,644,50,0,8,0,0.5999999999999991,6,471,0,1,6,8
0,645,50,0,10,2,1.7999999999999985,17.999999999999982,585,0,1,9,10
1,645,50,0,8,1,0.6000000000000002,6.000000000000002,339,1,1.8,9,8
2,645,50,0,9,2,1.1999999999999995,11.999999999999996,441,1,1.8,8,9
3,645,50,1,8,0,0.5999999999999995,11.999999999999996,411,0,1.8,10,9
0,646,50,0,8,3,0.5999999999999994,5.999999999999994,489,0,1,9,8
1,646,50,0,9,5,1.1999999999999966,11.999999999999966,765,2,0.9,7,9
2,646,50,0,9,2,1.1999999999999995,11.999999999999996,495,0,1,10,9
3,646,38,0,5,2,0,0,291,0,-1,9,5
0,647,50,0,10,1,1.7999999999999976,17.999999999999975,885,0,1,9,10
1,647,27,1,3,1,0,5.000000000000004,176,4,-1.1,9,4
2,647,45,0,6,0,0,0,306,3,-1.1,6,6
3,647,21,0,2,0,0,0,90,3,-1.1,5,2
0,648,50,0,9,1,1.2000000000000004,12.000000000000004,351,1,1.4,13,9
1,648,33,0,4,0,0,0,264,0,-1,6,4
2,648,45,0,6,1,0,0,258,0,-1,6,6
3,648,9,2,0,0,0,11,59,0,-0.2,5,2
0,649,50,0,8,2,0.6000000000000003,6.000000000000003,375,1,0.9,12,8
1,649,50,0,8,2,0.5999999999999993,5.999999999999993,495,0,1,12,8
2,649,50,1,9,4,1.199999999999998,17.99999999999998,705,4,0.9,10,10
3,649,45,0,6,0,0,0,336,3,-1.1,7,6
0,650,50,0,9,1,1.1999999999999966,11.999999999999966,945,0,1,7,9
1,650,27,0,3,1,0,0,141,0,-1,6,3
2,650,15,1,1,1,0,5.000000000000001,68,0,-0.2,6,2
3,650,9,0,0,0,0,0,36,1,-1.1,6,0
0,651,50,0,8,1,0.6000000000000003,6.000000000000003,357,0,1,6,8
1,651,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,267,0,1,7,7
2,651,50,1,9,0,1.1999999999999984,17.999999999999982,585,0,1.8,6,10
3,651,50,0,10,0,1.7999999999999972,17.99999999999997,783,0,1,7,10
0,652,50,0,10,7,1.7999999999999976,17.999999999999975,705,2,0.9,8,10
1,652,50,0,7,2,2.498001805406602e-16,2.4980018054066026e-15,357,0,1,6,7
2,652,50,0,9,6,1.1999999999999984,11.999999999999984,621,4,1.5,7,9
3,652,50,0,9,0,1.2000000000000006,12.000000000000004,261,0,1,9,9
0,653,9,1,0,1,0,5.000000000000001,71,0,-1,6,1
1,653,50,0,8,1,0.6000000000000003,6.000000000000003,399,0,1,9,8
2,653,21,0,2,1,0,0,144,0,-1,5,2
3,653,15,1,1,0,0,5.000000000000001,104,2,-1.1,9,2
0,654,50,0,9,2,1.2,11.999999999999998,387,1,1.8,10,9
1,654,50,0,7,1,0,0,561,0,0,10,7
2,654,50,0,8,6,0.5999999999999986,5.999999999999986,555,1,1.8,9,8
3,654,21,0,2,0,0,0,108,3,-1.1,5,2
0,655,32,0,4,0,0,0,282,1,-1.1,6,4
1,655,15,1,1,0,0,5.000000000000002,74,0,-0.2,6,2
2,655,21,0,2,0,0,0,102,0,-1,5,2
3,655,27,0,3,0,0,0,159,1,-1.1,7,3
0,656,50,0,9,3,1.1999999999999975,11.999999999999975,753,3,1.5,11,9
1,656,50,0,8,0,0.6000000000000008,6.000000000000007,309,0,1,9,8
2,656,50,1,9,0,1.1999999999999995,17.999999999999996,441,0,1,9,10
3,656,50,0,8,0,0.5999999999999989,5.9999999999999885,531,0,1,8,8
0,657,50,0,10,7,1.7999999999999976,17.999999999999975,795,0,1,11,10
1,657,50,0,8,0,0.6000000000000005,6.000000000000005,315,0,1,9,8
2,657,50,0,11,6,2.3999999999999986,23.999999999999982,645,1,1.8,10,11
3,657,50,1,8,0,0.6000000000000005,12.000000000000004,309,0,1.8,8,9
0,658,50,0,10,4,1.7999999999999985,17.999999999999982,567,0,1,9,10
1,658,50,0,9,3,1.1999999999999993,11.999999999999991,423,2,1.5,9,9
2,658,50,0,9,1,1.2000000000000006,12.000000000000004,315,1,1.8,10,9
3,658,50,0,8,0,0.6000000000000005,6.000000000000005,291,0,1,11,8
0,659,50,0,10,1,1.799999999999998,17.99999999999998,615,1,1.8,8,10
1,659,27,0,3,0,0,0,105,3,-1.1,7,3
2,659,50,1,9,0,1.199999999999998,17.99999999999998,645,0,1.8,7,10
3,659,50,0,9,0,1.199999999999997,11.99999999999997,687,0,1,7,9
0,660,44,0,6,2,0,0,408,1,-1.1,7,6
1,660,39,0,5,1,0,0,303,4,-1.1,10,5
2,660,50,0,8,1,0.6000000000000002,6.000000000000002,477,1,0.9,12,8
3,660,15,0,1,0,0,0,63,3,-1.1,8,1
0,661,50,0,9,0,1.2,11.999999999999998,429,1,1.8,9,9
1,661,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,393,0,1,9,7
2,661,50,0,9,1,1.2000000000000002,12.000000000000002,423,0,1,10,9
3,661,50,0,10,0,1.7999999999999985,17.999999999999982,609,3,0.9,9,10
0,662,50,0,8,3,0.5999999999999986,5.999999999999986,585,0,1,9,8
1,662,50,0,8,1,0.6000000000000003,6.000000000000003,345,0,1,8,8
2,662,50,1,9,1,1.1999999999999993,17.999999999999993,531,0,1,10,10
3,662,50,0,10,0,1.799999999999998,17.99999999999998,567,1,1.8,9,10
0,663,50,1,10,1,1.799999999999998,23.99999999999998,663,0,1.8,9,11
1,663,15,1,1,0,0,5.000000000000001,62,0,-0.2,6,2
2,663,50,1,9,1,1.1999999999999988,17.99999999999999,567,3,0.9,7,10
3,663,50,0,9,0,1.2,11.999999999999998,369,1,1.4,8,9
0,664,39,0,5,0,0,0,243,3,-1.1,10,5
1,664,33,0,4,0,0,0,180,3,-1.1,7,4
2,664,50,0,8,0,0.5999999999999995,5.999999999999995,471,1,0.9,8,8
3,664,9,0,0,0,0,0,36,3,-1.1,5,0
0,665,21,2,2,1,0,11,167,0,-0.2,5,4
1,665,27,0,3,1,0,0,171,1,-1.1,6,3
2,665,38,0,5,1,0,0,345,1,-1.1,9,5
3,665,45,0,6,0,0,0,264,4,-1.1,7,6
0,666,50,0,10,0,1.7999999999999976,17.999999999999975,687,0,1,9,10
1,666,27,0,3,0,0,0,153,4,-1.1,7,3
2,666,50,0,9,0,1.199999999999998,11.99999999999998,633,0,1,10,9
3,666,50,0,9,0,1.1999999999999975,11.999999999999975,603,1,0.9,10,9
0,667,50,0,7,1,0,0,537,1,-0.1,7,7
1,667,27,1,3,1,0,5.000000000000001,230,4,-1.1,7,4
2,667,33,0,4,1,0,0,174,0,-1,6,4
3,667,21,0,2,0,0,0,96,3,-1.1,5,2
0,668,50,0,7,2,2.775557561562892e-17,2.7755575615628914e-16,435,1,0.9,10,7
1,668,45,0,6,0,0,0,222,4,-1.1,6,6
2,668,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,12,8
3,668,27,2,3,0,0,11.000000000000004,170,0,-0.2,7,5
0,669,9,1,0,0,0,5.000000000000001,65,0,-1,5,1
1,669,33,0,4,0,0,0,180,1,-1.1,6,4
2,669,50,0,9,1,1.2000000000000002,12.000000000000002,327,0,1,10,9
3,669,15,1,1,0,0,5.000000000000001,110,2,-1.1,7,2
0,670,15,0,1,0,0,0,81,2,-1.1,7,1
1,670,15,0,1,0,0,0,87,1,-1.1,7,1
2,670,21,0,2,0,0,0,132,2,-1.1,5,2
3,670,27,0,3,0,0,0,177,4,-1.1,7,3
0,671,50,0,12,1,2.999999999999997,29.999999999999968,1041,0,1,10,12
1,671,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,7,8
2,671,50,0,10,0,1.7999999999999972,17.99999999999997,741,0,1,8,10
3,671,50,0,10,2,1.7999999999999972,17.99999999999997,915,0,1,10,10
0,672,32,2,4,4,0,11.999999999999991,372,0,-0.2,6,6
1,672,39,1,5,2,0,5.000000000000001,314,3,-1.1,9,6
2,672,27,0,3,2,0,0,141,1,-1.1,9,3
3,672,50,0,7,0,0,0,417,4,-0.1,9,7
0,673,15,1,1,0,0,5.000000000000001,62,0,-0.2,6,2
1,673,50,0,8,0,0.6000000000000005,6.000000000000005,351,0,1,8,8
2,673,27,1,3,1,0,5.000000000000001,218,0,-0.2,8,4
3,673,26,0,3,0,0,0,219,2,-1.1,7,3
0,674,50,0,9,2,1.1999999999999995,11.999999999999996,483,0,1,9,9
1,674,50,0,8,1,0.6000000000000004,6.000000000000004,369,1,1.8,9,8
2,674,50,0,9,2,1.1999999999999995,11.999999999999996,465,0,1,9,9
3,674,50,0,8,0,0.5999999999999999,5.999999999999998,405,0,1,8,8
0,675,50,1,8,2,0.6,11.999999999999998,501,3,0.9,11,9
1,675,50,0,8,1,0.5999999999999998,5.999999999999997,447,0,1,8,8
2,675,33,0,4,0,0,0,144,1,-1.1,7,4
3,675,50,0,9,0,1.1999999999999993,11.999999999999991,489,3,0.9,12,9
0,676,50,0,8,2,0.5999999999999998,5.999999999999997,447,3,0.9,9,8
1,676,44,1,6,4,0,5.999999999999994,408,0,-0.2,7,7
2,676,50,0,9,4,1.1999999999999984,11.999999999999984,591,3,0.9,8,9
3,676,39,0,5,0,0,0,249,3,-1.1,9,5
0,677,50,1,8,1,0.5999999999999991,11.99999999999999,585,0,1.8,12,9
1,677,20,0,2,2,0,0,174,0,-1,9,2
2,677,50,0,8,0,0.6000000000000005,6.000000000000005,375,1,0.9,11,8
3,677,50,0,8,0,0.5999999999999975,5.999999999999975,609,0,1,11,8
0,678,50,0,10,4,1.7999999999999998,17.999999999999996,429,2,1.5,11,10
1,678,50,0,14,6,4.199999999999998,41.99999999999998,843,2,1.5,12,14
2,678,50,0,8,8,0.5999999999999975,5.999999999999975,795,0,1,11,8
3,678,50,0,8,1,0.6000000000000002,6.000000000000002,459,3,1.1,11,8
0,679,33,0,4,0,0,0,222,3,-1.1,7,4
1,679,21,0,2,0,0,0,102,0,-1,5,2
2,679,50,0,8,0,0.6000000000000002,6.000000000000002,417,1,1.8,10,8
3,679,27,0,3,0,0,0,135,1,-1.1,8,3
0,680,50,1,8,0,0.5999999999999993,11.999999999999991,513,2,0.5,8,9
1,680,15,1,1,1,0,5.000000000000001,98,0,-0.2,6,2
2,680,50,0,10,0,1.7999999999999976,17.999999999999975,657,1,1.8,6,10
3,680,50,0,10,0,1.7999999999999976,17.999999999999975,651,1,1.8,8,10
0,681,32,1,4,3,0,5.999999999999997,306,0,-0.2,6,5
1,681,50,0,8,0,0.6000000000000006,6.000000000000006,345,0,1,9,8
2,681,44,1,6,4,0,5.999999999999993,462,3,-1.1,7,7
3,681,39,0,5,0,0,0,267,0,-1,9,5
0,682,50,0,9,1,1.1999999999999993,11.999999999999991,483,2,0.9,8,9
1,682,15,0,2,0,0.6,5.999999999999999,75,3,-1.1,8,2
2,682,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,8,9
3,682,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,7,9
0,683,50,0,10,4,1.799999999999999,17.99999999999999,627,3,1.5,11,10
1,683,50,1,8,2,0.5999999999999993,11.999999999999991,513,0,1.8,7,9
2,683,50,0,12,5,2.9999999999999973,29.99999999999997,843,3,0.9,12,12
3,683,50,0,8,0,0.5999999999999993,5.999999999999993,513,0,1,9,8
0,684,50,0,10,3,1.7999999999999972,17.99999999999997,771,0,1,11,10
1,684,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,357,0,1,9,7
2,684,50,0,10,0,1.7999999999999994,17.999999999999993,459,0,1,10,10
3,684,50,0,9,2,1.199999999999998,11.99999999999998,675,1,1.8,9,9
0,685,50,0,9,2,1.1999999999999982,11.99999999999998,573,0,1,9,9
1,685,50,0,8,2,0.5999999999999992,5.999999999999992,489,0,1,11,8
2,685,50,0,10,0,1.799999999999998,17.99999999999998,663,0,1,10,10
3,685,50,0,9,0,1.1999999999999975,11.999999999999975,621,0,1,9,9
0,686,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,333,1,0.9,8,7
1,686,21,0,2,0,0,0,84,3,-1.1,5,2
2,686,33,1,4,0,0,5.000000000000005,215,0,-0.2,7,5
3,686,39,0,5,0,0,0,273,1,-1.1,11,5
0,687,50,0,9,3,1.199999999999997,11.99999999999997,699,0,1,8,9
1,687,33,0,4,2,0,0,210,4,-1.1,6,4
2,687,50,0,9,2,1.1999999999999975,11.999999999999975,657,0,1,8,9
3,687,50,0,8,0,0.6000000000000006,6.000000000000006,363,0,1,8,8
0,688,9,1,1,0,0.6,11.999999999999998,71,0,-1,6,2
1,688,21,0,2,1,0,0,114,1,-1.1,5,2
2,688,39,0,5,2,0,0,201,2,-1.1,8,5
3,688,15,0,1,0,0,0,69,1,-1.1,7,1
0,689,39,0,5,0,0,0,249,3,-1.1,8,5
1,689,32,0,4,2,0,0,330,0,-1,6,4
2,689,50,0,8,3,0.6000000000000001,6.000000000000001,429,3,0.9,12,8
3,689,21,0,2,0,0,0,114,3,-1.1,5,2
0,690,50,0,11,5,2.399999999999998,23.99999999999998,729,0,1,10,11
1,690,50,0,9,4,1.2,11.999999999999998,435,2,1.5,10,9
2,690,50,0,8,6,0.6000000000000002,6.000000000000002,423,1,1.8,10,8
3,690,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,333,1,0.9,9,7
0,691,50,1,8,1,0.5999999999999998,11.999999999999996,489,2,0.5,11,9
1,691,27,2,3,0,0,11.000000000000002,194,2,-1.1,9,5
2,691,50,0,9,1,1.1999999999999995,11.999999999999996,393,0,1,11,9
3,691,50,0,9,0,1.2000000000000002,12.000000000000002,393,0,1,12,9
0,692,33,0,4,0,0,0,210,3,-1.1,7,4
1,692,27,0,3,0,0,0,159,4,-1.1,7,3
2,692,50,0,9,0,1.1999999999999995,11.999999999999996,483,1,0.9,10,9
3,692,9,0,0,0,0,0,36,1,-1.1,6,0
0,693,50,0,8,2,0.6,5.999999999999999,423,0,1,12,8
1,693,45,1,6,1,0,5.000000000000004,293,0,-0.2,6,7
2,693,33,0,4,0,0,0,138,2,-1.1,6,4
3,693,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,399,4,0.9,11,7
0,694,50,0,9,1,1.1999999999999962,11.99999999999996,951,0,1,8,9
1,694,21,1,2,1,0,5.000000000000003,137,4,-1.1,5,3
2,694,32,0,4,1,0,0,264,3,-1.1,6,4
3,694,21,0,2,0,0,0,90,3,-1.1,5,2
0,695,27,0,3,1,0,0,171,3,-1.1,9,3
1,695,21,0,2,1,0,0,150,4,-1.1,5,2
2,695,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,8,8
3,695,9,1,1,0,0.6,11.999999999999998,47,0,-1,6,2
0,696,50,1,8,2,0.5999999999999986,11.999999999999986,555,0,1.8,9,9
1,696,50,1,8,0,0.6000000000000005,12.000000000000004,339,0,1.8,9,9
2,696,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,11,9
3,696,50,0,10,0,1.799999999999998,17.99999999999998,651,0,1,10,10
0,697,50,0,9,1,1.2000000000000002,12.000000000000002,441,2,0.9,10,9
1,697,50,1,7,1,0,5.999999999999997,411,0,0.8,7,8
2,697,50,1,10,0,1.7999999999999976,23.99999999999997,693,0,1.8,9,11
3,697,50,0,10,0,1.7999999999999967,17.999999999999964,891,0,1,10,10
0,698,50,0,9,1,1.1999999999999984,11.999999999999984,567,0,1,11,9
1,698,50,0,9,6,1.1999999999999984,11.999999999999984,567,0,1,10,9
2,698,50,0,9,0,1.199999999999999,11.99999999999999,519,0,1,10,9
3,698,50,0,12,5,2.9999999999999973,29.99999999999997,1029,3,1.9,11,12
0,699,50,0,11,3,2.399999999999997,23.999999999999968,987,1,0.9,12,11
1,699,45,1,6,2,0,5,347,0,-0.2,6,7
2,699,27,0,3,2,0,0,213,1,-1.1,10,3
3,699,33,0,4,0,0,0,204,1,-1.1,6,4
0,700,50,0,7,3,2.775557561562892e-17,2.7755575615628914e-16,381,0,1,10,7
1,700,32,0,4,2,0,0,282,4,-1.1,6,4
2,700,50,1,7,1,1.3877787807814454e-16,6.000000000000001,381,0,1.8,7,8
3,700,21,0,2,0,0,0,84,3,-1.1,5,2
0,701,50,1,7,1,2.498001805406602e-16,6.000000000000002,351,0,1.8,11,8
1,701,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,417,0,1,9,7
2,701,44,0,6,2,0,0,402,0,-1,6,6
3,701,21,0,2,0,0,0,96,3,-1.1,5,2
0,702,50,0,8,1,0.6000000000000005,6.000000000000005,399,0,1,9,8
1,702,50,0,9,0,1.2000000000000004,12.000000000000004,351,1,1.8,9,9
2,702,50,1,8,2,0.5999999999999982,11.99999999999998,633,0,1,8,9
3,702,50,1,10,1,1.7999999999999976,23.99999999999997,843,0,1.8,9,11
0,703,50,0,8,1,0.5999999999999984,5.999999999999984,579,1,0.9,10,8
1,703,39,0,5,0,0,0,207,2,-1.1,7,5
2,703,50,0,8,0,0.6000000000000003,6.000000000000003,339,1,0.9,11,8
3,703,44,0,6,0,0,0,378,1,-1.1,6,6
0,704,50,0,10,4,1.7999999999999985,17.999999999999982,639,0,1,11,10
1,704,50,1,10,2,1.799999999999999,23.99999999999999,483,0,1.8,11,11
2,704,50,1,8,1,0.5999999999999998,11.999999999999996,501,0,1.8,9,9
3,704,50,0,9,1,1.199999999999999,11.99999999999999,519,0,1,8,9
0,705,50,0,11,1,2.3999999999999977,23.99999999999997,939,1,0.9,8,11
1,705,27,0,3,2,0,0,189,0,-1,8,3
2,705,39,0,5,1,0,0,303,3,-1.1,8,5
3,705,21,0,2,0,0,0,90,3,-1.1,5,2
0,706,50,0,9,1,1.199999999999997,11.99999999999997,747,0,1,10,9
1,706,45,0,6,0,0,0,234,4,-1.1,7,6
2,706,50,0,10,0,1.7999999999999994,17.999999999999993,537,1,1.8,10,10
3,706,50,0,9,0,1.1999999999999975,11.999999999999975,597,1,1.4,11,9
0,707,38,1,5,2,0,5.999999999999993,351,0,-0.2,10,6
1,707,45,0,6,0,0,0,384,2,-1.1,7,6
2,707,50,0,7,2,2.775557561562892e-17,2.7755575615628914e-16,411,0,1,9,7
3,707,15,0,1,0,0,0,63,3,-1.1,7,1
0,708,15,1,1,1,0,5.000000000000001,98,0,-1,6,2
1,708,33,0,4,2,0,0,216,1,-1.1,6,4
2,708,50,0,8,3,0.5999999999999992,5.999999999999992,501,0,1,8,8
3,708,15,1,1,0,0,5.000000000000002,92,2,-1.1,8,2
0,709,50,2,9,1,1.1999999999999993,23.999999999999996,459,0,1.8,11,11
1,709,50,0,8,1,0.6,5.999999999999999,465,0,1,10,8
2,709,50,1,8,1,0.6000000000000005,12.000000000000004,345,0,1.8,9,9
3,709,50,0,9,0,1.1999999999999995,11.999999999999996,441,0,1,10,9
0,710,50,0,8,0,0.6000000000000006,6.000000000000006,381,1,1.8,10,8
1,710,50,0,8,0,0.6000000000000008,6.000000000000007,393,0,1,7,8
2,710,50,1,7,0,5.828670879282072e-16,6.000000000000005,423,4,0.9,8,8
3,710,15,0,1,0,0,0,63,1,-1.1,6,1
0,711,26,0,3,0,0,0,225,1,-1.1,6,3
1,711,9,1,0,0,0,5.000000000000001,53,4,-1.1,4,1
2,711,15,1,1,0,0,5.000000000000002,80,0,-0.2,7,2
3,711,9,0,0,0,0,0,36,3,-1.1,4,0
0,712,50,0,9,1,1.199999999999998,11.99999999999998,567,0,1,6,9
1,712,21,0,2,0,0,0,90,0,-1,5,2
2,712,50,0,9,1,1.199999999999997,11.99999999999997,675,0,1,7,9
3,712,50,0,8,0,0.5999999999999998,5.999999999999997,423,0,1,7,8
0,713,50,0,10,3,1.7999999999999967,17.999999999999964,819,0,1,7,10
1,713,50,0,8,2,0.6000000000000006,6.000000000000006,315,0,1,7,8
2,713,50,0,10,2,1.7999999999999972,17.99999999999997,885,0,1,9,10
3,713,50,0,9,0,1.1999999999999993,11.999999999999991,519,1,1.8,6,9
0,714,33,0,4,0,0,0,246,3,-1.1,7,4
1,714,27,0,3,0,0,0,153,4,-1.1,7,3
2,714,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,6,8
3,714,9,0,0,0,0,0,36,3,-1.1,5,0
0,715,32,0,4,0,0,0,240,1,-1.1,6,4
1,715,21,1,2,0,0,5.000000000000003,107,4,-1.1,5,3
2,715,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,291,0,1,8,7
3,715,15,0,1,0,0,0,87,1,-1.1,7,1
0,716,39,1,5,1,0,5.000000000000003,254,0,-1,10,6
1,716,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,357,1,0.9,11,7
2,716,50,1,7,0,2.498001805406602e-16,6.000000000000002,387,2,0.9,9,8
3,716,44,1,6,0,0,5.999999999999994,444,2,-1.1,6,7
0,717,38,0,5,3,0,0,357,0,-1,9,5
1,717,27,0,3,1,0,0,147,3,-1.1,7,3
2,717,50,1,7,1,0,5.999999999999984,501,0,0.8,9,8
3,717,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,309,4,0.9,10,7
0,718,50,0,8,3,0.5999999999999984,5.999999999999984,585,1,0.9,9,8
1,718,21,0,3,2,0.6,5.999999999999999,138,4,-1.1,5,3
2,718,50,0,9,0,1.1999999999999988,11.999999999999988,573,0,1,10,9
3,718,45,0,6,0,0,0,270,3,-1.1,7,6
0,719,50,0,8,2,0.5999999999999998,5.999999999999997,459,0,1,10,8
1,719,33,0,4,1,0,0,162,3,-1.1,6,4
2,719,50,0,8,1,0.6000000000000004,6.000000000000004,321,0,1,11,8
3,719,50,0,9,1,1.1999999999999984,11.999999999999984,555,0,1,10,9
0,720,50,0,8,5,0.5999999999999975,5.999999999999975,699,0,1,7,8
1,720,50,0,8,1,0.6000000000000005,6.000000000000005,273,0,1,10,8
2,720,50,0,10,3,1.7999999999999976,17.999999999999975,741,0,1,8,10
3,720,50,0,10,0,1.799999999999999,17.99999999999999,513,1,1.8,7,10
0,721,33,0,4,1,0,0,228,3,-1.1,7,4
1,721,27,0,3,0,0,0,141,3,-1.1,8,3
2,721,45,0,6,1,0,0,312,2,-1.1,6,6
3,721,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,722,50,1,8,1,0.6000000000000001,12.000000000000002,429,0,1.8,10,9
1,722,39,0,5,1,0,0,279,3,-1.1,9,5
2,722,50,1,10,1,1.799999999999999,23.99999999999999,645,0,1.8,10,11
3,722,50,1,10,0,1.7999999999999972,23.99999999999997,765,0,1.8,10,11
0,723,50,0,9,0,1.1999999999999993,11.999999999999991,441,0,1,9,9
1,723,50,0,8,1,0.6000000000000001,6.000000000000001,381,0,1,10,8
2,723,50,0,8,1,0.6000000000000002,6.000000000000002,333,0,1,9,8
3,723,50,0,9,1,1.1999999999999993,11.999999999999991,531,1,1.8,9,9
0,724,50,1,8,1,0.6,11.99999999999998,657,2,0.5,9,9
1,724,33,0,4,0,0,0,144,4,-1.1,6,4
2,724,50,0,9,2,1.199999999999998,11.99999999999998,597,0,1,10,9
3,724,50,0,9,0,1.199999999999998,11.99999999999998,549,0,1,11,9
0,725,50,1,8,1,0.6000000000000005,12.000000000000004,393,0,1.8,8,9
1,725,21,1,3,0,0.6,11.999999999999998,89,0,-0.2,5,4
2,725,50,1,8,0,0.6000000000000008,12.000000000000004,315,0,1.8,10,9
3,725,50,0,8,0,0.6000000000000005,6.000000000000005,345,0,1,8,8
0,726,50,0,8,0,0.6,5.999999999999999,447,1,0.9,11,8
1,726,15,0,1,0,0,0,87,4,-1.1,6,1
2,726,39,0,5,0,0,0,195,4,-1.1,10,5
3,726,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,369,0,1,10,7
0,727,45,0,6,0,0,0,336,3,-1.1,7,6
1,727,15,1,1,0,0,5.000000000000002,74,0,-0.2,5,2
2,727,50,0,8,0,0.6000000000000002,6.000000000000002,351,1,1.8,10,8
3,727,39,0,5,0,0,0,243,1,-1.1,8,5
0,728,50,0,8,2,0.6000000000000001,6.000000000000001,357,0,1,10,8
1,728,50,0,8,2,0.5999999999999999,5.999999999999998,465,0,1,10,8
2,728,50,0,9,3,1.1999999999999995,11.999999999999996,447,0,1,9,9
3,728,50,0,9,0,1.1999999999999988,11.999999999999988,525,0,1,10,9
0,729,15,1,1,0,0,5.000000000000002,80,0,-1,6,2
1,729,33,0,4,1,0,0,246,1,-1.1,6,4
2,729,39,0,5,2,0,0,303,0,-1,8,5
3,729,21,1,2,0,0,5.000000000000001,149,2,-1.1,5,3
0,730,50,0,12,5,2.9999999999999964,29.999999999999964,1251,1,1.8,11,12
1,730,50,0,7,5,0,0,531,0,0,9,7
2,730,50,0,7,2,2.498001805406602e-16,2.4980018054066026e-15,333,3,0.9,12,7
3,730,38,0,5,0,0,0,387,1,-1.1,10,5
0,731,50,0,8,4,0.5999999999999989,5.9999999999999885,585,0,1,11,8
1,731,50,0,8,3,0.5999999999999994,5.999999999999994,567,0,1,10,8
2,731,50,1,8,2,0.5999999999999995,11.999999999999996,477,4,0.9,11,9
3,731,39,0,5,0,0,0,213,3,-1.1,9,5
0,732,50,1,9,1,1.1999999999999995,17.999999999999996,441,0,1.8,8,10
1,732,50,0,8,2,0.6000000000000001,6.000000000000001,429,0,1,8,8
2,732,50,0,11,0,2.399999999999998,23.99999999999998,753,0,1,10,11
3,732,50,0,9,0,1.199999999999997,11.99999999999997,681,0,1,7,9
0,733,50,0,8,0,0.6000000000000001,6.000000000000001,399,0,1,10,8
1,733,21,0,2,0,0,0,102,3,-1.1,5,2
2,733,50,0,9,0,1.1999999999999995,11.999999999999996,387,1,0.9,11,9
3,733,50,0,8,1,0.5999999999999986,5.999999999999986,561,0,1,8,8
0,734,39,1,5,0,0,5,284,0,-0.2,8,6
1,734,33,0,4,0,0,0,168,4,-1.1,6,4
2,734,9,0,0,1,0,0,42,1,-1.1,4,0
3,734,21,0,2,0,0,0,96,3,-1.1,5,2
0,735,21,1,2,0,0,5.000000000000001,119,0,-0.2,5,3
1,735,27,0,3,0,0,0,129,1,-1.1,8,3
2,735,33,0,4,0,0,0,192,2,-1.1,7,4
3,735,33,0,4,0,0,0,168,4,-1.1,6,4
0,736,32,0,4,2,0,0,270,0,-1,6,4
1,736,21,0,2,1,0,0,114,1,-1.1,5,2
2,736,27,1,3,2,0,5,206,0,-0.2,8,4
3,736,15,0,1,0,0,0,63,1,-1.1,7,1
0,737,50,1,9,3,1.1999999999999975,17.999999999999975,675,0,1.8,6,10
1,737,50,0,8,0,0.6000000000000006,6.000000000000006,315,0,1,6,8
2,737,50,0,10,3,1.7999999999999985,17.999999999999982,759,0,1,6,10
3,737,50,0,9,0,1.1999999999999988,11.999999999999988,489,0,1,6,9
0,738,39,0,5,1,0,0,261,2,-1.1,10,5
1,738,50,1,9,0,1.2000000000000004,18,411,2,0.9,11,10
2,738,50,0,8,2,0.5999999999999989,5.9999999999999885,537,0,1,11,8
3,738,50,0,8,0,0.5999999999999975,5.999999999999975,639,3,0.9,11,8
0,739,50,0,8,0,0.6000000000000005,6.000000000000005,423,0,1,10,8
1,739,50,1,8,0,0.6000000000000006,12.000000000000004,363,0,1.8,10,9
2,739,27,0,3,0,0,0,141,3,-1.1,7,3
3,739,50,1,8,0,0.6000000000000005,12.000000000000004,417,4,0.9,10,9
0,740,50,0,8,2,0.6000000000000002,6.000000000000002,387,0,1,9,8
1,740,50,0,8,0,0.6000000000000009,6.000000000000008,339,0,1,9,8
2,740,50,0,10,1,1.7999999999999998,17.999999999999996,429,0,1,8,10
3,740,50,1,7,0,2.498001805406602e-16,6.000000000000002,411,0,1,9,8
0,741,32,1,5,3,0.6,11.999999999999998,318,0,-1,6,6
1,741,50,0,7,2,0,0,483,1,-0.1,7,7
2,741,50,1,7,2,0,5.999999999999994,429,0,0.8,10,8
3,741,44,0,6,1,0,0,390,0,-1,6,6
0,742,50,0,9,0,1.2,11.999999999999998,441,1,1.8,10,9
1,742,15,0,1,0,0,0,75,0,-1,5,1
2,742,50,1,8,0,0.6000000000000005,12.000000000000004,399,0,1.8,10,9
3,742,50,0,8,0,0.6,5.999999999999999,429,0,1,11,8
0,743,26,0,3,0,0,0,225,1,-1.1,6,3
1,743,15,0,1,0,0,0,69,4,-1.1,7,1
2,743,50,0,8,0,0.6000000000000001,6.000000000000001,381,0,1,9,8
3,743,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,744,33,0,4,0,0,0,228,3,-1.1,7,4
1,744,27,0,3,0,0,0,123,4,-1.1,7,3
2,744,50,0,8,0,0.6000000000000001,6.000000000000001,387,1,0.9,9,8
3,744,15,0,1,0,0,0,63,1,-1.1,6,1
0,745,21,1,2,0,0,5.000000000000002,119,0,-1,5,3
1,745,44,0,6,1,0,0,354,1,-1.1,7,6
2,745,45,0,6,1,0,0,354,2,-1.1,8,6
3,745,38,1,5,0,0,5.999999999999997,417,2,-1.1,8,6
0,746,50,0,8,2,0.5999999999999995,5.999999999999995,525,2,0.9,11,8
1,746,27,0,3,2,0,0,183,0,-1,7,3
2,746,50,0,8,1,0.6,5.999999999999999,441,0,1,10,8
3,746,50,0,9,0,1.2,11.999999999999998,417,1,1.8,8,9
0,747,15,0,1,1,0,0,93,2,-1.1,6,1
1,747,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,6,1
2,747,39,0,5,0,0,0,201,2,-1.1,8,5
3,747,21,0,2,0,0,0,114,1,-1.1,5,2
0,748,50,1,8,3,0.6000000000000001,12.000000000000002,471,0,1.8,8,9
1,748,50,0,8,2,0.6000000000000003,6.000000000000003,339,0,1,10,8
2,748,50,0,9,3,1.1999999999999984,11.999999999999984,549,0,1,10,9
3,748,50,0,9,0,1.1999999999999995,11.999999999999996,423,0,1,10,9
0,749,50,1,9,2,1.1999999999999995,17.999999999999993,447,0,1.8,12,10
1,749,45,0,6,1,0,0,360,2,-1.1,7,6
2,749,50,0,9,2,1.2000000000000002,12.000000000000002,423,1,1.8,13,9
3,749,50,1,7,0,2.498001805406602e-16,6.000000000000002,345,0,1.8,10,8
0,750,50,0,10,6,1.7999999999999972,17.99999999999997,843,3,0.9,12,10
1,750,50,0,9,3,1.2,11.999999999999998,405,1,1.8,9,9
2,750,50,0,11,5,2.399999999999997,23.99999999999997,981,0,1,11,11
3,750,50,0,8,0,0.5999999999999998,5.999999999999997,459,0,1,8,8
0,751,38,0,5,1,0,0,315,0,-1,9,5
1,751,21,0,2,0,0,0,114,3,-1.1,5,2
2,751,50,1,7,1,2.775557561562892e-17,5.999999999999999,393,0,1.8,8,8
3,751,44,1,6,0,0,5.999999999999993,462,2,-1.1,6,7
0,752,50,0,8,1,0.6000000000000005,6.000000000000005,417,0,1,10,8
1,752,33,0,5,0,0.6,5.999999999999999,186,3,-1.1,6,5
2,752,50,0,9,0,1.2,11.999999999999998,435,1,1.8,9,9
3,752,50,0,9,0,1.1999999999999993,11.999999999999991,537,1,1.8,10,9
0,753,50,0,9,2,1.1999999999999975,11.999999999999975,669,2,0.9,12,9
1,753,39,0,6,0,0.6,5.999999999999999,207,4,-1.1,8,6
2,753,50,0,9,4,1.1999999999999988,11.999999999999988,579,0,1,12,9
3,753,50,0,9,0,1.1999999999999993,11.999999999999991,513,1,1.8,12,9
0,754,50,1,9,2,1.1999999999999966,17.999999999999964,771,0,1.8,9,10
1,754,33,0,4,1,0,0,198,3,-1.1,6,4
2,754,50,1,8,1,0.5999999999999982,11.99999999999998,615,0,1.8,9,9
3,754,50,1,8,0,0.6,11.999999999999988,507,0,1.8,10,9
0,755,50,1,8,1,0.5999999999999971,11.99999999999997,735,2,0.9,8,9
1,755,39,0,5,1,0,0,195,4,-1.1,8,5
2,755,50,0,8,2,0.6,5.999999999999989,543,0,1,9,8
3,755,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,8,9
0,756,21,1,2,1,0,5,173,0,-1,5,3
1,756,33,0,4,0,0,0,198,1,-1.1,6,4
2,756,50,0,8,1,0.6000000000000006,6.000000000000006,333,1,1.8,8,8
3,756,32,0,4,0,0,0,234,0,-1,6,4
0,757,50,0,8,1,0.6000000000000005,6.000000000000005,339,0,1,11,8
1,757,50,0,8,0,0.6000000000000005,6.000000000000005,309,0,1,9,8
2,757,50,1,8,1,0.6000000000000005,12.000000000000004,465,0,1.8,7,9
3,757,9,0,0,0,0,0,36,3,-1.1,6,0
0,758,50,0,7,2,0,0,555,0,0,10,7
1,758,15,0,2,0,0.6,5.999999999999999,69,4,-1.1,8,2
2,758,50,0,9,0,1.1999999999999995,11.999999999999996,513,3,0.9,8,9
3,758,50,0,8,0,0.6000000000000001,6.000000000000001,423,0,1,9,8
0,759,33,1,4,1,0,5,227,0,-1,6,5
1,759,45,1,6,0,0,5.000000000000007,269,3,-1.1,8,7
2,759,44,0,6,0,0,0,492,2,-1.1,8,6
3,759,50,0,8,0,0.5999999999999976,5.999999999999976,705,0,1,11,8
0,760,50,0,7,0,0,0,561,1,-0.1,8,7
1,760,21,0,2,0,0,0,90,4,-1.1,5,2
2,760,27,0,3,0,0,0,147,4,-1.1,8,3
3,760,39,0,5,0,0,0,219,3,-1.1,8,5
0,761,21,1,2,0,0,5.000000000000002,95,0,-0.2,5,3
1,761,15,0,1,0,0,0,63,4,-1.1,5,1
2,761,15,0,1,0,0,0,63,0,-1,5,1
3,761,9,0,0,0,0,0,36,1,-1.1,4,0
0,762,50,0,8,1,0.6000000000000005,6.000000000000005,375,0,1,10,8
1,762,50,0,8,2,0.5999999999999991,6,663,0,1,10,8
2,762,50,0,8,1,0.5999999999999998,5.999999999999997,501,0,1,9,8
3,762,15,2,1,0,0,11,92,0,-0.2,6,3
0,763,50,0,9,4,1.1999999999999966,11.999999999999966,807,0,1,11,9
1,763,50,0,8,2,0.6000000000000001,6.000000000000001,435,0,1,8,8
2,763,50,1,9,1,1.2000000000000002,18,369,0,1.8,8,10
3,763,50,0,8,0,0.6000000000000001,6.000000000000001,411,0,1,9,8
0,764,50,0,9,1,1.2000000000000002,12.000000000000002,417,1,1.8,12,9
1,764,39,0,6,0,0.6,5.999999999999999,207,3,-1.1,9,6
2,764,50,0,8,0,0.6000000000000008,6.000000000000007,315,0,1,11,8
3,764,50,0,8,0,0.6000000000000002,6.000000000000002,381,1,1.8,12,8
0,765,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,309,0,1,11,7
1,765,45,1,6,0,0,5.000000000000005,275,4,-1.1,7,7
2,765,33,0,4,0,0,0,192,2,-1.1,6,4
3,765,45,0,6,0,0,0,246,3,-1.1,6,6
0,766,50,1,8,4,0.5999999999999981,11.99999999999998,596.9999999999999,0,1.8,12,9
1,766,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,12,8
2,766,50,0,8,4,0.5999999999999986,5.999999999999986,639,0,1,9,8
3,766,27,0,3,0,0,0,147,3,-1.1,7,3
0,767,50,0,10,2,1.7999999999999994,17.999999999999993,477,0,1,11,10
1,767,50,0,8,3,0.5999999999999975,5.999999999999975,693,0,1,9,8
2,767,50,1,8,3,0.5999999999999999,11.999999999999996,465,0,1.8,11,9
3,767,50,0,10,0,1.799999999999999,17.99999999999999,645,0,1,11,10
0,768,45,1,7,3,0.6,11.999999999999998,365,0,-1,7,8
1,768,50,0,8,1,0.6000000000000003,6.000000000000003,405,0,1,12,8
2,768,50,1,8,5,0.5999999999999984,11.999999999999984,615,0,1.8,10,9
3,768,50,1,7,0,1.3877787807814454e-16,6.000000000000001,393,2,0.9,11,8
0,769,50,0,8,2,0.5999999999999998,5.999999999999997,429,0,1,8,8
1,769,50,0,8,0,0.6,6,357,0,1,9,8
2,769,50,0,10,0,1.799999999999998,17.99999999999998,603,0,1,8,10
3,769,50,0,10,0,1.7999999999999976,17.999999999999975,675,1,1.8,9,10
0,770,50,0,7,3,0,0,651,1,-0.1,7,7
1,770,26,1,3,2,0,5.999999999999993,255,0,-0.2,7,4
2,770,50,0,8,1,0.6,5.999999999999999,441,1,1.8,9,8
3,770,21,0,2,0,0,0,102,3,-1.1,5,2
0,771,50,0,8,0,0.6000000000000001,6.000000000000001,441,1,0.9,10,8
1,771,9,0,0,0,0,0,36,2,-1.1,8,0
2,771,50,0,10,0,1.7999999999999994,17.999999999999993,543,1,1.8,10,10
3,771,50,0,9,0,1.1999999999999995,11.999999999999996,417,0,1,10,9
0,772,50,1,10,1,1.7999999999999967,23.999999999999968,993,0,1.8,8,11
1,772,21,1,2,1,0,5.000000000000002,119,0,-0.2,5,3
2,772,9,1,0,1,0,5.000000000000001,47,0,-0.2,5,1
3,772,9,0,0,0,0,0,36,4,-1.1,5,0
0,773,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,339,0,1,9,7
1,773,50,0,8,3,0.5999999999999989,5.9999999999999885,555,0,1,9,8
2,773,50,0,10,4,1.7999999999999967,17.999999999999964,765,0,1,9,10
3,773,50,0,8,0,0.5999999999999982,5.999999999999981,555,1,1.8,9,8
0,774,50,0,9,5,1.1999999999999988,11.999999999999988,531,3,1.5,9,9
1,774,50,0,8,1,0.6000000000000009,6.000000000000008,339,0,1,11,8
2,774,50,0,11,3,2.399999999999999,23.99999999999999,465,0,1,9,11
3,774,50,0,8,0,0.6000000000000008,6.000000000000007,291,0,1,11,8
0,775,32,0,4,3,0,0,282,0,-1,6,4
1,775,44,0,6,2,0,0,402,1,-1.1,7,6
2,775,50,0,9,1,1.1999999999999988,11.999999999999988,507,1,0.9,11,9
3,775,33,2,4,0,0,11,311,2,-1.1,6,6
0,776,44,0,6,0,0,0,336,0,-1,6,6
1,776,50,1,7,0,3.6082248300317592e-16,6.000000000000003,279,0,1.8,9,8
2,776,21,0,2,0,0,0,90,1,-1.1,5,2
3,776,45,0,6,0,0,0,288,3,-1.1,7,6
0,777,50,1,8,1,0.6000000000000001,12.000000000000002,423,2,0.9,10,9
1,777,21,0,2,0,0,0,108,4,-1.1,5,2
2,777,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,11,9
3,777,50,1,9,0,1.1999999999999995,17.999999999999996,441,0,1.8,11,10
0,778,50,1,8,2,0.6000000000000001,12.000000000000002,387,0,1.8,11,9
1,778,50,0,8,2,0.5999999999999993,5.999999999999993,447,1,1.8,9,8
2,778,50,0,8,4,0.5999999999999999,5.999999999999998,519,0,1,10,8
3,778,27,0,3,0,0,0,147,3,-1.1,8,3
0,779,50,0,8,3,0.5999999999999999,5.999999999999998,471,0,1,8,8
1,779,50,0,8,1,0.6000000000000006,6.000000000000006,387,0,1,7,8
2,779,50,0,10,1,1.7999999999999967,17.999999999999964,789,0,1,10,10
3,779,50,0,10,0,1.799999999999998,17.99999999999998,681,0,1,9,10
0,780,50,0,9,2,1.1999999999999984,11.999999999999984,627,1,1.8,9,9
1,780,50,1,9,5,1.199999999999998,17.99999999999998,621,0,1.8,8,10
2,780,50,1,8,0,0.6000000000000001,12.000000000000002,351,0,1.8,10,9
3,780,50,1,11,3,2.399999999999997,29.999999999999968,1047,0,1.8,10,12
0,781,50,0,9,4,1.199999999999997,11.99999999999997,741,0,1,9,9
1,781,50,1,8,0,0.6000000000000008,12.000000000000004,297,0,1.8,11,9
2,781,50,1,9,4,1.1999999999999986,17.999999999999982,603,4,0.9,8,10
3,781,45,0,7,0,0.6,5.999999999999999,252,3,-1.1,6,7
0,782,50,0,8,4,0.5999999999999975,5.999999999999975,891,1,0.9,9,8
1,782,27,0,3,3,0,0,183,4,-1.1,9,3
2,782,50,1,7,5,0,5.999999999999975,597,0,0.8,9,8
3,782,39,0,5,1,0,0,291,1,-1.1,7,5
0,783,15,2,1,0,0,11,98,0,-0.2,8,3
1,783,26,0,3,1,0,0,213,1,-1.1,8,3
2,783,50,0,8,0,0.6000000000000005,6.000000000000005,333,0,1,8,8
3,783,21,1,2,1,0,5.000000000000001,173,2,-1.1,5,3
0,784,21,2,2,1,0,11.000000000000002,155,0,-0.2,5,4
1,784,38,0,5,1,0,0,345,0,-1,8,5
2,784,50,0,8,0,0.6000000000000005,6.000000000000005,345,3,0.9,10,8
3,784,27,1,3,0,0,5.000000000000001,182,2,-1.1,8,4
0,785,50,0,10,1,1.799999999999999,17.99999999999999,609,0,1,7,10
1,785,50,0,8,2,0.6000000000000009,6.000000000000008,315,0,1,7,8
2,785,50,0,8,0,0.6000000000000011,6.000000000000011,339,0,1,8,8
3,785,50,1,9,1,1.1999999999999975,17.999999999999975,651,0,1.8,6,10
0,786,38,0,5,2,0,0,513,0,-1,10,5
1,786,21,0,2,0,0,0,84,3,-1.1,5,2
2,786,50,0,8,0,0.6,6,621,3,0.9,9,8
3,786,50,0,8,0,0.5999999999999984,5.999999999999984,579,0,1,11,8
0,787,50,0,11,4,2.4,24,435,3,0.9,11,11
1,787,50,0,10,3,1.799999999999998,17.99999999999998,627,2,1.5,12,10
2,787,50,0,9,5,1.1999999999999975,11.999999999999975,645,2,1.5,10,9
3,787,50,0,8,0,0.5999999999999999,5.999999999999998,435,0,1,11,8
0,788,50,0,8,1,0.6000000000000006,6.000000000000006,345,1,1.8,11,8
1,788,45,0,6,1,0,0,342,4,-1.1,7,6
2,788,50,1,7,2,2.775557561562892e-17,5.999999999999999,459,0,1.8,8,8
3,788,21,1,2,0,0,5.000000000000003,125,3,-1.1,5,3
0,789,39,0,5,1,0,0,297,3,-1.1,9,5
1,789,27,1,3,1,0,5.000000000000005,152,0,-0.2,7,4
2,789,21,0,2,1,0,0,102,3,-1.1,5,2
3,789,33,0,4,0,0,0,222,3,-1.1,7,4
0,790,50,0,10,1,1.7999999999999985,17.999999999999982,627,0,1,11,10
1,790,39,0,5,1,0,0,207,3,-1.1,9,5
2,790,50,1,9,1,1.1999999999999975,17.999999999999975,693,0,1.8,10,10
3,790,50,0,9,0,1.1999999999999975,11.999999999999975,675,0,1,9,9
0,791,45,0,6,0,0,0,354,3,-1.1,8,6
1,791,21,0,2,0,0,0,78,4,-1.1,5,2
2,791,50,0,9,0,1.2000000000000002,12.000000000000002,381,1,0.9,11,9
3,791,33,0,4,0,0,0,192,1,-1.1,6,4
0,792,50,0,8,0,0.5999999999999993,5.999999999999993,507,2,0.9,11,8
1,792,15,0,1,0,0,0,57,4,-1.1,7,1
2,792,50,0,8,1,0.5999999999999993,5.999999999999993,519,1,0.9,8,8
3,792,50,0,9,0,1.1999999999999988,11.999999999999988,549,0,1,10,9
0,793,50,0,8,5,0.5999999999999985,5.999999999999985,603,0,1,10,8
1,793,50,0,8,4,0.5999999999999992,5.999999999999992,561,4,0.9,11,8
2,793,50,1,8,2,0.6000000000000001,12.000000000000002,471,4,0.9,10,9
3,793,27,0,3,0,0,0,129,3,-1.1,10,3
0,794,39,1,5,1,0,5,308,0,-0.2,8,6
1,794,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,429,0,1,8,7
2,794,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,375,0,1,8,7
3,794,9,0,0,0,0,0,36,3,-1.1,6,0
0,795,50,0,8,1,0.6000000000000003,6.000000000000003,387,1,0.9,11,8
1,795,50,0,8,1,0.6000000000000006,6.000000000000006,315,1,1.8,10,8
2,795,15,0,1,1,0,0,87,3,-1.1,9,1
3,795,45,0,6,0,0,0,354,3,-1.1,7,6
0,796,50,0,12,4,2.9999999999999982,29.999999999999982,855,1,1.8,11,12
1,796,50,0,8,3,0.6000000000000001,6.000000000000001,423,4,0.9,12,8
2,796,50,0,10,3,1.7999999999999994,17.999999999999993,507,0,1,10,10
3,796,50,0,10,1,1.799999999999998,17.99999999999998,609,1,1.8,10,10
0,797,50,0,11,5,2.399999999999997,23.999999999999968,1047,0,1,11,11
1,797,50,0,8,1,0.6,5.999999999999999,351,1,1.8,9,8
2,797,50,0,12,4,2.9999999999999987,29.999999999999982,651,1,1.8,12,12
3,797,50,0,8,0,0.5999999999999998,5.999999999999997,453,0,1,11,8
0,798,50,0,10,4,1.799999999999998,17.99999999999998,645,0,1,10,10
1,798,50,0,8,1,0.6000000000000006,6.000000000000006,345,0,1,10,8
2,798,50,0,10,4,1.799999999999998,17.99999999999998,729,1,1.8,9,10
3,798,50,0,9,0,1.2,11.999999999999998,363,1,1.8,8,9
0,799,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,333,1,0.9,11,7
1,799,27,0,4,0,0.6,5.999999999999999,153,4,-1.1,10,4
2,799,50,0,10,0,1.799999999999998,17.99999999999998,639,0,1,7,10
3,799,50,0,8,0,0.5999999999999991,6,525,0,1,9,8
0,800,21,0,2,0,0,0,102,2,-1.1,5,2
1,800,39,0,5,0,0,0,219,1,-1.1,9,5
2,800,45,0,6,0,0,0,282,4,-1.1,7,6
3,800,33,1,4,0,0,5.000000000000001,233,2,-1.1,6,5
0,801,50,0,10,1,1.799999999999999,17.99999999999999,525,1,1.8,10,10
1,801,33,1,4,0,0,5.000000000000003,185,0,-0.2,5,5
2,801,50,0,9,1,1.199999999999998,11.99999999999998,585,0,1,9,9
3,801,50,0,9,0,1.2000000000000004,12.000000000000004,399,1,1.8,9,9
0,802,50,0,10,2,1.799999999999998,17.99999999999998,627,1,1.4,7,10
1,802,27,0,3,1,0,0,141,0,-1,6,3
2,802,44,0,6,2,0,0,330,0,-1,7,6
3,802,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,5,1
0,803,50,0,10,5,1.7999999999999976,17.999999999999975,693,0,1,10,10
1,803,50,0,10,3,1.7999999999999998,17.999999999999996,525,4,0.9,11,10
2,803,50,0,9,2,1.1999999999999975,11.999999999999975,687,0,1,10,9
3,803,50,0,7,0,0,0,423,4,-0.1,11,7
0,804,33,0,4,0,0,0,162,3,-1.1,7,4
1,804,21,0,2,0,0,0,102,3,-1.1,5,2
2,804,50,0,8,0,0.6000000000000004,6.000000000000004,303,1,1.8,9,8
3,804,15,0,1,0,0,0,81,3,-1.1,5,1
0,805,39,0,5,1,0,0,255,3,-1.1,9,5
1,805,33,0,4,1,0,0,204,4,-1.1,6,4
2,805,50,0,8,1,0.6000000000000006,6.000000000000006,381,1,1.8,9,8
3,805,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,806,45,0,6,0,0,0,300,3,-1.1,7,6
1,806,21,0,2,0,0,0,78,4,-1.1,5,2
2,806,27,0,3,0,0,0,159,4,-1.1,7,3
3,806,39,0,5,0,0,0,243,4,-1.1,10,5
0,807,50,1,8,0,0.6000000000000001,12.000000000000002,459,0,1.8,9,9
1,807,21,0,2,0,0,0,120,4,-1.1,5,2
2,807,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,9,8
3,807,50,1,8,0,0.6000000000000002,12.000000000000002,417,0,1.8,9,9
0,808,50,0,9,2,1.199999999999997,11.99999999999997,741,1,0.9,10,9
1,808,33,0,4,2,0,0,216,4,-1.1,7,4
2,808,50,0,9,0,1.2000000000000002,12.000000000000002,459,1,1.8,10,9
3,808,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,387,1,0.9,10,7
0,809,50,0,9,1,1.1999999999999993,11.999999999999991,441,0,1,10,9
1,809,45,0,6,1,0,0,288,1,-1.1,7,6
2,809,50,0,7,2,0,0,585,3,-0.1,8,7
3,809,33,0,5,0,0.6,5.999999999999999,240,1,-1.1,7,5
0,810,50,1,10,1,1.799999999999999,23.99999999999999,573,0,1,11,11
1,810,50,0,8,2,0.6000000000000002,6.000000000000002,363,0,1,9,8
2,810,50,0,9,1,1.199999999999998,11.99999999999998,573,0,1,7,9
3,810,50,0,10,2,1.7999999999999972,17.99999999999997,849,0,1,9,10
0,811,50,0,11,6,2.399999999999997,23.99999999999997,855,1,1.8,12,11
1,811,50,0,8,3,0.6000000000000005,6.000000000000005,387,0,1,10,8
2,811,50,0,11,6,2.3999999999999977,23.99999999999997,861,0,1,12,11
3,811,50,0,9,0,1.2000000000000006,12.000000000000004,327,0,1,11,9
0,812,50,1,8,0,0.5999999999999989,11.999999999999988,591,2,0.5,11,9
1,812,39,0,5,0,0,0,207,4,-1.1,7,5
2,812,50,0,9,0,1.1999999999999982,11.99999999999998,585,0,1,9,9
3,812,50,0,9,0,1.1999999999999988,11.999999999999988,549,0,1,10,9
0,813,15,1,1,0,0,5.000000000000002,92,0,-1,7,2
1,813,45,0,6,1,0,0,294,1,-1.1,7,6
2,813,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,327,0,1,8,7
3,813,26,1,3,1,0,5.999999999999997,297,2,-1.1,9,4
0,814,21,0,2,0,0,0,108,2,-1.1,5,2
1,814,39,0,5,0,0,0,201,2,-1.1,10,5
2,814,50,0,8,0,0.6000000000000005,6.000000000000005,381,3,0.9,12,8
3,814,32,1,4,0,0,5.999999999999993,306,2,-1.1,6,5
0,815,50,0,8,4,0.5999999999999999,5.999999999999998,447,1,0.9,11,8
1,815,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,10,8
2,815,50,1,8,3,0.6000000000000001,12.000000000000002,477,0,1.8,9,9
3,815,33,1,4,0,0,5.000000000000002,155,0,-1,6,5
0,816,50,0,11,3,2.399999999999997,23.999999999999968,807,0,1,12,11
1,816,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,315,0,1,12,7
2,816,50,1,8,2,0.5999999999999998,11.999999999999996,459,4,0.9,11,9
3,816,45,0,6,0,0,0,300,3,-1.1,8,6
0,817,50,0,8,3,0.5999999999999994,5.999999999999994,507,0,1,10,8
1,817,50,0,11,3,2.3999999999999977,23.99999999999997,729,0,1,8,11
2,817,50,0,8,2,0.6000000000000004,6.000000000000004,309,1,1.8,9,8
3,817,50,0,8,3,0.6,6,663,0,1,8,8
0,818,50,0,8,5,0.5999999999999975,5.999999999999975,741,1,0.9,10,8
1,818,50,0,10,2,1.799999999999999,17.99999999999999,495,2,0.9,10,10
2,818,50,0,8,3,0.6000000000000001,6.000000000000001,405,3,1.1,13,8
3,818,44,0,6,0,0,0,372,3,-1.1,6,6
0,819,50,0,10,1,1.7999999999999976,17.999999999999975,699,0,1,7,10
1,819,50,0,8,0,0.6,6,309,0,1,9,8
2,819,50,0,10,1,1.7999999999999972,17.99999999999997,855,1,1.8,8,10
3,819,50,0,9,0,1.1999999999999993,11.999999999999991,537,1,1.8,8,9
0,820,50,0,8,1,0.6000000000000004,6.000000000000004,309,1,1.8,9,8
1,820,50,0,8,0,0.6000000000000003,6.000000000000003,459,1,0.9,11,8
2,820,33,1,4,0,0,5.000000000000003,269,0,-1,7,5
3,820,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,821,50,0,8,4,0.5999999999999971,5.999999999999971,771,0,1,10,8
1,821,50,1,9,2,1.2,17.999999999999996,477,4,0.9,9,10
2,821,50,1,8,1,0.6000000000000005,12.000000000000004,387,0,1,10,9
3,821,44,2,6,0,0,11.999999999999996,384,0,-0.2,7,8
0,822,50,0,10,1,1.799999999999998,17.99999999999998,645,0,1,6,10
1,822,27,0,3,0,0,0,153,0,-1,6,3
2,822,33,0,4,1,0,0,168,0,-1,6,4
3,822,15,0,2,0,0.6,5.999999999999999,75,1,-1.1,7,2
0,823,50,1,9,0,1.199999999999998,17.99999999999998,567,0,1.8,5,10
1,823,50,1,7,1,0,5.999999999999995,435,0,0.8,6,8
2,823,50,1,7,0,8.049116928532385e-16,6.000000000000007,327,0,1.8,6,8
3,823,50,0,10,0,1.7999999999999976,17.999999999999975,657,0,1,6,10
0,824,33,0,4,0,0,0,222,3,-1.1,6,4
1,824,9,0,0,0,0,0,36,3,-1.1,6,0
2,824,21,0,2,0,0,0,96,4,-1.1,5,2
3,824,33,0,4,0,0,0,258,4,-1.1,6,4
0,825,9,1,0,1,0,5.000000000000001,47,0,-0.2,5,1
1,825,44,0,6,1,0,0,384,0,-1,5,6
2,825,26,1,3,3,0,5.999999999999997,261,3,-1.1,7,4
3,825,15,1,1,0,0,5.000000000000001,104,2,-1.1,8,2
0,826,33,1,4,0,0,5.000000000000003,191,0,-0.2,6,5
1,826,15,1,1,0,0,5.000000000000002,80,0,-0.2,7,2
2,826,15,1,1,0,0,5.000000000000002,80,0,-0.2,6,2
3,826,26,0,3,0,0,0,213,4,-1.1,7,3
0,827,50,1,11,3,2.3999999999999977,29.99999999999997,939,0,1.8,7,12
1,827,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,327,4,0.9,8,7
2,827,50,0,9,3,1.199999999999998,11.99999999999998,597,0,1,9,9
3,827,50,0,10,0,1.799999999999998,17.99999999999998,633,0,1,7,10
0,828,50,0,8,4,0.5999999999999988,5.999999999999988,591,0,1,9,8
1,828,39,0,5,2,0,0,219,4,-1.1,8,5
2,828,50,0,8,2,0.6000000000000006,6.000000000000006,339,0,1,10,8
3,828,50,0,8,0,0.6000000000000009,6.000000000000008,333,0,1,9,8
0,829,50,0,9,1,1.1999999999999966,11.999999999999966,933,0,1,7,9
1,829,21,1,2,0,0,5,155,4,-1.1,5,3
2,829,27,0,3,1,0,0,165,0,-1,7,3
3,829,15,0,1,1,0,0,99,4,-1.1,7,1
0,830,50,0,10,2,1.7999999999999985,17.999999999999982,681,0,1,10,10
1,830,50,0,8,3,0.6000000000000002,6.000000000000002,417,0,1,8,8
2,830,50,0,8,1,0.5999999999999998,5.999999999999997,357,3,0.9,9,8
3,830,50,0,10,0,1.7999999999999972,17.99999999999997,825,0,1,8,10
0,831,50,0,10,7,1.7999999999999965,17.99999999999996,933,0,1,8,10
1,831,50,0,8,3,0.6000000000000005,6.000000000000005,339,2,1.1,11,8
2,831,50,1,11,5,2.3999999999999977,29.99999999999997,933,0,1.8,8,12
3,831,50,0,8,0,0.5999999999999995,5.999999999999995,447,0,1,9,8
0,832,50,0,9,0,1.1999999999999993,11.999999999999991,513,1,1.8,11,9
1,832,15,0,1,0,0,0,63,4,-1.1,6,1
2,832,50,1,8,0,0.5999999999999998,11.999999999999996,441,0,1.8,10,9
3,832,50,0,8,0,0.6,6,327,0,1,10,8
0,833,50,0,8,3,0.5999999999999982,5.999999999999981,609,4,0.9,11,8
1,833,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,417,0,1,10,7
2,833,50,0,8,1,0.6000000000000004,6.000000000000004,381,0,1,8,8
3,833,27,0,3,0,0,0,117,3,-1.1,8,3
0,834,44,0,6,3,0,0,474,1,-1.1,7,6
1,834,39,0,5,0,0,0,267,0,-1,10,5
2,834,50,0,8,3,0.6000000000000008,6.000000000000007,393,0,1,11,8
3,834,21,0,2,0,0,0,114,3,-1.1,5,2
0,835,44,0,6,0,0,0,456,3,-1.1,8,6
1,835,21,0,2,0,0,0,78,4,-1.1,5,2
2,835,50,0,8,0,0.5999999999999993,5.999999999999993,531,0,1,10,8
3,835,33,0,4,0,0,0,198,1,-1.1,6,4
0,836,50,0,9,1,1.1999999999999995,11.999999999999996,471,2,0.9,12,9
1,836,33,0,4,0,0,0,192,3,-1.1,6,4
2,836,50,0,9,0,1.2000000000000006,12.000000000000004,333,0,1,11,9
3,836,50,0,9,0,1.2,11.999999999999998,339,1,1.8,12,9
0,837,50,0,8,2,0.6,5.999999999999989,543,1,0.9,10,8
1,837,50,1,9,1,1.2,17.999999999999996,339,4,0.9,13,10
2,837,50,0,8,2,0.6000000000000001,6.000000000000001,393,0,1,12,8
3,837,44,1,6,0,0,5.999999999999998,378,0,-1,8,7
0,838,50,0,7,1,0,0,501,0,0,11,7
1,838,15,0,1,1,0,0,93,4,-1.1,8,1
2,838,50,1,9,1,1.1999999999999993,17.999999999999993,525,3,0.9,10,10
3,838,50,0,8,0,0.5999999999999993,5.999999999999993,525,1,0.9,13,8
0,839,45,0,6,0,0,0,300,3,-1.1,7,6
1,839,39,0,5,1,0,0,219,4,-1.1,8,5
2,839,50,0,8,1,0.6000000000000003,6.000000000000003,417,0,1,12,8
3,839,15,0,1,0,0,0,75,3,-1.1,8,1
0,840,50,0,10,0,1.7999999999999967,17.999999999999964,1041,2,0.9,10,10
1,840,15,1,1,0,0,5.000000000000002,86,4,-1.1,7,2
2,840,27,0,3,1,0,0,147,0,-1,6,3
3,840,15,0,1,0,0,0,75,3,-1.1,7,1
0,841,38,0,5,3,0,0,525,1,-1.1,9,5
1,841,38,1,5,2,0,5.999999999999997,345,0,-1,9,6
2,841,15,0,2,2,0.6,5.999999999999999,99,1,-1.1,7,2
3,841,27,0,3,0,0,0,141,3,-1.1,7,3
0,842,33,0,4,0,0,0,204,0,-1,6,4
1,842,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,267,0,1,7,7
2,842,9,0,0,0,0,0,36,1,-1.1,5,0
3,842,15,0,1,0,0,0,63,1,-1.1,7,1
0,843,27,0,3,0,0,0,123,3,-1.1,8,3
1,843,21,0,2,0,0,0,150,4,-1.1,5,2
2,843,50,0,8,0,0.6000000000000004,6.000000000000004,393,3,0.9,9,8
3,843,9,2,0,0,0,11,59,0,-0.2,4,2
0,844,39,0,5,3,0,0,291,3,-1.1,10,5
1,844,27,0,3,0,0,0,111,4,-1.1,8,3
2,844,50,0,8,2,0.6000000000000002,6.000000000000002,405,1,1.8,9,8
3,844,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,845,50,0,8,1,0.6,6,579,1,1.8,9,8
1,845,27,0,3,0,0,0,123,4,-1.1,7,3
2,845,50,0,8,0,0.6,5.999999999999999,387,1,1.8,9,8
3,845,39,0,5,0,0,0,291,4,-1.1,9,5
0,846,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,9,8
1,846,50,0,8,2,0.5999999999999986,5.999999999999986,627,0,1,12,8
2,846,50,1,8,3,0.6000000000000001,12.000000000000002,459,0,1.8,9,9
3,846,21,0,2,0,0,0,108,2,-1.1,5,2
0,847,50,1,8,5,0.5999999999999981,11.99999999999998,741,0,1.8,8,9
1,847,50,0,9,1,1.1999999999999984,11.999999999999984,597,2,0.9,10,9
2,847,50,0,9,4,1.1999999999999993,11.999999999999991,519,0,1,9,9
3,847,26,0,3,0,0,0,219,0,-1,7,3
0,848,50,0,8,1,0.5999999999999989,5.9999999999999885,579,0,1,9,8
1,848,21,0,2,2,0,0,138,3,-1.1,5,2
2,848,50,0,10,1,1.7999999999999994,17.999999999999993,489,1,1.8,8,10
3,848,50,0,10,0,1.7999999999999972,17.99999999999997,675,1,1.8,8,10
0,849,50,0,11,3,2.3999999999999986,23.999999999999982,639,0,1,10,11
1,849,50,0,10,5,1.7999999999999972,17.99999999999997,903,2,1.5,9,10
2,849,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,8,8
3,849,50,0,8,1,0.5999999999999989,5.9999999999999885,513,0,1,10,8
0,850,50,0,9,0,1.1999999999999995,11.999999999999996,525,0,1,12,9
1,850,9,0,0,0,0,0,36,4,-1.1,6,0
2,850,50,0,9,0,1.1999999999999995,11.999999999999996,501,0,1,10,9
3,850,50,1,8,0,0.5999999999999993,11.999999999999991,453,0,1.8,10,9
0,851,39,0,5,0,0,0,201,3,-1.1,10,5
1,851,33,1,4,0,0,5.000000000000002,275,4,-1.1,6,5
2,851,21,0,2,0,0,0,114,4,-1.1,5,2
3,851,21,0,2,0,0,0,84,4,-1.1,5,2
0,852,50,1,9,0,1.1999999999999988,17.99999999999999,525,0,1.8,7,10
1,852,50,0,8,0,0.6000000000000009,6.000000000000008,303,1,1.8,9,8
2,852,50,0,8,0,0.6000000000000008,6.000000000000007,363,0,1,6,8
3,852,50,1,8,0,0.6,11.999999999999998,411,0,1.8,7,9
0,853,50,0,11,3,2.3999999999999977,23.99999999999997,801,2,0.9,10,11
1,853,33,0,4,1,0,0,198,4,-1.1,7,4
2,853,50,0,8,3,0.6000000000000001,6.000000000000001,435,1,0.9,10,8
3,853,27,0,3,0,0,0,135,3,-1.1,6,3
0,854,21,0,2,2,0,0,162,1,-1.1,5,2
1,854,15,0,1,1,0,0,87,0,-1,8,1
2,854,9,0,1,1,0.6,5.999999999999999,42,1,-1.1,7,1
3,854,33,0,4,0,0,0,186,4,-1.1,6,4
0,855,50,0,7,1,0,0,513,0,0,8,7
1,855,21,0,2,1,0,0,120,4,-1.1,5,2
2,855,50,1,9,0,1.1999999999999975,17.999999999999975,693,3,0.9,7,10
3,855,50,0,9,0,1.199999999999998,11.99999999999998,591,0,1,8,9
0,856,27,0,3,1,0,0,201,0,-1,7,3
1,856,45,0,6,0,0,0,276,4,-1.1,6,6
2,856,27,1,3,0,0,5.000000000000002,218,3,-1.1,10,4
3,856,15,0,1,0,0,0,57,3,-1.1,7,1
0,857,50,0,9,0,1.1999999999999993,11.999999999999991,519,1,1.8,7,9
1,857,50,0,8,2,0.6000000000000009,6.000000000000008,333,1,1.8,9,8
2,857,50,1,10,0,1.7999999999999976,23.99999999999997,765,0,1.8,7,11
3,857,50,0,10,0,1.7999999999999976,17.999999999999975,663,0,1,7,10
0,858,50,1,9,0,1.1999999999999995,17.999999999999993,495,0,1.8,10,10
1,858,50,0,10,2,1.799999999999999,17.99999999999999,621,2,0.9,13,10
2,858,50,0,9,3,1.199999999999999,11.99999999999999,543,0,1,13,9
3,858,50,0,8,0,0.6000000000000002,6.000000000000002,435,0,1,13,8
0,859,50,0,8,2,0.5999999999999995,5.999999999999995,507,0,1,9,8
1,859,21,0,2,2,0,0,144,4,-1.1,5,2
2,859,50,0,11,0,2.399999999999998,23.99999999999998,675,0,1,10,11
3,859,50,0,10,0,1.799999999999998,17.99999999999998,597,0,1,7,10
0,860,27,0,3,0,0,0,183,3,-1.1,7,3
1,860,21,0,2,0,0,0,102,3,-1.1,5,2
2,860,50,1,8,0,0.6000000000000006,12.000000000000004,321,0,1.8,7,9
3,860,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,861,50,1,8,4,0.6000000000000006,12.000000000000004,351,0,1.8,8,9
1,861,50,0,10,4,1.799999999999998,17.99999999999998,645,0,1,9,10
2,861,50,1,8,3,0.6000000000000001,12.000000000000002,423,0,1.8,9,9
3,861,50,0,8,0,0.6000000000000006,6.000000000000006,345,1,1.8,10,8
0,862,50,0,12,7,2.999999999999997,29.999999999999968,1209,2,1.9,8,12
1,862,50,0,8,0,0.6000000000000006,6.000000000000006,267,4,0.9,8,8
2,862,50,1,9,4,1.199999999999997,17.99999999999997,735,0,1.8,8,10
3,862,50,0,9,2,1.199999999999997,11.99999999999997,675,1,0.9,9,9
0,863,50,0,11,2,2.399999999999997,23.99999999999997,897,0,1,10,11
1,863,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,9,8
2,863,50,0,9,1,1.2000000000000004,12.000000000000004,399,1,1.8,10,9
3,863,50,0,10,1,1.7999999999999972,17.99999999999997,693,0,1,9,10
0,864,50,0,8,5,0.5999999999999982,5.999999999999981,591,3,1.5,12,8
1,864,50,0,8,1,0.6,6,531,0,1,10,8
2,864,50,1,9,3,1.1999999999999995,17.999999999999996,519,4,0.9,11,10
3,864,27,0,3,0,0,0,141,3,-1.1,9,3
0,865,50,0,13,4,3.599999999999997,35.999999999999964,1191,1,1.8,8,13
1,865,27,1,3,2,0,5.000000000000002,182,4,-1.1,10,4
2,865,50,1,8,4,0.6000000000000003,12.000000000000002,387,0,1.8,10,9
3,865,21,0,2,0,0,0,90,3,-1.1,5,2
0,866,50,0,8,0,0.6000000000000001,6.000000000000001,465,0,1,9,8
1,866,50,1,7,0,6.938893903907228e-16,6.000000000000006,333,4,0.9,11,8
2,866,15,0,1,0,0,0,63,2,-1.1,7,1
3,866,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,381,3,0.9,10,7
0,867,50,0,9,1,1.199999999999997,11.99999999999997,741,0,1,11,9
1,867,45,0,7,0,0.6,5.999999999999999,258,4,-1.1,6,7
2,867,50,0,9,0,1.2000000000000002,12.000000000000002,381,0,1,10,9
3,867,50,1,9,1,1.1999999999999982,17.99999999999998,555,0,1.8,11,10
0,868,50,1,11,7,2.399999999999998,29.999999999999982,621,0,1.8,9,12
1,868,50,0,9,3,1.2000000000000002,12.000000000000002,339,2,1.5,9,9
2,868,50,0,8,5,0.6000000000000005,6.000000000000005,369,0,1,10,8
3,868,50,0,8,0,0.6000000000000008,6.000000000000007,279,0,1,9,8
0,869,50,0,10,7,1.7999999999999965,17.99999999999996,915,0,1,9,10
1,869,50,0,10,4,1.799999999999999,17.99999999999999,537,2,1.5,8,10
2,869,50,0,8,3,0.6000000000000001,6.000000000000001,429,0,1,7,8
3,869,50,0,8,0,0.6000000000000003,6.000000000000003,399,0,1,8,8
0,870,20,1,2,1,0,5.999999999999997,168,0,-1,9,3
1,870,33,0,4,0,0,0,186,1,-1.1,6,4
2,870,39,0,5,0,0,0,273,2,-1.1,10,5
3,870,38,0,5,0,0,0,267,4,-1.1,8,5
0,871,39,0,5,0,0,0,219,3,-1.1,9,5
1,871,27,0,3,0,0,0,165,4,-1.1,7,3
2,871,50,0,8,0,0.6000000000000001,6.000000000000001,345,3,0.9,11,8
3,871,9,0,0,0,0,0,36,1,-1.1,4,0
0,872,21,0,2,0,0,0,138,3,-1.1,5,2
1,872,9,0,0,0,0,0,36,1,-1.1,5,0
2,872,50,0,8,0,0.6000000000000001,6.000000000000001,411,0,1,9,8
3,872,9,0,0,0,0,0,36,1,-1.1,6,0
0,873,45,0,6,0,0,0,252,0,-1,5,6
1,873,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,315,1,0.9,8,7
2,873,50,1,7,0,6.938893903907228e-16,6.000000000000006,351,2,0.9,10,8
3,873,21,1,3,0,0.6,11.999999999999998,95,0,-0.2,5,4
0,874,33,0,4,0,0,0,204,3,-1.1,7,4
1,874,15,1,1,0,0,5.000000000000002,74,0,-0.2,6,2
2,874,9,0,0,0,0,0,36,1,-1.1,4,0
3,874,27,0,3,0,0,0,183,1,-1.1,8,3
0,875,50,0,10,4,1.7999999999999976,17.999999999999975,699,1,1.8,11,10
1,875,50,0,8,2,0.6,5.999999999999999,423,1,0.9,10,8
2,875,44,1,6,3,0,5.999999999999993,450,0,-0.2,7,7
3,875,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,279,1,0.9,10,7
0,876,50,0,11,2,2.3999999999999986,23.999999999999982,723,1,1.4,9,11
1,876,27,0,3,0,0,0,141,0,-1,7,3
2,876,38,0,5,1,0,0,255,0,-1,9,5
3,876,27,0,3,0,0,0,141,3,-1.1,8,3
0,877,50,0,8,4,0.5999999999999971,5.999999999999971,783,0,1,11,8
1,877,21,0,4,1,1.2,11.999999999999998,108,3,-1.1,5,4
2,877,50,0,8,3,0.6,6,561,0,1,11,8
3,877,50,1,8,1,0.5999999999999984,11.999999999999984,579,3,0.9,9,9
0,878,50,0,8,0,0.5999999999999989,5.9999999999999885,579,1,0.9,10,8
1,878,21,0,2,0,0,0,78,3,-1.1,5,2
2,878,50,0,10,0,1.7999999999999976,17.999999999999975,639,0,1,9,10
3,878,50,0,9,0,1.199999999999997,11.99999999999997,741,0,1,9,9
0,879,50,1,7,1,2.498001805406602e-16,6.000000000000002,435,0,1.8,11,8
1,879,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,297,0,1,9,7
2,879,15,0,1,1,0,0,81,2,-1.1,9,1
3,879,38,1,5,0,0,5.999999999999998,303,0,-0.2,8,6
0,880,50,0,10,3,1.7999999999999985,17.999999999999982,681,0,1,12,10
1,880,50,1,9,0,1.2000000000000002,18,399,0,1.8,9,10
2,880,50,1,8,5,0.5999999999999984,11.999999999999984,543,0,1.8,9,9
3,880,50,0,8,0,0.6000000000000001,6.000000000000001,411,1,0.9,13,8
0,881,50,0,11,3,2.399999999999998,23.99999999999998,651,0,1,11,11
1,881,50,0,9,0,1.2000000000000004,12.000000000000004,333,0,1,9,9
2,881,50,0,8,3,0.6,6,687,0,1,9,8
3,881,50,1,8,0,0.5999999999999989,11.999999999999988,513,0,1.8,9,9
0,882,50,0,12,4,2.999999999999998,29.99999999999997,879,1,1.8,10,12
1,882,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,327,0,1,10,7
2,882,39,0,5,5,0,0,339,1,-1.1,11,5
3,882,39,0,5,0,0,0,189,3,-1.1,9,5
0,883,50,0,9,5,1.1999999999999962,11.99999999999996,999,2,0.9,9,9
1,883,39,0,5,1,0,0,207,4,-1.1,7,5
2,883,50,0,8,5,0.6,6,645,0,1,10,8
3,883,50,1,8,0,0.5999999999999984,11.999999999999984,573,0,1.8,9,9
0,884,50,0,7,2,9.15933995315754e-16,9.15933995315754e-15,327,1,0.9,11,7
1,884,44,0,6,0,0,0,480,4,-1.1,7,6
2,884,50,0,8,0,0.6000000000000003,6.000000000000003,405,0,1,10,8
3,884,27,1,3,1,0,5.000000000000001,194,0,-1,8,4
0,885,39,0,5,0,0,0,273,3,-1.1,10,5
1,885,33,0,4,0,0,0,228,0,-1,6,4
2,885,50,0,8,0,0.6000000000000002,6.000000000000002,351,1,1.8,7,8
3,885,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,886,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,321,1,0.9,11,7
1,886,45,0,6,0,0,0,300,3,-1.1,7,6
2,886,50,1,8,0,0.6,12.00000000000001,405,0,1.8,9,9
3,886,33,1,4,0,0,5.000000000000004,167,0,-0.2,6,5
0,887,50,0,10,1,1.7999999999999976,17.999999999999975,699,1,1.8,7,10
1,887,9,0,0,1,0,0,42,4,-1.1,7,0
2,887,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,10,9
3,887,50,0,9,0,1.1999999999999993,11.999999999999991,525,1,1.8,8,9
0,888,50,0,7,2,0,0,543,0,0,11,7
1,888,45,2,6,2,0,11.000000000000004,299,0,-1,7,8
2,888,33,0,4,1,0,0,180,3,-1.1,6,4
3,888,45,0,6,0,0,0,300,4,-1.1,8,6
0,889,26,1,3,2,0,5.999999999999993,273,0,-1,10,4
1,889,50,1,8,1,0.6000000000000001,12.000000000000002,471,0,0.6,10,9
2,889,38,1,5,2,0,5.9999999999999885,417,3,-1.1,9,6
3,889,33,1,5,0,0.6,11.999999999999998,275,2,-1.1,6,6
0,890,50,0,10,2,1.799999999999999,17.99999999999999,537,1,1.8,9,10
1,890,50,0,8,2,0.6000000000000001,6.000000000000001,387,0,1,8,8
2,890,50,1,8,0,0.6000000000000008,12.000000000000004,279,0,1.8,8,9
3,890,50,0,10,1,1.7999999999999972,17.99999999999997,813,0,1,9,10
0,891,50,0,11,1,2.399999999999998,23.99999999999998,699,1,0.9,9,11
1,891,33,0,4,1,0,0,204,0,-1,6,4
2,891,50,0,7,0,0,0,531,3,-0.1,9,7
3,891,27,0,4,0,0.6,5.999999999999999,153,3,-1.1,9,4
0,892,50,1,11,4,2.399999999999997,29.99999999999997,837,0,1.8,10,12
1,892,50,1,7,3,2.498001805406602e-16,6.000000000000002,387,4,0.9,11,8
2,892,50,0,9,1,1.1999999999999995,11.999999999999996,447,1,0.9,11,9
3,892,45,0,6,0,0,0,252,3,-1.1,7,6
0,893,50,1,8,1,0.6,11.99999999999998,681,0,1.8,9,9
1,893,21,0,2,0,0,0,96,4,-1.1,5,2
2,893,50,0,9,0,1.1999999999999984,11.999999999999984,525,1,1.8,8,9
3,893,50,0,9,0,1.1999999999999986,11.999999999999986,561,0,1,9,9
0,894,50,0,9,1,1.1999999999999966,11.999999999999966,921,2,0.9,9,9
1,894,21,0,2,2,0,0,126,4,-1.1,5,2
2,894,50,0,9,0,1.199999999999998,11.99999999999998,591,0,1,7,9
3,894,50,0,9,0,1.199999999999997,11.99999999999997,657,0,1,8,9
0,895,50,0,11,5,2.399999999999998,23.99999999999998,807,0,1,9,11
1,895,50,0,9,4,1.1999999999999984,11.999999999999984,561,0,1,10,9
2,895,50,0,9,4,1.1999999999999984,11.999999999999984,585,0,1,9,9
3,895,50,0,8,0,0.6000000000000001,6.000000000000001,417,0,1,8,8
0,896,50,0,10,1,1.7999999999999994,17.999999999999993,525,1,1.8,10,10
1,896,50,0,8,1,0.6000000000000009,6.000000000000008,315,1,1.8,11,8
2,896,50,0,8,2,0.6000000000000002,6.000000000000002,369,0,1,10,8
3,896,50,0,10,0,1.7999999999999994,17.999999999999993,513,0,1,11,10
0,897,50,0,10,7,1.7999999999999976,17.999999999999975,651,1,1.8,10,10
1,897,50,1,7,3,5.828670879282072e-16,6.000000000000005,333,4,0.9,10,8
2,897,50,0,8,5,0.5999999999999994,5.999999999999994,447,0,1,9,8
3,897,39,0,5,0,0,0,183,3,-1.1,9,5
0,898,50,0,11,0,2.3999999999999977,23.99999999999997,825,1,1.4,8,11
1,898,27,1,3,1,0,5.000000000000001,218,4,-1.1,7,4
2,898,33,0,4,0,0,0,162,0,-1,6,4
3,898,21,1,2,0,0,5.000000000000002,107,0,-1,5,3
0,899,9,2,0,0,0,11,71,0,-0.2,4,2
1,899,39,0,5,0,0,0,189,4,-1.1,6,5
2,899,20,1,2,1,0,5.999999999999997,192,0,-0.2,7,3
3,899,15,1,1,0,0,5.000000000000002,104,2,-1.1,7,2
0,900,50,0,8,3,0.6,6,645,0,1,9,8
1,900,50,1,8,1,0.6,12.00000000000001,375,4,0.9,11,9
2,900,50,0,9,3,1.1999999999999993,11.999999999999991,549,1,1.8,9,9
3,900,39,0,5,0,0,0,219,3,-1.1,10,5
0,901,50,1,8,2,0.6000000000000005,12.000000000000004,411,0,1,12,9
1,901,50,0,11,1,2.399999999999998,23.99999999999998,639,0,1,13,11
2,901,50,0,8,4,0.5999999999999989,5.9999999999999885,555,0,1,11,8
3,901,50,0,8,0,0.6000000000000001,6.000000000000001,405,0,1,11,8
0,902,15,1,1,1,0,5,110,0,-0.2,7,2
1,902,26,0,3,0,0,0,243,1,-1.1,7,3
2,902,50,1,7,0,2.498001805406602e-16,6.000000000000002,285,0,1.8,7,8
3,902,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,903,50,0,8,1,0.6000000000000005,6.000000000000005,417,1,0.9,10,8
1,903,50,0,8,0,0.6000000000000009,6.000000000000008,327,1,1.8,9,8
2,903,50,1,7,0,5.828670879282072e-16,6.000000000000005,333,0,1.8,10,8
3,903,45,1,6,0,0,5.000000000000001,353,0,-1,7,7
0,904,9,0,0,0,0,0,36,0,-1,4,0
1,904,27,0,3,0,0,0,135,4,-1.1,7,3
2,904,27,0,3,1,0,0,177,2,-1.1,6,3
3,904,15,1,1,0,0,5.000000000000002,80,2,-1.1,7,2
0,905,50,0,8,0,0.5999999999999996,5.9999999999999964,489,0,1,9,8
1,905,27,0,3,0,0,0,105,4,-1.1,8,3
2,905,50,0,9,0,1.1999999999999986,11.999999999999986,537,0,1,11,9
3,905,50,0,9,0,1.1999999999999988,11.999999999999988,513,1,1.8,9,9
0,906,27,1,3,1,0,5.000000000000002,218,0,-0.2,6,4
1,906,45,0,6,0,0,0,270,4,-1.1,7,6
2,906,38,1,5,2,0,5.999999999999993,405,3,-1.1,10,6
3,906,33,1,4,0,0,5,287,2,-1.1,7,5
0,907,50,1,12,4,2.999999999999997,35.999999999999964,1209,0,1,11,13
1,907,50,1,7,1,8.049116928532385e-16,6.000000000000007,291,0,1.8,11,8
2,907,45,0,6,5,0,0,360,1,-1.1,7,6
3,907,38,0,5,0,0,0,327,4,-1.1,10,5
0,908,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,387,0,1,9,7
1,908,50,1,7,1,2.498001805406602e-16,6.000000000000002,405,0,1.8,10,8
2,908,45,0,6,1,0,0,366,1,-1.1,7,6
3,908,9,0,0,0,0,0,36,3,-1.1,7,0
0,909,50,0,10,0,1.799999999999999,17.99999999999999,537,1,1.8,6,10
1,909,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,375,3,0.9,10,7
2,909,50,0,10,1,1.7999999999999967,17.999999999999964,795,1,1.8,5,10
3,909,50,0,10,0,1.7999999999999967,17.999999999999964,855,3,0.9,8,10
0,910,50,0,9,2,1.1999999999999993,11.999999999999991,549,0,1,11,9
1,910,27,0,4,0,0.6,5.999999999999999,117,4,-1.1,7,4
2,910,50,0,9,1,1.1999999999999982,11.99999999999998,549,0,1,10,9
3,910,50,1,8,0,0.6,11.99999999999998,579,0,1.8,10,9
0,911,50,0,9,0,1.199999999999997,11.99999999999997,675,2,0.9,8,9
1,911,9,0,0,0,0,0,36,4,-1.1,6,0
2,911,50,0,9,1,1.1999999999999984,11.999999999999984,633,0,1,9,9
3,911,50,0,9,0,1.1999999999999988,11.999999999999988,525,0,1,7,9
0,912,50,0,8,0,0.6000000000000005,6.000000000000005,399,2,0.9,13,8
1,912,9,1,0,0,0,5.000000000000001,41,0,-0.2,5,1
2,912,50,1,8,0,0.6000000000000003,12.000000000000002,375,0,1.8,11,9
3,912,50,1,8,0,0.6000000000000001,12.000000000000002,477,3,0.9,9,9
0,913,50,0,12,3,3,30,603,3,1.9,10,12
1,913,50,0,8,3,0.5999999999999994,5.999999999999994,489,0,1,11,8
2,913,50,0,9,4,1.1999999999999993,11.999999999999991,585,0,1,12,9
3,913,50,0,9,0,1.1999999999999995,11.999999999999996,435,3,0.9,11,9
0,914,50,1,8,4,0.5999999999999984,11.999999999999984,591,0,1.8,8,9
1,914,50,0,8,1,0.6,6,357,0,1,13,8
2,914,50,0,8,3,0.6000000000000004,6.000000000000004,393,0,1,8,8
3,914,50,0,8,0,0.6000000000000005,6.000000000000005,327,0,1,7,8
0,915,45,0,6,1,0,0,270,3,-1.1,8,6
1,915,32,0,4,0,0,0,288,4,-1.1,6,4
2,915,50,0,8,2,0.6000000000000005,6.000000000000005,471,3,0.9,12,8
3,915,21,0,2,0,0,0,90,1,-1.1,5,2
0,916,32,0,4,1,0,0,294,0,-1,6,4
1,916,27,1,3,0,0,5.000000000000004,158,0,-0.2,7,4
2,916,21,0,2,1,0,0,126,4,-1.1,5,2
3,916,9,0,0,0,0,0,36,4,-1.1,5,0
0,917,50,1,7,3,0,5.999999999999984,525,0,0.8,9,8
1,917,50,0,9,0,1.2000000000000002,12.000000000000002,309,2,0.9,12,9
2,917,50,0,8,3,0.5999999999999993,5.999999999999993,507,0,1,11,8
3,917,50,0,8,0,0.5999999999999998,5.999999999999997,411,0,1,11,8
0,918,39,0,5,0,0,0,231,3,-1.1,10,5
1,918,27,0,3,0,0,0,159,3,-1.1,8,3
2,918,50,0,8,0,0.6000000000000009,6.000000000000008,375,1,0.9,9,8
3,918,21,1,2,0,0,5.000000000000003,119,0,-1,5,3
0,919,50,0,8,4,0.5999999999999999,5.999999999999998,483,1,0.9,10,8
1,919,50,0,7,1,0,0,495,0,0,8,7
2,919,50,0,8,2,0.6000000000000009,6.000000000000008,315,0,1,8,8
3,919,33,0,4,0,0,0,168,3,-1.1,6,4
0,920,50,1,8,0,0.5999999999999984,11.999999999999984,627,2,0.9,9,9
1,920,27,0,3,0,0,0,117,4,-1.1,7,3
2,920,50,0,9,0,1.1999999999999975,11.999999999999975,609,0,1,8,9
3,920,50,1,9,0,1.1999999999999975,17.999999999999975,627,3,0.9,10,10
0,921,9,1,0,0,0,5.000000000000001,41,0,-0.2,3,1
1,921,21,0,2,0,0,0,132,1,-1.1,5,2
2,921,27,0,3,0,0,0,129,2,-1.1,7,3
3,921,15,1,1,0,0,5.000000000000002,116,2,-1.1,6,2
0,922,50,0,7,2,0,0,549,1,-0.1,10,7
1,922,27,1,4,0,0.6,11.999999999999998,134,0,-0.2,7,5
2,922,50,1,8,2,0.5999999999999993,11.999999999999991,627,4,0.9,8,9
3,922,45,0,6,0,0,0,318,1,-1.1,7,6
0,923,50,0,11,0,2.399999999999998,23.99999999999998,741,1,1.4,9,11
1,923,39,1,5,0,0,5.000000000000007,260,0,-0.2,9,6
2,923,33,0,4,1,0,0,258,4,-1.1,6,4
3,923,15,1,1,0,0,5.000000000000002,86,0,-1,6,2
0,924,50,0,9,1,1.2,11.999999999999998,465,1,1.8,12,9
1,924,50,1,8,0,0.6000000000000005,12.000000000000004,321,0,1.8,11,9
2,924,39,1,5,1,0,5.000000000000004,308,4,-1.1,11,6
3,924,50,0,8,0,0.5999999999999993,5.999999999999993,489,3,0.9,11,8
0,925,50,0,7,0,0,0,435,3,-0.1,9,7
1,925,9,1,0,0,0,5.000000000000001,41,0,-0.2,6,1
2,925,50,0,9,0,1.1999999999999995,11.999999999999996,531,1,0.9,12,9
3,925,45,0,6,0,0,0,312,1,-1.1,7,6
0,926,50,1,8,2,0.6000000000000001,12.000000000000002,411,0,1.8,7,9
1,926,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,333,0,1,7,7
2,926,50,0,10,2,1.7999999999999967,17.999999999999964,711,0,1,8,10
3,926,50,1,9,1,1.1999999999999966,17.999999999999964,885,0,1.8,7,10
0,927,50,0,8,7,0.5999999999999981,5.9999999999999805,609,0,1,11,8
1,927,50,0,9,1,1.2000000000000002,12.000000000000002,357,0,1,10,9
2,927,50,1,9,6,1.199999999999998,17.99999999999998,669,0,1.8,9,10
3,927,39,0,5,0,0,0,237,1,-1.1,10,5
0,928,50,0,8,0,0.5999999999999995,5.999999999999995,483,0,1,11,8
1,928,21,0,2,0,0,0,84,4,-1.1,5,2
2,928,50,0,8,1,0.5999999999999998,5.999999999999997,489,1,0.9,9,8
3,928,50,0,9,0,1.1999999999999982,11.99999999999998,597,0,1,9,9
0,929,44,0,6,6,0,0,624,0,-1,6,6
1,929,50,1,10,2,1.799999999999999,23.99999999999999,507,0,1.8,10,11
2,929,50,0,9,6,1.1999999999999984,11.999999999999984,759,1,1.4,12,9
3,929,27,0,3,0,0,0,141,3,-1.1,9,3
0,930,26,0,3,3,0,0,267,0,-1,8,3
1,930,44,0,6,1,0,0,426,0,-1,6,6
2,930,45,0,6,3,0,0,366,2,-1.1,7,6
3,930,33,1,4,0,0,5.000000000000003,185,2,-1.1,7,5
0,931,50,0,8,1,0.5999999999999991,6,537,1,0.9,10,8
1,931,50,0,8,0,0.6000000000000001,6.000000000000001,465,0,1,11,8
2,931,50,0,8,3,0.5999999999999994,5.999999999999994,573,0,1,8,8
3,931,21,0,2,0,0,0,108,3,-1.1,5,2
0,932,27,0,3,1,0,0,183,3,-1.1,8,3
1,932,27,0,3,0,0,0,165,1,-1.1,7,3
2,932,50,0,8,0,0.6,6,321,1,0.9,8,8
3,932,9,0,0,0,0,0,36,1,-1.1,7,0
0,933,33,0,4,1,0,0,192,3,-1.1,7,4
1,933,15,0,1,0,0,0,87,4,-1.1,7,1
2,933,50,0,8,1,0.6000000000000004,6.000000000000004,417,3,0.9,10,8
3,933,9,0,0,0,0,0,36,3,-1.1,7,0
0,934,33,0,4,0,0,0,168,3,-1.1,6,4
1,934,27,0,3,0,0,0,177,4,-1.1,9,3
2,934,50,0,8,0,0.6000000000000005,6.000000000000005,387,0,1,11,8
3,934,15,0,1,0,0,0,75,1,-1.1,6,1
0,935,38,0,5,1,0,0,375,1,-1.1,7,5
1,935,15,1,1,1,0,5.000000000000002,86,4,-1.1,7,2
2,935,27,0,3,0,0,0,159,0,-1,7,3
3,935,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,936,50,0,9,2,1.199999999999999,11.99999999999999,609,0,1,9,9
1,936,45,1,6,0,0,5.000000000000006,269,4,-1.1,8,7
2,936,26,0,3,3,0,0,297,0,-1,6,3
3,936,44,0,6,0,0,0,378,1,-1.1,7,6
0,937,50,1,8,2,0.5999999999999984,11.999999999999984,555,0,1.8,10,9
1,937,50,1,8,1,0.6000000000000005,12.000000000000004,333,0,1.8,10,9
2,937,50,0,9,1,1.1999999999999995,11.999999999999996,387,0,1,11,9
3,937,50,0,10,0,1.799999999999999,17.99999999999999,483,1,1.8,9,10
0,938,39,0,5,0,0,0,273,3,-1.1,9,5
1,938,9,1,0,0,0,5.000000000000001,41,0,-0.2,3,1
2,938,50,0,8,0,0.6000000000000001,6.000000000000001,453,3,0.9,10,8
3,938,33,0,4,0,0,0,216,1,-1.1,6,4
0,939,50,0,7,2,2.775557561562892e-17,2.7755575615628914e-16,345,1,0.9,9,7
1,939,45,0,6,1,0,0,276,4,-1.1,7,6
2,939,39,1,5,1,0,5.000000000000005,302,4,-1.1,8,6
3,939,21,1,2,0,0,5.000000000000002,119,0,-1,5,3
0,940,50,0,9,1,1.2,11.999999999999998,441,0,1,10,9
1,940,50,0,8,2,0.6000000000000005,6.000000000000005,399,4,1.1,9,8
2,940,50,0,10,1,1.7999999999999976,17.999999999999975,687,0,1,10,10
3,940,50,1,11,1,2.3999999999999986,29.999999999999982,633,0,1.8,10,12
0,941,50,0,8,1,0.6000000000000008,6.000000000000007,333,0,1,7,8
1,941,9,1,0,0,0,5.000000000000001,41,0,-0.2,6,1
2,941,50,0,8,0,0.5999999999999998,5.999999999999997,465,0,1,7,8
3,941,50,0,8,0,0.5999999999999999,5.999999999999998,441,0,1,8,8
0,942,27,0,3,1,0,0,189,3,-1.1,9,3
1,942,26,1,3,0,0,5.999999999999997,249,0,-1,8,4
2,942,21,1,2,0,0,5.000000000000002,125,0,-0.2,5,3
3,942,15,1,1,0,0,5.000000000000001,80,0,-1,6,2
0,943,50,0,8,1,0.6000000000000003,6.000000000000003,369,2,0.9,10,8
1,943,39,0,5,0,0,0,183,3,-1.1,8,5
2,943,50,0,10,0,1.799999999999998,17.99999999999998,645,1,0.9,9,10
3,943,50,0,8,0,0.5999999999999986,5.999999999999986,579,0,1,8,8
0,944,9,1,0,1,0,5.000000000000001,59,0,-1,6,1
1,944,15,0,1,0,0,0,81,1,-1.1,7,1
2,944,50,0,8,1,0.6000000000000003,6.000000000000003,363,0,1,10,8
3,944,15,0,1,0,0,0,69,1,-1.1,7,1
0,945,50,0,8,0,0.6000000000000001,6.000000000000001,441,0,1,9,8
1,945,9,0,0,0,0,0,36,4,-1.1,5,0
2,945,50,0,8,0,0.6000000000000004,6.000000000000004,333,1,1.8,11,8
3,945,50,0,8,0,0.5999999999999993,5.999999999999993,519,0,1,8,8
0,946,50,1,11,4,2.3999999999999977,29.99999999999997,879,0,1,10,12
1,946,50,0,8,3,0.6000000000000006,6.000000000000006,333,0,1,10,8
2,946,50,0,9,4,1.199999999999998,11.99999999999998,627,0,1,9,9
3,946,50,0,9,0,1.1999999999999988,11.999999999999988,531,0,1,9,9
0,947,9,1,0,1,0,5.000000000000001,59,0,-1,6,1
1,947,26,0,3,1,0,0,207,0,-1,6,3
2,947,20,1,2,2,0,5.999999999999997,216,3,-1.1,10,3
3,947,15,1,2,0,0.6,11.999999999999998,110,2,-1.1,7,3
0,948,50,1,7,2,0,5.999999999999997,399,0,0.8,8,8
1,948,50,1,9,5,1.1999999999999966,17.999999999999964,963,4,0.9,7,10
2,948,50,1,7,5,2.775557561562892e-17,5.999999999999999,393,0,1,9,8
3,948,44,1,6,0,0,5.999999999999993,384,0,-0.2,5,7
0,949,50,0,7,2,2.498001805406602e-16,2.4980018054066026e-15,279,0,1,10,7
1,949,50,1,7,1,0,5.999999999999997,453,0,0,9,8
2,949,21,1,2,1,0,5.000000000000001,149,0,-1,5,3
3,949,21,0,2,0,0,0,102,2,-1.1,5,2
0,950,50,0,8,2,0.6000000000000005,6.000000000000005,381,0,1,9,8
1,950,50,0,8,1,0.5999999999999999,5.999999999999998,513,4,0.9,10,8
2,950,50,1,8,1,0.6000000000000001,12.000000000000002,357,4,0.9,8,9
3,950,15,0,1,0,0,0,63,3,-1.1,7,1
0,951,50,0,9,1,1.1999999999999993,11.999999999999991,489,0,1,9,9
1,951,50,0,10,1,1.799999999999999,17.99999999999999,639,2,0.9,11,10
2,951,50,1,8,2,0.5999999999999998,11.999999999999996,489,0,1.8,9,9
3,951,50,0,9,0,1.1999999999999984,11.999999999999984,585,0,1,8,9
0,952,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,399,0,1,9,7
1,952,21,0,2,0,0,0,90,4,-1.1,5,2
2,952,33,1,4,0,0,5.000000000000001,245,0,-0.2,6,5
3,952,50,0,7,0,0,0,591,4,-0.1,8,7
0,953,50,0,10,2,1.7999999999999972,17.99999999999997,885,2,0.9,10,10
1,953,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,309,0,1,7,7
2,953,50,0,10,2,1.799999999999999,17.99999999999999,591,4,1.5,10,10
3,953,50,0,9,0,1.2000000000000002,12.000000000000002,417,0,1,8,9
0,954,50,0,8,0,0.5999999999999993,5.999999999999993,465,1,1.8,11,8
1,954,33,0,4,0,0,0,174,4,-1.1,7,4
2,954,39,0,5,1,0,0,243,4,-1.1,8,5
3,954,50,0,7,0,0,0,417,4,-0.1,7,7
0,955,50,0,9,5,1.1999999999999975,11.999999999999975,657,0,1,11,9
1,955,50,0,9,1,1.1999999999999993,11.999999999999991,417,1,1.8,11,9
2,955,50,0,10,3,1.7999999999999998,17.999999999999996,519,0,1,11,10
3,955,50,0,8,0,0.6000000000000002,6.000000000000002,399,1,1.8,8,8
0,956,50,0,10,2,1.8000000000000005,18,429,1,1.8,8,10
1,956,50,0,9,2,1.1999999999999995,11.999999999999996,477,1,1.8,11,9
2,956,50,1,8,3,0.5999999999999984,11.999999999999984,591,0,1.8,11,9
3,956,50,0,8,0,0.6000000000000005,6.000000000000005,333,0,1,12,8
0,957,50,1,7,1,3.6082248300317592e-16,6.000000000000003,369,0,1.8,8,8
1,957,50,0,9,0,1.2000000000000002,12.000000000000002,321,0,1,8,9
2,957,50,0,9,1,1.1999999999999984,11.999999999999984,597,0,1,9,9
3,957,50,0,10,1,1.7999999999999967,17.999999999999964,735,3,0.9,12,10
0,958,50,0,8,3,0.6,5.999999999999989,681,0,1,10,8
1,958,50,0,8,3,0.5999999999999998,5.999999999999997,447,0,1,10,8
2,958,27,0,4,0,0.6,5.999999999999999,165,3,-1.1,8,4
3,958,50,0,8,2,0.5999999999999986,5.999999999999986,567,0,1,11,8
0,959,50,1,9,2,1.199999999999997,17.99999999999997,735,0,1.8,9,10
1,959,33,0,4,0,0,0,168,0,-1,6,4
2,959,50,0,7,1,0,0,447,0,0,9,7
3,959,20,0,2,1,0,0,168,0,-1,8,2
0,960,50,0,8,1,0.6000000000000006,6.000000000000006,369,1,0.9,13,8
1,960,50,0,9,1,1.2000000000000004,12.000000000000004,387,4,1.5,11,9
2,960,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,10,8
3,960,50,1,8,0,0.6,11.999999999999998,453,0,0,9,9
0,961,50,1,10,4,1.7999999999999972,23.99999999999997,891,0,1.8,10,11
1,961,44,1,6,3,0,5.999999999999997,324,0,-0.2,6,7
2,961,39,0,5,2,0,0,309,4,-1.1,8,5
3,961,27,0,3,0,0,0,147,3,-1.1,7,3
0,962,45,0,6,0,0,0,258,3,-1.1,8,6
1,962,45,1,6,0,0,5.000000000000002,197,0,-1,6,7
2,962,33,0,4,1,0,0,192,4,-1.1,6,4
3,962,15,0,2,0,0.6,5.999999999999999,63,1,-1.1,6,2
0,963,50,1,8,4,0.6,11.99999999999998,645,0,1.8,11,9
1,963,50,1,8,2,0.5999999999999995,11.999999999999996,465,4,0.9,10,9
2,963,50,0,9,2,1.1999999999999995,11.999999999999996,501,0,1,12,9
3,963,39,0,5,0,0,0,261,3,-1.1,9,5
0,964,50,0,10,5,1.7999999999999967,17.999999999999964,999,2,1.9,9,10
1,964,50,0,8,3,0.6000000000000009,6.000000000000008,321,2,0.9,7,8
2,964,50,0,11,2,2.399999999999997,23.999999999999968,1083,3,0.9,9,11
3,964,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,7,9
0,965,50,0,10,1,1.7999999999999994,17.999999999999993,501,0,1,7,10
1,965,50,0,8,4,0.6000000000000009,6.000000000000008,345,0,1,8,8
2,965,50,0,10,2,1.799999999999998,17.99999999999998,759,0,1,9,10
3,965,50,0,11,1,2.3999999999999977,23.99999999999997,819,0,1,7,11
0,966,50,0,8,1,0.6,5.999999999999999,405,1,0.9,8,8
1,966,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,405,0,1,9,7
2,966,50,0,8,2,0.5999999999999994,5.999999999999994,495,0,1,8,8
3,966,27,0,3,1,0,0,189,3,-1.1,8,3
0,967,50,1,10,2,1.7999999999999976,23.99999999999997,813,0,1.8,8,11
1,967,32,0,4,3,0,0,282,0,-1,6,4
2,967,26,0,3,2,0,0,225,0,-1,7,3
3,967,21,0,3,0,0.6,5.999999999999999,138,3,-1.1,5,3
0,968,50,0,8,3,0.5999999999999998,5.999999999999997,453,0,1,12,8
1,968,50,1,9,4,1.1999999999999995,17.999999999999996,405,0,1.8,12,10
2,968,50,0,9,6,1.1999999999999975,11.999999999999975,717,0,1,11,9
3,968,45,0,6,0,0,0,240,3,-1.1,6,6
0,969,26,1,3,3,0,5.999999999999997,261,0,-1,8,4
1,969,50,1,9,0,1.199999999999999,17.99999999999999,597,0,1.8,9,10
2,969,50,0,8,3,0.5999999999999992,5.999999999999992,483,0,1,7,8
3,969,33,1,4,0,0,5.000000000000004,209,2,-1.1,6,5
0,970,44,1,6,0,0,5.9999999999999964,390,0,-0.2,6,7
1,970,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,9,8
2,970,15,0,1,1,0,0,63,1,-1.1,6,1
3,970,39,0,5,0,0,0,213,3,-1.1,7,5
0,971,45,0,6,1,0,0,282,3,-1.1,8,6
1,971,33,0,4,0,0,0,198,4,-1.1,6,4
2,971,50,0,8,0,0.6000000000000006,6.000000000000006,351,1,1.8,8,8
3,971,9,0,0,0,0,0,36,3,-1.1,7,0
0,972,50,0,9,0,1.2000000000000004,12.000000000000004,393,1,1.8,12,9
1,972,50,1,7,0,2.498001805406602e-16,6.000000000000002,399,0,1.8,10,8
2,972,50,1,8,0,0.6000000000000003,12.000000000000002,345,0,1.8,10,9
3,972,50,0,8,0,0.6000000000000003,6.000000000000003,387,0,1,10,8
0,973,50,0,8,1,0.6000000000000002,6.000000000000002,381,1,1.8,8,8
1,973,21,0,2,0,0,0,90,4,-1.1,5,2
2,973,50,1,9,0,1.1999999999999975,17.999999999999975,753,0,1.8,6,10
3,973,50,0,9,0,1.1999999999999988,11.999999999999988,519,0,1,6,9
0,974,38,0,5,1,0,0,309,1,-1.1,9,5
1,974,21,1,2,0,0,5.000000000000003,131,0,-0.2,5,3
2,974,50,0,8,2,0.6000000000000006,6.000000000000006,297,1,1.8,8,8
3,974,27,0,3,0,0,0,165,1,-1.1,8,3
0,975,32,0,4,0,0,0,288,1,-1.1,6,4
1,975,21,0,2,0,0,0,126,0,-1,5,2
2,975,50,1,8,0,0.6000000000000008,12.000000000000004,327,0,1.8,8,9
3,975,9,0,0,0,0,0,36,3,-1.1,7,0
0,976,50,0,9,4,1.1999999999999973,11.999999999999972,861,0,1,9,9
1,976,26,0,4,2,0.6,5.999999999999999,195,0,-1,6,4
2,976,50,0,9,2,1.1999999999999995,11.999999999999996,435,1,1.8,11,9
3,976,50,1,7,0,6.938893903907228e-16,6.000000000000006,303,0,1.8,7,8
0,977,50,1,8,3,0.5999999999999989,11.999999999999988,549,2,0.9,9,9
1,977,39,0,5,1,0,0,201,4,-1.1,10,5
2,977,50,0,8,5,0.5999999999999999,5.999999999999998,429,0,1,10,8
3,977,50,0,9,1,1.2000000000000002,12.000000000000002,411,1,1.8,8,9
0,978,45,1,6,1,0,5.000000000000002,305,0,-0.2,7,7
1,978,50,0,8,2,0.5999999999999985,5.999999999999985,645,1,0.9,9,8
2,978,50,1,7,4,2.498001805406602e-16,6.000000000000002,417,3,0.9,11,8
3,978,27,0,3,0,0,0,177,3,-1.1,8,3
0,979,27,1,3,1,0,5.000000000000002,176,0,-0.2,7,4
1,979,33,0,4,0,0,0,234,2,-1.1,7,4
2,979,50,0,8,0,0.6000000000000003,6.000000000000003,345,0,1,10,8
3,979,9,0,0,0,0,0,36,3,-1.1,6,0
0,980,27,0,3,1,0,0,177,3,-1.1,7,3
1,980,20,0,2,0,0,0,144,0,-1,9,2
2,980,50,0,10,0,1.7999999999999994,17.999999999999993,471,1,0.9,10,10
3,980,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,981,33,1,4,1,0,5.000000000000001,263,0,-0.2,6,5
1,981,33,0,4,0,0,0,234,4,-1.1,7,4
2,981,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,5,1
3,981,21,0,2,0,0,0,138,3,-1.1,5,2
0,982,50,0,10,3,1.7999999999999985,17.999999999999982,663,0,1,12,10
1,982,50,0,8,3,0.6000000000000005,6.000000000000005,393,0,1,11,8
2,982,50,0,10,4,1.7999999999999972,17.99999999999997,795,1,1.8,11,10
3,982,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,9,9
0,983,50,0,8,1,0.5999999999999994,5.999999999999994,519,0,1,12,8
1,983,33,0,4,0,0,0,198,4,-1.1,7,4
2,983,50,0,8,1,0.6,5.999999999999999,429,0,1,10,8
3,983,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,12,9
0,984,50,0,11,0,2.399999999999997,23.999999999999968,885,1,0.9,8,11
1,984,15,1,1,0,0,5.000000000000001,98,4,-1.1,7,2
2,984,33,0,4,0,0,0,210,0,-1,5,4
3,984,9,1,0,0,0,5.000000000000001,47,0,-1,7,1
0,985,50,0,9,1,1.1999999999999995,11.999999999999996,447,1,0.9,12,9
1,985,27,0,3,0,0,0,129,4,-1.1,7,3
2,985,50,1,8,0,0.6,12.00000000000001,357,0,1,9,9
3,985,50,1,7,0,3.6082248300317592e-16,6.000000000000003,345,0,1.8,8,8
0,986,50,1,11,3,2.399999999999997,29.99999999999997,879,0,1,14,12
1,986,50,0,9,3,1.199999999999998,11.99999999999998,741,1,1.4,9,9
2,986,50,1,9,2,1.1999999999999995,17.999999999999996,489,1,1.8,10,10
3,986,50,0,11,1,2.399999999999997,23.99999999999997,855,0,1,11,11
0,987,50,1,8,0,0.6000000000000006,12.000000000000004,399,3,0.9,12,9
1,987,50,0,8,0,0.6000000000000008,6.000000000000007,267,0,1,9,8
2,987,33,0,4,0,0,0,210,1,-1.1,6,4
3,987,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,10,8
0,988,9,1,0,0,0,5.000000000000001,41,0,-0.2,2,1
1,988,15,0,1,0,0,0,63,2,-1.1,7,1
2,988,50,0,8,0,0.6000000000000008,6.000000000000007,279,0,1,7,8
3,988,15,0,1,0,0,0,69,1,-1.1,7,1
0,989,50,0,10,1,1.7999999999999985,17.999999999999982,597,0,1,9,10
1,989,50,0,8,0,0.6000000000000009,6.000000000000008,285,0,1,9,8
2,989,50,1,8,1,0.5999999999999976,11.999999999999975,723,0,1.8,11,9
3,989,50,0,8,0,0.5999999999999989,5.9999999999999885,531,0,1,7,8
0,990,50,0,9,5,1.1999999999999966,11.999999999999966,843,1,0.9,10,9
1,990,50,0,11,2,2.3999999999999995,23.999999999999996,687,2,0.9,10,11
2,990,50,1,8,2,0.5999999999999996,11.999999999999996,513,0,1,12,9
3,990,44,0,6,0,0,0,402,3,-1.1,6,6
0,991,50,0,8,4,0.5999999999999994,5.999999999999994,477,0,1,12,8
1,991,50,0,8,1,0.6000000000000003,6.000000000000003,423,4,0.9,11,8
2,991,50,1,8,3,0.5999999999999998,11.999999999999996,477,4,0.9,10,9
3,991,39,0,5,0,0,0,231,3,-1.1,9,5
0,992,50,0,8,2,0.5999999999999995,5.999999999999995,471,1,1.8,9,8
1,992,50,1,10,1,1.8000000000000005,24.000000000000004,333,0,1.8,9,11
2,992,50,1,10,2,1.7999999999999967,23.999999999999968,831,0,1.8,9,11
3,992,50,0,8,1,0.5999999999999971,5.999999999999971,651,0,1,8,8
0,993,33,1,4,2,0,5.000000000000003,269,0,-1,6,5
1,993,50,0,9,2,1.2000000000000004,12.000000000000004,369,1,1.4,12,9
2,993,44,1,6,3,0,5.999999999999984,534,0,-0.2,6,7
3,993,39,1,5,0,0,5,356,2,-1.1,11,6
0,994,50,0,8,1,0.6000000000000008,6.000000000000007,309,0,1,9,8
1,994,26,0,3,1,0,0,207,0,-1,6,3
2,994,39,1,5,1,0,5.000000000000005,218,0,-0.2,8,6
3,994,50,0,8,0,0.6000000000000001,6.000000000000001,405,3,0.9,10,8
0,995,50,0,10,0,1.7999999999999994,17.999999999999993,507,1,1.8,8,10
1,995,50,0,8,0,0.6,6,363,0,1,10,8
2,995,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,11,8
3,995,50,1,8,0,0.5999999999999984,11.999999999999984,525,0,1.8,9,9
0,996,33,1,4,1,0,5.000000000000002,221,0,-0.2,6,5
1,996,27,0,3,0,0,0,201,4,-1.1,10,3
2,996,33,0,4,0,0,0,240,2,-1.1,7,4
3,996,15,1,1,0,0,5.000000000000002,74,0,-1,8,2
0,997,15,0,1,1,0,0,87,0,-1,8,1
1,997,44,0,6,1,0,0,510,1,-1.1,6,6
2,997,50,1,7,4,1.3877787807814454e-16,6.000000000000001,399,0,1.8,8,8
3,997,15,1,1,0,0,5.000000000000002,98,2,-1.1,8,2
0,998,44,0,6,2,0,0,360,1,-1.1,8,6
1,998,39,0,5,1,0,0,291,3,-1.1,9,5
2,998,50,0,8,1,0.6000000000000001,6.000000000000001,447,0,1,11,8
3,998,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,999,50,0,9,0,1.1999999999999995,11.999999999999996,489,0,1,10,9
1,999,15,1,1,0,0,5.000000000000002,68,0,-0.2,6,2
2,999,50,0,9,0,1.199999999999998,11.99999999999998,627,0,1,11,9
3,999,50,0,8,0,0.5999999999999984,5.999999999999984,555,0,1,9,8
0,1000,50,0,8,1,0.5999999999999991,6,531,1,0.9,10,8
1,1000,21,0,2,0,0,0,78,2,-1.1,5,2
2,1000,50,0,8,2,0.6000000000000004,6.000000000000004,399,0,1,8,8
3,1000,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,255,0,1,7,7
0,1001,50,0,8,1,0.5999999999999985,5.999999999999985,597,0,1,11,8
1,1001,39,0,5,0,0,0,207,4,-1.1,8,5
2,1001,50,0,8,0,0.6,6,645,3,0.9,7,8
3,1001,50,0,9,0,1.1999999999999968,11.999999999999968,777,0,1,11,9
0,1002,50,0,10,1,1.7999999999999994,17.999999999999993,549,2,0.9,11,10
1,1002,50,1,7,1,0,6,609,0,0.8,8,8
2,1002,50,0,9,2,1.1999999999999995,11.999999999999996,423,0,1,11,9
3,1002,50,0,9,1,1.1999999999999995,11.999999999999996,483,1,0.9,8,9
0,1003,50,0,10,0,1.7999999999999994,17.999999999999993,483,1,1.8,9,10
1,1003,50,0,8,0,0.6000000000000005,6.000000000000005,327,0,1,10,8
2,1003,50,0,9,0,1.1999999999999988,11.999999999999988,501,0,1,9,9
3,1003,50,0,11,0,2.3999999999999977,23.99999999999997,687,1,1.8,9,11
0,1004,9,1,0,1,0,5.000000000000001,53,0,-1,7,1
1,1004,39,0,5,3,0,0,285,1,-1.1,9,5
2,1004,45,0,6,3,0,0,288,2,-1.1,7,6
3,1004,27,1,3,0,0,5.000000000000001,206,2,-1.1,8,4
0,1005,50,0,10,0,1.799999999999999,17.99999999999999,615,0,1,7,10
1,1005,15,0,1,0,0,0,81,4,-1.1,9,1
2,1005,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,387,3,0.9,9,7
3,1005,38,0,5,0,0,0,315,1,-1.1,9,5
0,1006,50,1,9,1,1.199999999999998,17.99999999999998,639,2,0.9,9,10
1,1006,21,0,2,0,0,0,102,2,-1.1,5,2
2,1006,50,1,9,0,1.1999999999999984,17.999999999999982,579,0,1.8,9,10
3,1006,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,7,8
0,1007,50,1,8,6,0.5999999999999984,11.999999999999984,585,0,1.8,10,9
1,1007,50,1,8,1,0.6000000000000009,12.000000000000009,303,4,0.9,12,9
2,1007,50,0,10,5,1.7999999999999994,17.999999999999993,525,0,1,10,10
3,1007,45,0,6,0,0,0,246,1,-1.1,8,6
0,1008,50,0,11,1,2.3999999999999995,23.999999999999996,525,2,0.9,14,11
1,1008,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,315,0,1,12,7
2,1008,50,0,9,2,1.2000000000000004,12.000000000000004,429,0,1,14,9
3,1008,50,0,9,0,1.1999999999999995,11.999999999999996,495,1,1.8,11,9
0,1009,33,0,4,0,0,0,186,3,-1.1,7,4
1,1009,27,0,4,0,0.6,5.999999999999999,165,0,-1,6,4
2,1009,50,0,8,0,0.6000000000000002,6.000000000000002,423,1,1.8,10,8
3,1009,38,0,5,1,0,0,441,1,-1.1,9,5
0,1010,50,1,8,0,0.6,11.999999999999998,441,2,0.9,10,9
1,1010,33,0,4,0,0,0,198,3,-1.1,7,4
2,1010,50,1,7,0,2.498001805406602e-16,6.000000000000002,387,0,1.8,10,8
3,1010,50,0,9,0,1.1999999999999993,11.999999999999991,513,0,1,11,9
0,1011,27,0,3,1,0,0,159,1,-1.1,6,3
1,1011,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,5,1
2,1011,21,0,2,0,0,0,84,4,-1.1,5,2
3,1011,50,0,9,0,1.1999999999999993,11.999999999999991,531,1,1.4,9,9
0,1012,50,0,10,5,1.7999999999999985,17.999999999999982,675,3,1.9,10,10
1,1012,50,0,8,2,0.6000000000000004,6.000000000000004,315,1,1.8,8,8
2,1012,50,0,9,5,1.1999999999999993,11.999999999999991,489,0,1,9,9
3,1012,50,0,8,0,0.6000000000000006,6.000000000000006,291,1,1.8,7,8
0,1013,32,0,4,1,0,0,264,1,-1.1,6,4
1,1013,21,0,2,1,0,0,138,4,-1.1,5,2
2,1013,50,0,8,0,0.6,5.999999999999999,399,1,1.8,9,8
3,1013,21,0,2,0,0,0,96,1,-1.1,5,2
0,1014,9,1,0,1,0,5.000000000000001,59,0,-1,6,1
1,1014,15,0,1,1,0,0,87,1,-1.1,6,1
2,1014,50,0,8,0,0.6000000000000004,6.000000000000004,309,1,1.8,6,8
3,1014,9,1,0,0,0,5.000000000000001,53,2,-1.1,7,1
0,1015,50,0,11,3,2.399999999999997,23.99999999999997,987,0,1,8,11
1,1015,50,1,8,3,0.6000000000000008,12.000000000000004,363,0,1.8,10,9
2,1015,50,1,9,2,1.1999999999999995,17.999999999999996,453,0,1,9,10
3,1015,50,0,9,0,1.199999999999998,11.99999999999998,597,0,1,8,9
0,1016,50,0,8,2,0.5999999999999995,5.999999999999995,471,0,1,9,8
1,1016,50,0,10,2,1.8000000000000005,18,429,0,1,11,10
2,1016,50,0,9,2,1.1999999999999988,11.999999999999988,531,0,1,11,9
3,1016,50,0,10,0,1.799999999999998,17.99999999999998,597,1,1.8,12,10
0,1017,38,0,5,1,0,0,285,1,-1.1,9,5
1,1017,21,0,2,0,0,0,126,0,-1,5,2
2,1017,50,0,9,1,1.1999999999999995,11.999999999999996,399,1,0.9,9,9
3,1017,9,0,0,0,0,0,36,1,-1.1,6,0
0,1018,50,0,11,3,2.399999999999998,23.99999999999998,735,0,1,11,11
1,1018,50,0,8,1,0.6000000000000004,6.000000000000004,375,4,0.9,10,8
2,1018,50,0,9,1,1.1999999999999988,11.999999999999988,477,0,1,9,9
3,1018,50,0,9,1,1.1999999999999984,11.999999999999984,561,0,1,8,9
0,1019,50,0,9,1,1.1999999999999975,11.999999999999975,639,2,0.9,11,9
1,1019,45,0,6,0,0,0,186,4,-1.1,6,6
2,1019,50,0,9,0,1.1999999999999993,11.999999999999991,507,1,1.8,9,9
3,1019,50,0,9,0,1.199999999999998,11.99999999999998,585,1,1.4,10,9
0,1020,50,0,8,0,0.6,6,369,1,0.9,10,8
1,1020,50,0,8,0,0.6000000000000009,6.000000000000008,369,1,1.8,10,8
2,1020,50,1,7,0,9.15933995315754e-16,6.000000000000008,387,0,1.8,8,8
3,1020,9,0,0,0,0,0,36,1,-1.1,5,0
0,1021,50,1,10,4,1.7999999999999976,23.99999999999997,879,0,1.8,8,11
1,1021,50,0,8,2,0.5999999999999999,5.999999999999998,447,0,1,8,8
2,1021,50,0,10,1,1.799999999999999,17.99999999999999,585,0,1,8,10
3,1021,50,1,9,0,1.1999999999999975,17.999999999999975,615,0,1.8,7,10
0,1022,21,1,2,1,0,5.000000000000001,167,0,-1,5,3
1,1022,33,0,4,0,0,0,180,2,-1.1,7,4
2,1022,50,0,8,1,0.6,5.999999999999999,369,1,1.8,9,8
3,1022,27,0,3,0,0,0,177,1,-1.1,9,3
0,1023,15,1,1,1,0,5.000000000000001,104,0,-0.2,6,2
1,1023,21,0,2,1,0,0,132,1,-1.1,5,2
2,1023,33,0,4,0,0,0,168,0,-1,5,4
3,1023,9,1,1,0,0.6,11.999999999999998,47,0,-1,6,2
0,1024,50,0,8,0,0.6000000000000005,6.000000000000005,363,1,0.9,9,8
1,1024,21,0,2,1,0,0,120,3,-1.1,5,2
2,1024,50,0,11,0,2.3999999999999964,23.99999999999996,1011,1,0.9,9,11
3,1024,50,0,9,0,1.199999999999997,11.99999999999997,639,0,1,6,9
0,1025,26,1,3,0,0,5.999999999999997,225,0,-0.2,6,4
1,1025,15,0,1,0,0,0,75,4,-1.1,6,1
2,1025,50,0,8,0,0.6000000000000005,6.000000000000005,339,0,1,11,8
3,1025,27,0,3,0,0,0,111,1,-1.1,7,3
0,1026,21,1,2,0,0,5.000000000000003,119,0,-0.2,5,3
1,1026,33,0,4,0,0,0,162,1,-1.1,6,4
2,1026,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,7,8
3,1026,27,1,3,0,0,5,230,2,-1.1,8,4
0,1027,50,0,8,1,0.5999999999999999,5.999999999999998,471,0,1,11,8
1,1027,50,0,8,0,0.6000000000000005,6.000000000000005,273,0,1,10,8
2,1027,50,1,8,3,0.5999999999999984,11.999999999999984,621,0,1.8,8,9
3,1027,50,0,11,1,2.3999999999999977,23.99999999999997,831,0,1,10,11
0,1028,50,0,8,0,0.5999999999999999,5.999999999999998,453,0,1,11,8
1,1028,9,0,0,0,0,0,36,0,-1,4,0
2,1028,50,0,8,0,0.5999999999999989,5.9999999999999885,543,0,1,8,8
3,1028,50,1,8,0,0.6000000000000001,12.000000000000002,465,3,0.9,8,9
0,1029,15,1,1,2,0,5,128,0,-1,8,2
1,1029,27,1,3,1,0,5.000000000000001,194,3,-1.1,8,4
2,1029,21,0,2,3,0,0,144,1,-1.1,5,2
3,1029,33,0,4,0,0,0,240,4,-1.1,6,4
0,1030,21,0,2,1,0,0,132,3,-1.1,5,2
1,1030,33,0,4,0,0,0,168,1,-1.1,6,4
2,1030,50,0,8,0,0.6000000000000005,6.000000000000005,375,0,1,8,8
3,1030,15,0,1,1,0,0,99,1,-1.1,7,1
0,1031,50,0,8,1,0.6,5.999999999999999,465,0,1,11,8
1,1031,27,0,3,0,0,0,141,3,-1.1,7,3
2,1031,50,0,8,0,0.5999999999999998,5.999999999999997,441,0,1,10,8
3,1031,50,0,8,0,0.5999999999999989,5.9999999999999885,513,1,1.8,9,8
0,1032,50,1,8,3,0.5999999999999975,11.999999999999975,783,2,0.9,6,9
1,1032,39,0,6,0,0.6,5.999999999999999,213,3,-1.1,8,6
2,1032,50,1,8,2,0.6,11.999999999999988,519,0,1.8,8,9
3,1032,50,1,9,0,1.199999999999998,17.99999999999998,597,3,0.9,8,10
0,1033,50,1,8,2,0.6000000000000001,12.000000000000002,477,0,1.8,9,9
1,1033,50,1,8,2,0.6000000000000008,12.000000000000004,369,0,1.8,8,9
2,1033,50,1,9,3,1.199999999999997,17.99999999999997,723,0,1.8,10,10
3,1033,50,0,12,2,2.999999999999997,29.999999999999968,1131,0,1,10,12
0,1034,50,1,9,2,1.1999999999999993,17.999999999999993,483,0,1.8,10,10
1,1034,45,1,6,0,0,5.000000000000005,281,4,-1.1,7,7
2,1034,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,369,0,1,10,7
3,1034,33,2,4,0,0,11,191,0,-0.2,6,6
0,1035,33,0,4,1,0,0,198,3,-1.1,7,4
1,1035,27,1,3,0,0,5.000000000000003,164,4,-1.1,7,4
2,1035,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,333,0,1,8,7
3,1035,27,0,3,0,0,0,141,1,-1.1,6,3
0,1036,50,0,8,0,0.6000000000000001,6.000000000000001,435,2,0.9,10,8
1,1036,45,0,6,0,0,0,204,4,-1.1,7,6
2,1036,50,0,8,0,0.6000000000000009,6.000000000000008,339,0,1,10,8
3,1036,50,0,9,0,1.2,11.999999999999998,471,1,1.8,9,9
0,1037,50,0,9,5,1.199999999999997,11.99999999999997,675,2,0.9,9,9
1,1037,45,0,6,0,0,0,246,4,-1.1,6,6
2,1037,50,0,8,6,0.6000000000000006,6.000000000000006,399,0,1,9,8
3,1037,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,303,1,0.9,9,7
0,1038,15,0,2,1,0.6,5.999999999999999,69,2,-1.1,8,2
1,1038,32,0,4,2,0,0,276,0,-1,6,4
2,1038,33,0,4,1,0,0,216,2,-1.1,7,4
3,1038,21,0,2,1,0,0,132,0,-1,5,2
0,1039,50,0,10,4,1.7999999999999985,17.999999999999982,603,3,0.9,11,10
1,1039,50,0,9,5,1.1999999999999975,11.999999999999975,675,1,1.4,13,9
2,1039,50,1,8,5,0.5999999999999993,11.999999999999991,537,0,1.8,10,9
3,1039,45,0,6,0,0,0,216,3,-1.1,8,6
0,1040,50,1,9,2,1.1999999999999984,17.999999999999982,543,0,1.8,8,10
1,1040,50,0,8,1,0.6000000000000008,6.000000000000007,297,0,1,9,8
2,1040,50,0,11,1,2.399999999999997,23.99999999999997,687,1,1.8,9,11
3,1040,50,0,9,1,1.1999999999999975,11.999999999999975,687,0,1,7,9
0,1041,33,0,4,0,0,0,264,3,-1.1,6,4
1,1041,21,0,2,0,0,0,78,2,-1.1,5,2
2,1041,50,0,8,0,0.5999999999999993,5.999999999999993,537,1,1.8,10,8
3,1041,27,0,3,0,0,0,141,1,-1.1,8,3
0,1042,50,1,8,0,0.6000000000000005,12.000000000000004,459,0,1.8,9,9
1,1042,50,0,8,1,0.6000000000000002,6.000000000000002,435,0,1,12,8
2,1042,27,0,3,0,0,0,177,3,-1.1,8,3
3,1042,50,0,7,0,0,0,417,1,-0.1,11,7
0,1043,50,0,8,0,0.6,6,345,0,1,12,8
1,1043,9,1,0,0,0,5.000000000000001,41,0,-0.2,2,1
2,1043,50,0,8,0,0.6,5.999999999999999,483,0,1,8,8
3,1043,50,0,8,0,0.5999999999999998,5.999999999999997,441,0,1,8,8
0,1044,27,0,3,0,0,0,165,3,-1.1,8,3
1,1044,20,0,2,0,0,0,150,0,-1,11,2
2,1044,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,7,8
3,1044,9,2,0,0,0,11,59,0,-0.2,6,2
0,1045,50,0,10,6,1.7999999999999967,17.999999999999964,855,0,1,10,10
1,1045,50,0,10,5,1.7999999999999985,17.999999999999982,591,4,1.9,7,10
2,1045,50,0,8,3,0.5999999999999999,5.999999999999998,459,0,1,8,8
3,1045,50,0,8,0,0.6000000000000002,6.000000000000002,369,3,0.9,8,8
0,1046,50,0,8,3,0.5999999999999995,5.999999999999995,495,0,1,13,8
1,1046,50,0,9,3,1.2,11.999999999999998,417,3,1.5,10,9
2,1046,50,0,9,3,1.2000000000000002,12.000000000000002,465,0,1,11,9
3,1046,50,1,8,0,0.6,11.999999999999998,405,0,1.8,11,9
0,1047,9,1,0,0,0,5.000000000000001,65,0,-1,7,1
1,1047,21,0,2,1,0,0,150,1,-1.1,5,2
2,1047,50,0,8,1,0.5999999999999998,5.999999999999997,381,1,1.8,9,8
3,1047,15,1,1,0,0,5.000000000000001,116,2,-1.1,8,2
0,1048,50,0,10,5,1.7999999999999976,17.999999999999975,759,3,1.5,9,10
1,1048,50,1,7,1,2.498001805406602e-16,6.000000000000002,339,0,1.8,8,8
2,1048,50,0,11,3,2.3999999999999995,23.999999999999996,549,3,0.9,10,11
3,1048,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,8,9
0,1049,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,399,0,1,8,7
1,1049,50,1,7,1,4.718447854656915e-16,6.000000000000004,261,0,1,10,8
2,1049,27,0,3,0,0,0,135,3,-1.1,7,3
3,1049,39,0,5,0,0,0,225,3,-1.1,8,5
0,1050,50,0,8,1,0.6000000000000005,6.000000000000005,417,0,1,11,8
1,1050,50,1,8,0,0.6,12.00000000000001,375,0,1.8,8,9
2,1050,50,0,10,0,1.7999999999999994,17.999999999999993,507,0,1,10,10
3,1050,50,0,9,0,1.1999999999999984,11.999999999999984,531,0,1,10,9
0,1051,45,0,6,1,0,0,282,2,-1.1,7,6
1,1051,21,1,2,1,0,5.000000000000001,137,0,-0.2,5,3
2,1051,50,0,8,0,0.6000000000000001,6.000000000000001,351,3,0.9,10,8
3,1051,50,0,8,0,0.6000000000000002,6.000000000000002,369,4,0.9,10,8
0,1052,21,1,2,0,0,5.000000000000003,137,0,-0.2,5,3
1,1052,15,0,1,0,0,0,87,0,-1,6,1
2,1052,9,0,0,0,0,0,36,2,-1.1,5,0
3,1052,15,0,1,0,0,0,69,1,-1.1,7,1
0,1053,50,1,11,4,2.399999999999998,29.999999999999982,771,0,1.8,8,12
1,1053,50,1,7,1,3.6082248300317592e-16,6.000000000000003,351,0,1.8,9,8
2,1053,50,0,8,3,0.6000000000000001,6.000000000000001,423,0,1,9,8
3,1053,50,0,8,1,0.5999999999999999,5.999999999999998,465,0,1,8,8
0,1054,50,0,7,6,1.3877787807814454e-16,1.3877787807814457e-15,363,0,1,12,7
1,1054,50,0,9,2,1.2000000000000002,12.000000000000002,333,3,0.9,13,9
2,1054,50,0,9,4,1.1999999999999993,11.999999999999991,477,3,1.5,10,9
3,1054,39,0,6,1,0.6,5.999999999999999,201,1,-1.1,9,6
0,1055,50,0,10,0,1.7999999999999972,17.99999999999997,801,1,1.4,7,10
1,1055,21,1,2,1,0,5.000000000000001,143,4,-1.1,5,3
2,1055,33,0,4,0,0,0,156,3,-1.1,6,4
3,1055,15,0,1,0,0,0,69,3,-1.1,7,1
0,1056,33,0,4,0,0,0,210,3,-1.1,6,4
1,1056,27,0,3,0,0,0,183,4,-1.1,8,3
2,1056,50,0,8,1,0.5999999999999998,5.999999999999997,447,1,1.8,10,8
3,1056,15,1,1,0,0,5.000000000000001,110,0,-1,7,2
0,1057,50,0,10,5,1.7999999999999976,17.999999999999975,747,0,1,11,10
1,1057,50,0,9,2,1.1999999999999995,11.999999999999996,441,0,1,10,9
2,1057,50,0,8,5,0.5999999999999998,5.999999999999997,387,1,1.8,11,8
3,1057,50,0,9,0,1.1999999999999995,11.999999999999996,477,1,1.8,10,9
0,1058,50,0,8,2,0.6,6,645,1,0.9,7,8
1,1058,50,0,8,2,0.5999999999999993,5.999999999999993,465,4,0.9,9,8
2,1058,39,1,5,0,0,5.000000000000004,248,0,-0.2,9,6
3,1058,39,0,5,1,0,0,249,4,-1.1,8,5
0,1059,50,0,8,1,0.5999999999999975,5.999999999999975,765,4,0.9,7,8
1,1059,33,0,4,1,0,0,192,3,-1.1,7,4
2,1059,39,0,5,1,0,0,267,3,-1.1,9,5
3,1059,50,0,7,0,0,0,465,4,-0.1,8,7
0,1060,39,0,5,2,0,0,321,3,-1.1,10,5
1,1060,15,0,1,0,0,0,57,4,-1.1,8,1
2,1060,50,0,9,1,1.1999999999999995,11.999999999999996,483,0,1,11,9
3,1060,27,0,3,0,0,0,117,3,-1.1,8,3
0,1061,50,0,10,4,1.7999999999999967,17.999999999999964,1035,0,1,9,10
1,1061,50,0,8,1,0.6,5.999999999999999,447,0,1,9,8
2,1061,50,0,9,2,1.2000000000000002,12.000000000000002,375,1,1.8,9,9
3,1061,50,0,9,0,1.1999999999999993,11.999999999999991,495,0,1,9,9
0,1062,44,1,6,1,0,5.999999999999993,420,0,-0.2,6,7
1,1062,50,0,9,0,1.1999999999999995,11.999999999999996,393,0,1,10,9
2,1062,21,0,2,1,0,0,132,1,-1.1,5,2
3,1062,27,0,3,0,0,0,183,1,-1.1,8,3
0,1063,15,1,1,1,0,5.000000000000001,110,0,-1,7,2
1,1063,21,1,2,1,0,5.000000000000003,137,3,-1.1,5,3
2,1063,9,0,0,1,0,0,42,2,-1.1,7,0
3,1063,27,0,3,0,0,0,183,3,-1.1,7,3
0,1064,50,0,9,0,1.1999999999999984,11.999999999999984,597,0,1,10,9
1,1064,21,0,2,0,0,0,102,4,-1.1,5,2
2,1064,50,0,9,0,1.1999999999999995,11.999999999999996,525,0,1,8,9
3,1064,50,0,8,0,0.5999999999999991,6,513,0,1,10,8
0,1065,50,0,10,2,1.7999999999999972,17.99999999999997,789,2,0.9,10,10
1,1065,39,0,5,1,0,0,207,4,-1.1,9,5
2,1065,50,0,9,1,1.1999999999999988,11.999999999999988,543,0,1,10,9
3,1065,50,0,9,0,1.1999999999999993,11.999999999999991,477,1,1.8,9,9
0,1066,50,1,10,2,1.7999999999999994,23.999999999999996,561,0,1.8,11,11
1,1066,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,339,0,1,11,7
2,1066,50,0,8,3,0.5999999999999989,5.9999999999999885,525,1,0.9,10,8
3,1066,44,0,6,1,0,0,372,0,-1,7,6
0,1067,50,0,10,0,1.799999999999998,17.99999999999998,645,0,1,6,10
1,1067,27,1,3,0,0,5.000000000000005,200,4,-1.1,7,4
2,1067,33,0,4,1,0,0,204,3,-1.1,6,4
3,1067,9,0,0,0,0,0,36,1,-1.1,5,0
0,1068,50,0,7,2,0,0,567,0,0,9,7
1,1068,27,0,3,0,0,0,117,4,-1.1,9,3
2,1068,38,0,5,1,0,0,291,4,-1.1,7,5
3,1068,50,0,8,0,0.5999999999999999,5.999999999999998,441,0,1,12,8
0,1069,15,1,1,0,0,5.000000000000001,110,0,-1,7,2
1,1069,33,0,4,0,0,0,174,4,-1.1,7,4
2,1069,33,0,4,0,0,0,222,4,-1.1,6,4
3,1069,21,1,2,0,0,5.000000000000002,131,2,-1.1,5,3
0,1070,50,0,9,2,1.1999999999999975,11.999999999999975,621,2,0.9,7,9
1,1070,15,0,2,0,0.6,5.999999999999999,63,0,-1,6,2
2,1070,50,1,9,3,1.1999999999999993,17.999999999999993,573,1,1.8,6,10
3,1070,50,0,8,0,0.6000000000000004,6.000000000000004,249,1,1.8,7,8
0,1071,50,1,7,1,6.938893903907228e-16,6.000000000000006,339,0,1.8,9,8
1,1071,32,1,4,1,0,5.999999999999993,282,0,-0.2,6,5
2,1071,50,0,8,2,0.6000000000000001,6.000000000000001,387,0,1,9,8
3,1071,50,0,8,0,0.6000000000000005,6.000000000000005,375,0,1,9,8
0,1072,50,0,9,0,1.2000000000000002,12.000000000000002,411,0,1,8,9
1,1072,50,1,8,1,0.6000000000000009,12.000000000000009,333,0,1.8,7,9
2,1072,50,0,10,0,1.799999999999998,17.99999999999998,657,1,1.8,10,10
3,1072,50,1,10,1,1.7999999999999967,23.999999999999968,813,0,1.8,10,11
0,1073,50,1,8,0,0.5999999999999998,11.999999999999996,423,3,0.9,11,9
1,1073,50,0,8,1,0.6000000000000002,6.000000000000002,429,0,1,13,8
2,1073,45,0,7,1,0.6,5.999999999999999,312,1,-1.1,8,7
3,1073,50,0,8,0,0.5999999999999998,5.999999999999997,459,1,1.8,11,8
0,1074,38,0,5,1,0,0,339,1,-1.1,7,5
1,1074,21,0,2,0,0,0,102,0,-1,5,2
2,1074,27,0,3,1,0,0,171,0,-1,9,3
3,1074,15,0,2,0,0.6,5.999999999999999,57,3,-1.1,8,2
0,1075,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,291,0,1,10,7
1,1075,39,1,5,0,0,5,302,4,-1.1,10,6
2,1075,33,0,4,0,0,0,174,1,-1.1,6,4
3,1075,15,1,1,1,0,5.000000000000001,104,0,-1,8,2
0,1076,45,0,6,2,0,0,318,0,-1,7,6
1,1076,50,0,8,0,0.6000000000000001,6.000000000000001,399,0,1,10,8
2,1076,33,0,4,1,0,0,204,4,-1.1,6,4
3,1076,15,0,1,0,0,0,63,3,-1.1,8,1
0,1077,50,0,11,4,2.399999999999997,23.99999999999997,969,0,1,12,11
1,1077,50,0,8,2,0.6000000000000005,6.000000000000005,381,4,0.9,11,8
2,1077,50,0,9,1,1.1999999999999995,11.999999999999996,423,0,1,11,9
3,1077,50,0,9,1,1.1999999999999975,11.999999999999975,609,0,1,9,9
0,1078,50,0,8,2,0.6000000000000001,6.000000000000001,429,0,1,10,8
1,1078,50,0,10,1,1.7999999999999994,17.999999999999993,435,0,1,11,10
2,1078,50,1,8,2,0.6,11.99999999999998,597,0,1.8,10,9
3,1078,50,1,9,0,1.199999999999997,17.99999999999997,675,0,1,12,10
0,1079,38,0,5,1,0,0,351,1,-1.1,10,5
1,1079,27,0,3,1,0,0,159,4,-1.1,9,3
2,1079,50,0,8,1,0.6000000000000001,6.000000000000001,417,0,1,10,8
3,1079,27,0,3,0,0,0,183,1,-1.1,10,3
0,1080,50,0,10,1,1.799999999999999,17.99999999999999,567,1,1.8,9,10
1,1080,50,0,8,1,0.6000000000000006,6.000000000000006,381,1,1.8,9,8
2,1080,50,1,9,0,1.1999999999999993,17.999999999999993,513,0,1.8,8,10
3,1080,50,1,10,0,1.7999999999999976,23.99999999999997,693,0,1.8,10,11
0,1081,27,0,3,0,0,0,177,0,-1,7,3
1,1081,45,0,6,0,0,0,288,4,-1.1,6,6
2,1081,21,0,2,0,0,0,108,4,-1.1,5,2
3,1081,15,1,1,0,0,5.000000000000001,62,0,-0.2,6,2
0,1082,50,1,8,0,0.5999999999999993,11.999999999999991,513,0,1.8,9,9
1,1082,50,0,8,0,0.6,6,327,0,1,11,8
2,1082,50,1,8,0,0.6000000000000008,12.000000000000004,357,0,1.8,10,9
3,1082,50,0,8,0,0.5999999999999989,5.9999999999999885,495,0,1,9,8
0,1083,50,1,10,3,1.799999999999998,23.99999999999998,603,0,1.8,12,11
1,1083,50,0,8,0,0.6000000000000005,6.000000000000005,249,0,1,10,8
2,1083,50,0,8,4,0.5999999999999998,5.999999999999997,477,0,1,9,8
3,1083,50,0,8,0,0.5999999999999998,5.999999999999997,459,0,1,9,8
0,1084,50,0,8,0,0.6000000000000003,6.000000000000003,357,0,1,8,8
1,1084,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,363,0,1,9,7
2,1084,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,8,8
3,1084,15,0,1,0,0,0,81,3,-1.1,5,1
0,1085,50,0,8,3,0.5999999999999983,5.999999999999983,561,1,0.9,11,8
1,1085,50,0,8,2,0.5999999999999995,5.999999999999995,477,4,0.9,11,8
2,1085,50,0,8,2,0.5999999999999996,5.9999999999999964,525,0,1,11,8
3,1085,33,0,4,0,0,0,192,3,-1.1,7,4
0,1086,27,0,3,0,0,0,141,3,-1.1,7,3
1,1086,15,0,1,0,0,0,75,3,-1.1,6,1
2,1086,21,1,2,0,0,5.000000000000003,119,0,-0.2,5,3
3,1086,15,0,1,0,0,0,93,4,-1.1,6,1
0,1087,50,1,9,0,1.1999999999999984,17.999999999999982,627,0,1.8,6,10
1,1087,9,0,0,0,0,0,36,2,-1.1,6,0
2,1087,50,0,10,0,1.7999999999999972,17.99999999999997,813,0,1,8,10
3,1087,50,1,9,0,1.199999999999997,17.99999999999997,741,0,1.8,6,10
0,1088,27,1,3,1,0,5.000000000000002,170,0,-0.2,7,4
1,1088,21,1,2,0,0,5.000000000000001,191,4,-1.1,5,3
2,1088,15,1,1,2,0,5.000000000000001,92,0,-0.2,6,2
3,1088,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1089,38,0,5,1,0,0,411,1,-1.1,7,5
1,1089,21,0,2,1,0,0,114,4,-1.1,5,2
2,1089,21,1,2,1,0,5.000000000000002,125,0,-0.2,5,3
3,1089,15,1,2,0,0.6,11.999999999999998,92,0,-1,8,3
0,1090,27,0,3,0,0,0,177,3,-1.1,9,3
1,1090,15,0,1,0,0,0,81,4,-1.1,7,1
2,1090,50,0,8,0,0.6000000000000004,6.000000000000004,393,1,1.8,7,8
3,1090,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1091,50,0,10,4,1.7999999999999994,17.999999999999993,579,2,1.5,10,10
1,1091,50,0,10,3,1.799999999999999,17.99999999999999,579,0,1,9,10
2,1091,50,0,9,2,1.2,11.999999999999998,471,1,1.8,9,9
3,1091,50,0,8,0,0.6000000000000001,6.000000000000001,453,0,1,9,8
0,1092,50,0,10,2,1.7999999999999972,17.99999999999997,939,0,1,11,10
1,1092,50,0,8,0,0.6000000000000008,6.000000000000007,279,0,1,10,8
2,1092,50,0,12,0,2.999999999999998,29.99999999999997,909,0,1,10,12
3,1092,50,0,9,0,1.1999999999999975,11.999999999999975,633,0,1,7,9
0,1093,50,0,9,1,1.199999999999999,11.99999999999999,555,1,1.4,10,9
1,1093,27,0,3,0,0,0,141,4,-1.1,7,3
2,1093,50,0,7,0,0,0,435,4,-0.1,8,7
3,1093,50,0,9,0,1.1999999999999975,11.999999999999975,675,3,0.9,11,9
0,1094,44,1,6,2,0,5.999999999999995,384,0,-0.2,6,7
1,1094,50,0,8,0,0.6000000000000002,6.000000000000002,387,0,1,10,8
2,1094,45,1,6,1,0,5.000000000000007,335,3,-1.1,7,7
3,1094,21,0,2,0,0,0,114,3,-1.1,5,2
0,1095,50,0,8,5,0.6000000000000001,6.000000000000001,417,1,0.9,11,8
1,1095,50,0,8,1,0.6000000000000003,6.000000000000003,429,4,0.9,11,8
2,1095,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,10,8
3,1095,27,0,3,0,0,0,123,3,-1.1,9,3
0,1096,27,0,3,1,0,0,171,3,-1.1,7,3
1,1096,21,0,2,0,0,0,84,4,-1.1,5,2
2,1096,50,0,8,0,0.6000000000000006,6.000000000000006,333,1,1.8,7,8
3,1096,9,0,0,0,0,0,36,1,-1.1,6,0
0,1097,50,1,9,0,1.1999999999999988,17.99999999999999,519,0,1.8,8,10
1,1097,15,1,1,0,0,5.000000000000002,86,0,-1,6,2
2,1097,50,0,9,0,1.1999999999999993,11.999999999999991,489,0,1,7,9
3,1097,50,0,8,0,0.6,6,357,0,1,6,8
0,1098,39,0,5,0,0,0,243,3,-1.1,9,5
1,1098,21,0,2,0,0,0,114,3,-1.1,5,2
2,1098,50,0,8,0,0.6000000000000005,6.000000000000005,369,0,1,10,8
3,1098,15,0,1,1,0,0,105,1,-1.1,7,1
0,1099,50,0,8,0,0.6000000000000002,6.000000000000002,357,1,1.8,9,8
1,1099,39,0,5,1,0,0,237,3,-1.1,10,5
2,1099,50,0,8,0,0.6000000000000008,6.000000000000007,375,0,1,8,8
3,1099,9,0,0,0,0,0,36,4,-1.1,6,0
0,1100,21,0,2,1,0,0,126,0,-1,5,2
1,1100,32,0,4,0,0,0,300,0,-1,6,4
2,1100,32,1,4,1,0,5.999999999999998,282,0,-0.2,6,5
3,1100,27,0,3,0,0,0,207,1,-1.1,8,3
0,1101,50,0,8,1,0.5999999999999989,5.9999999999999885,573,1,0.9,10,8
1,1101,39,0,5,0,0,0,261,4,-1.1,9,5
2,1101,50,1,9,1,1.1999999999999988,17.99999999999999,543,0,1.8,9,10
3,1101,50,0,9,0,1.199999999999997,11.99999999999997,681,0,1,9,9
0,1102,50,1,8,1,0.6000000000000008,12.000000000000004,351,0,1.8,11,9
1,1102,50,1,8,2,0.5999999999999998,11.999999999999996,429,0,1.8,8,9
2,1102,50,0,9,2,1.1999999999999993,11.999999999999991,459,0,1,9,9
3,1102,50,0,9,0,1.199999999999999,11.99999999999999,483,0,1,10,9
0,1103,27,0,3,0,0,0,147,3,-1.1,7,3
1,1103,21,0,2,1,0,0,138,4,-1.1,5,2
2,1103,50,1,7,1,5.828670879282072e-16,6.000000000000005,297,0,1.8,7,8
3,1103,15,0,1,0,0,0,75,1,-1.1,7,1
0,1104,50,0,10,4,1.799999999999998,17.99999999999998,579,0,1,8,10
1,1104,50,0,8,1,0.6000000000000006,6.000000000000006,285,0,1,9,8
2,1104,50,0,9,4,1.1999999999999995,11.999999999999996,471,0,1,7,9
3,1104,50,0,8,0,0.5999999999999995,5.999999999999995,483,0,1,9,8
0,1105,50,0,10,3,1.7999999999999967,17.999999999999964,1059,2,0.9,10,10
1,1105,39,0,5,2,0,0,243,0,-1,9,5
2,1105,32,0,4,3,0,0,252,2,-1.1,6,4
3,1105,27,0,3,0,0,0,171,3,-1.1,7,3
0,1106,50,0,8,1,0.5999999999999971,5.999999999999971,723,0,1,8,8
1,1106,39,0,5,1,0,0,195,4,-1.1,8,5
2,1106,50,0,9,1,1.1999999999999993,11.999999999999991,441,3,0.9,12,9
3,1106,50,0,9,0,1.1999999999999975,11.999999999999975,621,0,1,11,9
0,1107,50,0,9,3,1.1999999999999962,11.99999999999996,729,0,1,8,9
1,1107,50,0,8,4,0.6000000000000005,6.000000000000005,393,0,1,7,8
2,1107,50,0,8,2,0.6000000000000005,6.000000000000005,309,0,1,10,8
3,1107,50,0,10,0,1.799999999999998,17.99999999999998,663,0,1,9,10
0,1108,9,1,0,0,0,5.000000000000001,65,0,-1,7,1
1,1108,27,0,3,1,0,0,183,1,-1.1,7,3
2,1108,50,0,8,1,0.6000000000000006,6.000000000000006,315,1,1.8,8,8
3,1108,21,1,2,0,0,5.000000000000001,197,2,-1.1,5,3
0,1109,50,0,8,0,0.6000000000000002,6.000000000000002,477,0,1,8,8
1,1109,9,0,0,0,0,0,36,3,-1.1,6,0
2,1109,50,0,8,0,0.6000000000000009,6.000000000000008,333,1,1.8,11,8
3,1109,50,0,8,0,0.5999999999999998,5.999999999999997,477,0,1,7,8
0,1110,44,0,6,3,0,0,372,3,-1.1,7,6
1,1110,33,0,4,1,0,0,222,3,-1.1,6,4
2,1110,50,0,8,2,0.5999999999999989,5.9999999999999885,567,1,0.9,10,8
3,1110,33,0,4,0,0,0,216,3,-1.1,6,4
0,1111,45,1,6,0,0,5.000000000000004,221,0,-0.2,7,7
1,1111,44,1,6,0,0,5.9999999999999885,522,0,-1,6,7
2,1111,21,0,2,1,0,0,126,4,-1.1,5,2
3,1111,21,0,2,0,0,0,144,3,-1.1,5,2
0,1112,50,1,7,1,2.775557561562892e-17,5.999999999999999,411,0,1.8,8,8
1,1112,39,0,5,0,0,0,261,3,-1.1,8,5
2,1112,50,1,10,0,1.7999999999999985,23.999999999999982,657,3,0.9,9,11
3,1112,50,0,9,0,1.1999999999999973,11.999999999999972,627,0,1,8,9
0,1113,50,0,7,0,0,0,411,0,0,11,7
1,1113,33,1,4,0,0,5.000000000000004,209,0,-0.2,5,5
2,1113,50,0,8,0,0.6000000000000009,6.000000000000008,327,1,1.8,11,8
3,1113,50,0,8,0,0.5999999999999998,5.999999999999997,411,4,0.9,9,8
0,1114,50,0,7,4,0,0,555,3,-0.1,8,7
1,1114,39,0,5,0,0,0,183,3,-1.1,10,5
2,1114,50,0,9,3,1.1999999999999968,11.999999999999968,711,1,0.9,10,9
3,1114,32,0,4,0,0,0,270,0,-1,5,4
0,1115,33,0,4,0,0,0,192,3,-1.1,7,4
1,1115,27,0,3,0,0,0,159,3,-1.1,7,3
2,1115,50,0,8,0,0.6000000000000006,6.000000000000006,291,1,1.8,8,8
3,1115,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1116,50,1,8,0,0.5999999999999998,11.999999999999996,501,0,1.8,9,9
1,1116,15,0,1,0,0,0,63,4,-1.1,8,1
2,1116,50,0,8,1,0.6000000000000003,6.000000000000003,261,0,1,9,8
3,1116,50,0,9,0,1.2000000000000004,12.000000000000004,423,1,1.8,9,9
0,1117,27,1,3,2,0,5.000000000000002,170,0,-1,7,4
1,1117,50,0,8,2,0.6000000000000002,6.000000000000002,357,0,1,9,8
2,1117,44,1,6,2,0,5.999999999999989,486,3,-1.1,6,7
3,1117,38,1,5,0,0,5.999999999999995,345,0,-0.2,9,6
0,1118,50,1,8,0,0.6000000000000004,12.000000000000004,345,0,1.8,11,9
1,1118,9,0,0,0,0,0,36,1,-1.1,4,0
2,1118,45,0,6,0,0,0,282,4,-1.1,6,6
3,1118,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,219,0,1,9,7
0,1119,50,0,10,4,1.7999999999999976,17.999999999999975,729,1,0.9,9,10
1,1119,50,0,9,2,1.1999999999999993,11.999999999999991,465,1,0.9,10,9
2,1119,50,0,7,2,2.498001805406602e-16,2.4980018054066026e-15,321,0,1,7,7
3,1119,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,297,3,0.9,10,7
0,1120,39,0,5,1,0,0,219,3,-1.1,9,5
1,1120,39,0,5,0,0,0,219,4,-1.1,10,5
2,1120,33,1,4,0,0,5.000000000000004,203,0,-1,7,5
3,1120,27,2,3,0,0,11.000000000000002,140,0,-0.2,7,5
0,1121,50,0,7,0,0,0,519,0,0,11,7
1,1121,45,0,6,0,0,0,276,4,-1.1,6,6
2,1121,21,0,2,1,0,0,120,1,-1.1,5,2
3,1121,27,0,3,0,0,0,183,4,-1.1,8,3
0,1122,50,0,9,1,1.199999999999999,11.99999999999999,573,0,1,12,9
1,1122,21,0,2,0,0,0,96,4,-1.1,5,2
2,1122,50,0,9,3,1.1999999999999995,11.999999999999996,411,0,1,12,9
3,1122,50,0,8,1,0.5999999999999989,5.9999999999999885,501,0,1,11,8
0,1123,50,0,11,4,2.399999999999997,23.99999999999997,1005,1,0.9,9,11
1,1123,44,1,6,3,0,5.999999999999993,402,0,-0.2,6,7
2,1123,26,0,3,1,0,0,201,0,-1,6,3
3,1123,33,0,4,0,0,0,174,4,-1.1,6,4
0,1124,50,0,11,5,2.399999999999998,23.99999999999998,651,0,1,12,11
1,1124,50,0,8,1,0.5999999999999998,5.999999999999997,333,4,0.9,12,8
2,1124,50,0,8,5,0.5999999999999981,5.9999999999999805,699,2,0.9,13,8
3,1124,45,0,6,0,0,0,276,3,-1.1,8,6
0,1125,50,0,9,1,1.1999999999999966,11.999999999999966,903,0,1,8,9
1,1125,39,0,5,0,0,0,243,3,-1.1,8,5
2,1125,50,1,9,1,1.1999999999999988,17.99999999999999,597,0,1.8,8,10
3,1125,50,1,9,0,1.199999999999998,17.99999999999998,579,0,1.8,9,10
0,1126,38,0,5,1,0,0,387,0,-1,8,5
1,1126,33,1,4,0,0,5,209,0,-0.2,6,5
2,1126,9,1,0,1,0,5.000000000000001,53,0,-1,5,1
3,1126,33,0,4,0,0,0,216,4,-1.1,6,4
0,1127,50,0,8,0,0.6000000000000002,6.000000000000002,393,1,1.8,12,8
1,1127,45,0,6,0,0,0,270,4,-1.1,8,6
2,1127,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,351,0,1,10,7
3,1127,27,0,3,0,0,0,141,3,-1.1,8,3
0,1128,50,0,9,2,1.199999999999997,11.99999999999997,705,0,1,7,9
1,1128,50,0,8,2,0.6000000000000004,6.000000000000004,351,0,1,7,8
2,1128,50,0,10,0,1.7999999999999994,17.999999999999993,531,3,0.9,8,10
3,1128,50,1,10,0,1.7999999999999967,23.999999999999968,969,0,1.8,8,11
0,1129,50,0,9,1,1.1999999999999986,11.999999999999986,585,0,1,11,9
1,1129,21,0,2,3,0,0,138,4,-1.1,5,2
2,1129,50,0,8,0,0.5999999999999993,5.999999999999993,489,0,1,8,8
3,1129,50,0,8,0,0.5999999999999998,5.999999999999997,477,0,1,9,8
0,1130,50,1,10,3,1.7999999999999976,23.99999999999997,735,0,1.8,10,11
1,1130,50,0,10,2,1.7999999999999998,17.999999999999996,375,2,1.5,11,10
2,1130,50,0,9,2,1.1999999999999986,11.999999999999986,591,0,1,9,9
3,1130,50,0,8,0,0.5999999999999998,5.999999999999997,423,1,1.8,11,8
0,1131,50,0,8,4,0.5999999999999989,5.9999999999999885,519,0,1,7,8
1,1131,50,0,8,2,0.6000000000000006,6.000000000000006,333,1,1.8,9,8
2,1131,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,7,8
3,1131,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,249,0,1,7,7
0,1132,50,0,11,0,2.399999999999997,23.999999999999968,855,1,0.9,9,11
1,1132,15,1,1,0,0,5.000000000000002,80,4,-1.1,7,2
2,1132,39,0,5,0,0,0,189,0,-1,7,5
3,1132,9,1,0,0,0,5.000000000000001,53,0,-1,5,1
0,1133,38,0,5,0,0,0,351,1,-1.1,8,5
1,1133,9,0,0,0,0,0,36,4,-1.1,6,0
2,1133,50,0,8,0,0.5999999999999998,5.999999999999997,417,3,0.9,11,8
3,1133,27,0,3,0,0,0,141,1,-1.1,7,3
0,1134,50,0,8,2,0.5999999999999988,5.999999999999988,627,0,1,9,8
1,1134,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,267,0,1,6,7
2,1134,27,0,3,2,0,0,171,2,-1.1,8,3
3,1134,50,0,8,0,0.6000000000000002,6.000000000000002,303,1,1.8,6,8
0,1135,50,1,12,1,2.9999999999999982,35.99999999999998,819,0,1,12,13
1,1135,50,0,8,2,0.6000000000000005,6.000000000000005,405,2,1.1,11,8
2,1135,50,0,10,1,1.7999999999999994,17.999999999999993,525,0,1,10,10
3,1135,50,0,10,1,1.799999999999998,17.99999999999998,687,0,1,10,10
0,1136,44,0,6,5,0,0,420,0,-1,6,6
1,1136,50,0,8,2,0.6,5.999999999999999,459,1,1.8,10,8
2,1136,45,1,6,2,0,5.000000000000004,359,3,-1.1,8,7
3,1136,27,0,3,0,0,0,135,3,-1.1,7,3
0,1137,50,0,8,0,0.6000000000000006,6.000000000000006,387,0,1,9,8
1,1137,50,1,8,0,0.6000000000000005,12.000000000000004,357,0,1.8,9,9
2,1137,50,1,10,0,1.799999999999999,23.99999999999999,591,0,1.8,10,11
3,1137,50,0,9,0,1.1999999999999988,11.999999999999988,507,1,1.8,9,9
0,1138,50,1,7,0,3.6082248300317592e-16,6.000000000000003,339,0,1.8,8,8
1,1138,39,0,5,1,0,0,285,4,-1.1,10,5
2,1138,50,1,7,2,1.3877787807814454e-16,6.000000000000001,483,0,1.8,8,8
3,1138,26,0,3,0,0,0,219,0,-1,7,3
0,1139,50,0,11,1,2.399999999999997,23.99999999999997,813,1,1.4,8,11
1,1139,15,1,1,0,0,5.000000000000001,98,0,-0.2,7,2
2,1139,21,0,2,2,0,0,138,3,-1.1,5,2
3,1139,9,0,0,0,0,0,36,4,-1.1,7,0
0,1140,50,0,8,1,0.6,5.999999999999989,603,0,1,11,8
1,1140,15,0,1,1,0,0,93,3,-1.1,7,1
2,1140,50,0,9,1,1.1999999999999986,11.999999999999986,543,0,1,10,9
3,1140,50,0,9,0,1.199999999999998,11.99999999999998,585,1,1.8,12,9
0,1141,45,0,6,1,0,0,354,3,-1.1,7,6
1,1141,15,0,1,0,0,0,87,4,-1.1,6,1
2,1141,33,1,5,0,0.6,11.999999999999998,203,0,-0.2,6,6
3,1141,39,0,5,0,0,0,267,1,-1.1,8,5
0,1142,50,0,11,2,2.3999999999999986,23.999999999999982,675,0,1,9,11
1,1142,50,0,8,4,0.5999999999999991,6,537,1,1.8,11,8
2,1142,50,1,11,2,2.399999999999999,29.99999999999999,669,0,1.8,10,12
3,1142,50,0,9,2,1.199999999999998,11.99999999999998,609,1,1.8,9,9
0,1143,50,1,9,0,1.1999999999999993,17.999999999999993,489,2,0.9,10,10
1,1143,39,0,5,1,0,0,267,2,-1.1,10,5
2,1143,50,0,9,0,1.1999999999999995,11.999999999999996,399,0,1,10,9
3,1143,50,0,8,0,0.6,6,381,0,1,9,8
0,1144,32,0,4,1,0,0,282,0,-1,6,4
1,1144,50,0,9,0,1.1999999999999988,11.999999999999988,483,0,1,7,9
2,1144,21,0,2,1,0,0,102,3,-1.1,5,2
3,1144,27,0,3,0,0,0,153,3,-1.1,8,3
0,1145,50,1,10,4,1.7999999999999972,23.99999999999997,765,0,1.8,13,11
1,1145,50,0,9,0,1.2000000000000006,12.000000000000004,291,0,1,8,9
2,1145,50,1,8,4,0.6000000000000003,12.000000000000002,393,0,1.8,10,9
3,1145,50,1,8,0,0.5999999999999999,11.999999999999996,429,0,1.8,7,9
0,1146,50,1,10,1,1.7999999999999976,23.99999999999997,771,0,1.8,8,11
1,1146,27,0,3,1,0,0,147,0,-1,7,3
2,1146,33,0,4,0,0,0,168,3,-1.1,6,4
3,1146,15,1,1,0,0,5.000000000000002,80,0,-1,7,2
0,1147,50,0,9,2,1.1999999999999984,11.999999999999984,615,1,1.8,10,9
1,1147,50,1,7,1,4.718447854656915e-16,6.000000000000004,309,0,1.8,8,8
2,1147,50,0,8,1,0.6000000000000011,6.000000000000011,393,1,1.8,8,8
3,1147,50,1,9,0,1.1999999999999993,17.999999999999993,435,0,1.8,8,10
0,1148,50,1,8,2,0.5999999999999993,11.999999999999991,495,2,0.5,11,9
1,1148,39,0,5,0,0,0,195,4,-1.1,8,5
2,1148,50,0,10,1,1.7999999999999972,17.99999999999997,819,3,0.9,10,10
3,1148,50,0,10,0,1.7999999999999972,17.99999999999997,753,0,1,10,10
0,1149,50,0,9,0,1.199999999999998,11.99999999999998,609,0,1,10,9
1,1149,21,0,2,1,0,0,132,4,-1.1,5,2
2,1149,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,10,9
3,1149,50,0,9,0,1.2000000000000006,12.000000000000004,345,1,1.4,10,9
0,1150,27,0,3,0,0,0,171,3,-1.1,8,3
1,1150,15,0,1,0,0,0,69,4,-1.1,8,1
2,1150,50,0,8,0,0.6000000000000006,6.000000000000006,375,0,1,7,8
3,1150,9,0,0,0,0,0,36,3,-1.1,6,0
0,1151,33,0,4,0,0,0,162,3,-1.1,5,4
1,1151,27,1,3,0,0,5.000000000000004,158,4,-1.1,6,4
2,1151,50,0,8,0,0.6000000000000008,6.000000000000007,297,0,1,7,8
3,1151,27,0,3,0,0,0,123,1,-1.1,6,3
0,1152,50,0,8,0,0.5999999999999975,5.999999999999975,681,2,0.9,8,8
1,1152,33,0,4,1,0,0,198,4,-1.1,6,4
2,1152,50,0,8,0,0.5999999999999989,5.9999999999999885,537,1,0.9,10,8
3,1152,50,0,9,1,1.199999999999997,11.99999999999997,663,0,1,11,9
0,1153,50,1,9,1,1.2000000000000002,18,423,0,1.8,11,10
1,1153,50,0,8,0,0.6000000000000004,6.000000000000004,273,1,1.8,9,8
2,1153,50,0,9,0,1.199999999999998,11.99999999999998,519,0,1,9,9
3,1153,50,0,8,0,0.6,5.999999999999999,453,0,1,8,8
0,1154,44,0,6,1,0,0,402,1,-1.1,6,6
1,1154,27,0,3,0,0,0,153,4,-1.1,8,3
2,1154,50,0,8,0,0.6000000000000001,6.000000000000001,345,0,1,12,8
3,1154,21,0,2,0,0,0,102,3,-1.1,5,2
0,1155,38,0,5,0,0,0,327,0,-1,8,5
1,1155,21,0,2,0,0,0,108,0,-1,5,2
2,1155,27,1,3,0,0,5.000000000000003,134,0,-0.2,8,4
3,1155,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,1156,50,0,8,0,0.6000000000000003,6.000000000000003,429,0,1,11,8
1,1156,9,0,0,0,0,0,36,3,-1.1,5,0
2,1156,50,1,8,0,0.5999999999999998,11.999999999999996,519,3,0.9,10,9
3,1156,50,1,8,0,0.5999999999999998,11.999999999999996,489,0,1.8,11,9
0,1157,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,327,1,0.9,9,7
1,1157,33,0,4,1,0,0,198,0,-1,6,4
2,1157,21,0,3,0,0.6,5.999999999999999,120,1,-1.1,5,3
3,1157,45,0,6,0,0,0,246,4,-1.1,6,6
0,1158,21,2,2,0,0,11.000000000000002,155,0,-0.2,5,4
1,1158,33,0,4,0,0,0,210,1,-1.1,6,4
2,1158,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,309,0,1,6,7
3,1158,32,0,4,0,0,0,276,0,-1,6,4
0,1159,50,0,10,4,1.799999999999998,17.99999999999998,747,1,1.8,9,10
1,1159,50,0,8,4,0.5999999999999991,6,525,0,1,9,8
2,1159,50,0,12,2,2.9999999999999982,29.999999999999982,819,1,1.8,10,12
3,1159,50,0,9,0,1.1999999999999984,11.999999999999984,501,0,1,10,9
0,1160,21,1,2,1,0,5.000000000000001,119,0,-0.2,5,3
1,1160,32,0,4,0,0,0,282,0,-1,6,4
2,1160,33,0,4,1,0,0,198,0,-1,6,4
3,1160,15,2,1,0,0,11,110,0,-0.2,7,3
0,1161,50,1,8,3,0.5999999999999993,11.999999999999991,495,2,0.9,9,9
1,1161,33,0,5,0,0.6,5.999999999999999,162,3,-1.1,7,5
2,1161,50,0,9,5,1.199999999999997,11.99999999999997,783,0,1,7,9
3,1161,50,0,9,0,1.1999999999999984,11.999999999999984,621,0,1,8,9
0,1162,50,0,9,0,1.1999999999999995,11.999999999999996,477,0,1,9,9
1,1162,44,1,6,2,0,5.9999999999999885,468,0,-0.2,7,7
2,1162,27,0,4,2,0.6,5.999999999999999,183,1,-1.1,8,4
3,1162,38,0,5,0,0,0,273,1,-1.1,8,5
0,1163,33,1,4,1,0,5.000000000000002,209,0,-0.2,6,5
1,1163,45,0,6,1,0,0,336,4,-1.1,7,6
2,1163,39,0,5,2,0,0,237,2,-1.1,10,5
3,1163,45,0,6,1,0,0,306,3,-1.1,7,6
0,1164,50,1,7,3,5.828670879282072e-16,6.000000000000005,309,0,1.8,11,8
1,1164,50,0,11,1,2.3999999999999977,23.99999999999997,795,2,0.9,9,11
2,1164,50,0,8,4,0.5999999999999984,5.999999999999984,633,0,1,11,8
3,1164,50,0,7,0,0,0,519,0,0,10,7
0,1165,50,0,9,1,1.1999999999999966,11.999999999999966,807,2,0.9,8,9
1,1165,27,0,3,1,0,0,147,4,-1.1,6,3
2,1165,50,1,9,1,1.199999999999998,17.99999999999998,645,3,0.9,9,10
3,1165,50,0,8,1,0.5999999999999981,5.9999999999999805,591,0,1,8,8
0,1166,44,0,6,1,0,0,378,0,-1,7,6
1,1166,33,0,4,0,0,0,216,0,-1,6,4
2,1166,38,0,5,2,0,0,327,0,-1,10,5
3,1166,27,1,3,0,0,5.000000000000001,182,0,-1,8,4
0,1167,15,1,1,0,0,5.000000000000002,86,0,-0.2,5,2
1,1167,27,0,3,0,0,0,135,4,-1.1,7,3
2,1167,27,0,3,0,0,0,111,2,-1.1,6,3
3,1167,15,1,1,0,0,5.000000000000001,86,2,-1.1,7,2
0,1168,50,1,8,0,0.5999999999999981,11.99999999999998,639,2,0.9,13,9
1,1168,21,2,2,1,0,11.000000000000002,197,2,-1.1,5,4
2,1168,50,0,8,2,0.6000000000000001,6.000000000000001,435,0,1,10,8
3,1168,50,1,8,0,0.5999999999999971,11.99999999999997,759,0,1.8,12,9
0,1169,33,1,4,1,0,5.000000000000004,179,0,-0.2,5,5
1,1169,39,0,5,0,0,0,339,4,-1.1,9,5
2,1169,39,0,5,2,0,0,231,0,-1,9,5
3,1169,9,2,0,0,0,11,65,0,-0.2,6,2
0,1170,50,0,11,8,2.399999999999997,23.99999999999997,1065,0,1,10,11
1,1170,50,1,8,2,0.6000000000000003,12.000000000000002,333,0,1.8,8,9
2,1170,50,0,10,6,1.7999999999999998,17.999999999999996,507,0,1,10,10
3,1170,50,0,8,0,0.6000000000000008,6.000000000000007,369,0,1,9,8
0,1171,50,0,10,1,1.7999999999999967,17.999999999999964,867,1,1.8,7,10
1,1171,21,0,2,1,0,0,132,4,-1.1,5,2
2,1171,50,0,9,2,1.199999999999998,11.99999999999998,597,0,1,8,9
3,1171,50,1,8,0,0.6000000000000005,12.000000000000004,405,0,1.8,6,9
0,1172,50,0,11,1,2.4,24,459,1,1.8,12,11
1,1172,50,0,8,4,0.5999999999999989,5.9999999999999885,627,0,1,11,8
2,1172,50,0,9,4,1.1999999999999988,11.999999999999988,549,0,1,13,9
3,1172,50,0,9,1,1.1999999999999995,11.999999999999996,483,0,1,13,9
0,1173,50,0,10,1,1.7999999999999976,17.999999999999975,867,1,1.8,9,10
1,1173,26,0,3,3,0,0,267,0,-1,9,3
2,1173,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,351,0,1,8,7
3,1173,39,0,5,0,0,0,297,1,-1.1,7,5
0,1174,50,0,10,4,1.7999999999999985,17.999999999999982,591,1,1.8,10,10
1,1174,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,285,0,1,9,7
2,1174,50,0,9,3,1.1999999999999982,11.99999999999998,621,0,1,10,9
3,1174,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,399,3,0.9,9,7
0,1175,39,1,5,0,0,5.000000000000001,260,0,-0.2,8,6
1,1175,15,0,1,0,0,0,81,1,-1.1,7,1
2,1175,27,1,3,0,0,5.000000000000002,134,0,-0.2,5,4
3,1175,9,0,0,0,0,0,36,1,-1.1,6,0
0,1176,50,0,9,1,1.2000000000000002,12.000000000000002,387,0,1,12,9
1,1176,50,0,8,1,0.6000000000000002,6.000000000000002,393,1,1.8,12,8
2,1176,50,0,9,0,1.2000000000000006,12.000000000000004,327,0,1,11,9
3,1176,50,0,9,0,1.1999999999999995,11.999999999999996,441,0,1,11,9
0,1177,50,0,8,4,0.5999999999999999,5.999999999999998,417,0,1,11,8
1,1177,50,0,9,2,1.1999999999999993,11.999999999999991,447,2,0.9,9,9
2,1177,50,1,8,3,0.6000000000000005,12.000000000000004,411,0,1,12,9
3,1177,45,2,6,0,0,11.000000000000004,281,0,-0.2,7,8
0,1178,50,1,9,4,1.1999999999999995,17.999999999999996,471,0,1.8,8,10
1,1178,50,0,10,6,1.7999999999999976,17.999999999999975,717,2,1.5,10,10
2,1178,50,0,9,2,1.2,11.999999999999998,441,0,1,10,9
3,1178,50,0,8,0,0.6000000000000008,6.000000000000007,333,0,1,8,8
0,1179,32,0,4,0,0,0,306,0,-1,6,4
1,1179,26,0,3,1,0,0,249,0,-1,7,3
2,1179,21,1,2,1,0,5.000000000000002,107,0,-0.2,5,3
3,1179,15,0,1,0,0,0,63,3,-1.1,6,1
0,1180,50,0,9,2,1.1999999999999975,11.999999999999975,633,0,1,9,9
1,1180,50,0,8,0,0.6000000000000005,6.000000000000005,291,0,1,9,8
2,1180,50,1,10,1,1.799999999999999,23.99999999999999,585,0,1.8,11,11
3,1180,50,0,9,0,1.2,11.999999999999998,429,1,1.8,9,9
0,1181,50,1,10,8,1.7999999999999967,23.999999999999968,885,0,1.8,10,11
1,1181,50,1,8,2,0.6000000000000005,12.000000000000004,321,0,1.8,9,9
2,1181,50,0,9,4,1.1999999999999993,11.999999999999991,477,0,1,9,9
3,1181,50,0,9,0,1.1999999999999993,11.999999999999991,501,1,1.8,7,9
0,1182,50,1,11,6,2.399999999999997,29.99999999999997,771,0,1.8,8,12
1,1182,50,0,8,4,0.6000000000000005,6.000000000000005,393,0,1,9,8
2,1182,50,0,9,9,1.199999999999997,11.99999999999997,927,0,1,8,9
3,1182,50,0,8,0,0.6000000000000005,6.000000000000005,369,0,1,9,8
0,1183,50,0,10,1,1.7999999999999976,17.999999999999975,825,2,0.9,11,10
1,1183,26,1,3,2,0,5.999999999999998,219,4,-1.1,8,4
2,1183,38,0,5,2,0,0,315,0,-1,9,5
3,1183,21,0,2,0,0,0,108,3,-1.1,5,2
0,1184,50,0,8,0,0.5999999999999991,6,513,1,1.8,12,8
1,1184,27,0,3,0,0,0,117,4,-1.1,8,3
2,1184,50,0,8,0,0.6000000000000001,6.000000000000001,375,0,1,9,8
3,1184,50,1,8,0,0.5999999999999993,11.999999999999991,489,3,0.9,10,9
0,1185,45,0,6,2,0,0,300,3,-1.1,7,6
1,1185,39,0,5,0,0,0,207,1,-1.1,10,5
2,1185,50,0,8,1,0.5999999999999998,5.999999999999997,465,1,0.9,10,8
3,1185,15,0,1,0,0,0,63,1,-1.1,6,1
0,1186,50,0,10,0,1.7999999999999972,17.99999999999997,789,0,1,6,10
1,1186,15,1,1,0,0,5.000000000000002,74,4,-1.1,6,2
2,1186,21,0,2,0,0,0,114,0,-1,5,2
3,1186,9,0,0,0,0,0,36,1,-1.1,4,0
0,1187,50,1,8,0,0.5999999999999996,11.999999999999996,531,0,1.8,9,9
1,1187,9,0,0,0,0,0,36,3,-1.1,7,0
2,1187,50,0,8,0,0.6000000000000008,6.000000000000007,303,0,1,9,8
3,1187,50,0,8,0,0.5999999999999989,5.9999999999999885,513,0,1,7,8
0,1188,33,0,4,0,0,0,240,3,-1.1,7,4
1,1188,27,0,3,1,0,0,213,3,-1.1,7,3
2,1188,50,0,8,1,0.6000000000000003,6.000000000000003,393,0,1,8,8
3,1188,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1189,50,0,8,1,0.6000000000000009,6.000000000000008,363,0,1,8,8
1,1189,50,0,8,0,0.6000000000000009,6.000000000000008,285,4,0.9,7,8
2,1189,50,0,8,0,0.6000000000000011,6.000000000000011,411,0,1,7,8
3,1189,15,0,1,0,0,0,75,1,-1.1,7,1
0,1190,50,0,11,2,2.399999999999997,23.99999999999997,759,1,0.9,8,11
1,1190,21,0,2,1,0,0,90,3,-1.1,5,2
2,1190,26,0,3,3,0,0,249,0,-1,7,3
3,1190,33,0,4,0,0,0,186,3,-1.1,7,4
0,1191,44,0,6,1,0,0,432,1,-1.1,6,6
1,1191,15,0,2,0,0.6,5.999999999999999,81,1,-1.1,7,2
2,1191,50,0,8,2,0.5999999999999995,5.999999999999995,549,0,1,12,8
3,1191,33,0,4,0,0,0,156,1,-1.1,6,4
0,1192,50,1,8,6,0.5999999999999975,11.999999999999975,663,0,1.8,10,9
1,1192,50,1,9,3,1.1999999999999988,17.99999999999999,501,4,0.9,13,10
2,1192,50,1,8,4,0.6000000000000005,12.000000000000004,423,0,1,11,9
3,1192,45,0,6,0,0,0,228,3,-1.1,8,6
0,1193,50,1,9,2,1.199999999999997,17.99999999999997,711,0,1.8,11,10
1,1193,15,0,1,0,0,0,57,4,-1.1,7,1
2,1193,50,0,9,2,1.1999999999999984,11.999999999999984,579,0,1,9,9
3,1193,50,0,8,0,0.5999999999999998,5.999999999999997,435,0,1,9,8
0,1194,9,1,0,0,0,5.000000000000001,59,0,-1,7,1
1,1194,44,0,6,0,0,0,378,1,-1.1,7,6
2,1194,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,327,0,1,8,7
3,1194,15,1,1,0,0,5.000000000000002,110,2,-1.1,8,2
0,1195,50,0,8,2,0.5999999999999984,5.999999999999984,585,0,1,9,8
1,1195,32,0,4,1,0,0,312,0,-1,6,4
2,1195,50,0,9,3,1.1999999999999984,11.999999999999984,603,1,1.8,10,9
3,1195,50,1,8,1,0.5999999999999984,11.999999999999984,591,0,1.8,9,9
0,1196,33,0,4,1,0,0,234,3,-1.1,7,4
1,1196,26,1,3,0,0,5.999999999999997,261,4,-1.1,8,4
2,1196,39,0,5,0,0,0,195,2,-1.1,8,5
3,1196,15,2,1,0,0,11,116,0,-0.2,8,3
0,1197,50,1,8,4,0.6000000000000001,12.000000000000002,447,0,1.8,9,9
1,1197,50,0,9,5,1.1999999999999975,11.999999999999975,699,4,0.9,8,9
2,1197,50,0,9,1,1.1999999999999995,11.999999999999996,393,0,1,10,9
3,1197,50,0,9,1,1.1999999999999993,11.999999999999991,549,1,1.4,9,9
0,1198,50,0,9,0,1.2000000000000002,12.000000000000002,453,2,0.9,12,9
1,1198,21,1,2,0,0,5.000000000000003,119,0,-0.2,5,3
2,1198,50,0,9,0,1.2000000000000002,12.000000000000002,417,1,1.4,11,9
3,1198,50,0,9,0,1.2000000000000004,12.000000000000004,423,1,1.4,10,9
0,1199,15,1,1,1,0,5.000000000000001,122,0,-1,6,2
1,1199,44,1,6,0,0,5.9999999999999885,582,0,-1,6,7
2,1199,32,0,4,3,0,0,264,0,-1,5,4
3,1199,21,1,2,0,0,5.000000000000003,131,2,-1.1,5,3
0,1200,50,0,8,3,0.6,6,645,0,1,7,8
1,1200,50,0,8,3,0.6000000000000001,6.000000000000001,441,0,1,9,8
2,1200,50,1,8,0,0.6000000000000009,12.000000000000009,315,0,1.8,9,9
3,1200,50,1,8,0,0.6000000000000004,12.000000000000004,339,0,1.8,12,9
0,1201,50,0,11,1,2.399999999999998,23.99999999999998,669,0,1,12,11
1,1201,50,0,8,3,0.6000000000000003,6.000000000000003,417,0,1,8,8
2,1201,50,0,9,0,1.2000000000000002,12.000000000000002,375,0,1,10,9
3,1201,50,0,10,2,1.7999999999999967,17.999999999999964,987,0,1,11,10
0,1202,50,0,8,1,0.5999999999999995,5.999999999999995,459,0,1,7,8
1,1202,9,0,0,0,0,0,36,3,-1.1,7,0
2,1202,50,0,11,1,2.3999999999999977,23.99999999999997,819,0,1,9,11
3,1202,50,0,10,0,1.7999999999999972,17.99999999999997,705,0,1,6,10
0,1203,50,0,8,0,0.6,6,351,0,1,7,8
1,1203,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,297,0,1,8,7
2,1203,50,0,8,0,0.6000000000000008,6.000000000000007,291,0,1,6,8
3,1203,15,1,1,0,0,5.000000000000001,62,0,-0.2,5,2
0,1204,50,0,10,5,1.7999999999999967,17.999999999999964,891,2,0.9,11,10
1,1204,45,0,6,3,0,0,282,4,-1.1,7,6
2,1204,50,0,9,5,1.1999999999999975,11.999999999999975,771,0,1,10,9
3,1204,50,1,8,0,0.6000000000000001,12.000000000000002,417,0,1.8,9,9
0,1205,50,0,9,1,1.1999999999999995,11.999999999999996,453,1,1.8,9,9
1,1205,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,327,0,1,8,7
2,1205,50,1,7,0,5.828670879282072e-16,6.000000000000005,303,0,1.8,10,8
3,1205,50,0,9,0,1.1999999999999995,11.999999999999996,489,1,1.8,7,9
0,1206,50,0,11,3,2.399999999999999,23.99999999999999,603,0,1,11,11
1,1206,50,0,8,5,0.5999999999999984,5.999999999999984,555,4,0.9,9,8
2,1206,50,0,8,2,0.6,6,321,1,0.9,13,8
3,1206,45,0,7,0,0.6,5.999999999999999,282,4,-1.1,6,7
0,1207,45,1,6,0,0,5.000000000000005,329,0,-0.2,7,7
1,1207,27,0,3,0,0,0,129,1,-1.1,6,3
2,1207,9,0,0,0,0,0,36,2,-1.1,4,0
3,1207,33,0,4,0,0,0,162,3,-1.1,7,4
0,1208,50,1,10,5,1.7999999999999967,23.999999999999968,837,0,1.8,11,11
1,1208,39,0,5,2,0,0,249,0,-1,10,5
2,1208,44,0,6,5,0,0,444,0,-1,7,6
3,1208,33,0,4,0,0,0,180,3,-1.1,6,4
0,1209,50,0,11,1,2.399999999999997,23.999999999999968,987,1,1.4,9,11
1,1209,9,1,0,1,0,5.000000000000001,59,4,-1.1,5,1
2,1209,27,0,3,1,0,0,147,0,-1,7,3
3,1209,9,0,0,0,0,0,36,2,-1.1,7,0
0,1210,9,1,0,1,0,5.000000000000001,47,0,-0.2,6,1
1,1210,26,1,3,1,0,5.999999999999997,267,4,-1.1,7,4
2,1210,27,0,3,1,0,0,141,0,-1,7,3
3,1210,15,0,1,0,0,0,69,0,-1,7,1
0,1211,50,1,8,0,0.6,11.99999999999998,639,2,0.5,9,9
1,1211,27,0,3,1,0,0,141,4,-1.1,8,3
2,1211,50,0,9,0,1.1999999999999988,11.999999999999988,549,0,1,7,9
3,1211,50,0,9,0,1.1999999999999975,11.999999999999975,543,0,1,9,9
0,1212,50,0,9,5,1.1999999999999973,11.999999999999972,759,1,0.9,14,9
1,1212,50,0,9,2,1.2000000000000002,12.000000000000002,351,0,1,9,9
2,1212,50,0,9,5,1.199999999999998,11.99999999999998,675,0,1,11,9
3,1212,45,0,6,0,0,0,228,3,-1.1,8,6
0,1213,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,387,1,0.9,12,7
1,1213,9,0,0,0,0,0,36,2,-1.1,7,0
2,1213,50,0,8,0,0.6000000000000001,6.000000000000001,465,0,1,11,8
3,1213,45,0,6,0,0,0,336,1,-1.1,7,6
0,1214,21,1,2,0,0,5.000000000000001,149,0,-1,5,3
1,1214,38,0,5,1,0,0,309,1,-1.1,7,5
2,1214,50,0,8,1,0.6000000000000003,6.000000000000003,339,3,0.9,10,8
3,1214,27,1,3,0,0,5.000000000000004,188,2,-1.1,8,4
0,1215,50,0,9,3,1.199999999999999,11.99999999999999,543,0,1,10,9
1,1215,45,0,7,2,0.6,5.999999999999999,270,4,-1.1,6,7
2,1215,50,0,8,0,0.6,6,345,0,1,11,8
3,1215,50,0,8,0,0.5999999999999998,5.999999999999997,447,0,1,10,8
0,1216,32,0,4,1,0,0,294,1,-1.1,6,4
1,1216,15,0,1,0,0,0,63,3,-1.1,6,1
2,1216,21,0,2,1,0,0,102,4,-1.1,5,2
3,1216,27,0,3,0,0,0,135,1,-1.1,8,3
0,1217,50,0,9,0,1.1999999999999982,11.99999999999998,669,0,1,10,9
1,1217,15,0,1,1,0,0,87,4,-1.1,7,1
2,1217,50,0,9,0,1.1999999999999995,11.999999999999996,549,0,1,8,9
3,1217,50,0,8,0,0.5999999999999996,5.9999999999999964,465,0,1,11,8
0,1218,50,1,10,1,1.799999999999999,23.99999999999999,615,2,0.9,9,11
1,1218,44,0,6,3,0,0,348,0,-1,6,6
2,1218,50,0,9,1,1.1999999999999988,11.999999999999988,501,0,1,8,9
3,1218,50,0,9,2,1.199999999999998,11.99999999999998,651,4,0.9,11,9
0,1219,50,2,10,1,1.799999999999999,29.99999999999999,627,0,1.8,11,12
1,1219,50,0,8,4,0.5999999999999995,5.999999999999995,537,0,1,10,8
2,1219,50,0,9,0,1.2000000000000002,12.000000000000002,405,0,1,10,9
3,1219,50,1,10,1,1.7999999999999972,23.99999999999997,891,0,1.8,11,11
0,1220,50,1,7,3,0,5.999999999999984,609,0,0,9,8
1,1220,50,1,8,0,0.6000000000000008,12.000000000000004,357,0,1,10,9
2,1220,50,1,9,2,1.199999999999998,17.99999999999998,597,0,1.8,9,10
3,1220,50,0,8,0,0.6000000000000001,6.000000000000001,471,0,1,10,8
0,1221,50,0,11,5,2.399999999999997,23.99999999999997,723,1,1.8,9,11
1,1221,44,0,6,3,0,0,438,0,-1,6,6
2,1221,50,0,8,3,0.6000000000000003,6.000000000000003,351,1,0.9,10,8
3,1221,33,0,5,0,0.6,5.999999999999999,144,3,-1.1,6,5
0,1222,38,0,5,1,0,0,309,3,-1.1,8,5
1,1222,27,0,3,3,0,0,171,3,-1.1,7,3
2,1222,50,0,8,3,0.5999999999999984,5.999999999999984,651,0,1,10,8
3,1222,21,0,2,0,0,0,102,3,-1.1,5,2
0,1223,50,0,9,1,1.1999999999999975,11.999999999999975,663,2,0.9,10,9
1,1223,9,0,0,1,0,0,42,4,-1.1,5,0
2,1223,50,1,9,0,1.1999999999999993,17.999999999999993,573,1,1.8,10,10
3,1223,50,0,8,0,0.5999999999999998,5.999999999999997,483,0,1,10,8
0,1224,50,0,8,7,0.5999999999999984,5.999999999999984,567,1,1.8,7,8
1,1224,50,0,10,5,1.7999999999999976,17.999999999999975,681,0,1,10,10
2,1224,50,1,8,2,0.6000000000000005,12.000000000000004,387,0,1,9,9
3,1224,45,1,6,0,0,5.000000000000005,251,0,-1,6,7
0,1225,45,0,6,1,0,0,258,3,-1.1,8,6
1,1225,38,0,5,1,0,0,429,1,-1.1,8,5
2,1225,50,0,8,3,0.6,5.999999999999999,417,1,0.9,12,8
3,1225,21,1,2,1,0,5.000000000000001,161,0,-1,5,3
0,1226,27,0,3,0,0,0,159,3,-1.1,8,3
1,1226,39,0,5,0,0,0,231,4,-1.1,8,5
2,1226,27,1,3,0,0,5.000000000000003,206,3,-1.1,8,4
3,1226,15,0,1,0,0,0,81,1,-1.1,7,1
0,1227,9,1,0,1,0,5.000000000000001,53,0,-1,7,1
1,1227,50,0,9,1,1.199999999999997,11.99999999999997,729,0,1,7,9
2,1227,21,1,2,3,0,5,167,0,-0.2,5,3
3,1227,15,1,1,0,0,5.000000000000001,116,2,-1.1,7,2
0,1228,50,0,9,0,1.199999999999998,11.99999999999998,633,0,1,6,9
1,1228,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,303,0,1,7,7
2,1228,50,0,10,0,1.7999999999999976,17.999999999999975,747,3,0.9,10,10
3,1228,50,0,9,0,1.1999999999999984,11.999999999999984,543,0,1,7,9
0,1229,26,0,3,0,0,0,249,0,-1,7,3
1,1229,21,0,2,0,0,0,102,1,-1.1,5,2
2,1229,15,1,1,0,0,5.000000000000002,74,0,-0.2,6,2
3,1229,9,0,0,0,0,0,36,4,-1.1,7,0
0,1230,50,0,10,3,1.7999999999999972,17.99999999999997,747,0,1,9,10
1,1230,50,0,8,3,0.6000000000000005,6.000000000000005,339,0,1,9,8
2,1230,50,0,9,0,1.2000000000000008,12.000000000000009,381,1,1.8,10,9
3,1230,50,0,9,1,1.1999999999999975,11.999999999999975,603,0,1,10,9
0,1231,50,0,9,1,1.2,11.999999999999998,423,1,1.4,9,9
1,1231,50,1,8,0,0.6000000000000001,12.000000000000002,411,0,1.8,8,9
2,1231,50,0,9,1,1.1999999999999988,11.999999999999988,489,0,1,12,9
3,1231,50,0,11,0,2.3999999999999986,23.999999999999982,597,1,1.8,11,11
0,1232,50,0,8,1,0.6000000000000005,6.000000000000005,417,0,1,11,8
1,1232,38,1,5,0,0,5.999999999999997,273,2,-1.1,9,6
2,1232,50,1,8,2,0.6000000000000001,12.000000000000002,423,0,1.8,10,9
3,1232,50,0,8,0,0.6000000000000006,6.000000000000006,267,1,1.8,10,8
0,1233,20,0,2,1,0,0,156,1,-1.1,9,2
1,1233,9,0,0,1,0,0,42,4,-1.1,5,0
2,1233,45,0,6,1,0,0,324,2,-1.1,6,6
3,1233,9,0,0,0,0,0,36,1,-1.1,6,0
0,1234,50,1,10,5,1.7999999999999976,23.99999999999997,735,0,1.8,8,11
1,1234,50,0,11,3,2.399999999999999,23.99999999999999,663,0,1,10,11
2,1234,50,0,9,5,1.1999999999999995,11.999999999999996,537,1,1.4,11,9
3,1234,50,0,9,1,1.1999999999999995,11.999999999999996,393,0,1,11,9
0,1235,38,0,5,1,0,0,381,1,-1.1,9,5
1,1235,32,1,4,1,0,5.999999999999997,258,0,-0.2,6,5
2,1235,50,0,9,1,1.1999999999999988,11.999999999999988,543,1,0.9,8,9
3,1235,15,0,1,0,0,0,51,1,-1.1,7,1
0,1236,45,0,6,0,0,0,234,3,-1.1,8,6
1,1236,50,0,8,0,0.6000000000000008,6.000000000000007,261,0,1,10,8
2,1236,27,0,3,0,0,0,153,2,-1.1,7,3
3,1236,33,0,4,1,0,0,198,3,-1.1,6,4
0,1237,50,0,10,4,1.799999999999999,17.99999999999999,579,1,0.9,12,10
1,1237,44,1,6,3,0,6,558,4,-1.1,7,7
2,1237,50,0,8,5,0.6000000000000002,6.000000000000002,387,1,0.9,9,8
3,1237,33,1,4,0,0,5.000000000000003,179,0,-1,6,5
0,1238,50,0,10,5,1.7999999999999967,17.999999999999964,747,0,1,10,10
1,1238,50,1,8,3,0.6000000000000006,12.000000000000004,351,0,1.8,8,9
2,1238,50,0,11,1,2.399999999999998,23.99999999999998,729,1,1.8,10,11
3,1238,50,0,9,0,1.199999999999999,11.99999999999999,435,0,1,7,9
0,1239,50,0,9,1,1.1999999999999966,11.999999999999966,867,0,1,8,9
1,1239,27,1,3,0,0,5.000000000000003,134,0,-0.2,6,4
2,1239,33,0,4,2,0,0,192,0,-1,6,4
3,1239,21,0,2,0,0,0,114,3,-1.1,5,2
0,1240,50,0,9,2,1.1999999999999984,11.999999999999984,621,0,1,9,9
1,1240,44,1,6,3,0,5.999999999999993,408,0,-0.2,5,7
2,1240,50,0,10,0,1.7999999999999994,17.999999999999993,453,1,1.8,8,10
3,1240,50,1,9,1,1.199999999999997,17.99999999999997,819,0,1.8,9,10
0,1241,50,0,8,1,0.6,6,339,1,0.9,11,8
1,1241,45,0,6,0,0,0,330,3,-1.1,7,6
2,1241,50,0,8,0,0.6000000000000005,6.000000000000005,405,0,1,10,8
3,1241,9,1,0,0,0,5.000000000000001,53,0,-1,6,1
0,1242,50,1,10,5,1.7999999999999965,23.99999999999996,1113,2,0.9,11,11
1,1242,45,0,6,0,0,0,198,4,-1.1,6,6
2,1242,50,0,9,6,1.199999999999997,11.99999999999997,789,4,0.9,11,9
3,1242,50,0,9,0,1.1999999999999986,11.999999999999986,561,4,0.9,10,9
0,1243,50,0,10,2,1.799999999999998,17.99999999999998,777,1,1.8,7,10
1,1243,50,1,7,1,4.718447854656915e-16,6.000000000000004,303,0,1.8,6,8
2,1243,50,0,10,1,1.7999999999999976,17.999999999999975,717,1,1.8,6,10
3,1243,50,0,10,0,1.7999999999999976,17.999999999999975,699,3,0.9,7,10
0,1244,50,0,10,0,1.7999999999999967,17.999999999999964,867,1,1.8,10,10
1,1244,21,0,2,0,0,0,96,4,-1.1,5,2
2,1244,50,0,8,0,0.5999999999999989,5.9999999999999885,519,1,0.9,8,8
3,1244,44,0,6,0,0,0,456,1,-1.1,6,6
0,1245,32,1,4,0,0,5.999999999999997,294,2,-1.1,6,5
1,1245,15,0,1,0,0,0,57,3,-1.1,7,1
2,1245,50,1,8,0,0.5999999999999992,11.999999999999991,519,0,1.8,9,9
3,1245,39,0,5,0,0,0,261,1,-1.1,8,5
0,1246,50,1,10,3,1.7999999999999985,23.999999999999982,651,0,1,9,11
1,1246,50,0,8,1,0.6000000000000005,6.000000000000005,285,0,1,9,8
2,1246,50,0,9,3,1.1999999999999988,11.999999999999988,537,1,1.8,10,9
3,1246,50,0,10,0,1.799999999999999,17.99999999999999,537,0,1,8,10
0,1247,50,0,9,0,1.1999999999999975,11.999999999999975,699,0,1,7,9
1,1247,21,1,2,1,0,5.000000000000001,179,4,-1.1,5,3
2,1247,33,0,4,1,0,0,204,0,-1,5,4
3,1247,15,0,2,0,0.6,5.999999999999999,69,3,-1.1,7,2
0,1248,50,0,10,1,1.7999999999999985,17.999999999999982,669,0,1,12,10
1,1248,50,0,9,0,1.2000000000000006,12.000000000000004,369,1,1.8,11,9
2,1248,50,0,9,1,1.2000000000000002,12.000000000000002,393,1,1.8,9,9
3,1248,50,0,8,0,0.5999999999999998,5.999999999999997,447,0,1,10,8
0,1249,21,1,2,0,0,5.000000000000002,137,0,-0.2,5,3
1,1249,33,0,4,0,0,0,222,1,-1.1,6,4
2,1249,50,0,8,0,0.6000000000000008,6.000000000000007,339,1,0.9,9,8
3,1249,27,1,3,0,0,5.000000000000002,176,2,-1.1,8,4
0,1250,27,0,3,1,0,0,165,0,-1,7,3
1,1250,45,0,6,0,0,0,258,4,-1.1,6,6
2,1250,21,0,3,0,0.6,5.999999999999999,102,3,-1.1,5,3
3,1250,33,0,4,0,0,0,204,4,-1.1,6,4
0,1251,50,0,9,2,1.1999999999999995,11.999999999999996,405,0,1,9,9
1,1251,50,0,8,4,0.6000000000000008,6.000000000000007,345,0,1,11,8
2,1251,50,0,8,6,0.5999999999999971,5.999999999999971,705,0,1,10,8
3,1251,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,345,0,1,10,7
0,1252,50,1,9,2,1.1999999999999995,17.999999999999993,525,0,1.8,12,10
1,1252,50,0,8,0,0.6000000000000009,6.000000000000008,321,0,1,10,8
2,1252,50,0,10,1,1.799999999999999,17.99999999999999,537,3,1.9,11,10
3,1252,50,0,9,0,1.1999999999999988,11.999999999999988,543,0,1,8,9
0,1253,50,0,11,5,2.399999999999997,23.999999999999968,927,0,1,9,11
1,1253,50,1,7,3,4.718447854656915e-16,6.000000000000004,297,0,1.8,7,8
2,1253,50,1,10,3,1.7999999999999976,23.99999999999997,663,0,1.8,8,11
3,1253,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,387,3,0.9,8,7
0,1254,27,1,3,1,0,5.000000000000001,194,0,-0.2,7,4
1,1254,33,0,4,0,0,0,204,1,-1.1,6,4
2,1254,39,0,5,1,0,0,273,4,-1.1,9,5
3,1254,9,0,0,0,0,0,36,3,-1.1,5,0
0,1255,50,0,13,10,3.599999999999997,35.999999999999964,1317,0,1,12,13
1,1255,50,1,7,2,4.718447854656915e-16,6.000000000000004,315,0,1,11,8
2,1255,50,0,10,8,1.7999999999999994,17.999999999999993,489,0,1,11,10
3,1255,50,0,8,0,0.5999999999999993,5.999999999999993,501,0,1,12,8
0,1256,50,0,9,6,1.1999999999999973,11.999999999999972,705,1,0.9,11,9
1,1256,50,0,11,5,2.399999999999998,23.99999999999998,705,2,0.9,10,11
2,1256,50,0,10,1,1.7999999999999994,17.999999999999993,477,1,1.8,10,10
3,1256,50,0,8,0,0.6000000000000003,6.000000000000003,399,0,1,11,8
0,1257,21,1,2,1,0,5.000000000000002,155,0,-1,5,3
1,1257,27,0,3,2,0,0,189,1,-1.1,6,3
2,1257,50,0,8,1,0.5999999999999994,5.999999999999994,507,3,0.9,10,8
3,1257,33,0,4,0,0,0,174,1,-1.1,6,4
0,1258,50,0,8,1,0.6000000000000001,6.000000000000001,423,1,0.9,11,8
1,1258,9,0,0,0,0,0,36,1,-1.1,6,0
2,1258,33,0,4,0,0,0,204,4,-1.1,6,4
3,1258,45,0,6,0,0,0,282,1,-1.1,7,6
0,1259,38,0,5,2,0,0,339,1,-1.1,10,5
1,1259,27,0,3,1,0,0,183,4,-1.1,9,3
2,1259,50,0,8,1,0.6000000000000002,6.000000000000002,417,1,1.8,9,8
3,1259,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1260,38,1,5,3,0,5.999999999999998,321,0,-0.2,7,6
1,1260,44,0,6,1,0,0,384,1,-1.1,7,6
2,1260,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,285,0,1,8,7
3,1260,45,0,6,0,0,0,264,1,-1.1,9,6
0,1261,50,0,9,2,1.2000000000000002,12.000000000000002,387,0,1,9,9
1,1261,50,0,8,2,0.5999999999999994,5.999999999999994,465,0,1,10,8
2,1261,50,0,8,4,0.5999999999999989,5.9999999999999885,543,0,1,10,8
3,1261,50,1,8,0,0.5999999999999993,11.999999999999991,453,0,1.8,9,9
0,1262,50,0,11,2,2.399999999999997,23.99999999999997,915,2,0.9,10,11
1,1262,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,327,4,0.9,10,7
2,1262,50,0,9,3,1.2000000000000002,12.000000000000002,429,1,1.8,9,9
3,1262,50,0,9,0,1.199999999999998,11.99999999999998,591,0,1,10,9
0,1263,50,1,11,9,2.3999999999999977,29.99999999999997,1053,0,1.8,7,12
1,1263,50,0,11,4,2.3999999999999986,23.999999999999982,633,3,0.9,11,11
2,1263,50,0,9,6,1.1999999999999973,11.999999999999972,669,0,1,10,9
3,1263,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,363,4,0.9,12,7
0,1264,27,1,3,0,0,5,206,0,-0.2,8,4
1,1264,15,1,1,0,0,5.000000000000002,74,0,-0.2,7,2
2,1264,9,0,0,0,0,0,36,3,-1.1,5,0
3,1264,26,0,3,0,0,0,249,4,-1.1,8,3
0,1265,50,0,8,0,0.6000000000000003,6.000000000000003,417,0,1,10,8
1,1265,9,0,0,0,0,0,36,4,-1.1,6,0
2,1265,50,0,9,0,1.1999999999999993,11.999999999999991,501,1,1.8,9,9
3,1265,50,0,8,0,0.5999999999999978,5.999999999999977,603,0,1,11,8
0,1266,50,0,10,4,1.8000000000000005,18,399,1,1.8,10,10
1,1266,50,1,10,5,1.7999999999999972,23.99999999999997,741,0,1.8,11,11
2,1266,50,0,8,3,0.5999999999999998,5.999999999999997,447,0,1,10,8
3,1266,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,297,4,0.9,10,7
0,1267,50,1,8,0,0.5999999999999985,11.999999999999984,561,0,1.8,10,9
1,1267,15,0,1,0,0,0,63,4,-1.1,9,1
2,1267,50,1,8,1,0.5999999999999993,11.999999999999991,543,0,1,10,9
3,1267,50,1,7,0,0,5.999999999999993,483,0,0.8,9,8
0,1268,50,0,11,3,2.399999999999998,23.99999999999998,645,0,1,9,11
1,1268,50,0,8,3,0.5999999999999989,5.9999999999999885,543,0,1,10,8
2,1268,50,0,8,3,0.5999999999999989,5.9999999999999885,549,0,1,8,8
3,1268,50,0,8,0,0.6000000000000003,6.000000000000003,255,0,1,10,8
0,1269,50,0,8,0,0.6000000000000004,6.000000000000004,333,1,1.8,10,8
1,1269,27,0,3,0,0,0,171,4,-1.1,7,3
2,1269,50,0,8,0,0.6000000000000008,6.000000000000007,315,1,0.9,8,8
3,1269,32,0,4,0,0,0,276,1,-1.1,6,4
0,1270,50,0,9,0,1.1999999999999993,11.999999999999991,465,1,1.8,9,9
1,1270,21,0,2,1,0,0,162,4,-1.1,5,2
2,1270,50,0,8,0,0.6,5.999999999999999,399,0,1,10,8
3,1270,50,0,8,1,0.5999999999999993,5.999999999999993,519,0,1,10,8
0,1271,50,0,12,2,2.999999999999997,29.999999999999968,1029,0,1,11,12
1,1271,50,0,8,2,0.6000000000000003,6.000000000000003,261,0,1,10,8
2,1271,50,0,10,3,1.7999999999999972,17.99999999999997,723,0,1,8,10
3,1271,50,0,10,0,1.7999999999999972,17.99999999999997,789,0,1,10,10
0,1272,50,1,10,3,1.7999999999999972,23.99999999999997,813,0,1.8,10,11
1,1272,50,1,8,0,0.6000000000000005,12.000000000000004,303,0,1.8,12,9
2,1272,50,2,8,3,0.6000000000000008,18.000000000000007,405,0,1.8,11,10
3,1272,50,0,8,0,0.5999999999999998,5.999999999999997,459,0,1,11,8
0,1273,50,1,9,2,1.1999999999999975,17.999999999999975,645,0,1.8,9,10
1,1273,50,2,7,1,6.938893903907228e-16,12.000000000000004,375,2,0.9,10,9
2,1273,50,0,8,2,0.6000000000000004,6.000000000000004,345,1,1.8,9,8
3,1273,50,0,9,0,1.1999999999999988,11.999999999999988,531,0,1,9,9
0,1274,50,1,8,0,0.5999999999999996,11.999999999999996,459,0,1.8,9,9
1,1274,9,0,0,0,0,0,36,0,-1,6,0
2,1274,50,0,9,0,1.1999999999999993,11.999999999999991,591,1,1.8,9,9
3,1274,50,0,8,0,0.6000000000000009,6.000000000000008,303,0,1,10,8
0,1275,50,0,9,0,1.2000000000000004,12.000000000000004,417,1,1.8,10,9
1,1275,9,0,0,0,0,0,36,4,-1.1,6,0
2,1275,50,0,7,0,0,0,507,4,-0.1,8,7
3,1275,50,0,9,0,1.1999999999999988,11.999999999999988,525,3,0.9,10,9
0,1276,50,1,10,2,1.7999999999999972,23.99999999999997,855,0,1.8,9,11
1,1276,50,0,8,1,0.6,6,315,0,1,8,8
2,1276,50,1,11,2,2.3999999999999977,29.99999999999997,837,0,1.8,8,12
3,1276,50,0,9,0,1.1999999999999984,11.999999999999984,579,0,1,6,9
0,1277,50,0,7,1,0,0,531,0,0,12,7
1,1277,50,1,8,1,0.6000000000000002,12.000000000000002,411,1,1.8,12,9
2,1277,21,0,2,1,0,0,90,3,-1.1,5,2
3,1277,38,0,5,1,0,0,387,3,-1.1,9,5
0,1278,50,0,10,2,1.7999999999999972,17.99999999999997,843,0,1,10,10
1,1278,50,0,8,0,0.6000000000000006,6.000000000000006,297,1,1.8,7,8
2,1278,50,1,10,0,1.7999999999999994,23.999999999999996,495,0,1.8,7,11
3,1278,50,0,9,0,1.1999999999999975,11.999999999999975,651,0,1,7,9
0,1279,50,1,10,3,1.799999999999998,23.99999999999998,765,0,1.8,9,11
1,1279,33,0,4,2,0,0,204,0,-1,6,4
2,1279,32,0,4,4,0,0,396,3,-1.1,6,4
3,1279,21,0,2,0,0,0,108,3,-1.1,5,2
0,1280,39,0,5,2,0,0,255,3,-1.1,10,5
1,1280,33,0,4,0,0,0,180,3,-1.1,6,4
2,1280,50,0,8,1,0.6000000000000001,6.000000000000001,423,1,0.9,9,8
3,1280,15,0,1,0,0,0,75,1,-1.1,6,1
0,1281,33,0,4,0,0,0,156,3,-1.1,7,4
1,1281,21,1,2,0,0,5.000000000000002,107,0,-0.2,5,3
2,1281,15,0,1,0,0,0,81,1,-1.1,6,1
3,1281,33,0,4,0,0,0,240,4,-1.1,6,4
0,1282,15,2,1,0,0,11,128,0,-0.2,8,3
1,1282,21,0,2,1,0,0,126,1,-1.1,5,2
2,1282,38,0,5,0,0,0,375,1,-1.1,9,5
3,1282,45,0,6,0,0,0,300,4,-1.1,6,6
0,1283,50,1,7,0,6.938893903907228e-16,6.000000000000006,285,0,1.8,9,8
1,1283,33,0,4,0,0,0,186,4,-1.1,7,4
2,1283,50,0,8,0,0.6000000000000004,6.000000000000004,285,1,1.8,6,8
3,1283,15,0,1,0,0,0,81,1,-1.1,6,1
0,1284,50,0,9,2,1.1999999999999995,11.999999999999996,465,1,1.8,11,9
1,1284,50,0,9,3,1.1999999999999984,11.999999999999984,495,0,1,11,9
2,1284,50,0,8,2,0.5999999999999999,5.999999999999998,405,0,1,10,8
3,1284,50,0,9,2,1.1999999999999995,11.999999999999996,531,1,1.8,10,9
0,1285,44,1,6,1,0,5.999999999999984,468,0,-0.2,7,7
1,1285,33,0,4,1,0,0,198,4,-1.1,7,4
2,1285,50,0,8,0,0.6,5.999999999999999,441,3,0.9,10,8
3,1285,50,0,8,0,0.6,5.999999999999989,459,4,0.9,12,8
0,1286,50,0,11,3,2.3999999999999977,23.99999999999997,1023,0,1,7,11
1,1286,50,0,8,2,0.6000000000000008,6.000000000000007,315,0,1,8,8
2,1286,50,0,10,1,1.799999999999999,17.99999999999999,531,0,1,7,10
3,1286,50,0,10,1,1.7999999999999972,17.99999999999997,759,0,1,8,10
0,1287,50,0,8,1,0.6000000000000005,6.000000000000005,327,3,1.1,12,8
1,1287,50,1,9,1,1.2000000000000002,18,369,0,1.8,10,10
2,1287,50,0,9,1,1.2000000000000006,12.000000000000004,351,3,1.5,12,9
3,1287,50,0,8,1,0.5999999999999984,5.999999999999984,573,0,1,12,8
0,1288,50,0,10,1,1.799999999999998,17.99999999999998,633,1,1.8,10,10
1,1288,50,0,8,1,0.6000000000000006,6.000000000000006,369,0,1,10,8
2,1288,50,0,10,0,1.7999999999999994,17.999999999999993,477,1,1.8,7,10
3,1288,50,0,9,1,1.199999999999997,11.99999999999997,741,0,1,6,9
0,1289,50,0,9,0,1.1999999999999966,11.999999999999966,807,0,1,7,9
1,1289,21,0,2,1,0,0,132,0,-1,5,2
2,1289,15,1,1,0,0,5.000000000000001,92,0,-0.2,6,2
3,1289,9,0,0,0,0,0,36,3,-1.1,7,0
0,1290,39,0,5,0,0,0,225,3,-1.1,10,5
1,1290,33,0,4,0,0,0,210,0,-1,6,4
2,1290,39,0,5,0,0,0,279,4,-1.1,7,5
3,1290,21,0,2,0,0,0,96,3,-1.1,5,2
0,1291,44,0,6,3,0,0,474,0,-1,6,6
1,1291,50,0,8,2,0.6,5.999999999999989,597,0,1,10,8
2,1291,44,1,6,2,0,5.999999999999997,420,3,-1.1,7,7
3,1291,21,0,2,1,0,0,108,3,-1.1,5,2
0,1292,50,0,10,0,1.7999999999999967,17.999999999999964,1041,0,1,9,10
1,1292,15,1,1,0,0,5.000000000000002,80,4,-1.1,8,2
2,1292,21,0,2,1,0,0,144,0,-1,5,2
3,1292,9,0,0,0,0,0,36,3,-1.1,4,0
0,1293,50,0,9,1,1.1999999999999984,11.999999999999984,621,2,0.9,8,9
1,1293,39,0,5,0,0,0,189,4,-1.1,9,5
2,1293,50,0,10,1,1.799999999999998,17.99999999999998,645,1,1.8,11,10
3,1293,50,0,9,0,1.199999999999998,11.99999999999998,585,1,1.4,9,9
0,1294,50,1,8,1,0.6000000000000001,12.000000000000002,477,2,0.9,11,9
1,1294,9,0,0,0,0,0,36,0,-1,7,0
2,1294,50,0,8,2,0.6000000000000001,6.000000000000001,483,0,1,10,8
3,1294,50,0,9,0,1.2000000000000002,12.000000000000002,351,1,1.8,11,9
0,1295,33,0,4,0,0,0,192,3,-1.1,7,4
1,1295,27,0,3,1,0,0,171,0,-1,5,3
2,1295,15,0,2,0,0.6,5.999999999999999,69,1,-1.1,6,2
3,1295,33,0,4,0,0,0,168,4,-1.1,6,4
0,1296,50,0,9,3,1.1999999999999973,11.999999999999972,675,0,1,11,9
1,1296,50,0,8,1,0.6000000000000004,6.000000000000004,321,1,1.8,10,8
2,1296,50,0,9,2,1.1999999999999993,11.999999999999991,489,0,1,9,9
3,1296,50,0,8,0,0.6000000000000001,6.000000000000001,447,0,1,7,8
0,1297,27,0,3,1,0,0,171,3,-1.1,7,3
1,1297,20,3,2,0,0,17.999999999999996,282,0,-1,9,5
2,1297,9,0,0,0,0,0,36,2,-1.1,7,0
3,1297,15,0,1,0,0,0,57,2,-1.1,8,1
0,1298,33,0,4,0,0,0,216,3,-1.1,6,4
1,1298,15,0,1,0,0,0,87,4,-1.1,7,1
2,1298,50,0,8,0,0.5999999999999994,5.999999999999994,555,0,1,9,8
3,1298,27,0,3,0,0,0,111,4,-1.1,8,3
0,1299,50,1,8,1,0.5999999999999993,11.999999999999991,603,2,0.9,9,9
1,1299,21,0,2,1,0,0,108,3,-1.1,5,2
2,1299,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,9,8
3,1299,50,0,8,0,0.6,5.999999999999999,375,1,1.8,10,8
0,1300,44,0,6,1,0,0,390,1,-1.1,7,6
1,1300,33,0,4,0,0,0,180,4,-1.1,7,4
2,1300,50,0,8,1,0.6000000000000006,6.000000000000006,399,1,1.8,9,8
3,1300,33,0,4,0,0,0,168,3,-1.1,6,4
0,1301,27,0,3,0,0,0,135,3,-1.1,7,3
1,1301,9,1,0,0,0,5.000000000000001,71,4,-1.1,5,1
2,1301,50,0,8,0,0.6000000000000003,6.000000000000003,357,1,0.9,10,8
3,1301,9,0,0,0,0,0,36,1,-1.1,5,0
0,1302,39,0,5,0,0,0,255,3,-1.1,9,5
1,1302,33,1,4,0,0,5.000000000000005,221,0,-0.2,6,5
2,1302,50,0,8,0,0.6000000000000009,6.000000000000008,345,1,1.8,9,8
3,1302,15,0,1,0,0,0,81,3,-1.1,6,1
0,1303,32,0,4,0,0,0,288,1,-1.1,6,4
1,1303,27,0,3,0,0,0,177,4,-1.1,8,3
2,1303,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,1.8,8,8
3,1303,9,0,0,0,0,0,36,3,-1.1,7,0
0,1304,45,0,6,1,0,0,276,3,-1.1,7,6
1,1304,38,0,5,0,0,0,309,0,-1,9,5
2,1304,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,369,0,1,9,7
3,1304,15,2,1,0,0,11,86,0,-0.2,7,3
0,1305,50,0,9,1,1.1999999999999984,11.999999999999984,573,2,1.9,10,9
1,1305,50,1,8,1,0.6000000000000009,12.000000000000009,333,0,1.8,10,9
2,1305,50,0,8,1,0.6000000000000004,6.000000000000004,405,0,1,10,8
3,1305,50,0,10,0,1.7999999999999994,17.999999999999993,507,0,1,9,10
0,1306,50,0,11,5,2.3999999999999977,23.99999999999997,777,0,1,10,11
1,1306,50,0,8,1,0.6000000000000005,6.000000000000005,381,0,1,9,8
2,1306,50,1,8,6,0.5999999999999993,11.999999999999991,561,0,1,9,9
3,1306,50,0,8,0,0.6000000000000004,6.000000000000004,303,1,1.8,11,8
0,1307,50,0,11,3,2.3999999999999986,23.999999999999982,567,3,1.9,12,11
1,1307,50,0,8,1,0.6000000000000008,6.000000000000007,333,0,1,10,8
2,1307,50,0,9,4,1.1999999999999995,11.999999999999996,489,0,1,12,9
3,1307,50,0,9,1,1.1999999999999993,11.999999999999991,477,1,1.8,11,9
0,1308,33,0,4,1,0,0,240,3,-1.1,7,4
1,1308,9,0,0,0,0,0,36,3,-1.1,6,0
2,1308,15,0,1,1,0,0,105,2,-1.1,8,1
3,1308,27,0,3,0,0,0,177,1,-1.1,7,3
0,1309,50,0,12,8,2.9999999999999973,29.99999999999997,1221,2,1.9,8,12
1,1309,50,0,8,1,0.6,5.999999999999999,321,4,0.9,8,8
2,1309,50,0,10,6,1.799999999999998,17.99999999999998,639,0,1,7,10
3,1309,50,0,10,1,1.799999999999998,17.99999999999998,699,4,0.9,11,10
0,1310,50,0,10,6,1.799999999999998,17.99999999999998,705,0,1,9,10
1,1310,50,0,8,4,0.5999999999999991,6,507,0,1,9,8
2,1310,50,1,10,6,1.799999999999999,23.99999999999999,525,0,1.8,7,11
3,1310,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,9,8
0,1311,39,0,5,2,0,0,255,3,-1.1,10,5
1,1311,27,0,3,0,0,0,135,4,-1.1,8,3
2,1311,50,0,8,2,0.6000000000000004,6.000000000000004,303,1,1.8,8,8
3,1311,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1312,50,1,10,1,1.7999999999999972,23.99999999999997,807,0,1.8,8,11
1,1312,15,1,1,0,0,5.000000000000002,80,4,-1.1,9,2
2,1312,27,0,3,1,0,0,213,0,-1,8,3
3,1312,9,1,0,0,0,5.000000000000001,53,0,-1,4,1
0,1313,50,0,10,5,1.7999999999999976,17.999999999999975,825,0,1,9,10
1,1313,50,0,8,1,0.6000000000000006,6.000000000000006,321,1,1.8,6,8
2,1313,50,1,11,5,2.3999999999999977,29.99999999999997,693,0,1.8,6,12
3,1313,50,0,9,0,1.199999999999999,11.99999999999999,501,0,1,7,9
0,1314,50,0,9,1,1.1999999999999993,11.999999999999991,489,2,0.9,9,9
1,1314,15,0,1,0,0,0,69,4,-1.1,7,1
2,1314,50,0,9,1,1.1999999999999993,11.999999999999991,519,0,1,8,9
3,1314,50,0,8,0,0.6000000000000005,6.000000000000005,297,0,1,9,8
0,1315,38,0,5,1,0,0,405,1,-1.1,9,5
1,1315,15,0,1,2,0,0,105,2,-1.1,7,1
2,1315,50,0,8,0,0.5999999999999995,5.999999999999995,459,1,1.8,11,8
3,1315,27,0,3,0,0,0,123,4,-1.1,8,3
0,1316,50,0,10,4,1.7999999999999994,17.999999999999993,477,0,1,7,10
1,1316,50,0,8,4,0.6,5.999999999999999,417,1,1.8,10,8
2,1316,50,0,7,5,1.3877787807814454e-16,1.3877787807814457e-15,345,0,1,7,7
3,1316,50,0,9,1,1.1999999999999988,11.999999999999988,549,0,1,8,9
0,1317,50,0,9,7,1.1999999999999975,11.999999999999975,681,3,1.5,7,9
1,1317,50,1,8,2,0.6000000000000006,12.000000000000004,369,0,1.8,7,9
2,1317,50,0,11,5,2.3999999999999977,23.99999999999997,717,0,1,9,11
3,1317,50,0,8,0,0.6000000000000004,6.000000000000004,345,0,1,6,8
0,1318,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,8,8
1,1318,15,0,1,0,0,0,93,0,-1,7,1
2,1318,50,0,11,0,2.399999999999998,23.99999999999998,681,0,1,9,11
3,1318,50,0,10,0,1.799999999999998,17.99999999999998,669,0,1,10,10
0,1319,50,1,8,2,0.6,11.99999999999998,621,2,0.5,14,9
1,1319,44,1,6,2,0,5.999999999999995,396,0,-0.2,7,7
2,1319,50,1,8,1,0.6000000000000003,12.000000000000002,327,0,1.8,12,9
3,1319,50,0,9,0,1.1999999999999984,11.999999999999984,555,0,1,12,9
0,1320,50,1,9,2,1.1999999999999995,17.999999999999996,399,0,1.8,11,10
1,1320,45,0,6,1,0,0,336,1,-1.1,7,6
2,1320,50,0,8,0,0.6000000000000009,6.000000000000008,321,1,1.8,11,8
3,1320,15,1,1,0,0,5.000000000000001,80,0,-1,8,2
0,1321,50,0,11,1,2.399999999999997,23.99999999999997,843,1,0.9,8,11
1,1321,27,0,3,1,0,0,153,4,-1.1,7,3
2,1321,38,0,5,1,0,0,387,3,-1.1,7,5
3,1321,33,0,4,0,0,0,162,1,-1.1,6,4
0,1322,50,1,8,1,0.5999999999999985,11.999999999999984,513,0,1.8,9,9
1,1322,21,0,2,0,0,0,132,4,-1.1,5,2
2,1322,50,0,8,1,0.5999999999999993,5.999999999999993,555,0,1,8,8
3,1322,50,0,8,0,0.6000000000000005,6.000000000000005,321,0,1,10,8
0,1323,50,0,11,1,2.399999999999997,23.999999999999968,969,1,1.4,7,11
1,1323,15,1,1,1,0,5.000000000000002,80,0,-0.2,7,2
2,1323,15,0,1,1,0,0,69,0,-1,7,1
3,1323,9,0,0,0,0,0,36,3,-1.1,5,0
0,1324,50,0,9,1,1.1999999999999993,11.999999999999991,519,0,1,12,9
1,1324,27,0,3,1,0,0,135,4,-1.1,7,3
2,1324,50,0,9,1,1.199999999999998,11.99999999999998,657,1,1.4,12,9
3,1324,50,0,9,0,1.1999999999999993,11.999999999999991,489,1,1.8,11,9
0,1325,50,1,8,1,0.5999999999999991,11.99999999999999,531,2,0.9,11,9
1,1325,39,1,5,0,0,5.000000000000003,194,0,-0.2,8,6
2,1325,50,0,8,1,0.6000000000000003,6.000000000000003,393,0,1,12,8
3,1325,50,0,9,0,1.1999999999999993,11.999999999999991,495,0,1,12,9
0,1326,50,0,11,6,2.399999999999997,23.999999999999968,1053,0,1,11,11
1,1326,50,0,8,1,0.6000000000000002,6.000000000000002,375,1,1.8,7,8
2,1326,50,1,9,5,1.1999999999999995,17.999999999999993,519,0,1.8,10,10
3,1326,50,1,9,0,1.1999999999999984,17.999999999999982,543,0,1.8,7,10
0,1327,27,1,3,1,0,5.000000000000001,176,0,-0.2,8,4
1,1327,50,1,7,0,1.3877787807814454e-16,6.000000000000001,531,0,1,10,8
2,1327,21,1,2,0,0,5.000000000000003,125,0,-0.2,5,3
3,1327,15,1,1,0,0,5.000000000000002,80,0,-1,7,2
0,1328,50,0,8,6,0.5999999999999966,5.999999999999966,753,1,0.9,8,8
1,1328,39,0,5,1,0,0,183,4,-1.1,7,5
2,1328,50,0,8,4,0.5999999999999984,5.999999999999984,543,1,0.9,8,8
3,1328,39,0,5,0,0,0,207,3,-1.1,8,5
0,1329,50,0,9,1,1.1999999999999995,11.999999999999996,453,2,0.9,12,9
1,1329,15,0,1,0,0,0,75,4,-1.1,7,1
2,1329,50,0,9,1,1.1999999999999982,11.99999999999998,597,0,1,9,9
3,1329,50,0,8,0,0.5999999999999996,5.9999999999999964,453,0,1,9,8
0,1330,45,0,6,1,0,0,294,3,-1.1,8,6
1,1330,32,1,4,1,0,5.999999999999995,258,0,-0.2,5,5
2,1330,50,0,9,1,1.1999999999999975,11.999999999999975,675,1,0.9,12,9
3,1330,50,0,7,0,0,0,453,1,-0.1,7,7
0,1331,50,0,10,0,1.7999999999999985,17.999999999999982,561,0,1,6,10
1,1331,27,0,3,0,0,0,147,0,-1,8,3
2,1331,33,0,4,0,0,0,174,0,-1,7,4
3,1331,15,0,1,0,0,0,57,1,-1.1,5,1
0,1332,50,0,8,0,0.5999999999999989,5.9999999999999885,513,1,1.8,10,8
1,1332,20,2,2,0,0,11.999999999999996,222,2,-1.1,11,4
2,1332,50,0,9,0,1.1999999999999995,11.999999999999996,471,3,0.9,10,9
3,1332,50,0,8,0,0.6000000000000005,6.000000000000005,399,0,1,8,8
0,1333,50,0,7,2,0,0,435,1,-0.1,8,7
1,1333,39,0,5,1,0,0,243,3,-1.1,9,5
2,1333,50,0,10,1,1.799999999999999,17.99999999999999,723,1,0.9,10,10
3,1333,33,0,4,0,0,0,156,3,-1.1,7,4
0,1334,50,1,10,3,1.7999999999999967,23.999999999999968,909,0,1.8,7,11
1,1334,27,0,3,1,0,0,153,0,-1,7,3
2,1334,50,0,8,2,0.6000000000000003,6.000000000000003,381,1,0.9,7,8
3,1334,21,0,2,0,0,0,96,3,-1.1,5,2
0,1335,45,0,6,0,0,0,312,3,-1.1,7,6
1,1335,21,0,2,0,0,0,108,0,-1,5,2
2,1335,50,0,8,0,0.6,6,327,3,0.9,12,8
3,1335,39,0,5,0,0,0,183,1,-1.1,8,5
0,1336,27,0,3,1,0,0,195,3,-1.1,7,3
1,1336,9,1,0,0,0,5.000000000000001,41,0,-0.2,5,1
2,1336,9,1,0,1,0,5.000000000000001,47,0,-0.2,5,1
3,1336,27,0,3,0,0,0,183,4,-1.1,8,3
0,1337,50,0,10,3,1.799999999999999,17.99999999999999,609,0,1,8,10
1,1337,50,0,8,0,0.6000000000000009,6.000000000000008,309,1,1.8,7,8
2,1337,50,1,10,3,1.7999999999999972,23.99999999999997,813,0,1.8,7,11
3,1337,50,1,9,0,1.1999999999999975,17.999999999999975,633,0,1.8,5,10
0,1338,50,0,10,7,1.7999999999999976,17.999999999999975,663,2,1.9,8,10
1,1338,50,0,8,2,0.6000000000000006,6.000000000000006,327,0,1,10,8
2,1338,50,0,8,6,0.6000000000000001,6.000000000000001,423,2,1.1,9,8
3,1338,50,0,8,0,0.6000000000000005,6.000000000000005,315,0,1,11,8
0,1339,50,0,10,5,1.7999999999999976,17.999999999999975,657,0,1,10,10
1,1339,50,0,9,2,1.1999999999999995,11.999999999999996,393,2,1.5,11,9
2,1339,50,1,8,3,0.6000000000000001,12.000000000000002,405,0,1.8,8,9
3,1339,50,0,8,0,0.6000000000000001,6.000000000000001,393,1,0.9,11,8
0,1340,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,327,0,1,12,7
1,1340,50,1,7,1,0,5.9999999999999885,477,3,-0.1,8,8
2,1340,50,2,8,3,0.5999999999999995,17.999999999999993,495,0,1.8,9,10
3,1340,32,1,4,2,0,5.9999999999999885,366,0,-1,6,5
0,1341,50,1,8,2,0.5999999999999986,11.999999999999986,555,0,1.8,11,9
1,1341,21,0,2,1,0,0,126,4,-1.1,5,2
2,1341,50,0,8,2,0.5999999999999995,5.999999999999995,453,1,1.8,11,8
3,1341,50,0,9,0,1.2000000000000002,12.000000000000002,327,1,1.8,8,9
0,1342,21,1,2,1,0,5.000000000000002,125,0,-0.2,5,3
1,1342,27,0,3,1,0,0,189,2,-1.1,7,3
2,1342,50,0,8,0,0.6000000000000009,6.000000000000008,303,1,1.8,8,8
3,1342,27,0,3,0,0,0,177,4,-1.1,9,3
0,1343,39,0,5,0,0,0,291,3,-1.1,9,5
1,1343,27,0,3,0,0,0,147,4,-1.1,8,3
2,1343,50,0,8,0,0.6000000000000009,6.000000000000008,375,1,1.8,9,8
3,1343,15,0,1,0,0,0,63,3,-1.1,7,1
0,1344,50,0,11,6,2.399999999999999,23.99999999999999,699,0,1,10,11
1,1344,50,0,10,6,1.7999999999999976,17.999999999999975,633,0,1,10,10
2,1344,50,0,8,4,0.5999999999999991,6,513,0,1,12,8
3,1344,50,0,8,0,0.5999999999999991,6,489,0,1,10,8
0,1345,50,0,8,2,0.6000000000000003,6.000000000000003,399,0,1,10,8
1,1345,50,1,8,4,0.5999999999999991,11.99999999999999,513,0,1.8,11,9
2,1345,50,0,9,3,1.1999999999999995,11.999999999999996,465,0,1,11,9
3,1345,50,0,11,0,2.3999999999999986,23.999999999999982,543,1,1.8,11,11
0,1346,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,369,0,1,7,7
1,1346,50,0,8,1,0.6000000000000005,6.000000000000005,315,0,1,8,8
2,1346,50,0,8,0,0.6,5.999999999999999,393,0,1,8,8
3,1346,50,0,9,0,1.1999999999999984,11.999999999999984,567,2,0.9,8,9
0,1347,27,0,3,0,0,0,171,3,-1.1,8,3
1,1347,21,0,2,0,0,0,120,3,-1.1,5,2
2,1347,50,0,8,0,0.6000000000000002,6.000000000000002,399,1,1.8,7,8
3,1347,9,1,0,0,0,5.000000000000001,53,0,-1,5,1
0,1348,50,0,8,3,0.5999999999999989,5.9999999999999885,495,0,1,12,8
1,1348,50,1,9,3,1.199999999999997,17.99999999999997,849,0,1.8,11,10
2,1348,50,1,8,3,0.5999999999999998,11.999999999999996,435,0,1,10,9
3,1348,38,0,5,0,0,0,285,2,-1.1,10,5
0,1349,50,0,8,2,0.5999999999999984,5.999999999999984,615,1,0.9,11,8
1,1349,21,2,2,1,0,11,179,2,-1.1,5,4
2,1349,33,0,4,2,0,0,192,4,-1.1,6,4
3,1349,44,1,6,0,0,5.9999999999999885,432,0,-0.2,7,7
0,1350,50,1,8,1,0.5999999999999999,11.999999999999996,453,0,1.8,10,9
1,1350,27,0,3,1,0,0,201,4,-1.1,9,3
2,1350,50,0,9,0,1.1999999999999962,11.99999999999996,873,0,1,7,9
3,1350,50,1,9,0,1.1999999999999966,17.999999999999964,771,0,1.8,7,10
0,1351,50,1,8,0,0.6000000000000005,12.000000000000004,297,2,0.9,11,9
1,1351,9,1,0,0,0,5.000000000000001,41,0,-0.2,3,1
2,1351,50,1,8,0,0.5999999999999989,11.999999999999988,543,0,1.8,11,9
3,1351,50,0,9,0,1.1999999999999995,11.999999999999996,465,1,1.8,10,9
0,1352,50,0,11,3,2.3999999999999977,23.99999999999997,789,0,1,12,11
1,1352,50,0,9,2,1.2000000000000006,12.000000000000004,345,0,1,11,9
2,1352,50,0,8,2,0.6000000000000005,6.000000000000005,417,0,1,11,8
3,1352,50,0,8,0,0.5999999999999998,5.999999999999997,429,0,1,9,8
0,1353,50,0,8,2,0.6,5.999999999999999,417,1,1.8,10,8
1,1353,50,0,8,0,0.6000000000000006,6.000000000000006,255,1,1.8,10,8
2,1353,39,0,5,1,0,0,237,2,-1.1,8,5
3,1353,50,0,8,0,0.6000000000000003,6.000000000000003,381,2,0.9,11,8
0,1354,27,0,3,0,0,0,171,3,-1.1,10,3
1,1354,9,1,0,0,0,5.000000000000001,65,4,-1.1,6,1
2,1354,50,0,8,0,0.6000000000000003,6.000000000000003,381,3,0.9,8,8
3,1354,9,0,0,0,0,0,36,3,-1.1,6,0
0,1355,50,0,9,2,1.1999999999999993,11.999999999999991,483,0,1,9,9
1,1355,50,0,11,3,2.399999999999999,23.99999999999999,597,0,1,10,11
2,1355,50,0,8,5,0.6,5.999999999999989,579,4,1.1,8,8
3,1355,50,1,10,1,1.7999999999999972,23.99999999999997,693,0,1.8,9,11
0,1356,50,0,8,1,0.6,5.999999999999999,483,0,1,11,8
1,1356,21,0,2,1,0,0,162,4,-1.1,5,2
2,1356,50,0,9,1,1.1999999999999995,11.999999999999996,531,1,1.8,10,9
3,1356,50,0,9,0,1.1999999999999995,11.999999999999996,465,1,1.8,12,9
0,1357,50,0,8,4,0.5999999999999995,5.999999999999995,519,2,1.9,9,8
1,1357,50,0,8,3,0.6000000000000001,6.000000000000001,315,0,1,8,8
2,1357,50,1,10,1,1.7999999999999985,23.999999999999982,603,0,1.8,8,11
3,1357,50,1,9,0,1.1999999999999975,17.999999999999975,687,0,1.8,8,10
0,1358,50,0,10,5,1.7999999999999976,17.999999999999975,687,0,1,9,10
1,1358,50,0,8,2,0.6000000000000006,6.000000000000006,303,0,1,9,8
2,1358,50,1,10,2,1.7999999999999998,24,417,0,1.8,9,11
3,1358,50,0,8,1,0.6000000000000001,6.000000000000001,423,0,1,9,8
0,1359,50,1,13,5,3.599999999999997,41.99999999999997,1035,0,1.8,13,14
1,1359,50,0,8,5,0.5999999999999993,5.999999999999993,537,0,1,12,8
2,1359,50,0,9,4,1.1999999999999995,11.999999999999996,489,1,1.8,11,9
3,1359,50,0,10,0,1.799999999999998,17.99999999999998,705,0,1,11,10
0,1360,50,0,9,6,1.1999999999999966,11.999999999999966,693,1,1.4,11,9
1,1360,50,1,9,2,1.1999999999999995,17.999999999999996,483,4,0.9,9,10
2,1360,50,0,9,8,1.1999999999999966,11.999999999999966,993,0,1,10,9
3,1360,27,0,3,0,0,0,141,3,-1.1,7,3
0,1361,50,0,11,0,2.399999999999999,23.99999999999999,513,0,1,9,11
1,1361,50,0,8,3,0.6000000000000001,6.000000000000001,417,0,1,9,8
2,1361,50,0,9,2,1.1999999999999995,11.999999999999996,423,0,1,8,9
3,1361,50,0,9,3,1.199999999999997,11.99999999999997,687,0,1,10,9
0,1362,50,0,8,2,0.6000000000000008,6.000000000000007,339,1,0.9,8,8
1,1362,50,0,7,1,0,0,507,4,-0.1,9,7
2,1362,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,11,8
3,1362,27,1,3,0,0,5.000000000000002,188,0,-1,8,4
0,1363,50,1,8,0,0.5999999999999993,11.999999999999991,603,2,0.5,10,9
1,1363,15,1,1,0,0,5.000000000000002,92,0,-0.2,6,2
2,1363,50,1,8,0,0.6000000000000005,12.000000000000004,441,0,1.8,9,9
3,1363,50,0,9,0,1.2000000000000002,12.000000000000002,411,0,1,10,9
0,1364,27,0,3,3,0,0,189,0,-1,7,3
1,1364,50,0,9,2,1.1999999999999984,11.999999999999984,615,1,1.8,7,9
2,1364,50,0,8,5,0.5999999999999996,5.9999999999999964,411,0,1,7,8
3,1364,33,0,4,0,0,0,198,0,-1,6,4
0,1365,27,0,3,0,0,0,177,3,-1.1,8,3
1,1365,21,0,2,0,0,0,90,3,-1.1,5,2
2,1365,50,0,8,0,0.6000000000000006,6.000000000000006,321,1,1.8,7,8
3,1365,15,0,1,0,0,0,57,1,-1.1,6,1
0,1366,33,0,4,0,0,0,198,3,-1.1,7,4
1,1366,33,0,4,0,0,0,150,4,-1.1,6,4
2,1366,21,0,2,0,0,0,120,1,-1.1,5,2
3,1366,15,0,1,0,0,0,57,1,-1.1,6,1
0,1367,50,0,8,2,0.5999999999999999,5.999999999999998,381,0,1,10,8
1,1367,50,0,8,2,0.6000000000000001,6.000000000000001,363,0,1,10,8
2,1367,50,0,10,4,1.799999999999998,17.99999999999998,657,0,1,9,10
3,1367,50,0,8,0,0.6000000000000005,6.000000000000005,339,0,1,11,8
0,1368,50,0,10,6,1.7999999999999985,17.999999999999982,561,3,0.9,11,10
1,1368,50,0,9,3,1.1999999999999993,11.999999999999991,471,2,1.5,10,9
2,1368,50,1,7,2,8.049116928532385e-16,6.000000000000007,321,0,1.8,9,8
3,1368,50,0,8,0,0.6000000000000008,6.000000000000007,321,3,0.9,10,8
0,1369,50,1,12,3,2.9999999999999973,35.99999999999997,969,0,1.8,11,13
1,1369,50,0,9,3,1.1999999999999995,11.999999999999996,435,0,1,11,9
2,1369,50,0,8,2,0.6,5.999999999999999,435,0,1,10,8
3,1369,50,0,10,1,1.7999999999999976,17.999999999999975,633,0,1,12,10
0,1370,39,1,5,0,0,5.000000000000001,296,0,-0.2,8,6
1,1370,33,1,4,0,0,5.000000000000003,233,4,-1.1,7,5
2,1370,27,0,3,1,0,0,183,3,-1.1,8,3
3,1370,33,0,4,0,0,0,180,4,-1.1,7,4
0,1371,45,0,6,0,0,0,318,3,-1.1,8,6
1,1371,27,0,3,1,0,0,195,4,-1.1,9,3
2,1371,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,333,0,1,8,7
3,1371,21,0,3,0,0.6,5.999999999999999,102,4,-1.1,5,3
0,1372,50,0,8,1,0.6000000000000006,6.000000000000006,405,1,1.8,10,8
1,1372,45,0,6,0,0,0,264,0,-1,5,6
2,1372,15,0,2,0,0.6,5.999999999999999,69,3,-1.1,6,2
3,1372,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,339,1,0.9,9,7
0,1373,50,0,9,7,1.199999999999997,11.99999999999997,801,0,1,10,9
1,1373,50,0,9,6,1.1999999999999995,11.999999999999996,441,4,0.9,10,9
2,1373,50,0,12,6,2.9999999999999973,29.99999999999997,1047,0,1,10,12
3,1373,50,1,10,0,1.7999999999999976,23.99999999999997,693,0,1.8,10,11
0,1374,39,0,5,0,0,0,273,3,-1.1,8,5
1,1374,27,0,3,1,0,0,141,0,-1,8,3
2,1374,50,0,8,0,0.6000000000000008,6.000000000000007,375,0,1,8,8
3,1374,9,0,1,0,0.6,5.999999999999999,36,1,-1.1,5,1
0,1375,50,0,8,0,0.5999999999999981,5.9999999999999805,669,0,1,12,8
1,1375,9,0,0,1,0,0,42,3,-1.1,7,0
2,1375,50,0,9,0,1.1999999999999988,11.999999999999988,501,3,0.9,12,9
3,1375,50,0,8,0,0.5999999999999984,5.999999999999984,555,0,1,13,8
0,1376,27,0,3,0,0,0,147,3,-1.1,7,3
1,1376,15,0,1,0,0,0,93,4,-1.1,6,1
2,1376,44,1,6,0,0,5.999999999999993,342,0,-0.2,6,7
3,1376,45,0,6,0,0,0,228,4,-1.1,7,6
0,1377,33,0,4,2,0,0,204,2,-1.1,7,4
1,1377,50,0,8,1,0.5999999999999999,5.999999999999998,387,0,1,9,8
2,1377,44,1,6,2,0,6,552,3,-1.1,7,7
3,1377,44,1,6,0,0,5.9999999999999885,474,2,-1.1,6,7
0,1378,50,0,13,3,3.599999999999998,35.99999999999998,975,1,1.8,12,13
1,1378,50,0,8,4,0.5999999999999989,5.9999999999999885,561,4,0.9,11,8
2,1378,50,0,9,3,1.1999999999999984,11.999999999999984,525,1,1.8,13,9
3,1378,44,0,6,2,0,0,504,1,-1.1,7,6
0,1379,50,1,9,1,1.1999999999999993,17.999999999999993,447,0,1.8,11,10
1,1379,50,1,8,0,0.6000000000000005,12.000000000000004,405,0,1.8,10,9
2,1379,50,0,9,1,1.1999999999999995,11.999999999999996,429,0,1,10,9
3,1379,50,0,10,0,1.799999999999999,17.99999999999999,531,2,0.9,13,10
0,1380,50,0,9,0,1.1999999999999995,11.999999999999996,519,0,1,9,9
1,1380,9,0,0,1,0,0,42,3,-1.1,5,0
2,1380,50,0,9,0,1.1999999999999995,11.999999999999996,501,0,1,11,9
3,1380,50,0,8,0,0.5999999999999993,5.999999999999993,513,0,1,8,8
0,1381,50,0,9,3,1.1999999999999993,11.999999999999991,561,3,1.9,10,9
1,1381,50,0,8,1,0.6000000000000003,6.000000000000003,387,0,1,11,8
2,1381,50,0,9,3,1.1999999999999993,11.999999999999991,435,0,1,12,9
3,1381,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,11,8
0,1382,50,0,9,6,1.1999999999999966,11.999999999999966,747,2,1.5,8,9
1,1382,50,1,9,4,1.1999999999999993,17.999999999999993,447,0,1.8,7,10
2,1382,50,0,8,2,0.6,6,321,0,1,8,8
3,1382,50,1,8,0,0.6000000000000006,12.000000000000004,315,0,1.8,7,9
0,1383,50,0,8,1,0.5999999999999993,5.999999999999993,513,0,1,10,8
1,1383,9,0,0,0,0,0,36,2,-1.1,6,0
2,1383,50,0,9,1,1.1999999999999993,11.999999999999991,477,1,1.8,8,9
3,1383,50,0,8,0,0.6000000000000006,6.000000000000006,351,0,1,7,8
0,1384,21,0,2,0,0,0,126,0,-1,5,2
1,1384,33,0,4,0,0,0,174,1,-1.1,6,4
2,1384,39,0,5,0,0,0,255,2,-1.1,9,5
3,1384,27,1,3,0,0,5.000000000000002,206,2,-1.1,8,4
0,1385,50,0,9,0,1.1999999999999966,11.999999999999966,987,0,1,8,9
1,1385,15,0,1,0,0,0,81,1,-1.1,8,1
2,1385,27,0,3,1,0,0,231,0,-1,7,3
3,1385,9,0,0,0,0,0,36,3,-1.1,6,0
0,1386,50,0,8,2,0.5999999999999998,5.999999999999997,483,0,1,9,8
1,1386,50,0,8,3,0.5999999999999982,5.999999999999981,651,2,0.9,11,8
2,1386,27,0,3,3,0,0,201,1,-1.1,9,3
3,1386,50,0,8,0,0.6000000000000001,6.000000000000001,339,3,0.9,11,8
0,1387,45,0,6,2,0,0,312,3,-1.1,9,6
1,1387,9,0,0,0,0,0,36,1,-1.1,4,0
2,1387,39,0,6,1,0.6,5.999999999999999,225,2,-1.1,9,6
3,1387,44,0,6,0,0,0,360,3,-1.1,7,6
0,1388,32,0,4,2,0,0,288,1,-1.1,6,4
1,1388,21,0,2,1,0,0,96,4,-1.1,5,2
2,1388,50,0,8,1,0.6,5.999999999999999,375,3,0.9,10,8
3,1388,21,0,2,0,0,0,90,1,-1.1,5,2
0,1389,50,0,9,1,1.1999999999999993,11.999999999999991,471,1,0.9,8,9
1,1389,50,1,9,4,1.199999999999997,17.99999999999997,885,4,0.9,7,10
2,1389,50,0,9,3,1.199999999999998,11.99999999999998,573,0,1,7,9
3,1389,44,1,6,3,0,5.9999999999999885,444,0,-0.2,6,7
0,1390,50,0,8,4,0.5999999999999998,5.999999999999997,489,0,1,13,8
1,1390,50,0,8,1,0.6000000000000002,6.000000000000002,345,1,1.8,10,8
2,1390,50,0,10,1,1.8000000000000005,18,399,0,1,11,10
3,1390,50,0,9,0,1.1999999999999995,11.999999999999996,381,0,1,11,9
0,1391,27,1,3,0,0,5.000000000000002,194,0,-0.2,9,4
1,1391,27,1,3,0,0,5.000000000000003,158,0,-1,8,4
2,1391,9,0,0,0,0,0,36,1,-1.1,6,0
3,1391,21,0,2,0,0,0,132,3,-1.1,5,2
0,1392,50,0,9,9,1.199999999999997,11.99999999999997,825,1,0.9,9,9
1,1392,50,0,10,3,1.799999999999998,17.99999999999998,621,3,0.9,8,10
2,1392,50,0,8,5,0.5999999999999998,5.999999999999997,477,0,1,9,8
3,1392,39,0,5,0,0,0,189,4,-1.1,11,5
0,1393,50,1,8,0,0.6,11.999999999999998,387,0,1.8,11,9
1,1393,9,1,0,0,0,5.000000000000001,41,0,-0.2,5,1
2,1393,50,1,8,0,0.6,11.999999999999988,579,0,1.8,11,9
3,1393,50,1,8,0,0.6,12.00000000000001,375,0,1.8,10,9
0,1394,50,1,8,5,0.6,11.99999999999998,603,0,1.8,10,9
1,1394,50,1,9,1,1.1999999999999984,17.999999999999982,555,4,0.9,11,10
2,1394,50,1,8,4,0.5999999999999998,11.999999999999996,495,0,1,13,9
3,1394,44,0,6,0,0,0,318,0,-1,6,6
0,1395,26,1,3,1,0,5.999999999999998,213,0,-1,8,4
1,1395,50,1,9,1,1.1999999999999993,17.999999999999993,477,0,0.6,8,10
2,1395,33,1,4,2,0,5.000000000000005,179,0,-0.2,6,5
3,1395,33,0,4,0,0,0,162,3,-1.1,7,4
0,1396,50,1,11,4,2.399999999999997,29.999999999999968,1011,0,1.8,11,12
1,1396,50,0,8,1,0.6000000000000002,6.000000000000002,381,1,1.8,9,8
2,1396,50,0,10,1,1.7999999999999985,17.999999999999982,495,0,1,10,10
3,1396,50,0,9,1,1.1999999999999988,11.999999999999988,555,0,1,8,9
0,1397,50,0,10,1,1.7999999999999972,17.99999999999997,903,0,1,9,10
1,1397,27,1,3,0,0,5.000000000000004,152,0,-0.2,8,4
2,1397,27,1,3,1,0,5.000000000000001,158,0,-0.2,7,4
3,1397,21,0,2,0,0,0,96,3,-1.1,5,2
0,1398,50,0,11,2,2.3999999999999986,23.999999999999982,651,3,1.9,11,11
1,1398,50,0,8,2,0.6000000000000005,6.000000000000005,327,0,1,11,8
2,1398,50,0,9,1,1.2000000000000002,12.000000000000002,405,0,1,10,9
3,1398,50,0,9,1,1.1999999999999984,11.999999999999984,531,0,1,11,9
0,1399,15,0,1,0,0,0,69,0,-1,5,1
1,1399,21,0,2,0,0,0,126,1,-1.1,5,2
2,1399,27,0,3,0,0,0,141,2,-1.1,7,3
3,1399,15,1,1,0,0,5.000000000000001,74,2,-1.1,6,2
0,1400,50,0,10,0,1.7999999999999994,17.999999999999993,477,0,1,9,10
1,1400,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,249,0,1,9,7
2,1400,45,0,6,0,0,0,216,0,-1,7,6
3,1400,39,0,5,0,0,0,249,3,-1.1,7,5
0,1401,50,1,9,0,1.1999999999999993,17.999999999999993,489,2,0.9,10,10
1,1401,21,0,2,0,0,0,96,4,-1.1,5,2
2,1401,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,10,9
3,1401,50,0,8,0,0.6000000000000008,6.000000000000007,363,0,1,9,8
0,1402,50,0,9,1,1.1999999999999995,11.999999999999996,399,0,1,11,9
1,1402,50,1,8,3,0.5999999999999998,11.999999999999996,393,0,1.8,10,9
2,1402,50,0,9,2,1.1999999999999993,11.999999999999991,525,0,1,10,9
3,1402,50,0,11,2,2.399999999999999,23.99999999999999,693,0,1,11,11
0,1403,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,297,1,0.9,12,7
1,1403,38,1,5,2,0,5.999999999999995,363,0,-0.2,8,6
2,1403,50,0,8,0,0.6000000000000009,6.000000000000008,333,1,1.8,11,8
3,1403,15,1,1,0,0,5.000000000000002,92,0,-1,7,2
0,1404,50,0,8,0,0.6000000000000001,6.000000000000001,417,1,0.9,11,8
1,1404,50,0,8,0,0.6000000000000006,6.000000000000006,285,4,0.9,13,8
2,1404,50,0,8,0,0.6000000000000005,6.000000000000005,417,0,1,10,8
3,1404,44,1,6,0,0,5.999999999999994,390,0,-1,6,7
0,1405,50,1,9,2,1.1999999999999984,17.999999999999982,579,0,1.8,9,10
1,1405,50,0,8,1,0.6000000000000006,6.000000000000006,273,1,1.8,9,8
2,1405,50,1,8,1,0.6,11.999999999999998,417,0,1.8,7,9
3,1405,50,0,8,0,0.6000000000000001,6.000000000000001,411,0,1,8,8
0,1406,27,1,3,1,0,5.000000000000001,194,0,-1,8,4
1,1406,50,1,7,0,0,6,435,0,0,11,8
2,1406,50,1,7,3,1.3877787807814454e-16,6.000000000000001,387,0,1.8,9,8
3,1406,33,1,4,0,0,5.000000000000005,185,2,-1.1,7,5
0,1407,33,0,4,1,0,0,246,3,-1.1,6,4
1,1407,27,0,3,0,0,0,147,4,-1.1,8,3
2,1407,50,0,8,1,0.6,5.999999999999999,453,1,1.8,9,8
3,1407,9,0,0,0,0,0,36,1,-1.1,7,0
0,1408,50,0,9,0,1.1999999999999988,11.999999999999988,459,1,0.9,10,9
1,1408,44,1,6,1,0,5.999999999999997,384,4,-1.1,7,7
2,1408,50,0,8,1,0.6000000000000005,6.000000000000005,393,1,0.9,11,8
3,1408,39,1,5,0,0,5.000000000000003,290,0,-1,10,6
0,1409,21,0,2,1,0,0,132,2,-1.1,5,2
1,1409,33,0,4,0,0,0,174,2,-1.1,7,4
2,1409,50,0,8,0,0.6000000000000006,6.000000000000006,297,1,1.8,7,8
3,1409,32,0,4,0,0,0,294,0,-1,6,4
0,1410,50,0,9,5,1.1999999999999973,11.999999999999972,717,0,1,11,9
1,1410,50,0,8,5,0.5999999999999972,5.999999999999972,825,0,1,10,8
2,1410,50,1,8,2,0.5999999999999998,11.999999999999996,537,4,0.9,10,9
3,1410,33,0,4,1,0,0,222,4,-1.1,6,4
0,1411,21,1,2,0,0,5.000000000000003,137,0,-1,5,3
1,1411,38,0,5,1,0,0,435,1,-1.1,8,5
2,1411,50,0,8,2,0.6000000000000002,6.000000000000002,375,1,1.8,8,8
3,1411,27,0,3,0,0,0,153,2,-1.1,8,3
0,1412,50,1,10,1,1.7999999999999985,23.999999999999982,519,0,1.8,10,11
1,1412,50,0,8,2,0.6000000000000005,6.000000000000005,321,0,1,12,8
2,1412,50,0,8,5,0.6,6,603,0,1,9,8
3,1412,50,0,9,0,1.1999999999999995,11.999999999999996,429,1,1.8,8,9
0,1413,50,1,9,3,1.1999999999999993,17.999999999999993,525,0,1,10,10
1,1413,50,0,9,1,1.2000000000000002,12.000000000000002,363,2,1.5,10,9
2,1413,50,0,9,2,1.1999999999999984,11.999999999999984,573,0,1,10,9
3,1413,50,0,9,0,1.1999999999999984,11.999999999999984,567,1,1.4,11,9
0,1414,50,0,8,1,0.5999999999999993,5.999999999999993,513,0,1,11,8
1,1414,15,0,2,0,0.6,5.999999999999999,63,4,-1.1,7,2
2,1414,50,0,9,0,1.1999999999999995,11.999999999999996,447,1,1.8,11,9
3,1414,50,1,8,0,0.5999999999999998,11.999999999999996,447,0,1.8,10,9
0,1415,50,0,12,10,2.999999999999997,29.999999999999968,1173,0,1,9,12
1,1415,50,1,11,7,2.399999999999997,29.999999999999968,867,0,1.8,9,12
2,1415,50,0,9,4,1.1999999999999984,11.999999999999984,561,1,1.8,10,9
3,1415,50,0,8,0,0.6000000000000002,6.000000000000002,351,1,1.8,10,8
0,1416,50,1,10,6,1.7999999999999967,23.999999999999968,849,0,1.8,8,11
1,1416,50,1,8,1,0.6000000000000005,12.000000000000004,303,0,1.8,6,9
2,1416,50,0,10,5,1.7999999999999972,17.99999999999997,903,0,1,9,10
3,1416,50,0,8,0,0.6000000000000001,6.000000000000001,369,1,0.9,7,8
0,1417,50,0,8,6,0.5999999999999988,5.999999999999988,555,1,0.9,11,8
1,1417,50,1,7,2,0,5.999999999999985,537,0,0.8,10,8
2,1417,50,1,8,2,0.6000000000000005,12.000000000000004,447,0,1.8,9,9
3,1417,27,0,3,0,0,0,129,4,-1.1,9,3
0,1418,50,0,8,0,0.6000000000000004,6.000000000000004,369,1,0.9,11,8
1,1418,50,1,8,0,0.6000000000000004,12.000000000000004,423,4,0.9,8,9
2,1418,50,0,8,0,0.6000000000000008,6.000000000000007,441,0,1,8,8
3,1418,9,0,0,0,0,0,36,1,-1.1,5,0
0,1419,33,1,4,2,0,5.000000000000002,197,0,-0.2,7,5
1,1419,50,0,8,3,0.5999999999999995,5.999999999999995,501,0,1,8,8
2,1419,33,2,4,2,0,11,287,3,-1.1,7,6
3,1419,21,0,2,0,0,0,96,1,-1.1,5,2
0,1420,50,0,7,1,0,0,471,0,0,8,7
1,1420,39,0,5,0,0,0,273,4,-1.1,12,5
2,1420,33,1,4,1,0,5.000000000000003,239,0,-0.2,6,5
3,1420,21,2,2,0,0,11,125,0,-0.2,5,4
0,1421,50,0,10,5,1.7999999999999976,17.999999999999975,819,0,1,10,10
1,1421,50,1,10,3,1.799999999999999,23.99999999999999,531,0,1.8,7,11
2,1421,50,0,8,2,0.5999999999999999,5.999999999999998,447,0,1,9,8
3,1421,50,0,8,2,0.6,5.999999999999989,489,0,1,8,8
0,1422,50,0,9,1,1.199999999999998,11.99999999999998,705,1,1.4,10,9
1,1422,21,0,3,0,0.6,5.999999999999999,114,4,-1.1,5,3
2,1422,50,1,9,1,1.199999999999998,17.99999999999998,597,3,0.9,9,10
3,1422,50,0,9,0,1.199999999999998,11.99999999999998,597,2,0.9,9,9
0,1423,50,0,7,2,0,0,453,1,-0.1,10,7
1,1423,27,0,4,1,0.6,5.999999999999999,147,4,-1.1,7,4
2,1423,39,0,5,1,0,0,315,3,-1.1,8,5
3,1423,45,0,6,0,0,0,234,1,-1.1,7,6
0,1424,9,1,0,1,0,5.000000000000001,53,0,-1,5,1
1,1424,32,1,4,0,0,5.9999999999999885,372,0,-0.2,6,5
2,1424,50,0,8,1,0.6000000000000003,6.000000000000003,339,0,1,7,8
3,1424,15,1,1,0,0,5.000000000000002,98,2,-1.1,8,2
0,1425,38,0,5,0,0,0,381,1,-1.1,10,5
1,1425,15,0,1,0,0,0,63,4,-1.1,6,1
2,1425,50,0,8,0,0.6000000000000006,6.000000000000006,381,0,1,9,8
3,1425,27,0,3,0,0,0,153,1,-1.1,6,3
0,1426,39,0,5,0,0,0,249,3,-1.1,9,5
1,1426,15,0,1,0,0,0,57,4,-1.1,5,1
2,1426,33,1,4,0,0,5.000000000000002,197,0,-0.2,5,5
3,1426,33,0,4,0,0,0,144,1,-1.1,7,4
0,1427,50,0,12,7,2.9999999999999982,29.999999999999982,903,3,1.9,13,12
1,1427,50,0,8,5,0.5999999999999998,5.999999999999997,483,0,1,10,8
2,1427,50,0,9,5,1.2000000000000002,12.000000000000002,489,0,1,12,9
3,1427,50,0,9,0,1.2000000000000004,12.000000000000004,351,0,1,11,9
0,1428,50,1,10,0,1.7999999999999998,24,447,0,1.8,11,11
1,1428,50,0,8,2,0.5999999999999998,5.999999999999997,459,0,1,10,8
2,1428,50,0,8,1,0.6000000000000002,6.000000000000002,405,0,1,11,8
3,1428,50,0,9,2,1.199999999999998,11.99999999999998,621,1,1.8,11,9
0,1429,50,1,8,7,0.6,11.99999999999998,735,2,0.5,10,9
1,1429,39,0,6,2,0.6,5.999999999999999,243,4,-1.1,8,6
2,1429,50,0,9,4,1.1999999999999993,11.999999999999991,513,0,1,10,9
3,1429,50,0,9,0,1.2000000000000002,12.000000000000002,369,0,1,11,9
0,1430,50,0,10,1,1.7999999999999967,17.999999999999964,921,2,0.9,10,10
1,1430,21,0,2,0,0,0,84,0,-1,5,2
2,1430,33,0,4,2,0,0,246,0,-1,6,4
3,1430,21,0,2,0,0,0,114,3,-1.1,5,2
0,1431,50,0,8,0,0.6000000000000006,6.000000000000006,399,0,1,12,8
1,1431,9,1,0,0,0,5.000000000000001,41,0,-0.2,5,1
2,1431,50,1,8,1,0.6000000000000005,12.000000000000004,351,0,1.8,11,9
3,1431,50,0,8,0,0.5999999999999993,5.999999999999993,477,0,1,8,8
0,1432,50,1,10,2,1.799999999999999,23.99999999999999,579,0,1.8,9,11
1,1432,50,0,8,0,0.6000000000000005,6.000000000000005,297,0,1,8,8
2,1432,50,0,9,2,1.1999999999999984,11.999999999999984,579,0,1,7,9
3,1432,50,1,8,0,0.5999999999999975,11.999999999999975,657,0,1.8,8,9
0,1433,45,0,6,1,0,0,270,3,-1.1,8,6
1,1433,32,0,4,1,0,0,324,4,-1.1,6,4
2,1433,50,0,8,2,0.6000000000000003,6.000000000000003,465,3,0.9,11,8
3,1433,21,1,2,1,0,5,167,0,-1,5,3
0,1434,50,0,9,1,1.2000000000000002,12.000000000000002,423,0,1,14,9
1,1434,50,0,11,3,2.3999999999999986,23.999999999999982,669,2,0.9,11,11
2,1434,50,0,10,4,1.7999999999999976,17.999999999999975,669,1,1.8,12,10
3,1434,50,0,8,1,0.6,6,597,0,1,13,8
0,1435,50,0,8,3,0.6000000000000001,6.000000000000001,429,0,1,9,8
1,1435,50,0,10,1,1.7999999999999985,17.999999999999982,651,2,0.9,8,10
2,1435,50,0,8,3,0.5999999999999992,5.999999999999992,525,0,1,9,8
3,1435,50,1,7,0,1.3877787807814454e-16,6.000000000000001,429,0,1,10,8
0,1436,39,0,5,0,0,0,273,3,-1.1,9,5
1,1436,27,1,3,1,0,5.000000000000002,182,0,-0.2,6,4
2,1436,27,0,3,0,0,0,135,0,-1,7,3
3,1436,15,1,2,0,0.6,11.999999999999998,92,0,-1,6,3
0,1437,50,0,9,6,1.1999999999999988,11.999999999999988,561,1,1.8,11,9
1,1437,50,0,8,1,0.6,5.999999999999999,441,0,1,12,8
2,1437,50,1,8,5,0.5999999999999984,11.999999999999984,597,4,0.9,10,9
3,1437,27,0,3,0,0,0,153,1,-1.1,8,3
0,1438,50,0,10,8,1.7999999999999972,17.99999999999997,879,1,0.9,10,10
1,1438,50,0,10,2,1.7999999999999998,17.999999999999996,411,2,0.9,9,10
2,1438,50,0,11,8,2.399999999999997,23.99999999999997,849,0,1,10,11
3,1438,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,261,0,1,10,7
0,1439,50,0,9,3,1.1999999999999995,11.999999999999996,483,3,1.5,11,9
1,1439,50,0,8,1,0.6,6,333,0,1,11,8
2,1439,50,1,10,1,1.7999999999999972,23.99999999999997,777,0,1.8,10,11
3,1439,50,0,8,1,0.5999999999999989,5.9999999999999885,513,1,1.8,10,8
0,1440,50,0,10,6,1.7999999999999967,17.999999999999964,753,0,1,8,10
1,1440,50,0,7,3,0,0,471,0,0,8,7
2,1440,50,0,7,4,3.6082248300317592e-16,3.608224830031759e-15,297,3,0.9,12,7
3,1440,39,0,5,0,0,0,207,3,-1.1,9,5
0,1441,38,0,5,0,0,0,357,1,-1.1,8,5
1,1441,21,0,2,0,0,0,90,0,-1,5,2
2,1441,15,0,1,0,0,0,57,1,-1.1,6,1
3,1441,32,1,4,0,0,5.9999999999999885,354,0,-0.2,6,5
0,1442,50,1,10,3,1.7999999999999985,23.999999999999982,681,0,1.8,9,11
1,1442,50,0,8,3,0.5999999999999998,5.999999999999997,423,1,1.8,10,8
2,1442,50,0,9,2,1.2,11.999999999999998,465,1,1.8,7,9
3,1442,50,0,10,0,1.7999999999999994,17.999999999999993,507,2,0.9,10,10
0,1443,50,0,10,1,1.7999999999999985,17.999999999999982,609,1,1.8,11,10
1,1443,50,0,8,1,0.6000000000000002,6.000000000000002,399,0,1,10,8
2,1443,50,1,10,0,1.7999999999999998,24,381,0,1.8,9,11
3,1443,50,0,9,0,1.1999999999999986,11.999999999999986,477,0,1,9,9
0,1444,50,1,8,1,0.5999999999999989,11.999999999999988,549,0,1.8,12,9
1,1444,15,0,1,0,0,0,69,4,-1.1,7,1
2,1444,50,0,9,1,1.2,11.999999999999998,435,1,1.8,9,9
3,1444,50,0,9,0,1.2000000000000004,12.000000000000004,369,1,1.8,11,9
0,1445,50,0,9,0,1.1999999999999986,11.999999999999986,519,2,0.9,11,9
1,1445,39,0,5,1,0,0,273,4,-1.1,10,5
2,1445,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,267,4,0.9,11,7
3,1445,50,0,9,0,1.1999999999999995,11.999999999999996,483,1,1.8,10,9
0,1446,39,0,5,0,0,0,237,3,-1.1,10,5
1,1446,33,0,4,0,0,0,198,4,-1.1,6,4
2,1446,50,0,8,0,0.6000000000000006,6.000000000000006,339,1,1.8,9,8
3,1446,9,0,0,0,0,0,36,1,-1.1,3,0
0,1447,50,0,8,2,0.6,5.999999999999999,459,1,1.8,9,8
1,1447,21,0,2,1,0,0,96,0,-1,5,2
2,1447,50,0,10,0,1.7999999999999985,17.999999999999982,651,1,0.9,8,10
3,1447,50,0,8,0,0.6000000000000006,6.000000000000006,351,0,1,7,8
0,1448,50,0,8,1,0.5999999999999998,5.999999999999997,405,0,1,9,8
1,1448,38,1,6,2,0.6,11.999999999999998,315,0,-0.2,10,7
2,1448,50,0,9,2,1.1999999999999982,11.99999999999998,579,3,0.9,10,9
3,1448,50,0,8,0,0.5999999999999994,5.999999999999994,489,0,1,10,8
0,1449,50,0,9,2,1.199999999999999,11.99999999999999,525,2,0.9,12,9
1,1449,39,0,6,1,0.6,5.999999999999999,225,1,-1.1,9,6
2,1449,50,0,8,1,0.6,5.999999999999999,429,0,1,9,8
3,1449,50,0,8,0,0.6000000000000003,6.000000000000003,327,0,1,11,8
0,1450,50,0,11,6,2.3999999999999977,23.99999999999997,777,1,1.8,12,11
1,1450,50,0,8,3,0.6000000000000001,6.000000000000001,423,0,1,11,8
2,1450,50,0,9,3,1.1999999999999995,11.999999999999996,423,1,1.8,12,9
3,1450,50,1,9,0,1.1999999999999995,17.999999999999996,453,0,1.8,11,10
0,1451,50,0,10,2,1.7999999999999972,17.99999999999997,801,2,0.9,11,10
1,1451,27,0,3,0,0,0,147,1,-1.1,8,3
2,1451,39,0,5,3,0,0,279,3,-1.1,9,5
3,1451,39,0,5,0,0,0,279,4,-1.1,8,5
0,1452,50,1,9,5,1.1999999999999962,17.99999999999996,873,0,1.8,7,10
1,1452,45,0,6,1,0,0,252,4,-1.1,6,6
2,1452,50,0,9,4,1.199999999999999,11.99999999999999,513,0,1,12,9
3,1452,50,1,8,0,0.5999999999999993,11.999999999999991,489,0,1.8,9,9
0,1453,50,0,8,3,0.5999999999999996,5.9999999999999964,471,2,0.9,10,8
1,1453,38,0,5,2,0,0,285,0,-1,8,5
2,1453,50,0,10,2,1.799999999999998,17.99999999999998,729,1,0.9,11,10
3,1453,50,1,8,0,0.6000000000000001,12.000000000000002,435,0,1.8,8,9
0,1454,15,0,1,1,0,0,105,3,-1.1,7,1
1,1454,21,0,2,0,0,0,126,1,-1.1,5,2
2,1454,50,0,8,1,0.5999999999999999,5.999999999999998,429,0,1,8,8
3,1454,9,0,1,0,0.6,5.999999999999999,36,1,-1.1,6,1
0,1455,50,0,8,0,0.6000000000000004,6.000000000000004,381,1,1.8,10,8
1,1455,50,0,9,0,1.2000000000000004,12.000000000000004,333,1,1.8,8,9
2,1455,50,1,8,0,0.6000000000000003,12.000000000000002,375,0,1.8,9,9
3,1455,50,0,8,1,0.6000000000000001,6.000000000000001,447,0,1,10,8
0,1456,45,0,6,1,0,0,252,3,-1.1,8,6
1,1456,33,0,4,0,0,0,204,3,-1.1,7,4
2,1456,50,0,8,1,0.6,6,315,0,1,8,8
3,1456,15,1,2,0,0.6,11.999999999999998,86,0,-1,6,3
0,1457,50,0,9,0,1.1999999999999995,11.999999999999996,477,2,0.9,9,9
1,1457,9,0,0,0,0,0,36,4,-1.1,6,0
2,1457,50,1,9,0,1.1999999999999984,17.999999999999982,621,1,1.8,11,10
3,1457,50,0,8,0,0.6000000000000001,6.000000000000001,465,0,1,8,8
0,1458,39,0,5,0,0,0,249,1,-1.1,10,5
1,1458,20,1,2,1,0,5.999999999999997,174,0,-0.2,8,3
2,1458,33,0,4,0,0,0,168,3,-1.1,6,4
3,1458,50,0,8,0,0.6000000000000001,6.000000000000001,321,0,1,8,8
0,1459,50,0,8,1,0.6000000000000004,6.000000000000004,393,1,1.8,10,8
1,1459,39,0,5,0,0,0,225,0,-1,8,5
2,1459,21,0,2,0,0,0,120,1,-1.1,5,2
3,1459,50,0,7,0,0,0,429,4,-0.1,9,7
0,1460,50,0,9,2,1.1999999999999962,11.99999999999996,759,1,0.9,10,9
1,1460,39,0,5,1,0,0,213,4,-1.1,9,5
2,1460,50,0,10,1,1.799999999999998,17.99999999999998,729,1,0.9,9,10
3,1460,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,417,3,0.9,9,7
0,1461,50,0,8,0,0.5999999999999989,5.9999999999999885,543,1,0.9,11,8
1,1461,27,0,3,0,0,0,141,2,-1.1,7,3
2,1461,45,0,6,0,0,0,306,0,-1,7,6
3,1461,39,0,5,0,0,0,291,3,-1.1,10,5
0,1462,50,0,9,2,1.1999999999999984,11.999999999999984,567,0,1,11,9
1,1462,50,1,8,3,0.6,11.999999999999988,537,0,1.8,11,9
2,1462,50,1,8,3,0.6000000000000001,12.000000000000002,429,0,1.8,10,9
3,1462,50,0,10,1,1.7999999999999994,17.999999999999993,549,0,1,12,10
0,1463,38,0,5,0,0,0,297,3,-1.1,10,5
1,1463,15,1,1,1,0,5.000000000000001,110,4,-1.1,7,2
2,1463,50,0,8,0,0.6000000000000002,6.000000000000002,333,1,1.8,9,8
3,1463,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1464,50,0,8,1,0.6000000000000002,6.000000000000002,453,1,0.9,9,8
1,1464,50,0,7,0,1.0269562977782698e-15,1.0269562977782698e-14,363,4,0.9,9,7
2,1464,50,0,8,1,0.6000000000000002,6.000000000000002,417,0,1,8,8
3,1464,9,0,0,0,0,0,36,3,-1.1,5,0
0,1465,38,0,5,1,0,0,333,1,-1.1,9,5
1,1465,21,1,2,1,0,5.000000000000002,131,4,-1.1,5,3
2,1465,50,0,8,1,0.6000000000000006,6.000000000000006,333,1,1.8,8,8
3,1465,15,1,1,0,0,5.000000000000002,74,0,-1,7,2
0,1466,9,1,0,0,0,5.000000000000001,41,0,-0.2,5,1
1,1466,15,0,1,1,0,0,93,1,-1.1,7,1
2,1466,26,0,3,0,0,0,201,1,-1.1,8,3
3,1466,33,0,4,0,0,0,204,4,-1.1,6,4
0,1467,50,0,10,4,1.7999999999999972,17.99999999999997,873,1,1.8,12,10
1,1467,50,0,8,2,0.6000000000000003,6.000000000000003,357,0,1,10,8
2,1467,50,0,9,1,1.1999999999999993,11.999999999999991,465,0,1,9,9
3,1467,50,0,9,0,1.1999999999999988,11.999999999999988,519,0,1,10,9
0,1468,50,0,8,2,0.6000000000000004,6.000000000000004,303,1,1.8,9,8
1,1468,32,1,4,0,0,5.9999999999999885,336,0,-0.2,6,5
2,1468,50,0,8,0,0.6000000000000005,6.000000000000005,381,0,1,8,8
3,1468,50,0,8,0,0.6000000000000005,6.000000000000005,351,0,1,9,8
0,1469,50,0,8,1,0.5999999999999994,5.999999999999994,489,1,0.9,11,8
1,1469,33,1,4,1,0,5.000000000000006,233,4,-1.1,7,5
2,1469,50,0,8,2,0.6000000000000006,6.000000000000006,387,1,0.9,8,8
3,1469,27,0,4,0,0.6,5.999999999999999,171,3,-1.1,8,4
0,1470,50,0,9,0,1.1999999999999988,11.999999999999988,549,1,0.9,9,9
1,1470,9,0,0,0,0,0,36,1,-1.1,5,0
2,1470,50,0,9,1,1.2000000000000002,12.000000000000002,495,1,1.8,9,9
3,1470,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,231,1,0.9,10,7
0,1471,50,1,9,6,1.1999999999999975,17.999999999999975,681,0,1.8,9,10
1,1471,50,0,8,4,0.5999999999999984,5.999999999999984,573,4,0.9,9,8
2,1471,50,0,10,3,1.799999999999999,17.99999999999999,531,0,1,9,10
3,1471,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,8,7
0,1472,27,0,3,0,0,0,201,3,-1.1,7,3
1,1472,15,0,1,0,0,0,57,0,-1,6,1
2,1472,33,0,4,0,0,0,192,2,-1.1,7,4
3,1472,15,0,1,0,0,0,69,3,-1.1,7,1
0,1473,50,0,8,1,0.6,6,333,1,0.9,10,8
1,1473,50,1,8,0,0.6000000000000005,12.000000000000004,381,4,0.9,10,9
2,1473,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,9,8
3,1473,33,0,4,0,0,0,204,1,-1.1,6,4
0,1474,50,0,11,2,2.3999999999999977,23.99999999999997,885,1,0.9,10,11
1,1474,27,1,3,1,0,5.000000000000001,200,4,-1.1,9,4
2,1474,45,0,6,2,0,0,264,0,-1,6,6
3,1474,21,0,2,0,0,0,114,3,-1.1,5,2
0,1475,50,0,11,3,2.399999999999997,23.999999999999968,993,1,1.4,9,11
1,1475,26,0,3,3,0,0,225,0,-1,7,3
2,1475,33,0,4,2,0,0,264,0,-1,7,4
3,1475,21,0,2,0,0,0,96,3,-1.1,5,2
0,1476,50,1,9,4,1.199999999999998,17.99999999999998,621,0,1.8,9,10
1,1476,45,0,7,3,0.6,5.999999999999999,300,4,-1.1,7,7
2,1476,50,0,9,4,1.1999999999999988,11.999999999999988,549,0,1,10,9
3,1476,50,0,8,0,0.6000000000000005,6.000000000000005,261,0,1,8,8
0,1477,50,1,10,1,1.7999999999999967,23.999999999999968,897,0,1.8,8,11
1,1477,15,1,1,1,0,5.000000000000001,104,4,-1.1,8,2
2,1477,21,0,2,1,0,0,114,0,-1,5,2
3,1477,9,0,0,0,0,0,36,1,-1.1,4,0
0,1478,50,0,9,1,1.2000000000000006,12.000000000000004,321,1,1.8,10,9
1,1478,50,0,7,1,0,0,495,0,0,10,7
2,1478,50,0,8,1,0.6000000000000002,6.000000000000002,429,1,0.9,11,8
3,1478,33,1,4,1,0,5.000000000000001,233,0,-1,7,5
0,1479,39,0,5,0,0,0,213,3,-1.1,9,5
1,1479,33,0,4,0,0,0,204,4,-1.1,7,4
2,1479,45,0,6,0,0,0,282,2,-1.1,7,6
3,1479,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1480,50,0,10,0,1.799999999999998,17.99999999999998,843,2,0.9,11,10
1,1480,27,1,3,1,0,5,212,0,-0.2,7,4
2,1480,33,0,4,1,0,0,192,3,-1.1,6,4
3,1480,21,0,2,0,0,0,120,3,-1.1,5,2
0,1481,50,0,8,1,0.6000000000000002,6.000000000000002,459,1,1.8,11,8
1,1481,50,0,8,1,0.6000000000000002,6.000000000000002,381,1,1.8,11,8
2,1481,15,0,1,1,0,0,93,1,-1.1,7,1
3,1481,38,0,5,0,0,0,303,3,-1.1,9,5
0,1482,9,1,0,0,0,5.000000000000001,53,0,-1,5,1
1,1482,50,0,9,0,1.2,11.999999999999998,513,1,1.4,8,9
2,1482,20,1,2,1,0,5.999999999999997,180,3,-1.1,10,3
3,1482,15,1,1,0,0,5.000000000000001,116,2,-1.1,7,2
0,1483,50,0,9,4,1.1999999999999975,11.999999999999975,711,2,0.9,9,9
1,1483,45,0,6,4,0,0,264,4,-1.1,7,6
2,1483,50,1,9,4,1.199999999999998,17.99999999999998,759,3,0.9,10,10
3,1483,50,0,8,0,0.6000000000000005,6.000000000000005,381,0,1,7,8
0,1484,50,1,10,1,1.7999999999999985,23.999999999999982,615,0,1.8,9,11
1,1484,50,0,8,4,0.6000000000000002,6.000000000000002,363,1,1.8,9,8
2,1484,50,0,9,0,1.2000000000000006,12.000000000000004,345,0,1,11,9
3,1484,50,0,10,2,1.7999999999999976,17.999999999999975,747,0,1,11,10
0,1485,21,0,2,1,0,0,138,3,-1.1,5,2
1,1485,15,0,2,0,0.6,5.999999999999999,63,4,-1.1,7,2
2,1485,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,321,0,1,6,7
3,1485,9,0,0,0,0,0,36,1,-1.1,6,0
0,1486,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,297,1,0.9,12,7
1,1486,39,0,5,0,0,0,231,4,-1.1,10,5
2,1486,50,0,8,0,0.6000000000000004,6.000000000000004,471,1,0.9,11,8
3,1486,15,0,1,0,0,0,69,1,-1.1,7,1
0,1487,50,0,8,1,0.6000000000000008,6.000000000000007,369,0,1,9,8
1,1487,50,0,8,0,0.6000000000000006,6.000000000000006,291,1,1.8,11,8
2,1487,50,0,9,0,1.2000000000000006,12.000000000000004,399,0,1,10,9
3,1487,50,0,8,0,0.6000000000000005,6.000000000000005,375,0,1,11,8
0,1488,50,0,8,0,0.6000000000000005,6.000000000000005,375,0,1,9,8
1,1488,9,0,0,0,0,0,36,4,-1.1,5,0
2,1488,50,0,9,0,1.2000000000000002,12.000000000000002,387,0,1,9,9
3,1488,50,1,9,0,1.1999999999999995,17.999999999999993,507,0,1.8,9,10
0,1489,39,1,5,0,0,5.000000000000004,236,0,-0.2,11,6
1,1489,39,1,5,0,0,5.000000000000004,236,0,-1,10,6
2,1489,9,0,0,0,0,0,36,1,-1.1,6,0
3,1489,32,0,4,0,0,0,252,3,-1.1,6,4
0,1490,50,0,11,4,2.399999999999998,23.99999999999998,675,2,1.5,11,11
1,1490,50,0,9,1,1.2000000000000006,12.000000000000004,357,0,1,11,9
2,1490,50,0,8,4,0.5999999999999984,5.999999999999984,597,0,1,9,8
3,1490,50,0,8,0,0.5999999999999995,5.999999999999995,483,0,1,10,8
0,1491,32,0,4,0,0,0,252,0,-1,6,4
1,1491,9,0,0,0,0,0,36,4,-1.1,7,0
2,1491,15,0,1,1,0,0,93,4,-1.1,8,1
3,1491,27,0,3,0,0,0,189,4,-1.1,8,3
0,1492,45,1,6,0,0,5,365,0,-0.2,7,7
1,1492,15,0,1,0,0,0,63,4,-1.1,7,1
2,1492,33,0,4,0,0,0,222,4,-1.1,6,4
3,1492,45,0,6,0,0,0,318,4,-1.1,7,6
0,1493,27,0,3,0,0,0,183,3,-1.1,9,3
1,1493,9,1,0,0,0,5.000000000000001,71,4,-1.1,4,1
2,1493,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,261,0,1,7,7
3,1493,21,0,2,0,0,0,126,1,-1.1,5,2
0,1494,39,0,5,0,0,0,273,3,-1.1,11,5
1,1494,9,1,0,0,0,5.000000000000001,41,0,-0.2,4,1
2,1494,50,0,8,0,0.5999999999999998,5.999999999999997,459,1,1.8,11,8
3,1494,33,0,4,0,0,0,180,1,-1.1,6,4
0,1495,21,1,2,1,0,5.000000000000001,137,0,-1,5,3
1,1495,39,0,5,1,0,0,255,4,-1.1,9,5
2,1495,32,1,4,2,0,5.999999999999997,306,3,-1.1,6,5
3,1495,27,1,3,0,0,5.000000000000005,182,2,-1.1,8,4
0,1496,50,1,8,2,0.5999999999999993,11.999999999999991,495,0,1.8,9,9
1,1496,50,0,8,1,0.6000000000000001,6.000000000000001,429,0,1,10,8
2,1496,50,1,8,1,0.6000000000000001,12.000000000000002,465,0,1.8,8,9
3,1496,27,0,4,1,0.6,5.999999999999999,177,4,-1.1,8,4
0,1497,50,0,9,2,1.199999999999998,11.99999999999998,603,0,1,8,9
1,1497,33,0,4,1,0,0,252,4,-1.1,7,4
2,1497,50,1,9,2,1.1999999999999984,17.999999999999982,567,3,0.9,9,10
3,1497,50,0,9,0,1.1999999999999993,11.999999999999991,465,0,1,9,9
0,1498,15,0,1,0,0,0,87,0,-1,7,1
1,1498,33,0,4,0,0,0,258,4,-1.1,7,4
2,1498,33,0,4,1,0,0,216,0,-1,6,4
3,1498,21,1,2,0,0,5.000000000000001,167,2,-1.1,5,3
0,1499,50,0,10,0,1.799999999999998,17.99999999999998,825,2,0.9,9,10
1,1499,33,0,4,2,0,0,222,0,-1,6,4
2,1499,39,0,5,1,0,0,219,0,-1,9,5
3,1499,26,1,3,1,0,5.999999999999993,267,0,-0.2,8,4
0,1500,50,0,10,6,1.7999999999999967,17.999999999999964,981,3,1.5,8,10
1,1500,50,0,8,4,0.6000000000000004,6.000000000000004,399,0,1,7,8
2,1500,50,0,11,3,2.3999999999999986,23.999999999999982,669,0,1,8,11
3,1500,50,0,9,0,1.1999999999999984,11.999999999999984,495,0,1,6,9
0,1501,15,1,1,1,0,5.000000000000001,98,0,-0.2,7,2
1,1501,38,0,5,1,0,0,333,0,-1,7,5
2,1501,32,1,4,4,0,5.999999999999998,300,3,-1.1,6,5
3,1501,21,1,2,0,0,5.000000000000001,179,2,-1.1,5,3
0,1502,50,0,9,0,1.199999999999998,11.99999999999998,597,2,0.9,12,9
1,1502,15,0,1,0,0,0,69,4,-1.1,8,1
2,1502,50,0,9,0,1.1999999999999988,11.999999999999988,561,1,1.8,11,9
3,1502,50,0,8,0,0.6000000000000002,6.000000000000002,411,1,1.8,9,8
0,1503,50,1,11,3,2.3999999999999977,29.99999999999997,741,0,1.8,11,12
1,1503,50,0,9,2,1.1999999999999995,11.999999999999996,375,0,1,9,9
2,1503,50,0,8,1,0.6,5.999999999999999,447,0,1,11,8
3,1503,50,1,8,0,0.5999999999999984,11.999999999999984,573,0,1.8,9,9
0,1504,50,0,8,0,0.5999999999999989,5.9999999999999885,495,1,1.8,10,8
1,1504,21,0,2,0,0,0,144,2,-1.1,5,2
2,1504,50,1,8,0,0.5999999999999993,11.999999999999991,519,0,1.8,11,9
3,1504,50,1,7,0,5.828670879282072e-16,6.000000000000005,309,0,1.8,8,8
0,1505,50,0,8,4,0.5999999999999995,5.999999999999995,513,0,1,9,8
1,1505,50,0,11,1,2.399999999999999,23.99999999999999,699,0,1,8,11
2,1505,50,0,8,4,0.5999999999999991,6,555,0,1,11,8
3,1505,50,1,7,0,0,5.999999999999984,525,0,0,10,8
0,1506,50,1,8,1,0.5999999999999993,11.999999999999991,519,2,0.9,10,9
1,1506,21,0,2,0,0,0,120,4,-1.1,5,2
2,1506,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,11,8
3,1506,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,10,8
0,1507,50,0,10,9,1.7999999999999967,17.999999999999964,1089,3,1.5,10,10
1,1507,50,0,8,3,0.6000000000000005,6.000000000000005,441,0,1,8,8
2,1507,50,0,11,6,2.399999999999999,23.99999999999999,495,0,1,10,11
3,1507,50,0,9,0,1.199999999999998,11.99999999999998,549,0,1,10,9
0,1508,50,0,8,5,0.6000000000000006,6.000000000000006,375,0,1,12,8
1,1508,50,1,8,4,0.5999999999999975,11.999999999999975,645,0,1.8,8,9
2,1508,50,0,10,6,1.799999999999999,17.99999999999999,555,0,1,11,10
3,1508,50,0,9,0,1.2000000000000002,12.000000000000002,363,0,1,8,9
0,1509,50,0,8,1,0.6000000000000002,6.000000000000002,351,1,1.8,9,8
1,1509,50,1,7,1,6.938893903907228e-16,6.000000000000006,351,4,0.9,8,8
2,1509,50,0,7,3,0,0,423,0,0,7,7
3,1509,27,0,3,0,0,0,177,1,-1.1,7,3
0,1510,50,1,8,3,0.6,11.99999999999998,645,0,1.8,9,9
1,1510,50,0,8,3,0.5999999999999994,5.999999999999994,495,0,1,10,8
2,1510,50,1,8,2,0.6000000000000001,12.000000000000002,429,0,1.8,10,9
3,1510,50,0,8,0,0.6000000000000001,6.000000000000001,387,0,1,9,8
0,1511,27,0,3,1,0,0,189,0,-1,7,3
1,1511,50,1,7,0,1.3877787807814454e-16,6.000000000000001,333,0,1.8,7,8
2,1511,38,1,5,2,0,5.999999999999993,381,3,-1.1,9,6
3,1511,32,1,4,0,0,5.999999999999998,276,2,-1.1,6,5
0,1512,50,0,10,0,1.799999999999998,17.99999999999998,687,2,0.9,9,10
1,1512,15,0,1,0,0,0,69,4,-1.1,7,1
2,1512,50,1,9,0,1.1999999999999988,17.99999999999999,525,0,1.8,8,10
3,1512,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,6,8
0,1513,50,0,8,0,0.6000000000000008,6.000000000000007,315,1,0.9,11,8
1,1513,45,1,6,0,0,5.000000000000004,245,4,-1.1,8,7
2,1513,39,0,5,0,0,0,249,1,-1.1,7,5
3,1513,9,0,0,0,0,0,36,1,-1.1,5,0
0,1514,50,0,9,3,1.1999999999999993,11.999999999999991,525,1,1.8,11,9
1,1514,50,1,8,6,0.5999999999999991,11.99999999999999,561,4,0.9,10,9
2,1514,50,0,9,6,1.1999999999999966,11.999999999999966,969,0,1,10,9
3,1514,33,0,4,0,0,0,180,3,-1.1,6,4
0,1515,50,1,8,2,0.6,11.999999999999998,447,0,1.8,9,9
1,1515,50,0,8,2,0.6000000000000004,6.000000000000004,345,0,1,10,8
2,1515,50,0,10,1,1.7999999999999972,17.99999999999997,777,0,1,9,10
3,1515,50,0,10,0,1.7999999999999976,17.999999999999975,615,0,1,8,10
0,1516,50,0,8,2,0.6000000000000009,6.000000000000008,381,1,1.8,10,8
1,1516,50,0,8,2,0.5999999999999991,6,501,0,1,11,8
2,1516,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,9,8
3,1516,50,0,9,1,1.2000000000000004,12.000000000000004,363,1,1.8,9,9
0,1517,50,1,7,2,0,5.999999999999997,411,0,0.8,8,8
1,1517,50,0,8,2,0.5999999999999998,5.999999999999997,459,0,1,8,8
2,1517,50,0,10,3,1.7999999999999972,17.99999999999997,825,2,0.9,11,10
3,1517,50,0,9,0,1.1999999999999993,11.999999999999991,513,0,1,9,9
0,1518,50,1,11,2,2.399999999999999,29.99999999999999,645,0,1.8,10,12
1,1518,50,0,8,1,0.6,6,333,0,1,11,8
2,1518,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,10,8
3,1518,50,0,9,0,1.1999999999999993,11.999999999999991,459,1,1.8,10,9
0,1519,50,0,9,3,1.199999999999999,11.99999999999999,531,0,1,9,9
1,1519,50,0,8,4,0.5999999999999993,5.999999999999993,495,0,1,9,8
2,1519,50,0,11,5,2.3999999999999964,23.99999999999996,1029,0,1,10,11
3,1519,50,1,11,1,2.3999999999999977,29.99999999999997,813,0,1.8,8,12
0,1520,50,0,9,0,1.1999999999999995,11.999999999999996,381,0,1,10,9
1,1520,45,0,6,0,0,0,246,0,-1,6,6
2,1520,21,0,2,0,0,0,108,1,-1.1,5,2
3,1520,33,0,4,0,0,0,264,4,-1.1,6,4
0,1521,50,0,8,5,0.5999999999999993,5.999999999999993,495,1,0.9,11,8
1,1521,50,1,7,4,1.3877787807814454e-16,6.000000000000001,435,4,0.9,9,8
2,1521,50,1,10,5,1.799999999999998,23.99999999999998,825,4,0.9,11,11
3,1521,39,0,5,0,0,0,249,3,-1.1,10,5
0,1522,50,1,9,5,1.1999999999999995,17.999999999999993,537,0,1.8,9,10
1,1522,50,0,8,2,0.6000000000000004,6.000000000000004,387,0,1,9,8
2,1522,50,0,9,5,1.1999999999999975,11.999999999999975,693,0,1,8,9
3,1522,50,0,8,0,0.6000000000000006,6.000000000000006,303,1,1.8,9,8
0,1523,50,0,8,2,0.6,5.999999999999989,507,1,0.9,9,8
1,1523,50,1,8,1,0.5999999999999984,11.999999999999984,555,4,0.9,8,9
2,1523,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,9,8
3,1523,27,0,3,0,0,0,141,3,-1.1,7,3
0,1524,39,1,5,0,0,5,302,0,-0.2,9,6
1,1524,27,0,3,0,0,0,159,1,-1.1,8,3
2,1524,33,0,4,1,0,0,204,0,-1,6,4
3,1524,21,1,2,0,0,5.000000000000003,113,0,-1,5,3
0,1525,50,1,8,3,0.5999999999999984,11.999999999999984,621,0,1,9,9
1,1525,50,0,9,2,1.2000000000000002,12.000000000000002,405,0,1,12,9
2,1525,50,0,8,1,0.5999999999999984,5.999999999999984,591,0,1,11,8
3,1525,50,0,10,1,1.7999999999999985,17.999999999999982,633,0,1,12,10
0,1526,27,1,3,1,0,5.000000000000002,116,0,-0.2,7,4
1,1526,50,0,8,0,0.5999999999999994,5.999999999999994,453,0,1,6,8
2,1526,27,1,3,1,0,5.000000000000002,236,3,-1.1,10,4
3,1526,15,0,1,0,0,0,81,2,-1.1,7,1
0,1527,50,0,10,5,1.7999999999999972,17.99999999999997,693,0,1,9,10
1,1527,50,0,11,3,2.3999999999999995,23.999999999999996,657,2,1.5,9,11
2,1527,50,0,9,1,1.1999999999999995,11.999999999999996,429,0,1,9,9
3,1527,50,0,8,1,0.5999999999999999,5.999999999999998,459,2,0.9,12,8
0,1528,32,0,4,0,0,0,330,1,-1.1,6,4
1,1528,9,0,0,0,0,0,36,4,-1.1,7,0
2,1528,50,1,7,0,1.3877787807814454e-16,6.000000000000001,405,0,1.8,7,8
3,1528,21,0,2,0,0,0,120,1,-1.1,5,2
0,1529,50,0,8,5,0.5999999999999985,5.999999999999985,591,1,0.9,11,8
1,1529,50,1,8,2,0.6,11.999999999999998,441,4,0.9,10,9
2,1529,50,1,8,2,0.6000000000000001,12.000000000000002,477,0,1.8,11,9
3,1529,33,0,4,0,0,0,186,3,-1.1,7,4
0,1530,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,11,7
1,1530,45,0,6,1,0,0,270,0,-1,6,6
2,1530,39,0,5,0,0,0,291,1,-1.1,9,5
3,1530,33,1,4,1,0,5.000000000000003,185,0,-1,7,5
0,1531,38,0,5,0,0,0,345,1,-1.1,8,5
1,1531,27,1,3,0,0,5.000000000000003,140,4,-1.1,8,4
2,1531,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,243,0,1,8,7
3,1531,21,1,2,0,0,5.000000000000002,107,0,-1,5,3
0,1532,27,0,3,0,0,0,105,2,-1.1,7,3
1,1532,45,0,6,0,0,0,312,1,-1.1,6,6
2,1532,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,387,0,1,9,7
3,1532,38,1,5,0,0,5.999999999999993,357,2,-1.1,9,6
0,1533,15,0,1,1,0,0,87,0,-1,6,1
1,1533,44,1,6,0,0,5.999999999999994,468,0,-0.2,7,7
2,1533,50,0,8,2,0.6000000000000002,6.000000000000002,315,1,1.8,8,8
3,1533,15,1,1,0,0,5.000000000000001,104,2,-1.1,8,2
0,1534,50,0,10,1,1.7999999999999976,17.999999999999975,795,0,1,9,10
1,1534,50,1,7,1,6.938893903907228e-16,6.000000000000006,309,0,1.8,8,8
2,1534,50,1,9,0,1.2000000000000002,18,399,0,1.8,7,10
3,1534,50,0,10,0,1.7999999999999967,17.999999999999964,873,0,1,9,10
0,1535,50,1,9,1,1.199999999999997,17.99999999999997,711,0,1.8,6,10
1,1535,27,1,4,0,0.6,11.999999999999998,146,4,-1.1,10,5
2,1535,33,0,4,3,0,0,240,0,-1,7,4
3,1535,21,0,2,0,0,0,102,1,-1.1,5,2
0,1536,50,1,8,1,0.5999999999999999,11.999999999999996,459,0,1.8,7,9
1,1536,50,0,8,1,0.6000000000000004,6.000000000000004,333,1,1.8,6,8
2,1536,50,0,8,0,0.6000000000000009,6.000000000000008,291,0,1,7,8
3,1536,50,0,9,0,1.1999999999999975,11.999999999999975,711,0,1,7,9
0,1537,50,1,8,1,0.5999999999999991,11.99999999999999,573,2,0.9,10,9
1,1537,21,0,3,0,0.6,5.999999999999999,102,4,-1.1,5,3
2,1537,50,0,8,1,0.5999999999999998,5.999999999999997,471,0,1,10,8
3,1537,50,0,9,0,1.1999999999999988,11.999999999999988,519,0,1,9,9
0,1538,50,0,9,3,1.1999999999999984,11.999999999999984,603,2,0.9,9,9
1,1538,45,0,6,1,0,0,192,4,-1.1,7,6
2,1538,50,1,9,1,1.1999999999999993,17.999999999999993,513,0,1.8,9,10
3,1538,50,0,9,0,1.199999999999998,11.99999999999998,555,0,1,9,9
0,1539,50,0,7,3,0,0,477,3,-0.1,7,7
1,1539,39,0,5,1,0,0,255,4,-1.1,10,5
2,1539,50,0,9,2,1.1999999999999995,11.999999999999996,447,1,0.9,12,9
3,1539,39,0,5,0,0,0,219,1,-1.1,9,5
0,1540,45,0,6,1,0,0,342,0,-1,7,6
1,1540,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,315,0,1,8,7
2,1540,15,0,1,1,0,0,81,1,-1.1,7,1
3,1540,33,0,4,0,0,0,198,3,-1.1,6,4
0,1541,50,1,9,2,1.1999999999999984,17.999999999999982,627,0,1.8,10,10
1,1541,50,0,9,2,1.1999999999999984,11.999999999999984,495,0,1,8,9
2,1541,50,0,9,2,1.1999999999999995,11.999999999999996,483,0,1,9,9
3,1541,50,0,8,2,0.5999999999999999,5.999999999999998,453,0,1,8,8
0,1542,32,1,4,2,0,5.999999999999997,258,0,-0.2,6,5
1,1542,50,0,8,3,0.6000000000000001,6.000000000000001,405,3,0.9,8,8
2,1542,50,0,9,4,1.1999999999999975,11.999999999999975,663,1,0.9,11,9
3,1542,45,0,6,0,0,0,312,2,-1.1,8,6
0,1543,50,0,10,1,1.7999999999999985,17.999999999999982,663,0,1,12,10
1,1543,50,0,8,2,0.5999999999999991,6,507,0,1,12,8
2,1543,50,0,9,1,1.2,11.999999999999998,489,1,1.8,10,9
3,1543,50,0,9,1,1.1999999999999984,11.999999999999984,597,1,1.8,10,9
0,1544,50,0,9,0,1.1999999999999986,11.999999999999986,591,0,1,9,9
1,1544,15,1,1,0,0,5.000000000000002,74,0,-0.2,6,2
2,1544,50,0,8,0,0.6000000000000002,6.000000000000002,417,0,1,8,8
3,1544,50,0,8,0,0.6000000000000001,6.000000000000001,435,0,1,8,8
0,1545,50,0,10,2,1.799999999999998,17.99999999999998,711,0,1,8,10
1,1545,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,273,0,1,7,7
2,1545,50,0,9,2,1.1999999999999993,11.999999999999991,495,0,1,8,9
3,1545,50,0,9,0,1.1999999999999984,11.999999999999984,537,0,1,7,9
0,1546,50,0,10,1,1.7999999999999976,17.999999999999975,651,0,1,9,10
1,1546,50,0,8,0,0.6000000000000008,6.000000000000007,303,0,1,8,8
2,1546,50,0,10,0,1.7999999999999998,17.999999999999996,459,0,1,8,10
3,1546,50,0,9,0,1.199999999999998,11.99999999999998,549,0,1,8,9
0,1547,50,0,10,5,1.7999999999999976,17.999999999999975,651,1,1.8,8,10
1,1547,50,0,8,2,0.6000000000000002,6.000000000000002,363,0,1,8,8
2,1547,50,1,10,3,1.7999999999999976,23.99999999999997,765,0,1.8,8,11
3,1547,50,0,9,0,1.1999999999999988,11.999999999999988,489,0,1,7,9
0,1548,50,0,9,1,1.1999999999999975,11.999999999999975,699,0,1,11,9
1,1548,27,0,3,1,0,0,135,4,-1.1,8,3
2,1548,50,0,9,0,1.1999999999999984,11.999999999999984,573,0,1,11,9
3,1548,50,0,9,0,1.1999999999999984,11.999999999999984,555,0,1,11,9
0,1549,50,0,9,4,1.1999999999999975,11.999999999999975,777,0,1,10,9
1,1549,50,1,8,2,0.5999999999999993,11.999999999999991,441,0,1.8,10,9
2,1549,50,0,9,2,1.1999999999999995,11.999999999999996,501,1,1.8,10,9
3,1549,39,0,5,0,0,0,273,3,-1.1,10,5
0,1550,39,0,5,1,0,0,243,3,-1.1,10,5
1,1550,21,0,2,0,0,0,120,4,-1.1,5,2
2,1550,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,12,8
3,1550,33,0,4,0,0,0,180,1,-1.1,6,4
0,1551,38,0,5,1,0,0,315,0,-1,9,5
1,1551,50,0,8,1,0.6000000000000005,6.000000000000005,411,1,0.9,11,8
2,1551,50,1,7,2,1.3877787807814454e-16,6.000000000000001,423,3,0.9,8,8
3,1551,45,1,6,0,0,5,371,2,-1.1,8,7
0,1552,50,0,10,1,1.7999999999999972,17.99999999999997,729,0,1,6,10
1,1552,21,1,2,1,0,5.000000000000002,95,0,-0.2,5,3
2,1552,21,1,2,1,0,5.000000000000002,131,0,-0.2,5,3
3,1552,32,0,4,0,0,0,318,4,-1.1,6,4
0,1553,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,405,1,0.9,10,7
1,1553,15,0,1,0,0,0,75,3,-1.1,6,1
2,1553,27,0,3,0,0,0,129,4,-1.1,7,3
3,1553,44,0,6,0,0,0,420,1,-1.1,7,6
0,1554,50,0,10,6,1.7999999999999985,17.999999999999982,591,1,0.9,9,10
1,1554,50,0,10,7,1.7999999999999967,17.999999999999964,711,4,0.9,9,10
2,1554,50,0,8,3,0.5999999999999993,5.999999999999993,471,0,1,7,8
3,1554,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,351,0,1,8,7
0,1555,50,0,10,2,1.7999999999999998,17.999999999999996,411,0,1,10,10
1,1555,50,0,11,9,2.399999999999997,23.99999999999997,873,2,1.5,11,11
2,1555,50,0,8,7,0.5999999999999971,5.999999999999971,711,0,1,8,8
3,1555,50,0,9,0,1.1999999999999993,11.999999999999991,477,0,1,8,9
0,1556,50,1,8,0,0.5999999999999985,11.999999999999984,591,0,1.8,10,9
1,1556,27,0,3,0,0,0,153,3,-1.1,7,3
2,1556,50,0,9,0,1.2,11.999999999999998,405,1,1.8,10,9
3,1556,50,1,8,0,0.5999999999999995,11.999999999999996,477,0,1.8,10,9
0,1557,50,2,11,4,2.399999999999997,35.999999999999964,999,0,1.8,11,13
1,1557,50,1,8,1,0.6,12.00000000000001,381,0,1.8,9,9
2,1557,50,0,9,2,1.1999999999999984,11.999999999999984,543,0,1,9,9
3,1557,50,0,9,0,1.199999999999997,11.99999999999997,621,0,1,9,9
0,1558,50,0,8,6,0.5999999999999998,5.999999999999997,435,1,1.8,10,8
1,1558,50,0,8,4,0.5999999999999975,5.999999999999975,675,4,0.9,9,8
2,1558,38,0,5,3,0,0,345,0,-1,9,5
3,1558,39,1,5,0,0,5.000000000000002,242,0,-0.2,9,6
0,1559,50,1,11,8,2.399999999999997,29.99999999999997,807,0,1.8,10,12
1,1559,50,1,7,2,1.3877787807814454e-16,6.000000000000001,363,4,0.9,12,8
2,1559,50,0,8,6,0.5999999999999995,5.999999999999995,513,2,1.1,10,8
3,1559,45,0,6,0,0,0,198,3,-1.1,6,6
0,1560,50,0,8,6,0.6,5.999999999999989,513,1,0.9,10,8
1,1560,50,0,8,4,0.5999999999999981,5.9999999999999805,615,0,1,10,8
2,1560,50,0,8,1,0.6000000000000009,6.000000000000008,357,1,1.8,9,8
3,1560,33,1,4,0,0,5.000000000000002,155,0,-1,6,5
0,1561,32,1,4,2,0,5.999999999999993,306,0,-0.2,6,5
1,1561,50,0,8,1,0.6000000000000006,6.000000000000006,303,1,1.8,6,8
2,1561,27,0,3,1,0,0,153,1,-1.1,7,3
3,1561,15,1,1,0,0,5.000000000000002,80,0,-1,6,2
0,1562,50,1,7,2,5.828670879282072e-16,6.000000000000005,363,0,1.8,9,8
1,1562,50,0,8,2,0.6000000000000001,6.000000000000001,333,3,1.9,10,8
2,1562,50,1,8,2,0.6000000000000006,12.000000000000004,375,0,1.8,9,9
3,1562,50,0,8,0,0.6000000000000005,6.000000000000005,339,0,1,10,8
0,1563,50,0,10,2,1.7999999999999976,17.999999999999975,855,2,0.9,12,10
1,1563,39,0,6,1,0.6,5.999999999999999,219,4,-1.1,8,6
2,1563,50,0,9,1,1.1999999999999975,11.999999999999975,645,0,1,10,9
3,1563,50,0,8,0,0.6,6,597,0,1,9,8
0,1564,50,0,8,0,0.6000000000000002,6.000000000000002,441,1,0.9,11,8
1,1564,15,0,1,0,0,0,75,4,-1.1,8,1
2,1564,50,1,9,0,1.1999999999999988,17.99999999999999,543,0,1.8,9,10
3,1564,50,0,9,0,1.1999999999999988,11.999999999999988,537,1,1.8,10,9
0,1565,44,0,6,0,0,0,450,1,-1.1,6,6
1,1565,15,1,1,0,0,5.000000000000001,74,4,-1.1,6,2
2,1565,32,1,4,0,0,5.999999999999998,288,0,-0.2,6,5
3,1565,15,0,1,0,0,0,63,3,-1.1,6,1
0,1566,50,0,9,3,1.199999999999998,11.99999999999998,567,1,0.9,12,9
1,1566,50,0,10,1,1.7999999999999994,17.999999999999993,489,4,0.9,12,10
2,1566,50,0,9,3,1.2000000000000002,12.000000000000002,435,3,1.1,12,9
3,1566,39,1,6,0,0.6,11.999999999999998,296,0,-1,10,7
0,1567,32,0,4,1,0,0,252,1,-1.1,6,4
1,1567,15,0,1,1,0,0,99,4,-1.1,9,1
2,1567,45,0,6,1,0,0,318,2,-1.1,7,6
3,1567,15,0,1,0,0,0,57,1,-1.1,8,1
0,1568,50,0,7,3,6.938893903907228e-16,6.9388939039072276e-15,291,0,1,9,7
1,1568,50,0,8,2,0.5999999999999998,5.999999999999997,477,0,1,10,8
2,1568,50,1,8,2,0.6000000000000001,12.000000000000002,405,0,1.8,7,9
3,1568,50,0,9,0,1.1999999999999988,11.999999999999988,495,2,0.9,9,9
0,1569,50,1,10,0,1.7999999999999976,23.99999999999997,705,0,1.8,11,11
1,1569,39,0,5,0,0,0,219,4,-1.1,9,5
2,1569,50,1,9,0,1.1999999999999988,17.99999999999999,501,0,1.8,9,10
3,1569,50,0,9,0,1.1999999999999975,11.999999999999975,621,0,1,10,9
0,1570,38,0,5,0,0,0,411,1,-1.1,8,5
1,1570,15,0,1,1,0,0,93,4,-1.1,7,1
2,1570,50,0,8,0,0.6000000000000003,6.000000000000003,381,3,0.9,9,8
3,1570,27,0,3,0,0,0,129,1,-1.1,8,3
0,1571,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,333,0,1,10,7
1,1571,9,0,0,0,0,0,36,4,-1.1,6,0
2,1571,45,1,6,0,0,5.000000000000004,281,0,-0.2,5,7
3,1571,50,0,8,0,0.6000000000000004,6.000000000000004,339,0,1,10,8
0,1572,50,0,8,2,0.5999999999999993,5.999999999999993,495,3,1.1,12,8
1,1572,50,0,8,0,0.6000000000000005,6.000000000000005,381,0,1,11,8
2,1572,50,0,10,0,1.8000000000000005,18,279,0,1,12,10
3,1572,50,0,8,0,0.6,5.999999999999999,471,0,1,10,8
0,1573,50,1,10,4,1.7999999999999985,23.999999999999982,711,3,1.9,12,11
1,1573,50,0,8,1,0.6000000000000006,6.000000000000006,327,1,1.8,11,8
2,1573,50,0,9,3,1.1999999999999993,11.999999999999991,429,0,1,10,9
3,1573,50,1,8,0,0.5999999999999998,11.999999999999996,423,0,1.8,10,9
0,1574,21,2,2,0,0,11,137,0,-0.2,5,4
1,1574,27,0,3,0,0,0,153,1,-1.1,9,3
2,1574,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,327,0,1,7,7
3,1574,26,1,3,0,0,5.999999999999997,249,2,-1.1,8,4
0,1575,50,0,8,2,0.5999999999999998,5.999999999999997,441,1,1.8,10,8
1,1575,50,0,8,1,0.5999999999999995,5.999999999999995,513,4,0.9,12,8
2,1575,50,0,8,1,0.6000000000000001,6.000000000000001,447,0,1,11,8
3,1575,21,0,2,0,0,0,102,3,-1.1,5,2
0,1576,50,0,8,3,0.6,5.999999999999989,549,0,1,11,8
1,1576,21,0,2,1,0,0,126,4,-1.1,5,2
2,1576,50,0,8,2,0.5999999999999998,5.999999999999997,459,0,1,9,8
3,1576,50,0,9,0,1.2000000000000002,12.000000000000002,393,3,0.9,12,9
0,1577,50,0,9,0,1.2000000000000004,12.000000000000004,345,1,1.8,11,9
1,1577,50,0,8,2,0.5999999999999999,5.999999999999998,459,0,1,10,8
2,1577,50,0,9,2,1.1999999999999995,11.999999999999996,465,0,1,10,9
3,1577,50,1,9,0,1.1999999999999988,17.99999999999999,561,0,1.8,11,10
0,1578,50,0,11,3,2.399999999999997,23.999999999999968,909,3,0.9,8,11
1,1578,50,0,8,2,0.6000000000000011,6.000000000000011,345,2,1.1,7,8
2,1578,50,0,10,2,1.7999999999999976,17.999999999999975,759,0,1,8,10
3,1578,50,0,9,1,1.199999999999997,11.99999999999997,621,0,1,5,9
0,1579,39,1,5,1,0,5.000000000000002,230,0,-0.2,9,6
1,1579,15,0,2,0,0.6,5.999999999999999,57,4,-1.1,8,2
2,1579,50,1,7,0,0,6,489,0,0.8,7,8
3,1579,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,411,4,0.9,11,7
0,1580,9,1,0,0,0,5.000000000000001,65,0,-1,5,1
1,1580,27,0,3,0,0,0,153,2,-1.1,7,3
2,1580,50,0,8,1,0.5999999999999998,5.999999999999997,375,1,0.9,8,8
3,1580,15,1,1,0,0,5.000000000000001,110,2,-1.1,7,2
0,1581,50,0,8,2,0.5999999999999999,5.999999999999998,477,2,0.9,10,8
1,1581,21,1,2,0,0,5.000000000000001,107,0,-0.2,5,3
2,1581,50,1,8,1,0.6000000000000005,12.000000000000004,393,0,1.8,11,9
3,1581,50,0,9,0,1.2000000000000004,12.000000000000004,375,1,1.8,10,9
0,1582,50,0,10,2,1.7999999999999985,17.999999999999982,597,0,1,10,10
1,1582,50,1,8,2,0.6000000000000001,12.000000000000002,399,0,1.8,9,9
2,1582,50,1,9,0,1.1999999999999993,17.999999999999993,411,0,1.8,10,10
3,1582,50,0,11,0,2.399999999999997,23.999999999999968,909,0,1,10,11
0,1583,50,0,10,2,1.799999999999998,17.99999999999998,669,0,1,8,10
1,1583,50,0,7,2,2.775557561562892e-17,2.7755575615628914e-16,351,0,1,9,7
2,1583,50,1,9,0,1.1999999999999993,17.999999999999993,489,0,1,8,10
3,1583,50,0,9,1,1.1999999999999988,11.999999999999988,537,0,1,7,9
0,1584,27,0,3,0,0,0,213,3,-1.1,7,3
1,1584,21,0,2,0,0,0,114,1,-1.1,5,2
2,1584,9,0,0,0,0,0,36,2,-1.1,5,0
3,1584,21,0,2,0,0,0,126,4,-1.1,5,2
0,1585,26,1,3,2,0,5.999999999999997,255,0,-0.2,8,4
1,1585,50,0,9,0,1.1999999999999984,11.999999999999984,489,0,1,10,9
2,1585,38,1,5,2,0,5.999999999999998,345,3,-1.1,8,6
3,1585,33,1,4,0,0,5.000000000000001,275,2,-1.1,6,5
0,1586,50,0,10,3,1.7999999999999994,17.999999999999993,477,1,1.4,8,10
1,1586,39,1,5,1,0,5.000000000000002,302,0,-0.2,9,6
2,1586,45,0,6,1,0,0,336,0,-1,7,6
3,1586,9,1,1,0,0.6,11.999999999999998,47,0,-1,5,2
0,1587,15,0,1,0,0,0,63,0,-1,5,1
1,1587,21,0,2,0,0,0,132,1,-1.1,5,2
2,1587,50,0,8,0,0.6000000000000002,6.000000000000002,309,1,0.9,8,8
3,1587,21,0,2,0,0,0,108,1,-1.1,5,2
0,1588,15,0,1,1,0,0,93,3,-1.1,8,1
1,1588,9,1,0,0,0,5.000000000000001,65,4,-1.1,7,1
2,1588,50,0,8,0,0.6,6,315,0,1,8,8
3,1588,9,0,0,0,0,0,36,1,-1.1,7,0
0,1589,50,0,8,0,0.6000000000000002,6.000000000000002,417,3,0.9,12,8
1,1589,50,1,8,0,0.6000000000000005,12.000000000000004,387,0,1,11,9
2,1589,39,0,5,0,0,0,201,3,-1.1,10,5
3,1589,45,0,6,0,0,0,366,4,-1.1,7,6
0,1590,50,0,8,2,0.6000000000000001,6.000000000000001,447,0,1,11,8
1,1590,50,0,8,1,0.6000000000000008,6.000000000000007,303,0,1,11,8
2,1590,50,1,8,0,0.6,12.00000000000001,369,4,0.9,10,9
3,1590,33,0,5,0,0.6,5.999999999999999,222,1,-1.1,7,5
0,1591,45,0,6,1,0,0,246,3,-1.1,7,6
1,1591,39,0,5,1,0,0,327,4,-1.1,8,5
2,1591,33,1,4,0,0,5.000000000000003,281,4,-1.1,7,5
3,1591,15,0,1,0,0,0,63,1,-1.1,6,1
0,1592,50,0,10,2,1.799999999999998,17.99999999999998,645,0,1,9,10
1,1592,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,8,8
2,1592,50,1,9,2,1.1999999999999995,17.999999999999993,477,0,1.8,8,10
3,1592,50,1,9,0,1.1999999999999984,17.999999999999982,471,0,1.8,6,10
0,1593,21,0,2,0,0,0,132,3,-1.1,5,2
1,1593,15,0,1,0,0,0,75,0,-1,8,1
2,1593,45,0,6,0,0,0,258,2,-1.1,6,6
3,1593,15,0,1,0,0,0,69,1,-1.1,6,1
0,1594,50,1,8,1,0.6000000000000005,12.000000000000004,375,0,1.8,10,9
1,1594,50,0,7,1,0,0,477,0,0,12,7
2,1594,50,1,8,1,0.6000000000000005,12.000000000000004,381,0,1.8,11,9
3,1594,50,1,8,0,0.6000000000000001,12.000000000000002,381,0,1.8,10,9
0,1595,50,0,9,0,1.1999999999999966,11.999999999999966,711,2,0.9,9,9
1,1595,9,0,0,1,0,0,42,4,-1.1,5,0
2,1595,50,0,9,0,1.1999999999999993,11.999999999999991,507,1,1.8,9,9
3,1595,50,0,9,0,1.1999999999999988,11.999999999999988,537,1,1.8,9,9
0,1596,15,1,1,1,0,5.000000000000001,98,0,-0.2,7,2
1,1596,27,0,3,1,0,0,153,4,-1.1,9,3
2,1596,26,1,3,2,0,5.999999999999997,231,2,-1.1,7,4
3,1596,21,1,2,0,0,5.000000000000002,125,2,-1.1,5,3
0,1597,50,1,9,2,1.1999999999999995,17.999999999999996,459,0,1.8,8,10
1,1597,50,0,8,2,0.5999999999999989,5.9999999999999885,441,1,1.8,10,8
2,1597,50,0,8,2,0.6,5.999999999999999,345,1,1.8,8,8
3,1597,50,1,8,1,0.6000000000000001,12.000000000000002,423,0,1.8,9,9
0,1598,50,0,9,3,1.1999999999999988,11.999999999999988,507,0,1,6,9
1,1598,50,0,8,0,0.6000000000000009,6.000000000000008,291,1,1.8,10,8
2,1598,50,0,8,3,0.6000000000000005,6.000000000000005,381,0,1,7,8
3,1598,50,0,8,0,0.6,5.999999999999999,423,0,1,11,8
0,1599,45,0,6,1,0,0,300,3,-1.1,7,6
1,1599,38,0,5,2,0,0,267,0,-1,8,5
2,1599,50,0,8,1,0.6000000000000006,6.000000000000006,315,1,1.8,10,8
3,1599,21,1,2,1,0,5.000000000000001,155,0,-1,5,3
0,1600,44,0,6,2,0,0,402,1,-1.1,7,6
1,1600,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,291,1,0.9,10,7
2,1600,50,0,8,2,0.6000000000000002,6.000000000000002,459,1,1.8,9,8
3,1600,21,2,2,0,0,11,167,0,-0.2,5,4
0,1601,9,1,1,0,0.6,11.999999999999998,47,0,-1,4,2
1,1601,21,0,2,0,0,0,96,1,-1.1,5,2
2,1601,33,0,4,0,0,0,180,2,-1.1,6,4
3,1601,15,0,1,1,0,0,93,1,-1.1,7,1
0,1602,50,0,10,5,1.7999999999999972,17.99999999999997,927,2,0.9,11,10
1,1602,38,0,6,2,0.6,5.999999999999999,375,0,-1,9,6
2,1602,50,1,9,4,1.199999999999998,17.99999999999998,585,0,1,9,10
3,1602,50,0,8,1,0.5999999999999989,5.9999999999999885,549,0,1,9,8
0,1603,21,0,2,0,0,0,144,3,-1.1,5,2
1,1603,9,0,0,0,0,0,36,1,-1.1,6,0
2,1603,50,0,8,0,0.6000000000000003,6.000000000000003,375,1,0.9,10,8
3,1603,9,0,0,0,0,0,36,1,-1.1,8,0
0,1604,50,0,9,0,1.1999999999999995,11.999999999999996,471,1,1.8,11,9
1,1604,21,0,2,0,0,0,78,4,-1.1,5,2
2,1604,50,0,8,0,0.6000000000000011,6.000000000000011,351,0,1,9,8
3,1604,50,1,7,0,6.938893903907228e-16,6.000000000000006,291,0,1.8,10,8
0,1605,38,0,5,0,0,0,351,1,-1.1,8,5
1,1605,15,0,1,0,0,0,75,4,-1.1,7,1
2,1605,50,0,8,1,0.6000000000000002,6.000000000000002,399,1,1.8,9,8
3,1605,27,0,3,0,0,0,129,1,-1.1,7,3
0,1606,50,0,8,1,0.5999999999999993,5.999999999999993,495,1,0.9,10,8
1,1606,39,0,5,0,0,0,207,0,-1,8,5
2,1606,50,1,7,1,0,5.9999999999999805,543,0,0.8,10,8
3,1606,32,1,4,0,0,5.999999999999998,276,0,-0.2,6,5
0,1607,33,0,4,0,0,0,186,3,-1.1,7,4
1,1607,21,2,2,0,0,11,233,3,-1.1,5,4
2,1607,21,0,2,0,0,0,138,2,-1.1,5,2
3,1607,26,0,3,0,0,0,207,1,-1.1,7,3
0,1608,50,0,11,3,2.3999999999999995,23.999999999999996,615,0,1,10,11
1,1608,50,0,9,4,1.1999999999999993,11.999999999999991,441,0,1,12,9
2,1608,50,0,8,2,0.5999999999999998,5.999999999999997,501,0,1,12,8
3,1608,50,0,8,1,0.6,5.999999999999989,501,0,1,11,8
0,1609,44,0,6,1,0,0,354,0,-1,8,6
1,1609,45,0,6,0,0,0,276,4,-1.1,8,6
2,1609,33,1,4,1,0,5.000000000000004,209,0,-0.2,5,5
3,1609,15,2,1,0,0,11,116,0,-0.2,8,3
0,1610,50,0,10,6,1.7999999999999985,17.999999999999982,555,0,1,9,10
1,1610,50,0,8,3,0.6000000000000003,6.000000000000003,405,0,1,10,8
2,1610,50,0,10,5,1.7999999999999972,17.99999999999997,795,2,1.5,8,10
3,1610,50,1,8,0,0.6000000000000008,12.000000000000004,285,0,1.8,7,9
0,1611,21,2,2,0,0,11.000000000000002,131,0,-0.2,5,4
1,1611,33,0,4,0,0,0,198,4,-1.1,7,4
2,1611,33,0,4,1,0,0,204,2,-1.1,7,4
3,1611,27,1,3,0,0,5.000000000000001,194,2,-1.1,7,4
0,1612,50,0,8,4,0.5999999999999994,5.999999999999994,489,1,0.9,9,8
1,1612,50,0,8,1,0.6000000000000006,6.000000000000006,297,0,1,10,8
2,1612,50,0,8,3,0.6,5.999999999999989,549,0,1,9,8
3,1612,39,0,5,0,0,0,237,3,-1.1,9,5
0,1613,50,1,9,2,1.199999999999999,17.99999999999999,519,0,1.8,10,10
1,1613,44,0,6,2,0,0,534,0,-1,7,6
2,1613,50,0,7,1,0,0,411,0,0,10,7
3,1613,27,0,3,1,0,0,171,3,-1.1,7,3
0,1614,21,1,3,1,0.6,11.999999999999998,149,0,-1,5,4
1,1614,50,1,9,1,1.1999999999999975,17.999999999999975,687,0,0.6,7,10
2,1614,27,0,3,1,0,0,129,4,-1.1,8,3
3,1614,27,0,3,1,0,0,165,3,-1.1,7,3
0,1615,45,0,6,0,0,0,336,3,-1.1,8,6
1,1615,27,0,3,0,0,0,159,0,-1,6,3
2,1615,45,0,6,0,0,0,198,2,-1.1,6,6
3,1615,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1616,45,0,6,0,0,0,324,3,-1.1,7,6
1,1616,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,375,0,1,8,7
2,1616,45,2,6,0,0,11.000000000000004,413,3,-1.1,8,8
3,1616,9,2,0,0,0,11,59,0,-0.2,5,2
0,1617,50,0,10,9,1.7999999999999967,17.999999999999964,933,0,1,10,10
1,1617,50,0,10,7,1.7999999999999985,17.999999999999982,693,0,1,9,10
2,1617,50,0,8,2,0.6000000000000005,6.000000000000005,399,0,1,7,8
3,1617,50,0,8,0,0.6000000000000003,6.000000000000003,315,3,0.9,9,8
0,1618,50,0,9,8,1.199999999999997,11.99999999999997,705,0,1,12,9
1,1618,50,1,13,6,3.599999999999998,41.99999999999997,1035,0,1,11,14
2,1618,50,0,9,3,1.199999999999999,11.99999999999999,513,0,1,13,9
3,1618,50,0,8,0,0.6000000000000001,6.000000000000001,393,0,1,13,8
0,1619,26,1,3,2,0,5.999999999999993,267,0,-1,8,4
1,1619,50,1,8,2,0.6000000000000001,12.000000000000002,423,0,1.8,9,9
2,1619,38,1,5,1,0,5.999999999999995,357,3,-1.1,9,6
3,1619,33,1,4,0,0,5.000000000000004,197,2,-1.1,6,5
0,1620,39,1,5,2,0,5.000000000000003,296,0,-1,8,6
1,1620,50,1,9,1,1.1999999999999984,17.999999999999982,609,2,0.9,9,10
2,1620,50,1,9,5,1.199999999999998,17.99999999999998,645,0,1.8,13,10
3,1620,45,1,6,0,0,5.000000000000006,317,3,-1.1,7,7
0,1621,50,0,10,0,1.7999999999999967,17.999999999999964,813,0,1,6,10
1,1621,9,2,0,0,0,11,83,3,-1.1,7,2
2,1621,9,0,0,1,0,0,42,1,-1.1,6,0
3,1621,15,0,1,0,0,0,81,3,-1.1,7,1
0,1622,50,0,9,0,1.1999999999999993,11.999999999999991,489,2,0.9,9,9
1,1622,27,1,3,0,0,5.000000000000004,152,0,-0.2,6,4
2,1622,50,0,8,0,0.6000000000000005,6.000000000000005,399,0,1,8,8
3,1622,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,10,8
0,1623,21,0,2,1,0,0,108,3,-1.1,5,2
1,1623,21,0,2,1,0,0,138,1,-1.1,5,2
2,1623,50,0,8,0,0.6000000000000008,6.000000000000007,333,0,1,6,8
3,1623,9,1,1,0,0.6,11.999999999999998,47,0,-1,6,2
0,1624,50,0,7,1,0,0,489,1,-0.1,10,7
1,1624,33,0,4,0,0,0,174,3,-1.1,6,4
2,1624,50,0,8,1,0.5999999999999985,5.999999999999985,573,0,1,11,8
3,1624,33,0,4,0,0,0,216,3,-1.1,6,4
0,1625,50,1,11,2,2.399999999999999,29.99999999999999,627,0,1.8,11,12
1,1625,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,351,0,1,10,7
2,1625,50,0,8,2,0.6000000000000003,6.000000000000003,435,1,0.9,9,8
3,1625,44,0,6,0,0,0,420,3,-1.1,8,6
0,1626,50,0,10,0,1.799999999999998,17.99999999999998,651,0,1,7,10
1,1626,27,1,3,0,0,5.000000000000002,206,4,-1.1,9,4
2,1626,33,0,4,1,0,0,234,0,-1,7,4
3,1626,21,1,2,0,0,5.000000000000001,143,0,-1,5,3
0,1627,50,1,8,3,0.6,11.99999999999998,657,0,1.8,9,9
1,1627,50,0,8,1,0.6000000000000005,6.000000000000005,309,0,1,11,8
2,1627,50,0,9,1,1.1999999999999995,11.999999999999996,405,0,1,10,9
3,1627,50,0,10,0,1.799999999999998,17.99999999999998,573,0,1,12,10
0,1628,50,1,10,4,1.799999999999998,23.99999999999998,639,0,1.8,10,11
1,1628,50,1,8,1,0.5999999999999998,11.999999999999996,489,0,1.8,9,9
2,1628,50,0,8,5,0.5999999999999993,5.999999999999993,483,0,1,10,8
3,1628,50,0,11,1,2.3999999999999986,23.999999999999982,675,0,1,12,11
0,1629,50,0,10,1,1.7999999999999972,17.99999999999997,831,0,1,7,10
1,1629,21,0,2,1,0,0,114,0,-1,5,2
2,1629,21,0,2,1,0,0,96,0,-1,5,2
3,1629,15,0,1,0,0,0,63,1,-1.1,7,1
0,1630,50,0,9,0,1.1999999999999995,11.999999999999996,417,4,0.9,12,9
1,1630,21,0,2,0,0,0,96,4,-1.1,5,2
2,1630,50,1,7,1,0,5.999999999999995,513,0,0.8,11,8
3,1630,50,0,8,0,0.5999999999999989,5.9999999999999885,543,3,0.9,11,8
0,1631,50,0,10,1,1.7999999999999976,17.999999999999975,777,1,1.8,9,10
1,1631,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,321,0,1,9,7
2,1631,50,0,9,1,1.1999999999999995,11.999999999999996,447,0,1,8,9
3,1631,50,0,10,0,1.799999999999999,17.99999999999999,531,0,1,8,10
0,1632,50,1,9,1,1.1999999999999975,17.999999999999975,675,0,1.8,6,10
1,1632,27,1,3,0,0,5.000000000000003,176,0,-0.2,7,4
2,1632,21,0,2,2,0,0,138,4,-1.1,5,2
3,1632,15,0,1,0,0,0,69,3,-1.1,8,1
0,1633,50,0,12,4,2.9999999999999982,29.999999999999982,729,0,1,10,12
1,1633,50,1,8,2,0.6000000000000004,12.000000000000004,381,0,1.8,9,9
2,1633,50,0,8,6,0.6000000000000005,6.000000000000005,435,0,1,9,8
3,1633,50,0,8,0,0.6000000000000002,6.000000000000002,381,1,1.8,9,8
0,1634,50,1,11,3,2.399999999999998,29.999999999999982,687,0,1.8,12,12
1,1634,50,0,9,1,1.2000000000000002,12.000000000000002,315,0,1,11,9
2,1634,50,0,8,3,0.6000000000000005,6.000000000000005,411,0,1,11,8
3,1634,50,0,8,1,0.5999999999999998,5.999999999999997,453,1,1.8,10,8
0,1635,50,1,9,2,1.2000000000000006,18.000000000000007,393,0,1,8,10
1,1635,50,0,9,4,1.1999999999999988,11.999999999999988,477,2,1.5,9,9
2,1635,50,1,7,1,2.498001805406602e-16,6.000000000000002,363,0,1.8,9,8
3,1635,50,0,11,3,2.399999999999997,23.999999999999968,903,0,1,10,11
0,1636,50,0,9,1,1.1999999999999986,11.999999999999986,561,0,1,9,9
1,1636,50,0,8,0,0.6000000000000006,6.000000000000006,273,1,1.8,10,8
2,1636,50,0,9,0,1.2000000000000002,12.000000000000002,387,0,1,11,9
3,1636,50,0,8,0,0.5999999999999984,5.999999999999984,573,0,1,9,8
0,1637,50,0,7,2,0,0,447,1,-0.1,10,7
1,1637,15,0,1,0,0,0,63,3,-1.1,7,1
2,1637,33,0,4,3,0,0,198,4,-1.1,6,4
3,1637,44,0,6,0,0,0,360,4,-1.1,6,6
0,1638,50,1,12,6,2.9999999999999973,35.99999999999997,933,0,1.8,14,13
1,1638,50,0,9,1,1.2000000000000002,12.000000000000002,321,0,1,11,9
2,1638,50,0,8,5,0.5999999999999993,5.999999999999993,501,2,1.1,12,8
3,1638,50,0,9,0,1.1999999999999975,11.999999999999975,609,0,1,12,9
0,1639,21,0,2,0,0,0,78,2,-1.1,5,2
1,1639,33,0,4,1,0,0,198,1,-1.1,6,4
2,1639,39,0,5,0,0,0,291,4,-1.1,12,5
3,1639,38,0,5,0,0,0,279,4,-1.1,9,5
0,1640,50,0,8,0,0.5999999999999993,5.999999999999993,525,0,1,10,8
1,1640,27,0,3,0,0,0,153,0,-1,7,3
2,1640,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,10,9
3,1640,50,1,9,0,1.1999999999999995,17.999999999999993,465,3,0.9,11,10
0,1641,50,0,10,3,1.7999999999999972,17.99999999999997,897,2,0.9,10,10
1,1641,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,315,0,1,8,7
2,1641,50,0,10,1,1.7999999999999998,17.999999999999996,423,1,1.8,7,10
3,1641,50,0,10,1,1.7999999999999972,17.99999999999997,723,0,1,10,10
0,1642,50,1,8,0,0.6000000000000005,12.000000000000004,411,0,1.8,8,9
1,1642,27,0,3,0,0,0,159,4,-1.1,8,3
2,1642,50,0,8,0,0.6,6,345,0,1,10,8
3,1642,50,1,8,0,0.6000000000000008,12.000000000000004,321,0,1.8,11,9
0,1643,32,0,4,0,0,0,252,1,-1.1,6,4
1,1643,15,0,1,0,0,0,75,4,-1.1,8,1
2,1643,50,0,8,1,0.6000000000000006,6.000000000000006,327,1,1.8,8,8
3,1643,27,0,3,0,0,0,147,1,-1.1,6,3
0,1644,50,1,10,1,1.7999999999999994,23.999999999999996,537,0,1.8,7,11
1,1644,50,0,8,2,0.6000000000000006,6.000000000000006,351,1,1.8,6,8
2,1644,50,0,10,1,1.7999999999999976,17.999999999999975,783,0,1,7,10
3,1644,50,0,10,0,1.7999999999999972,17.99999999999997,723,0,1,10,10
0,1645,26,1,4,3,0.6,11.999999999999998,243,0,-0.2,7,5
1,1645,39,0,5,2,0,0,237,4,-1.1,10,5
2,1645,38,1,5,2,0,5.9999999999999885,411,2,-1.1,9,6
3,1645,33,0,4,0,0,0,180,1,-1.1,7,4
0,1646,50,0,11,4,2.3999999999999977,23.99999999999997,795,1,1.8,11,11
1,1646,50,0,8,2,0.6000000000000009,6.000000000000008,273,0,1,8,8
2,1646,50,0,11,2,2.3999999999999986,23.999999999999982,561,0,1,10,11
3,1646,50,0,9,0,1.1999999999999988,11.999999999999988,507,0,1,7,9
0,1647,27,0,3,0,0,0,147,3,-1.1,8,3
1,1647,21,0,2,0,0,0,78,3,-1.1,5,2
2,1647,50,0,8,0,0.6000000000000001,6.000000000000001,405,0,1,11,8
3,1647,9,0,0,0,0,0,36,1,-1.1,3,0
0,1648,50,1,11,8,2.399999999999997,29.99999999999997,759,0,1.8,12,12
1,1648,50,0,9,4,1.1999999999999993,11.999999999999991,429,0,1,11,9
2,1648,50,0,8,5,0.5999999999999984,5.999999999999984,591,0,1,8,8
3,1648,50,0,8,1,0.6000000000000008,6.000000000000007,303,1,0.9,10,8
0,1649,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,363,1,0.9,9,7
1,1649,21,0,2,0,0,0,114,0,-1,5,2
2,1649,39,1,5,0,0,5.000000000000005,194,0,-0.2,8,6
3,1649,45,0,6,0,0,0,342,1,-1.1,7,6
0,1650,50,1,11,8,2.399999999999997,29.99999999999997,1065,0,1.8,10,12
1,1650,50,0,7,6,0,0,447,4,-0.1,11,7
2,1650,50,0,9,6,1.199999999999997,11.99999999999997,789,0,1,8,9
3,1650,50,0,9,0,1.199999999999999,11.99999999999999,531,0,1,10,9
0,1651,50,1,10,1,1.7999999999999994,23.999999999999996,597,0,1,10,11
1,1651,50,0,8,3,0.5999999999999985,5.999999999999985,567,0,1,10,8
2,1651,50,0,9,1,1.2,11.999999999999998,411,1,1.8,10,9
3,1651,50,0,10,2,1.7999999999999967,17.999999999999964,951,0,1,11,10
0,1652,50,0,7,1,0,0,483,0,0,10,7
1,1652,45,1,6,0,0,5.000000000000005,323,0,-1,8,7
2,1652,27,0,4,0,0.6,5.999999999999999,147,1,-1.1,8,4
3,1652,45,0,6,0,0,0,336,3,-1.1,6,6
0,1653,50,0,8,1,0.5999999999999992,5.999999999999992,549,2,0.9,10,8
1,1653,33,0,4,1,0,0,192,0,-1,6,4
2,1653,50,0,8,1,0.6000000000000003,6.000000000000003,327,3,0.9,10,8
3,1653,50,0,9,0,1.199999999999997,11.99999999999997,657,0,1,9,9
0,1654,50,0,9,0,1.1999999999999966,11.999999999999966,855,1,0.9,8,9
1,1654,39,0,5,0,0,0,183,4,-1.1,7,5
2,1654,50,0,10,0,1.7999999999999972,17.99999999999997,813,1,0.9,11,10
3,1654,44,0,6,0,0,0,414,1,-1.1,6,6
0,1655,50,0,8,1,0.6000000000000005,6.000000000000005,423,2,0.9,11,8
1,1655,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,6,1
2,1655,50,0,9,0,1.1999999999999995,11.999999999999996,429,0,1,12,9
3,1655,50,0,9,0,1.1999999999999993,11.999999999999991,525,1,1.8,10,9
0,1656,50,0,11,2,2.399999999999997,23.99999999999997,927,1,1.4,11,11
1,1656,44,0,6,2,0,0,372,0,-1,7,6
2,1656,39,0,5,1,0,0,273,4,-1.1,8,5
3,1656,32,0,4,1,0,0,348,1,-1.1,6,4
0,1657,9,2,0,0,0,11,59,0,-0.2,7,2
1,1657,15,0,1,2,0,0,87,1,-1.1,7,1
2,1657,50,0,8,1,0.5999999999999998,5.999999999999997,489,0,1,8,8
3,1657,21,0,2,0,0,0,138,1,-1.1,5,2
0,1658,50,1,7,0,1.3877787807814454e-16,6.000000000000001,387,0,1.8,9,8
1,1658,39,0,5,0,0,0,261,4,-1.1,10,5
2,1658,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,405,0,1,8,7
3,1658,9,0,0,0,0,0,36,1,-1.1,4,0
0,1659,50,0,12,1,2.999999999999997,29.999999999999968,1125,0,1,9,12
1,1659,50,0,8,0,0.6000000000000006,6.000000000000006,351,0,1,8,8
2,1659,50,1,9,1,1.199999999999998,17.99999999999998,621,0,1.8,7,10
3,1659,50,0,10,0,1.7999999999999967,17.999999999999964,825,0,1,8,10
0,1660,50,0,9,0,1.1999999999999984,11.999999999999984,633,0,1,7,9
1,1660,27,1,3,0,0,5.000000000000003,218,4,-1.1,11,4
2,1660,9,0,0,1,0,0,42,3,-1.1,6,0
3,1660,26,0,3,0,0,0,225,1,-1.1,8,3
0,1661,45,2,6,3,0,11.000000000000002,341,0,-0.2,8,8
1,1661,50,0,9,1,1.2000000000000004,12.000000000000004,297,3,0.9,9,9
2,1661,50,0,8,3,0.5999999999999984,5.999999999999984,579,3,1.1,11,8
3,1661,50,1,7,0,5.828670879282072e-16,6.000000000000005,321,2,0.9,11,8
0,1662,50,0,11,4,2.399999999999997,23.999999999999968,1035,1,1.4,9,11
1,1662,33,1,4,2,0,5.000000000000004,203,0,-0.2,6,5
2,1662,39,0,5,2,0,0,285,0,-1,10,5
3,1662,33,0,4,0,0,0,162,1,-1.1,7,4
0,1663,50,0,9,3,1.1999999999999984,11.999999999999984,609,0,1,12,9
1,1663,50,0,8,1,0.6000000000000009,6.000000000000008,303,1,1.8,8,8
2,1663,50,0,10,2,1.7999999999999994,17.999999999999993,471,0,1,8,10
3,1663,50,1,8,0,0.5999999999999998,11.999999999999996,447,0,1.8,8,9
0,1664,50,0,7,3,0,0,549,1,-0.1,9,7
1,1664,44,0,6,1,0,0,372,0,-1,6,6
2,1664,50,0,8,0,0.6000000000000001,6.000000000000001,471,1,0.9,11,8
3,1664,21,0,2,0,0,0,120,3,-1.1,5,2
0,1665,38,0,5,0,0,0,321,0,-1,8,5
1,1665,21,1,2,0,0,5.000000000000003,125,4,-1.1,5,3
2,1665,27,1,3,0,0,5.000000000000003,158,0,-0.2,8,4
3,1665,21,0,2,0,0,0,96,4,-1.1,5,2
0,1666,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,339,1,0.9,10,7
1,1666,45,0,6,0,0,0,318,4,-1.1,8,6
2,1666,50,0,8,0,0.6000000000000003,6.000000000000003,447,0,1,10,8
3,1666,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1667,26,0,3,0,0,0,243,0,-1,7,3
1,1667,9,2,0,0,0,11,89,2,-1.1,7,2
2,1667,15,0,1,1,0,0,63,4,-1.1,6,1
3,1667,26,0,3,0,0,0,225,4,-1.1,9,3
0,1668,15,1,1,1,0,5.000000000000001,74,0,-1,8,2
1,1668,32,0,4,1,0,0,252,1,-1.1,6,4
2,1668,50,0,8,2,0.6000000000000006,6.000000000000006,321,1,1.8,8,8
3,1668,21,1,2,0,0,5.000000000000001,155,2,-1.1,5,3
0,1669,50,1,8,4,0.6,11.999999999999998,453,0,1.8,8,9
1,1669,50,0,11,4,2.399999999999999,23.99999999999999,597,2,0.9,11,11
2,1669,50,0,8,8,0.5999999999999975,5.999999999999975,747,1,1.8,10,8
3,1669,50,0,9,0,1.1999999999999984,11.999999999999984,525,0,1,10,9
0,1670,15,1,1,0,0,5.000000000000002,92,0,-0.2,5,2
1,1670,45,0,6,0,0,0,240,1,-1.1,6,6
2,1670,50,0,8,0,0.6000000000000003,6.000000000000003,321,0,1,9,8
3,1670,15,1,1,0,0,5.000000000000001,92,2,-1.1,6,2
0,1671,50,0,9,2,1.199999999999997,11.99999999999997,777,2,0.9,11,9
1,1671,21,0,3,2,0.6,5.999999999999999,168,4,-1.1,5,3
2,1671,50,0,9,1,1.199999999999997,11.99999999999997,663,0,1,9,9
3,1671,50,0,9,0,1.1999999999999995,11.999999999999996,465,1,1.8,9,9
0,1672,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,11,8
1,1672,50,0,11,1,2.4000000000000004,24.000000000000004,387,0,1,10,11
2,1672,50,0,8,2,0.5999999999999993,5.999999999999993,483,3,1.1,11,8
3,1672,50,0,8,1,0.5999999999999993,5.999999999999993,537,0,1,11,8
0,1673,50,0,8,2,0.6,6,603,2,0.9,9,8
1,1673,27,0,4,0,0.6,5.999999999999999,99,2,-1.1,9,4
2,1673,50,1,9,2,1.1999999999999988,17.99999999999999,585,0,1.8,10,10
3,1673,45,0,6,0,0,0,264,1,-1.1,6,6
0,1674,50,1,11,6,2.3999999999999977,29.99999999999997,849,0,1.8,8,12
1,1674,50,0,9,3,1.1999999999999993,11.999999999999991,441,0,1,8,9
2,1674,50,0,8,4,0.6000000000000001,6.000000000000001,453,0,1,8,8
3,1674,50,0,8,0,0.6000000000000005,6.000000000000005,303,0,1,8,8
0,1675,45,0,6,0,0,0,306,3,-1.1,7,6
1,1675,27,1,3,0,0,5.000000000000003,170,4,-1.1,8,4
2,1675,45,0,6,0,0,0,258,0,-1,6,6
3,1675,15,1,1,0,0,5.000000000000001,92,0,-1,5,2
0,1676,38,1,5,4,0,5.999999999999997,315,3,-1.1,9,6
1,1676,50,1,7,1,2.498001805406602e-16,6.000000000000002,357,0,1.8,11,8
2,1676,50,1,7,3,2.498001805406602e-16,6.000000000000002,399,2,0.9,11,8
3,1676,45,0,6,0,0,0,288,1,-1.1,7,6
0,1677,50,0,9,1,1.2,11.999999999999998,435,1,1.8,11,9
1,1677,21,0,3,0,0.6,5.999999999999999,102,3,-1.1,5,3
2,1677,50,0,9,1,1.2,11.999999999999998,423,1,1.4,9,9
3,1677,50,1,8,0,0.6000000000000001,12.000000000000002,399,0,1.8,11,9
0,1678,50,0,8,1,0.5999999999999998,5.999999999999997,477,1,0.9,11,8
1,1678,50,0,8,1,0.5999999999999984,5.999999999999984,525,1,1.8,11,8
2,1678,27,0,3,0,0,0,123,2,-1.1,7,3
3,1678,44,0,6,0,0,0,564,1,-1.1,6,6
0,1679,45,0,6,0,0,0,270,3,-1.1,7,6
1,1679,45,0,6,0,0,0,342,1,-1.1,7,6
2,1679,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,345,0,1,7,7
3,1679,15,1,1,0,0,5.000000000000001,68,0,-1,6,2
0,1680,32,1,4,3,0,5.999999999999997,306,0,-0.2,6,5
1,1680,50,0,9,1,1.2,11.999999999999998,519,1,1.4,10,9
2,1680,32,1,4,4,0,5.9999999999999885,420,0,-1,6,5
3,1680,15,0,1,0,0,0,75,3,-1.1,8,1
0,1681,39,0,5,0,0,0,255,3,-1.1,11,5
1,1681,9,0,0,0,0,0,36,0,-1,6,0
2,1681,50,0,8,0,0.6000000000000002,6.000000000000002,411,1,1.8,10,8
3,1681,27,0,3,0,0,0,141,1,-1.1,7,3
0,1682,44,0,6,0,0,0,522,3,-1.1,6,6
1,1682,15,1,1,0,0,5.000000000000001,62,0,-0.2,5,2
2,1682,50,0,8,0,0.5999999999999975,5.999999999999975,657,1,0.9,9,8
3,1682,45,0,6,0,0,0,312,1,-1.1,7,6
0,1683,15,1,1,2,0,5.000000000000001,104,0,-0.2,7,2
1,1683,26,0,3,1,0,0,189,1,-1.1,7,3
2,1683,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,8,8
3,1683,21,1,2,0,0,5.000000000000002,137,2,-1.1,5,3
0,1684,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,315,1,0.9,9,7
1,1684,38,0,5,0,0,0,345,0,-1,10,5
2,1684,50,0,8,0,0.6000000000000004,6.000000000000004,345,1,1.8,7,8
3,1684,21,1,2,0,0,5.000000000000001,143,0,-1,5,3
0,1685,50,0,10,4,1.799999999999999,17.99999999999999,621,3,0.9,9,10
1,1685,50,0,9,4,1.1999999999999984,11.999999999999984,579,1,0.9,10,9
2,1685,44,0,6,4,0,0,576,0,-1,6,6
3,1685,45,0,6,0,0,0,318,3,-1.1,7,6
0,1686,45,1,6,0,0,5.000000000000004,293,0,-0.2,7,7
1,1686,45,0,6,1,0,0,378,4,-1.1,7,6
2,1686,39,1,5,1,0,5.000000000000003,326,0,-1,9,6
3,1686,15,1,1,0,0,5.000000000000002,80,0,-1,7,2
0,1687,15,0,1,0,0,0,69,3,-1.1,5,1
1,1687,27,0,3,0,0,0,153,4,-1.1,8,3
2,1687,27,0,3,0,0,0,123,4,-1.1,6,3
3,1687,9,0,0,0,0,0,36,3,-1.1,4,0
0,1688,50,0,10,4,1.7999999999999985,17.999999999999982,627,2,1.5,8,10
1,1688,50,1,9,2,1.1999999999999995,17.999999999999996,387,0,1.8,8,10
2,1688,50,1,8,2,0.6000000000000001,12.000000000000002,441,0,1.8,8,9
3,1688,50,1,8,0,0.6000000000000009,12.000000000000009,369,0,1.8,9,9
0,1689,32,0,4,0,0,0,252,0,-1,6,4
1,1689,33,0,4,0,0,0,150,4,-1.1,6,4
2,1689,15,0,1,0,0,0,81,3,-1.1,6,1
3,1689,21,0,2,1,0,0,138,4,-1.1,5,2
0,1690,50,0,10,8,1.7999999999999976,17.999999999999975,699,1,1.8,9,10
1,1690,50,0,9,3,1.2000000000000002,12.000000000000002,315,2,1.5,9,9
2,1690,50,0,10,8,1.7999999999999972,17.99999999999997,765,0,1,12,10
3,1690,50,0,8,0,0.6000000000000008,6.000000000000007,273,0,1,10,8
0,1691,15,1,1,2,0,5.000000000000001,98,0,-0.2,6,2
1,1691,27,0,3,0,0,0,159,1,-1.1,7,3
2,1691,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,255,0,1,7,7
3,1691,21,0,2,0,0,0,108,1,-1.1,5,2
0,1692,50,0,12,4,2.9999999999999973,29.99999999999997,765,0,1,11,12
1,1692,50,0,8,1,0.6000000000000006,6.000000000000006,333,0,1,12,8
2,1692,50,0,8,5,0.5999999999999993,5.999999999999993,561,2,1.1,9,8
3,1692,50,0,9,0,1.2000000000000002,12.000000000000002,357,0,1,9,9
0,1693,50,1,7,1,4.718447854656915e-16,6.000000000000004,423,0,1.8,12,8
1,1693,50,1,7,0,6.938893903907228e-16,6.000000000000006,285,0,1.8,11,8
2,1693,27,0,3,0,0,0,129,1,-1.1,6,3
3,1693,44,0,6,0,0,0,492,3,-1.1,6,6
0,1694,9,2,0,0,0,11,59,0,-0.2,6,2
1,1694,21,0,2,0,0,0,138,1,-1.1,5,2
2,1694,33,0,4,0,0,0,222,2,-1.1,6,4
3,1694,21,0,2,0,0,0,150,4,-1.1,5,2
0,1695,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,297,1,0.9,10,7
1,1695,44,0,6,0,0,0,336,0,-1,7,6
2,1695,50,1,7,0,9.15933995315754e-16,6.000000000000008,339,0,1,9,8
3,1695,45,0,6,0,0,0,318,1,-1.1,7,6
0,1696,21,0,3,1,0.6,5.999999999999999,132,2,-1.1,5,3
1,1696,50,0,7,3,0,0,609,0,0,8,7
2,1696,44,1,6,3,0,5.999999999999994,444,3,-1.1,6,7
3,1696,27,1,3,1,0,5.000000000000001,224,2,-1.1,7,4
0,1697,50,1,8,1,0.6000000000000001,12.000000000000002,435,0,1,10,9
1,1697,50,0,8,3,0.5999999999999998,5.999999999999997,465,0,1,9,8
2,1697,50,0,10,2,1.7999999999999985,17.999999999999982,597,0,1,10,10
3,1697,50,0,11,0,2.399999999999999,23.99999999999999,597,0,1,11,11
0,1698,26,0,3,0,0,0,237,0,-1,8,3
1,1698,33,0,4,0,0,0,138,4,-1.1,7,4
2,1698,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
3,1698,15,0,1,0,0,0,63,1,-1.1,6,1
0,1699,50,0,7,1,0,0,615,0,0,10,7
1,1699,21,1,2,1,0,5.000000000000001,155,4,-1.1,5,3
2,1699,45,0,6,2,0,0,294,0,-1,6,6
3,1699,15,0,1,0,0,0,75,3,-1.1,8,1
0,1700,50,0,9,5,1.199999999999998,11.99999999999998,603,3,0.9,8,9
1,1700,50,0,9,3,1.1999999999999995,11.999999999999996,447,0,1,10,9
2,1700,50,1,8,7,0.5999999999999975,11.999999999999975,681,0,1.8,7,9
3,1700,50,0,8,0,0.6000000000000009,6.000000000000008,303,1,1.8,11,8
0,1701,39,0,5,1,0,0,231,3,-1.1,8,5
1,1701,15,0,1,0,0,0,75,0,-1,5,1
2,1701,15,0,1,0,0,0,63,4,-1.1,6,1
3,1701,27,0,3,0,0,0,165,4,-1.1,7,3
0,1702,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,339,1,0.9,11,7
1,1702,45,0,6,0,0,0,306,3,-1.1,7,6
2,1702,50,0,8,1,0.6000000000000004,6.000000000000004,429,1,1.8,9,8
3,1702,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1703,9,1,0,0,0,5.000000000000001,71,0,-1,5,1
1,1703,21,0,2,0,0,0,132,4,-1.1,5,2
2,1703,21,0,2,0,0,0,120,2,-1.1,5,2
3,1703,15,1,1,0,0,5.000000000000001,110,2,-1.1,6,2
0,1704,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,351,1,0.9,10,7
1,1704,39,0,5,1,0,0,189,4,-1.1,8,5
2,1704,45,1,6,2,0,5.000000000000004,245,0,-0.2,6,7
3,1704,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1705,45,0,6,0,0,0,282,3,-1.1,8,6
1,1705,39,0,5,0,0,0,213,0,-1,9,5
2,1705,50,1,7,0,5.828670879282072e-16,6.000000000000005,309,0,1.8,10,8
3,1705,15,1,1,0,0,5.000000000000002,80,0,-1,7,2
0,1706,50,1,8,1,0.5999999999999993,11.999999999999991,555,0,1,10,9
1,1706,44,1,6,2,0,5.999999999999997,372,0,-0.2,6,7
2,1706,50,0,8,3,0.5999999999999988,5.999999999999988,567,0,1,9,8
3,1706,50,1,10,0,1.799999999999998,23.99999999999998,741,3,0.9,11,11
0,1707,50,0,11,5,2.399999999999997,23.999999999999968,1041,2,1.9,10,11
1,1707,50,0,8,3,0.6000000000000003,6.000000000000003,297,4,0.9,12,8
2,1707,50,0,9,2,1.2000000000000002,12.000000000000002,399,0,1,10,9
3,1707,50,0,10,0,1.799999999999998,17.99999999999998,591,3,0.9,10,10
0,1708,33,1,4,0,0,5.000000000000006,215,0,-0.2,6,5
1,1708,15,1,1,0,0,5.000000000000001,62,0,-0.2,5,2
2,1708,21,0,2,0,0,0,132,4,-1.1,5,2
3,1708,27,0,3,0,0,0,141,1,-1.1,7,3
0,1709,50,0,10,0,1.7999999999999972,17.99999999999997,999,0,1,9,10
1,1709,21,0,2,2,0,0,126,0,-1,5,2
2,1709,15,0,1,2,0,0,99,1,-1.1,7,1
3,1709,9,0,0,0,0,0,36,3,-1.1,8,0
0,1710,50,0,10,4,1.799999999999999,17.99999999999999,513,0,1,9,10
1,1710,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,9,8
2,1710,50,0,9,4,1.1999999999999993,11.999999999999991,453,0,1,9,9
3,1710,50,0,8,0,0.6,6,351,0,1,9,8
0,1711,50,1,8,2,0.6000000000000001,12.000000000000002,417,0,1.8,10,9
1,1711,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,315,0,1,10,7
2,1711,50,1,10,0,1.7999999999999994,23.999999999999996,477,0,1,11,11
3,1711,50,0,10,0,1.7999999999999976,17.999999999999975,753,0,1,11,10
0,1712,9,2,0,0,0,11,77,0,-0.2,6,2
1,1712,27,0,3,1,0,0,195,1,-1.1,7,3
2,1712,45,0,6,2,0,0,222,2,-1.1,6,6
3,1712,15,1,1,0,0,5.000000000000001,110,2,-1.1,7,2
0,1713,50,1,7,4,6.938893903907228e-16,6.000000000000006,303,0,1.8,10,8
1,1713,50,0,8,2,0.5999999999999981,5.9999999999999805,789,3,0.9,10,8
2,1713,50,1,8,1,0.6000000000000002,12.000000000000002,381,1,1.8,11,9
3,1713,27,1,3,0,0,5.000000000000003,146,0,-0.2,7,4
0,1714,50,0,11,2,2.399999999999998,23.99999999999998,813,1,1.4,8,11
1,1714,27,1,3,0,0,5.000000000000002,194,4,-1.1,8,4
2,1714,33,0,4,3,0,0,258,0,-1,6,4
3,1714,15,0,2,0,0.6,5.999999999999999,81,3,-1.1,8,2
0,1715,50,0,10,3,1.7999999999999972,17.99999999999997,825,0,1,10,10
1,1715,50,0,8,2,0.6000000000000006,6.000000000000006,339,0,1,9,8
2,1715,50,1,8,0,0.6000000000000005,12.000000000000004,333,0,1.8,9,9
3,1715,50,0,10,0,1.7999999999999985,17.999999999999982,645,0,1,9,10
0,1716,50,0,9,2,1.2,11.999999999999998,429,1,1.8,8,9
1,1716,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,8,8
2,1716,50,0,10,0,1.7999999999999972,17.99999999999997,705,1,1.8,8,10
3,1716,50,0,9,0,1.199999999999997,11.99999999999997,753,2,0.9,8,9
0,1717,50,1,9,1,1.2000000000000002,18,393,0,1.8,11,10
1,1717,50,0,8,0,0.6000000000000001,6.000000000000001,381,0,1,10,8
2,1717,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,333,0,1,9,7
3,1717,50,0,9,0,1.1999999999999988,11.999999999999988,495,3,0.9,10,9
0,1718,50,0,9,2,1.1999999999999995,11.999999999999996,471,0,1,9,9
1,1718,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,273,0,1,6,7
2,1718,50,1,9,2,1.1999999999999966,17.999999999999964,723,0,1.8,6,10
3,1718,50,0,9,0,1.199999999999998,11.99999999999998,603,0,1,6,9
0,1719,20,0,2,1,0,0,192,1,-1.1,9,2
1,1719,9,0,0,1,0,0,42,4,-1.1,5,0
2,1719,50,0,8,0,0.6000000000000001,6.000000000000001,369,0,1,9,8
3,1719,9,0,0,0,0,0,36,3,-1.1,4,0
0,1720,50,0,8,4,0.6,6,615,1,0.9,8,8
1,1720,39,0,5,0,0,0,183,4,-1.1,7,5
2,1720,50,1,8,3,0.5999999999999998,11.999999999999996,465,0,1.8,9,9
3,1720,39,0,5,0,0,0,201,1,-1.1,10,5
0,1721,50,0,10,2,1.799999999999999,17.99999999999999,537,1,0.9,11,10
1,1721,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,393,0,1,10,7
2,1721,50,0,8,0,0.6000000000000005,6.000000000000005,285,1,0.9,11,8
3,1721,45,0,6,0,0,0,228,3,-1.1,8,6
0,1722,39,0,5,1,0,0,321,3,-1.1,10,5
1,1722,21,0,2,0,0,0,108,3,-1.1,5,2
2,1722,27,1,3,0,0,5.000000000000003,140,0,-0.2,8,4
3,1722,39,0,5,0,0,0,267,4,-1.1,10,5
0,1723,50,0,9,5,1.1999999999999966,11.999999999999966,987,3,0.9,8,9
1,1723,50,0,8,2,0.6,6,603,1,0.9,7,8
2,1723,38,0,5,1,0,0,327,0,-1,7,5
3,1723,39,0,5,1,0,0,321,3,-1.1,8,5
0,1724,38,0,5,1,0,0,333,1,-1.1,9,5
1,1724,27,0,3,0,0,0,129,4,-1.1,7,3
2,1724,50,0,8,2,0.6000000000000001,6.000000000000001,453,0,1,9,8
3,1724,9,0,0,0,0,0,36,3,-1.1,6,0
0,1725,50,1,10,4,1.7999999999999976,23.99999999999997,693,0,1.8,7,11
1,1725,50,0,9,2,1.1999999999999995,11.999999999999996,405,2,1.5,8,9
2,1725,50,0,8,2,0.6000000000000003,6.000000000000003,351,0,1,9,8
3,1725,50,0,8,0,0.6000000000000001,6.000000000000001,417,3,0.9,9,8
0,1726,50,1,8,3,0.5999999999999989,11.999999999999988,579,0,1.8,9,9
1,1726,33,0,4,2,0,0,204,3,-1.1,7,4
2,1726,50,0,9,1,1.1999999999999995,11.999999999999996,369,0,1,8,9
3,1726,50,0,9,0,1.1999999999999984,11.999999999999984,537,0,1,9,9
0,1727,50,0,8,1,0.6,5.999999999999999,399,1,1.8,11,8
1,1727,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,5,1
2,1727,50,0,9,1,1.1999999999999986,11.999999999999986,603,0,1,10,9
3,1727,50,0,9,0,1.1999999999999988,11.999999999999988,507,3,0.9,9,9
0,1728,39,1,5,0,0,5.000000000000006,242,0,-0.2,9,6
1,1728,50,0,8,0,0.6000000000000006,6.000000000000006,261,1,1.8,8,8
2,1728,27,0,3,0,0,0,159,1,-1.1,8,3
3,1728,21,1,2,0,0,5.000000000000002,125,0,-1,5,3
0,1729,27,1,3,0,0,5.000000000000003,176,0,-1,7,4
1,1729,33,0,4,0,0,0,162,1,-1.1,6,4
2,1729,44,0,6,0,0,0,414,1,-1.1,7,6
3,1729,50,0,8,1,0.5999999999999998,5.999999999999997,453,4,0.9,10,8
0,1730,50,0,8,1,0.5999999999999998,5.999999999999997,477,0,1,12,8
1,1730,15,0,2,0,0.6,5.999999999999999,69,3,-1.1,7,2
2,1730,50,0,8,1,0.6000000000000001,6.000000000000001,447,0,1,11,8
3,1730,50,1,8,0,0.6000000000000002,12.000000000000002,369,3,0.9,10,9
0,1731,50,0,9,3,1.1999999999999988,11.999999999999988,555,3,1.9,9,9
1,1731,50,0,8,4,0.6000000000000002,6.000000000000002,357,0,1,9,8
2,1731,50,0,8,3,0.6,5.999999999999999,381,0,1,10,8
3,1731,50,0,9,0,1.1999999999999993,11.999999999999991,429,0,1,9,9
0,1732,50,0,8,0,0.6000000000000001,6.000000000000001,405,0,1,11,8
1,1732,21,1,2,0,0,5.000000000000002,101,0,-0.2,5,3
2,1732,50,0,9,0,1.1999999999999995,11.999999999999996,471,0,1,11,9
3,1732,50,1,9,0,1.1999999999999988,17.99999999999999,543,0,1.8,10,10
0,1733,50,0,9,2,1.1999999999999995,11.999999999999996,543,1,1.4,10,9
1,1733,27,0,3,0,0,0,147,4,-1.1,8,3
2,1733,50,0,9,1,1.199999999999998,11.99999999999998,579,1,0.9,9,9
3,1733,50,1,9,0,1.1999999999999975,17.999999999999975,645,3,0.9,9,10
0,1734,50,0,11,4,2.3999999999999977,23.99999999999997,807,0,1,12,11
1,1734,50,1,9,2,1.2000000000000002,18,339,0,1.8,9,10
2,1734,50,0,8,1,0.5999999999999994,5.999999999999994,471,0,1,11,8
3,1734,50,0,8,0,0.6000000000000002,6.000000000000002,417,1,1.8,12,8
0,1735,45,0,6,1,0,0,366,3,-1.1,8,6
1,1735,27,0,3,0,0,0,135,0,-1,6,3
2,1735,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,243,0,1,8,7
3,1735,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1736,50,1,10,0,1.7999999999999985,23.999999999999982,609,0,1.8,6,11
1,1736,21,1,2,0,0,5.000000000000002,101,4,-1.1,5,3
2,1736,27,1,3,0,0,5.000000000000004,158,0,-0.2,8,4
3,1736,21,0,2,0,0,0,78,1,-1.1,5,2
0,1737,50,0,9,2,1.1999999999999988,11.999999999999988,519,0,1,10,9
1,1737,50,0,8,2,0.6000000000000003,6.000000000000003,351,0,1,10,8
2,1737,50,0,8,0,0.6,6,321,0,1,10,8
3,1737,50,0,9,0,1.1999999999999988,11.999999999999988,471,0,1,10,9
0,1738,38,0,5,0,0,0,357,1,-1.1,7,5
1,1738,27,1,3,0,0,5.000000000000004,164,4,-1.1,7,4
2,1738,39,0,5,0,0,0,273,2,-1.1,9,5
3,1738,27,0,3,0,0,0,165,3,-1.1,8,3
0,1739,50,0,8,4,0.6,6,663,1,0.9,11,8
1,1739,50,1,8,2,0.6000000000000001,12.000000000000002,507,4,0.9,9,9
2,1739,50,0,8,2,0.5999999999999998,5.999999999999997,495,0,1,10,8
3,1739,27,0,3,0,0,0,141,3,-1.1,10,3
0,1740,50,1,8,4,0.5999999999999975,11.999999999999975,687,0,1.8,9,9
1,1740,45,0,7,1,0.6,5.999999999999999,216,4,-1.1,6,7
2,1740,50,0,9,2,1.1999999999999988,11.999999999999988,543,1,1.8,11,9
3,1740,50,0,8,0,0.5999999999999998,5.999999999999997,411,0,1,8,8
0,1741,33,0,4,1,0,0,198,3,-1.1,7,4
1,1741,15,0,1,0,0,0,57,3,-1.1,7,1
2,1741,50,0,8,0,0.5999999999999981,5.9999999999999805,567,0,1,9,8
3,1741,38,0,5,0,0,0,351,1,-1.1,8,5
0,1742,15,1,1,1,0,5.000000000000002,86,0,-0.2,7,2
1,1742,32,0,4,1,0,0,384,1,-1.1,6,4
2,1742,50,0,8,2,0.6000000000000002,6.000000000000002,333,1,1.8,6,8
3,1742,9,1,1,0,0.6,11.999999999999998,47,0,-1,5,2
0,1743,50,0,10,4,1.7999999999999967,17.999999999999964,897,1,0.9,8,10
1,1743,50,0,9,3,1.1999999999999988,11.999999999999988,507,1,0.9,7,9
2,1743,44,0,6,3,0,0,384,0,-1,5,6
3,1743,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,375,1,0.9,8,7
0,1744,50,0,8,1,0.5999999999999999,5.999999999999998,435,1,0.9,9,8
1,1744,39,0,5,1,0,0,243,1,-1.1,9,5
2,1744,50,0,8,0,0.6000000000000009,6.000000000000008,309,1,1.8,9,8
3,1744,27,1,3,0,0,5.000000000000003,146,0,-1,8,4
0,1745,50,0,8,0,0.6000000000000003,6.000000000000003,417,0,1,11,8
1,1745,15,0,1,0,0,0,63,4,-1.1,6,1
2,1745,50,1,8,0,0.6000000000000005,12.000000000000004,279,0,1.8,10,9
3,1745,50,0,9,0,1.1999999999999995,11.999999999999996,513,1,1.8,10,9
0,1746,50,1,11,3,2.3999999999999977,29.99999999999997,765,0,1.8,10,12
1,1746,50,1,8,3,0.5999999999999999,11.999999999999996,471,0,1,11,9
2,1746,50,0,8,3,0.6000000000000008,6.000000000000007,375,0,1,10,8
3,1746,50,0,9,0,1.1999999999999995,11.999999999999996,387,0,1,11,9
0,1747,50,1,8,0,0.6000000000000005,12.000000000000004,459,2,0.9,9,9
1,1747,21,0,2,0,0,0,90,0,-1,5,2
2,1747,50,0,8,0,0.6000000000000005,6.000000000000005,303,0,1,10,8
3,1747,50,0,8,0,0.6000000000000003,6.000000000000003,369,0,1,10,8
0,1748,26,1,3,1,0,5.999999999999993,255,0,-0.2,7,4
1,1748,9,0,0,0,0,0,36,4,-1.1,5,0
2,1748,32,0,4,1,0,0,258,1,-1.1,6,4
3,1748,39,0,5,0,0,0,219,4,-1.1,8,5
0,1749,50,1,11,4,2.3999999999999977,29.99999999999997,891,0,1.8,12,12
1,1749,50,0,9,2,1.1999999999999988,11.999999999999988,525,2,1.5,10,9
2,1749,50,0,8,5,0.6,6,573,0,1,11,8
3,1749,50,0,9,0,1.2,11.999999999999998,405,1,1.8,12,9
0,1750,50,0,9,1,1.199999999999999,11.99999999999999,555,0,1,9,9
1,1750,50,0,8,0,0.6000000000000006,6.000000000000006,291,1,1.8,10,8
2,1750,50,1,10,0,1.7999999999999972,23.99999999999997,837,0,1.8,10,11
3,1750,50,0,8,0,0.5999999999999975,5.999999999999975,663,0,1,9,8
0,1751,33,0,4,0,0,0,216,1,-1.1,6,4
1,1751,15,0,1,0,0,0,57,4,-1.1,6,1
2,1751,26,0,3,0,0,0,219,0,-1,6,3
3,1751,38,0,5,0,0,0,441,4,-1.1,9,5
0,1752,50,0,9,7,1.1999999999999966,11.999999999999966,927,2,0.9,9,9
1,1752,38,0,5,3,0,0,297,0,-1,7,5
2,1752,50,1,9,5,1.1999999999999984,17.999999999999982,645,3,0.9,9,10
3,1752,50,0,8,0,0.5999999999999998,5.999999999999997,351,0,1,8,8
0,1753,50,0,8,1,0.6000000000000003,6.000000000000003,375,0,1,10,8
1,1753,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,9,8
2,1753,50,0,10,0,1.7999999999999994,17.999999999999993,519,0,1,9,10
3,1753,50,0,9,0,1.1999999999999966,11.999999999999966,693,0,1,10,9
0,1754,50,0,10,4,1.7999999999999976,17.999999999999975,723,1,1.8,9,10
1,1754,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,9,8
2,1754,50,1,9,3,1.1999999999999995,17.999999999999996,501,0,1.8,8,10
3,1754,50,0,9,0,1.2,11.999999999999998,423,1,1.8,9,9
0,1755,50,0,10,3,1.799999999999999,17.99999999999999,561,3,1.5,10,10
1,1755,50,0,8,0,0.6000000000000008,6.000000000000007,399,0,1,10,8
2,1755,50,0,11,3,2.3999999999999986,23.999999999999982,729,0,1,12,11
3,1755,50,0,8,0,0.5999999999999986,5.999999999999986,555,0,1,9,8
0,1756,39,0,5,2,0,0,237,0,-1,10,5
1,1756,50,0,8,2,0.5999999999999971,5.999999999999971,663,2,0.9,8,8
2,1756,50,1,7,4,0,5.999999999999997,435,3,-0.1,9,8
3,1756,45,1,6,0,0,5.000000000000001,311,2,-1.1,6,7
0,1757,50,0,8,0,0.6,5.999999999999989,519,0,1,11,8
1,1757,39,0,5,1,0,0,237,3,-1.1,8,5
2,1757,45,0,6,0,0,0,300,2,-1.1,6,6
3,1757,50,0,7,0,0,0,477,1,-0.1,10,7
0,1758,50,0,8,1,0.6000000000000001,6.000000000000001,369,1,0.9,9,8
1,1758,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,5,1
2,1758,50,0,8,0,0.6000000000000005,6.000000000000005,393,0,1,13,8
3,1758,45,0,6,0,0,0,246,1,-1.1,6,6
0,1759,50,0,7,1,0,0,483,2,-0.1,10,7
1,1759,15,0,1,1,0,0,87,4,-1.1,7,1
2,1759,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,11,8
3,1759,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,303,0,1,11,7
0,1760,50,0,10,4,1.7999999999999985,17.999999999999982,597,0,1,12,10
1,1760,50,0,9,3,1.199999999999998,11.99999999999998,579,0,1,9,9
2,1760,50,0,9,1,1.2,11.999999999999998,453,1,1.8,9,9
3,1760,50,0,8,0,0.6000000000000001,6.000000000000001,399,0,1,10,8
0,1761,50,0,9,2,1.1999999999999984,11.999999999999984,627,1,1.8,9,9
1,1761,50,0,8,2,0.6000000000000006,6.000000000000006,291,0,1,9,8
2,1761,50,0,11,0,2.4,24,435,0,1,12,11
3,1761,50,0,10,1,1.7999999999999972,17.99999999999997,681,0,1,13,10
0,1762,50,0,8,2,0.5999999999999986,5.999999999999986,525,1,0.9,10,8
1,1762,33,0,4,1,0,0,198,4,-1.1,6,4
2,1762,50,0,8,3,0.5999999999999975,5.999999999999975,735,0,1,11,8
3,1762,45,0,6,0,0,0,276,1,-1.1,6,6
0,1763,39,0,5,0,0,0,273,3,-1.1,8,5
1,1763,27,1,3,0,0,5.000000000000002,218,4,-1.1,7,4
2,1763,9,0,0,0,0,0,36,1,-1.1,6,0
3,1763,21,0,2,0,0,0,138,3,-1.1,5,2
0,1764,50,0,8,1,0.6,6,639,1,0.9,10,8
1,1764,50,0,10,3,1.7999999999999972,17.99999999999997,1071,3,0.9,9,10
2,1764,50,0,8,4,0.5999999999999993,5.999999999999993,531,0,1,11,8
3,1764,38,0,6,1,0.6,5.999999999999999,381,3,-1.1,9,6
0,1765,50,0,9,3,1.1999999999999995,11.999999999999996,429,1,0.9,13,9
1,1765,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,321,4,0.9,13,7
2,1765,50,0,9,4,1.199999999999998,11.99999999999998,627,4,0.9,10,9
3,1765,27,0,3,0,0,0,153,3,-1.1,8,3
0,1766,50,0,8,2,0.6000000000000001,6.000000000000001,471,0,1,10,8
1,1766,27,0,3,1,0,0,135,3,-1.1,8,3
2,1766,50,1,8,2,0.6,11.999999999999998,453,0,1.8,9,9
3,1766,50,0,9,0,1.1999999999999984,11.999999999999984,561,1,1.8,9,9
0,1767,50,0,8,0,0.6,6,597,2,0.9,9,8
1,1767,21,0,2,0,0,0,132,4,-1.1,5,2
2,1767,50,0,9,0,1.1999999999999984,11.999999999999984,651,1,1.8,9,9
3,1767,50,1,8,0,0.5999999999999984,11.999999999999984,537,0,1.8,9,9
0,1768,50,1,10,4,1.799999999999999,23.99999999999999,579,0,1.8,10,11
1,1768,50,0,8,2,0.6000000000000003,6.000000000000003,399,0,1,9,8
2,1768,50,1,8,3,0.6000000000000004,12.000000000000004,399,0,1.8,7,9
3,1768,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,9,8
0,1769,21,2,2,0,0,11,155,0,-0.2,5,4
1,1769,27,0,3,0,0,0,153,1,-1.1,8,3
2,1769,50,0,8,0,0.6000000000000002,6.000000000000002,399,1,1.8,7,8
3,1769,33,0,4,0,0,0,192,4,-1.1,7,4
0,1770,50,0,8,3,0.5999999999999984,5.999999999999984,561,1,0.9,9,8
1,1770,45,0,6,2,0,0,300,4,-1.1,7,6
2,1770,50,0,8,2,0.6,5.999999999999999,411,1,0.9,10,8
3,1770,39,0,6,0,0.6,5.999999999999999,225,3,-1.1,10,6
0,1771,50,0,8,1,0.6000000000000001,6.000000000000001,447,0,1,9,8
1,1771,27,0,3,0,0,0,117,4,-1.1,8,3
2,1771,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,345,0,1,10,7
3,1771,50,0,9,0,1.1999999999999995,11.999999999999996,471,4,0.9,8,9
0,1772,50,0,11,1,2.399999999999997,23.999999999999968,843,1,0.9,7,11
1,1772,9,0,0,1,0,0,42,0,-1,6,0
2,1772,21,0,2,1,0,0,114,0,-1,5,2
3,1772,9,0,0,0,0,0,36,1,-1.1,8,0
0,1773,50,0,10,3,1.7999999999999976,17.999999999999975,777,2,1.9,10,10
1,1773,50,0,8,2,0.6,5.999999999999999,369,0,1,8,8
2,1773,50,0,9,2,1.1999999999999993,11.999999999999991,447,0,1,7,9
3,1773,50,0,10,0,1.7999999999999972,17.99999999999997,795,0,1,9,10
0,1774,50,1,9,3,1.1999999999999986,17.999999999999982,567,0,1.8,10,10
1,1774,50,1,8,1,0.6000000000000001,12.000000000000002,357,0,1.8,9,9
2,1774,50,1,10,1,1.7999999999999985,23.999999999999982,651,0,1.8,10,11
3,1774,50,0,9,0,1.1999999999999984,11.999999999999984,561,2,0.9,9,9
0,1775,45,0,6,1,0,0,252,3,-1.1,7,6
1,1775,39,0,5,2,0,0,255,4,-1.1,9,5
2,1775,21,1,2,1,0,5.000000000000001,149,0,-1,5,3
3,1775,33,0,4,0,0,0,264,3,-1.1,6,4
0,1776,50,0,8,3,0.5999999999999998,5.999999999999997,477,3,1.1,11,8
1,1776,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,12,8
2,1776,50,1,9,3,1.1999999999999984,17.999999999999982,693,4,0.9,9,10
3,1776,39,0,5,0,0,0,261,3,-1.1,10,5
0,1777,9,1,0,0,0,5.000000000000001,59,0,-1,4,1
1,1777,15,0,1,0,0,0,69,1,-1.1,7,1
2,1777,26,0,3,0,0,0,219,1,-1.1,7,3
3,1777,33,0,4,0,0,0,198,4,-1.1,6,4
0,1778,21,1,2,0,0,5.000000000000003,137,0,-1,5,3
1,1778,50,0,8,1,0.5999999999999999,5.999999999999998,477,0,1,9,8
2,1778,44,1,6,2,0,5.9999999999999964,390,3,-1.1,6,7
3,1778,27,1,3,0,0,5.000000000000001,230,2,-1.1,9,4
0,1779,50,1,8,0,0.6000000000000008,12.000000000000004,435,0,1.8,7,9
1,1779,15,0,1,0,0,0,69,3,-1.1,5,1
2,1779,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,7,8
3,1779,50,0,8,0,0.5999999999999996,5.9999999999999964,453,0,1,7,8
0,1780,50,0,8,0,0.5999999999999989,5.9999999999999885,495,2,0.9,9,8
1,1780,33,0,4,0,0,0,120,4,-1.1,7,4
2,1780,50,0,8,0,0.6000000000000001,6.000000000000001,399,1,0.9,10,8
3,1780,50,1,8,0,0.6000000000000003,12.000000000000002,399,3,0.9,10,9
0,1781,50,0,10,3,1.7999999999999976,17.999999999999975,693,3,1.5,11,10
1,1781,50,1,7,1,3.6082248300317592e-16,6.000000000000003,255,0,1.8,9,8
2,1781,50,0,11,1,2.3999999999999995,23.999999999999996,543,0,1,9,11
3,1781,50,0,8,1,0.5999999999999985,5.999999999999985,525,0,1,10,8
0,1782,50,0,10,2,1.7999999999999994,17.999999999999993,453,2,0.9,11,10
1,1782,50,0,9,3,1.1999999999999993,11.999999999999991,483,0,1,8,9
2,1782,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,9,8
3,1782,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,345,3,0.9,11,7
0,1783,27,0,3,0,0,0,189,3,-1.1,7,3
1,1783,15,1,1,0,0,5.000000000000002,74,4,-1.1,5,2
2,1783,50,0,8,0,0.6000000000000008,6.000000000000007,309,3,0.9,11,8
3,1783,15,1,1,0,0,5.000000000000002,86,0,-1,5,2
0,1784,50,0,11,6,2.3999999999999977,23.99999999999997,867,2,1.5,10,11
1,1784,50,1,9,5,1.2000000000000002,18,405,0,1.8,10,10
2,1784,50,0,8,1,0.6000000000000005,6.000000000000005,285,0,1,12,8
3,1784,50,1,8,0,0.5999999999999989,11.999999999999988,507,0,1.8,9,9
0,1785,50,0,8,2,0.6000000000000002,6.000000000000002,405,1,1.8,9,8
1,1785,9,0,0,0,0,0,36,4,-1.1,5,0
2,1785,33,0,4,1,0,0,162,4,-1.1,6,4
3,1785,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,315,1,0.9,10,7
0,1786,50,0,9,1,1.1999999999999993,11.999999999999991,465,2,0.9,12,9
1,1786,45,0,6,0,0,0,246,3,-1.1,7,6
2,1786,50,0,8,1,0.6000000000000006,6.000000000000006,351,0,1,8,8
3,1786,50,0,9,0,1.199999999999998,11.99999999999998,537,1,1.8,11,9
0,1787,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,375,1,0.9,7,7
1,1787,20,1,2,0,0,5.999999999999997,204,0,-1,9,3
2,1787,15,0,1,0,0,0,69,1,-1.1,6,1
3,1787,27,0,3,0,0,0,147,3,-1.1,8,3
0,1788,50,0,8,1,0.5999999999999975,5.999999999999975,645,1,0.9,10,8
1,1788,15,0,1,1,0,0,87,4,-1.1,7,1
2,1788,50,0,8,1,0.5999999999999993,5.999999999999993,483,0,1,9,8
3,1788,45,0,6,0,0,0,312,1,-1.1,8,6
0,1789,27,0,3,0,0,0,171,3,-1.1,7,3
1,1789,27,1,3,1,0,5,170,0,-1,6,4
2,1789,15,1,1,1,0,5.000000000000002,80,0,-0.2,6,2
3,1789,9,0,0,0,0,0,36,3,-1.1,7,0
0,1790,50,1,8,2,0.5999999999999994,11.999999999999991,507,0,1.8,9,9
1,1790,27,0,3,0,0,0,129,4,-1.1,7,3
2,1790,50,0,8,2,0.5999999999999984,5.999999999999984,615,0,1,11,8
3,1790,50,0,8,0,0.6000000000000001,6.000000000000001,393,0,1,11,8
0,1791,50,0,11,6,2.399999999999997,23.999999999999968,939,0,1,10,11
1,1791,50,0,8,4,0.6000000000000006,6.000000000000006,381,1,1.8,9,8
2,1791,50,0,11,4,2.3999999999999977,23.99999999999997,897,0,1,8,11
3,1791,50,0,9,0,1.1999999999999988,11.999999999999988,519,0,1,9,9
0,1792,50,0,7,2,2.775557561562892e-17,2.7755575615628914e-16,357,1,0.9,11,7
1,1792,27,1,3,0,0,5.000000000000004,158,0,-1,6,4
2,1792,50,0,8,1,0.5999999999999993,5.999999999999993,507,0,1,9,8
3,1792,45,0,6,0,0,0,246,1,-1.1,6,6
0,1793,50,0,8,7,0.6,5.999999999999989,561,0,1,9,8
1,1793,50,0,10,2,1.7999999999999994,17.999999999999993,435,2,0.9,9,10
2,1793,50,1,9,9,1.199999999999998,17.99999999999998,759,0,1,10,10
3,1793,45,0,6,0,0,0,264,3,-1.1,7,6
0,1794,21,1,2,0,0,5.000000000000002,131,0,-1,5,3
1,1794,50,0,8,2,0.5999999999999995,5.999999999999995,459,0,1,8,8
2,1794,38,1,5,3,0,5.999999999999994,369,3,-1.1,9,6
3,1794,27,1,3,0,0,5.000000000000002,206,2,-1.1,8,4
0,1795,27,0,3,0,0,0,129,3,-1.1,8,3
1,1795,21,1,2,0,0,5.000000000000001,203,0,-1,5,3
2,1795,21,0,2,1,0,0,114,4,-1.1,5,2
3,1795,9,1,0,0,0,5.000000000000001,53,0,-1,7,1
0,1796,39,1,5,0,0,5.000000000000002,284,0,-0.2,10,6
1,1796,39,1,5,0,0,5.000000000000004,224,0,-1,10,6
2,1796,21,0,2,1,0,0,138,2,-1.1,5,2
3,1796,33,0,4,0,0,0,162,3,-1.1,6,4
0,1797,45,1,6,1,0,5.000000000000001,329,0,-0.2,6,7
1,1797,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,393,0,1,9,7
2,1797,45,1,6,1,0,5.000000000000005,371,3,-1.1,8,7
3,1797,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,1798,50,0,10,8,1.7999999999999972,17.99999999999997,1017,0,1,11,10
1,1798,50,0,8,1,0.6000000000000004,6.000000000000004,345,0,1,9,8
2,1798,50,0,9,6,1.1999999999999995,11.999999999999996,465,1,1.8,9,9
3,1798,50,0,9,1,1.1999999999999984,11.999999999999984,573,0,1,8,9
0,1799,50,0,7,1,0,0,465,0,0,11,7
1,1799,21,0,2,1,0,0,114,4,-1.1,5,2
2,1799,38,0,5,1,0,0,327,0,-1,8,5
3,1799,45,0,6,0,0,0,264,3,-1.1,7,6
0,1800,15,1,1,1,0,5.000000000000002,74,0,-0.2,7,2
1,1800,26,0,3,1,0,0,213,0,-1,7,3
2,1800,27,0,3,2,0,0,171,2,-1.1,8,3
3,1800,21,0,2,0,0,0,108,2,-1.1,5,2
0,1801,45,0,6,0,0,0,282,3,-1.1,8,6
1,1801,33,0,4,0,0,0,252,4,-1.1,6,4
2,1801,50,0,9,1,1.2000000000000002,12.000000000000002,465,1,0.9,11,9
3,1801,9,1,0,0,0,5.000000000000001,53,0,-1,5,1
0,1802,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,321,1,0.9,10,7
1,1802,27,0,3,0,0,0,171,4,-1.1,6,3
2,1802,33,0,4,0,0,0,186,4,-1.1,7,4
3,1802,45,0,6,0,0,0,300,1,-1.1,8,6
0,1803,27,0,3,1,0,0,177,3,-1.1,8,3
1,1803,21,0,2,0,0,0,150,3,-1.1,5,2
2,1803,50,0,8,1,0.6000000000000002,6.000000000000002,339,1,1.8,9,8
3,1803,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1804,21,0,2,0,0,0,138,3,-1.1,5,2
1,1804,9,0,0,0,0,0,36,4,-1.1,6,0
2,1804,50,0,8,0,0.6000000000000002,6.000000000000002,435,1,0.9,9,8
3,1804,9,0,0,0,0,0,36,3,-1.1,6,0
0,1805,21,0,2,0,0,0,126,3,-1.1,5,2
1,1805,9,0,0,0,0,0,36,1,-1.1,5,0
2,1805,9,0,0,0,0,0,36,4,-1.1,4,0
3,1805,15,0,1,0,0,0,69,1,-1.1,6,1
0,1806,50,0,10,3,1.7999999999999994,17.999999999999993,537,0,1,12,10
1,1806,50,0,13,5,3.599999999999997,35.99999999999997,909,0,1,11,13
2,1806,50,1,8,6,0.5999999999999994,11.999999999999991,531,0,1.8,12,9
3,1806,50,0,8,1,0.5999999999999998,5.999999999999997,465,2,0.9,11,8
0,1807,50,0,10,4,1.799999999999999,17.99999999999999,537,0,1,8,10
1,1807,50,0,10,5,1.799999999999999,17.99999999999999,609,0,1,11,10
2,1807,50,0,8,7,0.5999999999999976,5.999999999999976,705,0,1,11,8
3,1807,50,0,9,1,1.1999999999999993,11.999999999999991,465,0,1,8,9
0,1808,9,1,0,1,0,5.000000000000001,47,0,-0.2,6,1
1,1808,50,1,9,2,1.1999999999999988,17.99999999999999,597,0,1.8,8,10
2,1808,21,1,2,3,0,5,161,0,-0.2,5,3
3,1808,15,1,1,0,0,5.000000000000002,104,2,-1.1,8,2
0,1809,50,0,8,0,0.5999999999999986,5.999999999999986,573,0,1,13,8
1,1809,15,0,1,0,0,0,63,2,-1.1,7,1
2,1809,50,0,8,0,0.5999999999999989,5.9999999999999885,525,1,0.9,8,8
3,1809,50,0,8,0,0.5999999999999995,5.999999999999995,507,0,1,10,8
0,1810,44,0,6,2,0,0,384,1,-1.1,7,6
1,1810,39,0,5,2,0,0,219,4,-1.1,10,5
2,1810,50,0,8,1,0.6000000000000002,6.000000000000002,429,0,1,9,8
3,1810,21,0,4,0,1.2,11.999999999999998,102,3,-1.1,5,4
0,1811,50,0,9,3,1.1999999999999966,11.999999999999966,903,0,1,7,9
1,1811,50,0,8,2,0.6000000000000006,6.000000000000006,297,1,1.8,7,8
2,1811,50,0,10,1,1.7999999999999985,17.999999999999982,609,0,1,9,10
3,1811,50,0,9,0,1.1999999999999984,11.999999999999984,567,1,1.8,7,9
0,1812,50,0,9,3,1.1999999999999995,11.999999999999996,453,0,1,10,9
1,1812,50,0,9,2,1.1999999999999993,11.999999999999991,459,0,1,12,9
2,1812,50,0,9,3,1.1999999999999988,11.999999999999988,531,1,1.4,12,9
3,1812,50,0,11,1,2.3999999999999977,23.99999999999997,765,0,1,11,11
0,1813,50,0,8,3,0.5999999999999998,5.999999999999997,483,0,1,9,8
1,1813,50,0,8,0,0.6000000000000005,6.000000000000005,267,0,1,8,8
2,1813,50,0,10,1,1.7999999999999972,17.99999999999997,723,0,1,8,10
3,1813,50,1,10,0,1.7999999999999972,23.99999999999997,807,0,1.8,8,11
0,1814,27,1,3,1,0,5.000000000000002,176,0,-0.2,7,4
1,1814,50,0,9,0,1.2000000000000002,12.000000000000002,351,1,1.4,8,9
2,1814,9,0,0,1,0,0,42,1,-1.1,5,0
3,1814,15,0,1,0,0,0,57,3,-1.1,6,1
0,1815,21,1,2,2,0,5.000000000000002,155,0,-1,5,3
1,1815,38,0,5,2,0,0,291,1,-1.1,9,5
2,1815,50,0,8,3,0.6000000000000004,6.000000000000004,327,1,1.8,9,8
3,1815,27,0,3,0,0,0,147,4,-1.1,7,3
0,1816,50,1,8,1,0.6,11.99999999999998,615,0,1.8,11,9
1,1816,21,0,2,0,0,0,84,3,-1.1,5,2
2,1816,50,1,8,1,0.5999999999999989,11.999999999999988,495,0,1.8,9,9
3,1816,50,1,8,0,0.5999999999999989,11.999999999999988,531,0,1.8,9,9
0,1817,50,0,9,0,1.199999999999998,11.99999999999998,627,2,0.9,10,9
1,1817,9,0,0,0,0,0,36,4,-1.1,7,0
2,1817,50,1,9,1,1.1999999999999993,17.999999999999993,537,3,0.9,10,10
3,1817,50,1,8,0,0.6000000000000005,12.000000000000004,381,0,1.8,6,9
0,1818,38,0,5,0,0,0,339,0,-1,10,5
1,1818,21,0,2,0,0,0,114,4,-1.1,5,2
2,1818,50,0,8,0,0.5999999999999984,5.999999999999984,615,3,0.9,9,8
3,1818,50,0,8,0,0.5999999999999989,5.9999999999999885,543,0,1,10,8
0,1819,50,0,11,1,2.3999999999999977,23.99999999999997,933,1,1.4,10,11
1,1819,27,1,3,1,0,5.000000000000003,140,0,-0.2,6,4
2,1819,45,0,6,4,0,0,354,3,-1.1,6,6
3,1819,9,0,0,0,0,0,36,1,-1.1,5,0
0,1820,50,0,8,0,0.6000000000000001,6.000000000000001,417,0,1,9,8
1,1820,9,0,0,1,0,0,42,3,-1.1,6,0
2,1820,50,0,8,0,0.6000000000000006,6.000000000000006,315,0,1,8,8
3,1820,50,1,7,0,0,5.999999999999998,483,0,0.8,10,8
0,1821,50,0,10,4,1.7999999999999972,17.99999999999997,747,0,1,9,10
1,1821,50,0,8,2,0.6000000000000005,6.000000000000005,321,0,1,8,8
2,1821,50,1,9,3,1.1999999999999995,17.999999999999996,489,0,1.8,9,10
3,1821,50,0,9,0,1.1999999999999975,11.999999999999975,567,0,1,8,9
0,1822,50,1,8,1,0.6000000000000002,12.000000000000002,471,0,1.8,9,9
1,1822,9,0,1,1,0.6,5.999999999999999,42,4,-1.1,6,1
2,1822,50,0,10,0,1.799999999999998,17.99999999999998,627,0,1,8,10
3,1822,50,0,10,0,1.7999999999999976,17.999999999999975,669,0,1,9,10
0,1823,50,0,8,2,0.6000000000000004,6.000000000000004,399,0,1,9,8
1,1823,50,0,8,3,0.5999999999999999,5.999999999999998,447,0,1,11,8
2,1823,50,0,10,2,1.799999999999999,17.99999999999999,549,2,0.9,11,10
3,1823,50,0,8,0,0.5999999999999998,5.999999999999997,441,0,1,8,8
0,1824,50,1,8,0,0.6,11.999999999999998,435,0,1.8,10,9
1,1824,15,0,1,0,0,0,69,0,-1,6,1
2,1824,50,0,9,0,1.1999999999999995,11.999999999999996,423,1,1.8,11,9
3,1824,50,0,9,0,1.2,11.999999999999998,417,1,1.8,9,9
0,1825,50,0,9,0,1.1999999999999993,11.999999999999991,531,1,0.9,10,9
1,1825,9,0,0,0,0,0,36,3,-1.1,6,0
2,1825,50,0,9,0,1.1999999999999984,11.999999999999984,579,1,1.4,11,9
3,1825,50,1,7,0,0,5.9999999999999885,465,0,0.8,9,8
0,1826,50,0,9,1,1.2000000000000002,12.000000000000002,417,0,1,10,9
1,1826,45,0,6,2,0,0,366,0,-1,6,6
2,1826,50,0,8,2,0.6000000000000006,6.000000000000006,303,0,1,9,8
3,1826,50,0,8,0,0.5999999999999999,5.999999999999998,411,0,1,9,8
0,1827,50,0,10,4,1.7999999999999994,17.999999999999993,501,1,1.8,12,10
1,1827,50,0,11,6,2.399999999999998,23.99999999999998,819,2,1.5,12,11
2,1827,50,1,9,4,1.1999999999999988,17.99999999999999,567,0,1.8,10,10
3,1827,50,1,8,0,0.5999999999999993,11.999999999999991,477,0,1.8,11,9
0,1828,50,0,11,1,2.399999999999997,23.99999999999997,921,1,1.4,9,11
1,1828,21,0,2,1,0,0,90,0,-1,5,2
2,1828,39,0,5,0,0,0,219,3,-1.1,7,5
3,1828,15,0,1,0,0,0,63,3,-1.1,7,1
0,1829,9,1,0,1,0,5.000000000000001,59,0,-1,5,1
1,1829,33,0,4,1,0,0,270,4,-1.1,7,4
2,1829,32,1,4,2,0,5.999999999999989,336,0,-0.2,6,5
3,1829,27,0,3,0,0,0,147,1,-1.1,9,3
0,1830,50,0,7,3,2.498001805406602e-16,2.4980018054066026e-15,345,1,0.9,10,7
1,1830,44,0,6,2,0,0,564,0,-1,8,6
2,1830,50,1,7,3,1.3877787807814454e-16,6.000000000000001,441,0,1.8,10,8
3,1830,21,1,2,0,0,5.000000000000002,131,0,-1,5,3
0,1831,50,0,10,5,1.7999999999999972,17.99999999999997,681,0,1,9,10
1,1831,50,0,9,1,1.2,11.999999999999998,351,1,1.8,10,9
2,1831,50,0,9,5,1.1999999999999975,11.999999999999975,807,0,1,9,9
3,1831,50,0,8,0,0.6000000000000002,6.000000000000002,399,1,1.8,10,8
0,1832,50,0,7,4,0,0,501,1,-0.1,7,7
1,1832,33,0,4,2,0,0,240,0,-1,6,4
2,1832,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,363,0,1,8,7
3,1832,21,0,2,0,0,0,96,3,-1.1,5,2
0,1833,50,1,10,2,1.799999999999998,23.99999999999998,669,0,1.8,9,11
1,1833,50,1,7,0,8.049116928532385e-16,6.000000000000007,291,0,1.8,8,8
2,1833,50,0,9,2,1.1999999999999988,11.999999999999988,495,0,1,8,9
3,1833,50,0,9,0,1.199999999999999,11.99999999999999,471,0,1,8,9
0,1834,50,0,10,8,1.7999999999999972,17.99999999999997,897,0,1,9,10
1,1834,50,0,8,6,0.5999999999999984,5.999999999999984,663,0,1,8,8
2,1834,50,0,11,4,2.3999999999999977,23.99999999999997,729,0,1,9,11
3,1834,50,0,8,1,0.6,5.999999999999999,405,1,1.8,9,8
0,1835,15,2,2,0,0.6,17.999999999999996,122,0,-0.2,8,4
1,1835,50,1,8,0,0.6000000000000001,12.000000000000002,447,0,0.6,9,9
2,1835,27,1,3,1,0,5,212,0,-0.2,7,4
3,1835,21,1,2,1,0,5.000000000000001,161,2,-1.1,5,3
0,1836,50,0,8,2,0.5999999999999984,5.999999999999984,591,4,1.5,9,8
1,1836,39,0,5,0,0,0,267,4,-1.1,7,5
2,1836,39,0,5,1,0,0,213,4,-1.1,9,5
3,1836,50,0,9,0,1.1999999999999984,11.999999999999984,531,3,0.9,8,9
0,1837,45,0,6,1,0,0,258,3,-1.1,9,6
1,1837,45,0,6,0,0,0,240,4,-1.1,6,6
2,1837,21,0,2,0,0,0,84,1,-1.1,5,2
3,1837,33,0,4,0,0,0,264,1,-1.1,7,4
0,1838,50,0,10,6,1.7999999999999972,17.99999999999997,915,0,1,11,10
1,1838,50,0,10,1,1.8000000000000007,18.000000000000007,345,0,1,12,10
2,1838,50,1,8,5,0.6000000000000005,12.000000000000004,417,0,1.8,10,9
3,1838,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,303,3,0.9,10,7
0,1839,27,2,3,1,0,11.000000000000004,194,0,-0.2,9,5
1,1839,39,0,5,2,0,0,279,1,-1.1,9,5
2,1839,50,0,8,3,0.6,5.999999999999999,405,1,1.8,10,8
3,1839,33,1,4,0,0,5.000000000000003,197,2,-1.1,6,5
0,1840,50,0,9,1,1.1999999999999988,11.999999999999988,543,2,0.9,11,9
1,1840,27,0,3,0,0,0,117,2,-1.1,7,3
2,1840,50,0,9,1,1.199999999999999,11.99999999999999,465,0,1,9,9
3,1840,50,0,8,0,0.6000000000000005,6.000000000000005,327,0,1,9,8
0,1841,15,0,1,0,0,0,75,3,-1.1,7,1
1,1841,9,0,0,0,0,0,36,4,-1.1,4,0
2,1841,50,0,8,0,0.6000000000000004,6.000000000000004,321,0,1,7,8
3,1841,9,0,0,0,0,0,36,1,-1.1,3,0
0,1842,50,1,11,3,2.3999999999999977,29.99999999999997,819,0,1.8,9,12
1,1842,50,0,8,1,0.6000000000000005,6.000000000000005,375,0,1,10,8
2,1842,50,1,8,4,0.6000000000000001,12.000000000000002,423,0,1.8,10,9
3,1842,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,387,3,0.9,11,7
0,1843,9,1,0,1,0,5.000000000000001,47,0,-0.2,5,1
1,1843,21,0,2,1,0,0,114,1,-1.1,5,2
2,1843,45,0,6,2,0,0,276,2,-1.1,6,6
3,1843,15,1,1,0,0,5.000000000000002,104,2,-1.1,7,2
0,1844,50,1,11,6,2.399999999999997,29.99999999999997,891,0,1.8,10,12
1,1844,50,0,8,2,0.6000000000000002,6.000000000000002,417,0,1,8,8
2,1844,50,0,11,6,2.3999999999999977,23.99999999999997,945,0,1,10,11
3,1844,50,0,9,0,1.1999999999999993,11.999999999999991,435,1,1.8,9,9
0,1845,50,0,11,3,2.399999999999998,23.99999999999998,837,0,1,11,11
1,1845,50,0,8,1,0.6000000000000006,6.000000000000006,315,1,0.9,12,8
2,1845,50,0,10,3,1.7999999999999994,17.999999999999993,555,3,1.9,11,10
3,1845,50,0,9,1,1.1999999999999984,11.999999999999984,573,0,1,9,9
0,1846,26,1,3,2,0,5.999999999999997,243,0,-0.2,8,4
1,1846,27,0,3,1,0,0,183,4,-1.1,8,3
2,1846,21,1,2,2,0,5.000000000000002,137,0,-0.2,5,3
3,1846,9,1,0,0,0,5.000000000000001,47,0,-1,7,1
0,1847,50,0,9,4,1.1999999999999995,11.999999999999996,483,2,0.9,8,9
1,1847,50,1,7,0,6.938893903907228e-16,6.000000000000006,279,4,0.9,10,8
2,1847,50,0,8,3,0.5999999999999993,5.999999999999993,483,0,1,9,8
3,1847,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,1848,50,0,13,7,3.599999999999998,35.99999999999998,795,0,1,12,13
1,1848,50,1,8,7,0.5999999999999982,11.99999999999998,591,0,1.8,12,9
2,1848,50,0,9,5,1.1999999999999995,11.999999999999996,453,0,1,13,9
3,1848,50,0,9,0,1.2000000000000004,12.000000000000004,327,1,1.8,12,9
0,1849,50,1,10,2,1.7999999999999972,23.99999999999997,879,0,1.8,11,11
1,1849,27,0,3,0,0,0,105,4,-1.1,7,3
2,1849,44,0,6,4,0,0,450,3,-1.1,6,6
3,1849,45,0,6,0,0,0,330,3,-1.1,8,6
0,1850,50,0,9,1,1.1999999999999988,11.999999999999988,543,0,1,9,9
1,1850,20,1,2,2,0,5.999999999999997,174,0,-0.2,10,3
2,1850,50,1,9,1,1.199999999999998,17.99999999999998,579,0,1.8,6,10
3,1850,50,0,10,0,1.7999999999999972,17.99999999999997,687,3,0.9,8,10
0,1851,45,0,6,1,0,0,366,3,-1.1,7,6
1,1851,33,0,4,0,0,0,162,0,-1,5,4
2,1851,50,0,8,0,0.6000000000000004,6.000000000000004,321,1,1.8,10,8
3,1851,9,1,0,0,0,5.000000000000001,53,0,-1,5,1
0,1852,50,1,9,1,1.1999999999999984,17.999999999999982,519,0,1.8,9,10
1,1852,38,1,5,2,0,5.999999999999995,339,0,-0.2,6,6
2,1852,50,0,10,1,1.7999999999999976,17.999999999999975,789,0,1,9,10
3,1852,50,0,10,0,1.7999999999999972,17.99999999999997,831,0,1,10,10
0,1853,45,1,6,1,0,5.000000000000001,341,0,-0.2,7,7
1,1853,33,0,4,1,0,0,318,1,-1.1,7,4
2,1853,39,1,5,2,0,5.000000000000001,296,0,-0.2,9,6
3,1853,9,2,0,0,0,11,59,0,-0.2,4,2
0,1854,44,0,6,0,0,0,432,1,-1.1,6,6
1,1854,33,1,4,0,0,5.000000000000003,203,0,-1,6,5
2,1854,21,0,2,0,0,0,114,3,-1.1,5,2
3,1854,33,0,4,0,0,0,204,3,-1.1,7,4
0,1855,50,0,9,0,1.199999999999998,11.99999999999998,621,0,1,8,9
1,1855,9,0,0,0,0,0,36,2,-1.1,5,0
2,1855,50,0,9,0,1.1999999999999975,11.999999999999975,669,0,1,8,9
3,1855,50,0,8,0,0.6000000000000003,6.000000000000003,345,0,1,8,8
0,1856,21,0,2,1,0,0,120,0,-1,5,2
1,1856,45,0,6,2,0,0,294,1,-1.1,7,6
2,1856,50,0,8,2,0.6000000000000006,6.000000000000006,327,0,1,9,8
3,1856,38,1,5,0,0,5.9999999999999885,375,0,-0.2,9,6
0,1857,50,1,8,1,0.5999999999999989,11.999999999999988,615,2,0.9,9,9
1,1857,9,0,0,0,0,0,36,0,-1,5,0
2,1857,50,0,8,1,0.5999999999999998,5.999999999999997,447,0,1,7,8
3,1857,50,0,8,0,0.6,6,339,0,1,9,8
0,1858,50,0,8,0,0.6000000000000008,6.000000000000007,381,1,0.9,11,8
1,1858,15,0,1,0,0,0,87,4,-1.1,8,1
2,1858,50,0,8,0,0.6000000000000001,6.000000000000001,375,1,0.9,9,8
3,1858,44,1,6,0,0,5.9999999999999964,378,0,-0.2,7,7
0,1859,39,0,5,1,0,0,249,3,-1.1,10,5
1,1859,26,0,3,0,0,0,267,0,-1,8,3
2,1859,50,0,8,2,0.6000000000000004,6.000000000000004,441,0,1,9,8
3,1859,9,1,0,0,0,5.000000000000001,53,0,-1,5,1
0,1860,50,0,9,0,1.1999999999999984,11.999999999999984,525,2,0.9,10,9
1,1860,39,0,5,1,0,0,261,4,-1.1,8,5
2,1860,50,1,9,0,1.1999999999999975,17.999999999999975,681,3,0.9,10,10
3,1860,50,0,9,0,1.1999999999999984,11.999999999999984,585,0,1,8,9
0,1861,39,0,5,1,0,0,249,3,-1.1,9,5
1,1861,33,0,4,1,0,0,204,3,-1.1,6,4
2,1861,45,0,6,2,0,0,300,4,-1.1,7,6
3,1861,15,0,1,0,0,0,75,3,-1.1,8,1
0,1862,50,1,9,4,1.199999999999997,17.99999999999997,813,0,1.8,10,10
1,1862,50,0,8,0,0.6000000000000009,6.000000000000008,297,0,1,8,8
2,1862,50,0,12,1,2.9999999999999987,29.999999999999982,675,0,1,10,12
3,1862,50,0,9,0,1.1999999999999984,11.999999999999984,579,0,1,8,9
0,1863,26,0,3,0,0,0,219,1,-1.1,7,3
1,1863,15,0,1,0,0,0,63,4,-1.1,9,1
2,1863,50,0,8,0,0.5999999999999999,5.999999999999998,405,0,1,8,8
3,1863,9,1,0,0,0,5.000000000000001,47,0,-1,4,1
0,1864,27,0,3,0,0,0,171,3,-1.1,8,3
1,1864,9,1,0,0,0,5.000000000000001,41,0,-0.2,3,1
2,1864,50,0,8,0,0.6000000000000001,6.000000000000001,417,3,0.9,9,8
3,1864,21,0,2,0,0,0,120,1,-1.1,5,2
0,1865,15,1,1,1,0,5.000000000000001,98,0,-0.2,6,2
1,1865,27,0,3,0,0,0,171,1,-1.1,6,3
2,1865,50,0,8,1,0.6000000000000004,6.000000000000004,357,1,1.8,7,8
3,1865,9,0,0,0,0,0,36,3,-1.1,6,0
0,1866,50,1,9,1,1.1999999999999988,17.99999999999999,507,0,1.8,9,10
1,1866,50,0,8,0,0.6000000000000005,6.000000000000005,315,0,1,10,8
2,1866,50,0,10,0,1.7999999999999976,17.999999999999975,747,0,1,9,10
3,1866,50,0,8,0,0.6,6,609,0,1,7,8
0,1867,50,0,11,11,2.3999999999999964,23.99999999999996,1299,0,1,8,11
1,1867,50,0,12,8,2.999999999999998,29.99999999999997,915,0,1,7,12
2,1867,50,0,9,3,1.1999999999999988,11.999999999999988,555,1,1.8,9,9
3,1867,50,0,8,1,0.5999999999999999,5.999999999999998,399,3,0.9,12,8
0,1868,50,0,9,1,1.1999999999999993,11.999999999999991,477,0,1,10,9
1,1868,33,1,4,1,0,5.000000000000003,221,0,-0.2,6,5
2,1868,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,315,0,1,11,7
3,1868,44,0,6,0,0,0,348,0,-1,6,6
0,1869,33,0,4,0,0,0,150,3,-1.1,7,4
1,1869,27,0,3,0,0,0,159,3,-1.1,8,3
2,1869,50,0,8,0,0.6000000000000006,6.000000000000006,375,1,1.8,9,8
3,1869,21,0,2,0,0,0,114,1,-1.1,5,2
0,1870,50,0,8,2,0.5999999999999981,5.9999999999999805,663,0,1,10,8
1,1870,32,1,4,3,0,5.999999999999994,348,0,-0.2,6,5
2,1870,50,0,9,1,1.1999999999999984,11.999999999999984,585,1,1.8,9,9
3,1870,50,0,8,0,0.5999999999999975,5.999999999999975,723,0,1,8,8
0,1871,50,1,8,2,0.6,11.999999999999998,459,0,1.8,9,9
1,1871,33,0,4,1,0,0,186,4,-1.1,6,4
2,1871,50,0,8,1,0.6000000000000003,6.000000000000003,345,0,1,11,8
3,1871,50,0,8,0,0.6000000000000002,6.000000000000002,411,0,1,9,8
0,1872,38,0,5,3,0,0,327,1,-1.1,9,5
1,1872,32,0,4,1,0,0,282,0,-1,6,4
2,1872,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,11,8
3,1872,15,0,1,0,0,0,63,3,-1.1,7,1
0,1873,50,1,10,2,1.7999999999999967,23.999999999999968,843,0,1.8,6,11
1,1873,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,279,3,0.9,8,7
2,1873,50,0,10,2,1.7999999999999994,17.999999999999993,555,0,1,6,10
3,1873,50,0,10,0,1.7999999999999985,17.999999999999982,579,3,0.9,7,10
0,1874,50,0,9,6,1.199999999999998,11.99999999999998,669,0,1,8,9
1,1874,50,1,8,2,0.6000000000000008,12.000000000000004,357,0,1.8,8,9
2,1874,50,0,10,3,1.7999999999999976,17.999999999999975,765,0,1,10,10
3,1874,50,0,8,0,0.6,5.999999999999999,423,0,1,8,8
0,1875,50,0,11,4,2.399999999999997,23.99999999999997,987,3,1.5,8,11
1,1875,50,0,8,1,0.6000000000000004,6.000000000000004,339,1,1.8,9,8
2,1875,50,1,10,2,1.7999999999999994,23.999999999999996,489,0,1.8,8,11
3,1875,50,0,9,1,1.199999999999997,11.99999999999997,765,0,1,8,9
0,1876,50,1,8,0,0.6000000000000005,12.000000000000004,351,0,1.8,11,9
1,1876,45,0,6,0,0,0,252,0,-1,7,6
2,1876,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,381,0,1,12,7
3,1876,27,1,3,0,0,5.000000000000004,158,0,-1,6,4
0,1877,50,1,8,1,0.6000000000000001,12.000000000000002,447,0,1.8,9,9
1,1877,27,0,3,0,0,0,129,0,-1,6,3
2,1877,50,0,9,0,1.1999999999999988,11.999999999999988,555,3,0.9,7,9
3,1877,50,0,9,0,1.1999999999999984,11.999999999999984,573,0,1,7,9
0,1878,21,1,2,1,0,5.000000000000002,173,0,-1,5,3
1,1878,39,0,5,0,0,0,303,4,-1.1,9,5
2,1878,32,1,4,2,0,5.999999999999997,306,3,-1.1,6,5
3,1878,27,1,3,0,0,5.000000000000001,236,2,-1.1,9,4
0,1879,50,0,8,0,0.6000000000000001,6.000000000000001,447,1,0.9,9,8
1,1879,50,0,8,0,0.6000000000000005,6.000000000000005,381,4,0.9,10,8
2,1879,50,0,8,0,0.6000000000000005,6.000000000000005,435,0,1,9,8
3,1879,27,0,3,0,0,0,195,1,-1.1,9,3
0,1880,9,1,0,0,0,5.000000000000001,53,0,-1,6,1
1,1880,27,0,3,0,0,0,219,1,-1.1,6,3
2,1880,45,0,6,1,0,0,216,2,-1.1,6,6
3,1880,9,1,0,0,0,5.000000000000001,53,2,-1.1,7,1
0,1881,50,0,10,6,1.7999999999999985,17.999999999999982,615,0,1,9,10
1,1881,50,0,9,1,1.2000000000000002,12.000000000000002,369,0,1,8,9
2,1881,50,0,8,7,0.5999999999999998,5.999999999999997,429,2,1.1,9,8
3,1881,50,0,8,0,0.6,6,333,0,1,9,8
0,1882,50,0,8,0,0.5999999999999984,5.999999999999984,585,0,1,10,8
1,1882,39,0,5,1,0,0,243,4,-1.1,11,5
2,1882,50,0,9,0,1.1999999999999993,11.999999999999991,555,1,1.8,11,9
3,1882,50,0,9,0,1.1999999999999988,11.999999999999988,519,1,1.8,11,9
0,1883,50,0,10,0,1.799999999999999,17.99999999999999,555,1,0.9,11,10
1,1883,45,0,6,0,0,0,252,4,-1.1,7,6
2,1883,50,0,8,0,0.5999999999999993,5.999999999999993,507,1,0.9,9,8
3,1883,44,0,6,0,0,0,378,1,-1.1,7,6
0,1884,50,0,9,0,1.2000000000000002,12.000000000000002,417,0,1,10,9
1,1884,15,1,1,0,0,5.000000000000001,86,0,-0.2,6,2
2,1884,50,1,8,0,0.6000000000000001,12.000000000000002,411,0,1.8,9,9
3,1884,50,0,8,0,0.6000000000000002,6.000000000000002,399,1,1.8,11,8
0,1885,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,11,9
1,1885,44,0,6,1,0,0,348,0,-1,6,6
2,1885,50,0,9,1,1.1999999999999995,11.999999999999996,381,0,1,10,9
3,1885,50,0,8,0,0.6,6,315,0,1,10,8
0,1886,50,0,8,0,0.6000000000000006,6.000000000000006,285,2,0.9,9,8
1,1886,15,1,1,0,0,5.000000000000002,68,0,-0.2,3,2
2,1886,50,0,8,0,0.6000000000000002,6.000000000000002,345,1,1.8,9,8
3,1886,50,1,8,0,0.5999999999999998,11.999999999999996,423,3,0.9,9,9
0,1887,50,0,9,3,1.1999999999999975,11.999999999999975,681,2,0.9,9,9
1,1887,45,0,6,2,0,0,318,4,-1.1,7,6
2,1887,50,0,10,2,1.799999999999998,17.99999999999998,675,0,1,9,10
3,1887,50,0,9,0,1.1999999999999993,11.999999999999991,465,0,1,9,9
0,1888,50,0,9,6,1.1999999999999975,11.999999999999975,675,0,1,8,9
1,1888,50,0,8,3,0.6000000000000004,6.000000000000004,363,0,1,10,8
2,1888,50,0,10,4,1.7999999999999976,17.999999999999975,615,0,1,9,10
3,1888,50,0,8,0,0.6000000000000001,6.000000000000001,399,0,1,8,8
0,1889,50,0,10,5,1.799999999999999,17.99999999999999,543,0,1,11,10
1,1889,50,0,13,2,3.6,35.99999999999999,567,2,1.5,13,13
2,1889,50,0,8,3,0.6000000000000001,6.000000000000001,417,0,1,11,8
3,1889,50,0,8,1,0.6,5.999999999999999,363,3,1.1,11,8
0,1890,33,0,4,0,0,0,228,3,-1.1,7,4
1,1890,15,1,1,0,0,5.000000000000002,74,4,-1.1,7,2
2,1890,50,0,8,0,0.5999999999999998,5.999999999999997,453,1,0.9,7,8
3,1890,15,0,1,0,0,0,63,3,-1.1,7,1
0,1891,50,0,9,3,1.199999999999998,11.99999999999998,621,0,1,8,9
1,1891,50,0,9,2,1.2000000000000002,12.000000000000002,399,0,1,9,9
2,1891,50,0,9,2,1.1999999999999995,11.999999999999996,465,0,1,10,9
3,1891,50,0,8,0,0.6000000000000002,6.000000000000002,387,1,1.8,9,8
0,1892,32,0,4,1,0,0,276,1,-1.1,6,4
1,1892,15,0,1,1,0,0,93,4,-1.1,8,1
2,1892,50,1,7,0,4.718447854656915e-16,6.000000000000004,345,0,1.8,8,8
3,1892,9,0,0,0,0,0,36,3,-1.1,6,0
0,1893,27,0,3,1,0,0,165,3,-1.1,8,3
1,1893,21,0,2,0,0,0,96,4,-1.1,5,2
2,1893,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,4,1
3,1893,21,0,2,0,0,0,90,3,-1.1,5,2
0,1894,50,0,11,3,2.3999999999999986,23.999999999999982,687,0,1,11,11
1,1894,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,375,0,1,10,7
2,1894,50,1,9,5,1.1999999999999984,17.999999999999982,615,4,1.9,12,10
3,1894,50,0,8,0,0.6000000000000002,6.000000000000002,339,3,0.9,11,8
0,1895,39,0,5,1,0,0,303,0,-1,9,5
1,1895,50,0,8,0,0.6000000000000003,6.000000000000003,345,0,1,8,8
2,1895,9,1,0,0,0,5.000000000000001,41,0,-0.2,4,1
3,1895,21,0,2,0,0,0,90,1,-1.1,5,2
0,1896,50,1,7,3,0,5.999999999999993,489,0,0,10,8
1,1896,50,0,8,3,0.6000000000000001,6.000000000000001,429,0,1,9,8
2,1896,50,1,8,1,0.6,12.00000000000001,321,0,1.8,8,9
3,1896,50,1,8,1,0.5999999999999989,11.999999999999988,513,0,1.8,11,9
0,1897,50,0,8,0,0.6000000000000005,6.000000000000005,405,0,1,9,8
1,1897,50,0,9,3,1.199999999999997,11.99999999999997,795,0,1,10,9
2,1897,38,0,5,3,0,0,333,0,-1,8,5
3,1897,50,0,8,1,0.5999999999999995,5.999999999999995,441,1,1.8,10,8
0,1898,45,0,6,1,0,0,324,3,-1.1,8,6
1,1898,33,0,4,0,0,0,180,3,-1.1,7,4
2,1898,50,0,8,0,0.6,6,339,3,0.9,12,8
3,1898,27,0,3,0,0,0,135,1,-1.1,7,3
0,1899,50,0,8,3,0.6000000000000002,6.000000000000002,429,1,1.8,10,8
1,1899,39,0,6,2,0.6,5.999999999999999,225,3,-1.1,9,6
2,1899,50,1,8,1,0.6000000000000005,12.000000000000004,387,0,1.8,9,9
3,1899,50,0,9,0,1.2,11.999999999999998,423,1,1.8,11,9
0,1900,50,1,9,2,1.199999999999998,17.99999999999998,705,3,0.9,9,10
1,1900,50,0,9,3,1.1999999999999984,11.999999999999984,585,0,1,8,9
2,1900,33,0,4,1,0,0,168,3,-1.1,7,4
3,1900,50,0,8,0,0.5999999999999975,5.999999999999975,729,3,0.9,7,8
0,1901,27,0,3,2,0,0,207,3,-1.1,9,3
1,1901,26,0,3,2,0,0,219,0,-1,7,3
2,1901,27,0,3,0,0,0,165,2,-1.1,6,3
3,1901,15,2,2,0,0.6,17.999999999999996,74,0,-0.2,6,4
0,1902,21,2,2,0,0,11,149,3,-1.1,5,4
1,1902,39,0,5,1,0,0,255,4,-1.1,9,5
2,1902,32,1,4,0,0,5.999999999999997,294,3,-1.1,6,5
3,1902,27,1,3,0,0,5.000000000000001,212,2,-1.1,8,4
0,1903,50,0,11,3,2.399999999999999,23.99999999999999,579,0,1,10,11
1,1903,50,0,8,1,0.6000000000000002,6.000000000000002,327,0,1,9,8
2,1903,50,0,8,4,0.5999999999999999,5.999999999999998,507,0,1,9,8
3,1903,50,1,7,0,2.498001805406602e-16,6.000000000000002,375,0,1.8,8,8
0,1904,50,0,11,2,2.399999999999997,23.999999999999968,1071,1,0.9,7,11
1,1904,21,1,2,2,0,5.000000000000002,125,0,-0.2,5,3
2,1904,45,0,6,2,0,0,240,0,-1,6,6
3,1904,15,1,1,0,0,5.000000000000002,80,0,-1,6,2
0,1905,33,0,4,1,0,0,216,2,-1.1,6,4
1,1905,50,0,9,0,1.1999999999999982,11.99999999999998,579,0,1,11,9
2,1905,50,0,8,2,0.5999999999999986,5.999999999999986,561,1,1.8,11,8
3,1905,44,1,6,0,0,5.999999999999984,522,2,-1.1,6,7
0,1906,50,0,8,1,0.6000000000000005,6.000000000000005,399,0,1,10,8
1,1906,27,0,4,0,0.6,5.999999999999999,135,4,-1.1,7,4
2,1906,50,0,9,0,1.199999999999999,11.99999999999999,549,0,1,14,9
3,1906,50,0,9,0,1.199999999999999,11.99999999999999,513,0,1,13,9
0,1907,50,0,9,7,1.1999999999999975,11.999999999999975,651,0,1,8,9
1,1907,50,0,9,8,1.1999999999999984,11.999999999999984,567,0,1,8,9
2,1907,50,1,9,0,1.2,17.999999999999996,375,0,1.8,8,10
3,1907,50,0,8,0,0.6000000000000004,6.000000000000004,297,1,1.8,8,8
0,1908,50,0,8,0,0.6000000000000006,6.000000000000006,411,0,1,11,8
1,1908,21,0,2,0,0,0,126,0,-1,5,2
2,1908,50,1,8,0,0.5999999999999993,11.999999999999991,519,0,1.8,10,9
3,1908,50,0,9,0,1.1999999999999993,11.999999999999991,465,1,1.8,11,9
0,1909,50,0,8,0,0.6,5.999999999999999,447,0,1,12,8
1,1909,15,1,1,0,0,5.000000000000002,74,0,-0.2,6,2
2,1909,50,1,8,0,0.5999999999999998,11.999999999999996,477,0,1.8,10,9
3,1909,50,0,9,0,1.1999999999999995,11.999999999999996,477,1,1.8,9,9
0,1910,9,1,0,1,0,5.000000000000001,47,0,-0.2,4,1
1,1910,20,0,2,0,0,0,186,0,-1,7,2
2,1910,27,0,3,0,0,0,135,0,-1,5,3
3,1910,9,1,0,0,0,5.000000000000001,59,2,-1.1,4,1
0,1911,45,0,6,0,0,0,276,3,-1.1,7,6
1,1911,39,1,5,0,0,5.000000000000003,302,4,-1.1,10,6
2,1911,27,0,3,0,0,0,141,2,-1.1,7,3
3,1911,39,0,5,0,0,0,279,4,-1.1,10,5
0,1912,50,1,10,0,1.7999999999999994,23.999999999999996,543,2,0.9,11,11
1,1912,45,0,6,4,0,0,360,4,-1.1,8,6
2,1912,50,0,9,3,1.1999999999999975,11.999999999999975,627,0,1,11,9
3,1912,50,0,8,0,0.6000000000000001,6.000000000000001,429,4,0.9,8,8
0,1913,50,0,8,0,0.5999999999999995,5.999999999999995,501,1,0.9,9,8
1,1913,9,0,0,0,0,0,36,4,-1.1,8,0
2,1913,50,0,8,0,0.5999999999999982,5.999999999999981,645,1,0.9,9,8
3,1913,45,0,6,0,0,0,300,1,-1.1,6,6
0,1914,33,0,4,0,0,0,216,3,-1.1,7,4
1,1914,27,0,3,0,0,0,153,4,-1.1,8,3
2,1914,50,0,8,0,0.6000000000000005,6.000000000000005,345,0,1,10,8
3,1914,15,1,1,0,0,5.000000000000001,92,0,-1,5,2
0,1915,50,0,8,2,0.6000000000000003,6.000000000000003,405,4,1.9,9,8
1,1915,50,0,7,1,0,0,429,0,0,9,7
2,1915,44,1,6,1,0,5.999999999999995,372,0,-0.2,8,7
3,1915,50,0,9,0,1.2,11.999999999999998,441,3,0.9,9,9
0,1916,50,0,9,3,1.1999999999999995,11.999999999999996,453,0,1,11,9
1,1916,45,0,7,0,0.6,5.999999999999999,318,4,-1.1,8,7
2,1916,50,0,9,3,1.1999999999999982,11.99999999999998,603,0,1,13,9
3,1916,50,0,8,0,0.5999999999999998,5.999999999999997,483,0,1,11,8
0,1917,15,1,1,2,0,5.000000000000001,104,0,-1,7,2
1,1917,26,0,3,0,0,0,213,1,-1.1,7,3
2,1917,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,267,0,1,7,7
3,1917,15,1,1,0,0,5.000000000000002,92,2,-1.1,7,2
0,1918,50,0,9,4,1.199999999999999,11.99999999999999,537,0,1,9,9
1,1918,50,0,8,1,0.6000000000000004,6.000000000000004,351,0,1,10,8
2,1918,50,0,11,3,2.399999999999998,23.99999999999998,717,0,1,9,11
3,1918,50,1,9,0,1.1999999999999995,17.999999999999996,471,0,1.8,9,10
0,1919,50,0,8,0,0.6000000000000009,6.000000000000008,273,1,1.8,9,8
1,1919,15,1,1,0,0,5.000000000000002,80,0,-0.2,6,2
2,1919,50,0,8,0,0.6,6,621,0,1,9,8
3,1919,50,0,8,0,0.6,5.999999999999999,441,0,1,8,8
0,1920,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,387,0,1,10,7
1,1920,9,0,0,0,0,0,36,4,-1.1,7,0
2,1920,50,0,10,0,1.7999999999999976,17.999999999999975,729,3,0.9,10,10
3,1920,50,0,8,0,0.6,6,597,1,0.9,7,8
0,1921,45,0,6,1,0,0,312,3,-1.1,8,6
1,1921,38,0,5,0,0,0,357,0,-1,10,5
2,1921,50,0,8,2,0.5999999999999998,5.999999999999997,489,0,1,11,8
3,1921,21,0,2,1,0,0,150,3,-1.1,5,2
0,1922,50,1,9,6,1.1999999999999966,17.999999999999964,909,0,1.8,9,10
1,1922,50,1,8,0,0.6000000000000006,12.000000000000004,249,0,1.8,7,9
2,1922,50,0,10,4,1.7999999999999976,17.999999999999975,663,0,1,9,10
3,1922,50,0,8,0,0.5999999999999989,5.9999999999999885,543,0,1,8,8
0,1923,50,1,8,3,0.6000000000000001,12.000000000000002,453,0,1.8,11,9
1,1923,50,0,8,2,0.5999999999999995,5.999999999999995,483,0,1,11,8
2,1923,50,0,10,2,1.7999999999999998,17.999999999999996,423,0,1,12,10
3,1923,50,0,9,0,1.1999999999999993,11.999999999999991,399,0,1,10,9
0,1924,50,0,8,2,0.6000000000000003,6.000000000000003,447,0,1,11,8
1,1924,21,1,2,0,0,5.000000000000002,89,0,-0.2,5,3
2,1924,50,1,8,2,0.6,11.999999999999998,435,3,0.9,9,9
3,1924,50,0,8,0,0.6000000000000001,6.000000000000001,405,0,1,10,8
0,1925,50,1,9,0,1.199999999999997,17.99999999999997,705,0,1.8,9,10
1,1925,9,0,0,0,0,0,36,4,-1.1,6,0
2,1925,50,0,9,0,1.1999999999999988,11.999999999999988,573,0,1,9,9
3,1925,50,0,8,0,0.6000000000000001,6.000000000000001,459,0,1,8,8
0,1926,50,0,10,2,1.7999999999999994,17.999999999999993,513,0,1,10,10
1,1926,50,0,8,5,0.5999999999999999,5.999999999999998,471,0,1,8,8
2,1926,50,0,8,5,0.5999999999999995,5.999999999999995,483,0,1,9,8
3,1926,50,0,8,0,0.6000000000000003,6.000000000000003,345,0,1,9,8
0,1927,50,0,11,0,2.399999999999997,23.99999999999997,807,1,1.4,8,11
1,1927,21,0,2,0,0,0,78,0,-1,5,2
2,1927,27,0,3,1,0,0,171,0,-1,8,3
3,1927,21,0,2,0,0,0,114,3,-1.1,5,2
0,1928,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,13,8
1,1928,15,0,1,0,0,0,75,4,-1.1,6,1
2,1928,50,1,8,0,0.5999999999999998,11.999999999999996,477,0,1.8,9,9
3,1928,50,0,9,0,1.1999999999999995,11.999999999999996,429,3,0.9,13,9
0,1929,39,0,5,2,0,0,285,3,-1.1,9,5
1,1929,33,0,4,1,0,0,204,4,-1.1,6,4
2,1929,50,0,8,1,0.6000000000000006,6.000000000000006,321,0,1,8,8
3,1929,15,1,1,0,0,5.000000000000002,68,0,-0.2,7,2
0,1930,50,0,8,0,0.5999999999999998,5.999999999999997,477,0,1,12,8
1,1930,27,0,3,0,0,0,111,3,-1.1,9,3
2,1930,50,1,8,0,0.5999999999999998,11.999999999999996,471,0,1.8,10,9
3,1930,50,0,8,0,0.5999999999999986,5.999999999999986,561,0,1,12,8
0,1931,32,0,4,3,0,0,258,3,-1.1,6,4
1,1931,21,0,2,1,0,0,102,3,-1.1,5,2
2,1931,50,0,8,2,0.5999999999999989,5.9999999999999885,531,1,1.8,11,8
3,1931,21,0,2,0,0,0,108,3,-1.1,5,2
0,1932,50,0,9,1,1.1999999999999993,11.999999999999991,537,2,1.9,10,9
1,1932,50,0,8,2,0.6000000000000008,6.000000000000007,279,0,1,10,8
2,1932,50,0,8,1,0.6000000000000003,6.000000000000003,381,0,1,9,8
3,1932,50,0,9,0,1.1999999999999984,11.999999999999984,507,1,1.8,9,9
0,1933,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,345,1,0.9,8,7
1,1933,39,0,5,1,0,0,261,3,-1.1,9,5
2,1933,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,465,0,1,8,7
3,1933,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,5,1
0,1934,45,1,6,0,0,5,353,0,-0.2,7,7
1,1934,39,0,5,0,0,0,213,4,-1.1,9,5
2,1934,21,0,2,0,0,0,120,3,-1.1,5,2
3,1934,32,0,4,0,0,0,252,1,-1.1,6,4
0,1935,50,0,8,3,0.6,5.999999999999989,555,0,1,12,8
1,1935,50,0,9,1,1.2000000000000006,12.000000000000004,345,0,1,11,9
2,1935,50,0,10,3,1.7999999999999994,17.999999999999993,465,3,1.9,12,10
3,1935,50,0,9,0,1.1999999999999993,11.999999999999991,531,0,1,11,9
0,1936,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,327,1,0.9,7,7
1,1936,9,0,0,0,0,0,36,0,-1,7,0
2,1936,39,0,5,0,0,0,219,0,-1,7,5
3,1936,9,0,0,0,0,0,36,1,-1.1,5,0
0,1937,38,1,5,3,0,5.999999999999995,423,0,-1,8,6
1,1937,50,0,8,1,0.6000000000000009,6.000000000000008,309,0,1,9,8
2,1937,50,1,9,1,1.1999999999999975,17.999999999999975,627,0,1.8,10,10
3,1937,50,1,8,0,0.5999999999999971,11.99999999999997,753,2,0.9,9,9
0,1938,50,1,8,2,0.5999999999999985,11.999999999999984,603,2,0.5,10,9
1,1938,33,0,5,2,0.6,5.999999999999999,168,4,-1.1,7,5
2,1938,50,0,9,1,1.1999999999999988,11.999999999999988,513,0,1,9,9
3,1938,50,1,9,1,1.1999999999999988,17.99999999999999,489,0,1.8,8,10
0,1939,50,0,8,0,0.6000000000000003,6.000000000000003,471,0,1,11,8
1,1939,9,0,0,0,0,0,36,3,-1.1,7,0
2,1939,50,0,9,0,1.1999999999999984,11.999999999999984,585,3,0.9,11,9
3,1939,50,0,9,0,1.1999999999999988,11.999999999999988,525,3,0.9,11,9
0,1940,50,0,12,0,2.9999999999999982,29.999999999999982,855,0,1,11,12
1,1940,50,1,8,4,0.5999999999999998,11.999999999999996,513,0,1,11,9
2,1940,50,0,8,1,0.5999999999999998,5.999999999999997,483,0,1,8,8
3,1940,50,0,9,1,1.199999999999997,11.99999999999997,837,0,1,11,9
0,1941,50,0,8,0,0.5999999999999999,5.999999999999998,453,0,1,11,8
1,1941,15,0,1,0,0,0,57,3,-1.1,8,1
2,1941,50,1,8,0,0.5999999999999998,11.999999999999996,495,3,0.9,7,9
3,1941,50,0,8,0,0.6000000000000001,6.000000000000001,423,0,1,8,8
0,1942,50,0,10,3,1.7999999999999972,17.99999999999997,855,0,1,10,10
1,1942,50,1,8,1,0.6000000000000006,12.000000000000004,369,0,1.8,7,9
2,1942,50,0,9,1,1.1999999999999995,11.999999999999996,483,0,1,7,9
3,1942,50,0,10,1,1.7999999999999972,17.99999999999997,657,2,0.9,8,10
0,1943,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,375,1,0.9,11,7
1,1943,9,1,0,0,0,5.000000000000001,41,0,-0.2,3,1
2,1943,39,1,5,0,0,5.000000000000004,176,0,-0.2,8,6
3,1943,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,369,4,0.9,10,7
0,1944,50,0,8,0,0.6000000000000003,6.000000000000003,417,0,1,11,8
1,1944,9,1,0,0,0,5.000000000000001,41,0,-0.2,4,1
2,1944,50,0,8,0,0.6000000000000002,6.000000000000002,417,1,1.8,8,8
3,1944,50,0,8,0,0.5999999999999998,5.999999999999997,459,0,1,7,8
0,1945,50,1,10,1,1.7999999999999972,23.99999999999997,969,2,0.9,10,11
1,1945,21,0,2,0,0,0,120,4,-1.1,5,2
2,1945,50,0,9,1,1.199999999999998,11.99999999999998,669,0,1,7,9
3,1945,50,0,9,0,1.199999999999999,11.99999999999999,555,0,1,9,9
0,1946,50,0,8,4,0.6000000000000005,6.000000000000005,381,0,1,13,8
1,1946,50,0,10,2,1.7999999999999998,17.999999999999996,399,0,1,11,10
2,1946,50,0,8,6,0.6,6,621,0,1,11,8
3,1946,50,1,8,0,0.6000000000000001,12.000000000000002,399,0,1.8,11,9
0,1947,50,1,8,1,0.6000000000000001,12.000000000000002,441,2,0.9,11,9
1,1947,33,0,4,0,0,0,174,4,-1.1,7,4
2,1947,50,0,9,0,1.1999999999999995,11.999999999999996,477,1,1.4,12,9
3,1947,50,0,9,0,1.1999999999999995,11.999999999999996,423,1,1.4,12,9
0,1948,15,1,1,2,0,5.000000000000001,98,0,-0.2,7,2
1,1948,32,0,4,3,0,0,342,1,-1.1,6,4
2,1948,50,0,8,3,0.6000000000000002,6.000000000000002,321,1,1.8,8,8
3,1948,21,1,2,0,0,5.000000000000003,137,2,-1.1,5,3
0,1949,21,1,2,1,0,5.000000000000001,125,0,-1,5,3
1,1949,50,0,8,2,0.5999999999999998,5.999999999999997,453,0,1,8,8
2,1949,38,1,5,4,0,5.999999999999994,345,3,-1.1,9,6
3,1949,27,1,3,0,0,5.000000000000004,188,2,-1.1,8,4
0,1950,50,1,10,6,1.7999999999999972,23.99999999999997,999,0,1.8,7,11
1,1950,50,0,8,0,0.6000000000000004,6.000000000000004,315,0,1,8,8
2,1950,50,0,11,4,2.399999999999998,23.99999999999998,663,1,1.8,7,11
3,1950,50,1,9,0,1.199999999999998,17.99999999999998,603,0,1.8,6,10
0,1951,50,1,8,1,0.6,12.00000000000001,327,0,1.8,10,9
1,1951,50,0,8,2,0.6000000000000006,6.000000000000006,375,0,1,12,8
2,1951,50,0,10,1,1.7999999999999994,17.999999999999993,465,1,1.8,12,10
3,1951,50,0,9,0,1.1999999999999995,11.999999999999996,441,2,0.9,11,9
0,1952,45,0,6,0,0,0,324,3,-1.1,7,6
1,1952,9,0,0,0,0,0,36,4,-1.1,5,0
2,1952,33,1,4,0,0,5.000000000000003,197,0,-0.2,6,5
3,1952,21,0,2,0,0,0,78,3,-1.1,5,2
0,1953,45,0,6,2,0,0,348,3,-1.1,8,6
1,1953,33,0,4,0,0,0,186,4,-1.1,6,4
2,1953,50,0,8,2,0.6000000000000001,6.000000000000001,435,0,1,10,8
3,1953,9,1,0,0,0,5.000000000000001,53,0,-1,5,1
0,1954,44,0,6,0,0,0,432,1,-1.1,6,6
1,1954,9,0,0,0,0,0,36,4,-1.1,7,0
2,1954,38,0,5,1,0,0,393,2,-1.1,8,5
3,1954,50,0,9,0,1.1999999999999995,11.999999999999996,399,1,1.4,10,9
0,1955,50,1,9,2,1.1999999999999975,17.999999999999975,813,0,1.8,9,10
1,1955,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,8,8
2,1955,50,0,10,1,1.7999999999999985,17.999999999999982,633,0,1,9,10
3,1955,50,0,9,1,1.1999999999999975,11.999999999999975,705,1,1.8,8,9
0,1956,45,1,6,0,0,5,371,0,-0.2,9,7
1,1956,45,0,6,0,0,0,360,4,-1.1,7,6
2,1956,15,0,1,0,0,0,63,1,-1.1,7,1
3,1956,33,0,4,0,0,0,252,3,-1.1,6,4
0,1957,50,1,10,2,1.7999999999999976,23.99999999999997,717,0,1.8,7,11
1,1957,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,5,8
2,1957,50,0,11,2,2.399999999999998,23.99999999999998,807,0,1,6,11
3,1957,50,0,10,0,1.7999999999999985,17.999999999999982,591,1,1.8,6,10
0,1958,38,1,5,3,0,5.999999999999984,531,0,-0.2,8,6
1,1958,50,1,8,1,0.6000000000000001,12.000000000000002,429,0,1.8,8,9
2,1958,39,1,5,1,0,5.000000000000003,296,3,-1.1,10,6
3,1958,21,0,2,0,0,0,144,3,-1.1,5,2
0,1959,50,0,8,1,0.5999999999999998,5.999999999999997,399,1,0.9,9,8
1,1959,38,1,5,1,0,5.999999999999989,411,0,-0.2,9,6
2,1959,21,0,2,2,0,0,156,1,-1.1,5,2
3,1959,33,0,4,0,0,0,168,1,-1.1,6,4
0,1960,50,1,8,2,0.5999999999999986,11.999999999999986,585,2,0.9,9,9
1,1960,21,0,2,0,0,0,84,2,-1.1,5,2
2,1960,50,0,8,3,0.5999999999999999,5.999999999999998,453,0,1,10,8
3,1960,50,0,8,0,0.6000000000000008,6.000000000000007,333,0,1,11,8
0,1961,50,1,9,3,1.1999999999999975,17.999999999999975,621,2,0.9,10,10
1,1961,32,0,4,0,0,0,264,0,-1,6,4
2,1961,50,0,9,2,1.1999999999999982,11.99999999999998,579,0,1,10,9
3,1961,50,0,8,0,0.6,5.999999999999999,411,0,1,10,8
0,1962,50,0,8,0,0.6000000000000008,6.000000000000007,303,0,1,8,8
1,1962,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,393,0,1,8,7
2,1962,50,1,8,0,0.6000000000000002,12.000000000000002,381,1,1.8,8,9
3,1962,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,249,1,0.9,8,7
0,1963,50,0,11,6,2.3999999999999977,23.99999999999997,843,0,1,11,11
1,1963,50,0,8,5,0.5999999999999989,5.9999999999999885,543,4,0.9,12,8
2,1963,50,0,8,3,0.5999999999999993,5.999999999999993,507,1,0.9,10,8
3,1963,45,0,6,2,0,0,330,3,-1.1,7,6
0,1964,50,0,10,0,1.7999999999999976,17.999999999999975,765,2,0.9,10,10
1,1964,9,0,0,0,0,0,36,2,-1.1,5,0
2,1964,27,0,3,0,0,0,141,0,-1,8,3
3,1964,21,0,2,0,0,0,96,3,-1.1,5,2
0,1965,21,0,2,1,0,0,132,3,-1.1,5,2
1,1965,15,0,1,0,0,0,63,0,-1,8,1
2,1965,50,0,9,0,1.2000000000000004,12.000000000000004,375,1,0.9,10,9
3,1965,9,2,1,0,0.6,17.999999999999996,53,0,-0.2,5,3
0,1966,15,0,1,0,0,0,87,2,-1.1,8,1
1,1966,33,0,4,0,0,0,162,1,-1.1,6,4
2,1966,50,0,8,1,0.6000000000000006,6.000000000000006,387,0,1,8,8
3,1966,20,1,2,0,0,5.999999999999997,198,2,-1.1,9,3
0,1967,45,0,6,0,0,0,300,3,-1.1,7,6
1,1967,15,1,1,0,0,5.000000000000002,80,0,-0.2,7,2
2,1967,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,357,0,1,10,7
3,1967,39,0,5,0,0,0,243,1,-1.1,8,5
0,1968,50,0,12,1,2.9999999999999987,29.999999999999982,771,1,1.8,12,12
1,1968,50,1,8,3,0.6000000000000001,12.000000000000002,417,0,1.8,9,9
2,1968,50,0,9,0,1.2000000000000002,12.000000000000002,423,0,1,10,9
3,1968,50,0,10,2,1.7999999999999967,17.999999999999964,927,0,1,12,10
0,1969,50,0,11,4,2.3999999999999977,23.99999999999997,759,1,1.8,11,11
1,1969,50,0,8,2,0.5999999999999986,5.999999999999986,537,1,1.8,10,8
2,1969,50,1,9,2,1.1999999999999988,17.99999999999999,561,0,1,9,10
3,1969,50,0,10,0,1.7999999999999994,17.999999999999993,501,0,1,8,10
0,1970,50,0,10,5,1.799999999999999,17.99999999999999,645,0,1,9,10
1,1970,50,0,8,5,0.5999999999999988,5.999999999999988,525,0,1,7,8
2,1970,50,0,11,5,2.399999999999998,23.99999999999998,657,0,1,10,11
3,1970,50,0,8,1,0.6000000000000006,6.000000000000006,309,0,1,8,8
0,1971,50,0,8,4,0.5999999999999975,5.999999999999975,765,1,0.9,11,8
1,1971,44,1,6,2,0,5.999999999999997,330,4,-1.1,6,7
2,1971,50,1,7,2,0,5.999999999999997,387,0,0.8,10,8
3,1971,33,0,4,0,0,0,234,3,-1.1,6,4
0,1972,50,0,10,1,1.799999999999999,17.99999999999999,573,0,1,9,10
1,1972,50,0,8,0,0.6000000000000006,6.000000000000006,315,0,1,8,8
2,1972,50,0,12,0,2.999999999999998,29.99999999999997,843,0,1,9,12
3,1972,50,0,9,0,1.1999999999999975,11.999999999999975,621,0,1,9,9
0,1973,50,0,13,4,3.599999999999997,35.99999999999997,1011,0,1,13,13
1,1973,50,0,9,3,1.2000000000000002,12.000000000000002,399,0,1,12,9
2,1973,50,1,8,3,0.5999999999999993,11.999999999999991,483,0,1.8,11,9
3,1973,50,0,9,0,1.1999999999999988,11.999999999999988,507,0,1,11,9
0,1974,39,0,5,1,0,0,261,3,-1.1,9,5
1,1974,33,0,4,0,0,0,210,4,-1.1,7,4
2,1974,50,0,8,0,0.6000000000000009,6.000000000000008,387,1,1.8,8,8
3,1974,15,0,1,0,0,0,63,3,-1.1,7,1
0,1975,50,1,10,1,1.7999999999999967,23.999999999999968,1011,0,1.8,9,11
1,1975,15,1,1,0,0,5.000000000000002,80,0,-0.2,6,2
2,1975,33,0,4,1,0,0,168,0,-1,6,4
3,1975,15,0,1,0,0,0,75,3,-1.1,6,1
0,1976,50,1,7,0,1.3877787807814454e-16,6.000000000000001,429,0,1.8,8,8
1,1976,33,0,4,0,0,0,198,4,-1.1,6,4
2,1976,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,321,0,1,11,7
3,1976,50,0,8,0,0.6,6,627,1,0.9,10,8
0,1977,26,0,3,2,0,0,237,3,-1.1,6,3
1,1977,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,6,1
2,1977,50,0,8,1,0.5999999999999999,5.999999999999998,441,0,1,7,8
3,1977,21,0,2,0,0,0,96,1,-1.1,5,2
0,1978,50,0,8,1,0.5999999999999998,5.999999999999997,477,0,1,11,8
1,1978,50,0,9,0,1.2000000000000002,12.000000000000002,387,0,1,11,9
2,1978,50,0,8,2,0.6000000000000001,6.000000000000001,405,0,1,12,8
3,1978,50,0,9,0,1.2,11.999999999999998,465,1,1.8,10,9
0,1979,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,285,1,0.9,8,7
1,1979,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,315,0,1,10,7
2,1979,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,351,0,1,8,7
3,1979,27,1,3,0,0,5.000000000000002,176,0,-1,7,4
0,1980,50,0,8,1,0.6,5.999999999999989,519,1,0.9,13,8
1,1980,33,0,5,0,0.6,5.999999999999999,192,3,-1.1,7,5
2,1980,50,0,8,0,0.6000000000000003,6.000000000000003,387,0,1,10,8
3,1980,45,0,6,0,0,0,336,1,-1.1,8,6
0,1981,50,0,8,1,0.5999999999999995,5.999999999999995,465,1,0.9,10,8
1,1981,45,0,6,3,0,0,306,4,-1.1,7,6
2,1981,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,10,8
3,1981,39,0,6,0,0.6,5.999999999999999,225,3,-1.1,11,6
0,1982,50,1,9,1,1.2000000000000004,18,411,0,1.8,9,10
1,1982,50,1,7,2,1.3877787807814454e-16,6.000000000000001,423,0,1.8,10,8
2,1982,50,0,9,3,1.1999999999999975,11.999999999999975,675,0,1,9,9
3,1982,50,0,8,0,0.6000000000000005,6.000000000000005,381,0,1,9,8
0,1983,33,0,4,0,0,0,192,0,-1,6,4
1,1983,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,7,8
2,1983,21,0,2,0,0,0,102,2,-1.1,4,2
3,1983,27,0,3,0,0,0,111,4,-1.1,7,3
0,1984,50,0,12,6,2.9999999999999973,29.99999999999997,843,2,1.5,11,12
1,1984,50,0,10,2,1.8000000000000005,18,327,0,1,12,10
2,1984,50,0,9,6,1.199999999999998,11.99999999999998,645,2,1.5,10,9
3,1984,50,0,8,1,0.5999999999999989,5.9999999999999885,519,1,0.9,11,8
0,1985,50,0,10,2,1.799999999999999,17.99999999999999,549,1,1.8,10,10
1,1985,50,1,8,3,0.5999999999999993,11.999999999999991,555,0,1.8,9,9
2,1985,50,0,9,2,1.1999999999999995,11.999999999999996,375,1,1.8,9,9
3,1985,50,0,10,1,1.7999999999999976,17.999999999999975,795,0,1,9,10
0,1986,50,1,10,2,1.7999999999999976,23.99999999999997,753,0,1.8,10,11
1,1986,50,0,8,0,0.6000000000000006,6.000000000000006,345,0,1,10,8
2,1986,50,1,8,1,0.5999999999999998,11.999999999999996,471,0,1,9,9
3,1986,50,0,8,1,0.5999999999999981,5.9999999999999805,597,0,1,9,8
0,1987,50,1,8,0,0.6,11.999999999999988,561,0,1.8,11,9
1,1987,15,0,1,0,0,0,57,4,-1.1,6,1
2,1987,50,0,8,0,0.5999999999999993,5.999999999999993,585,0,1,11,8
3,1987,50,0,9,0,1.2000000000000004,12.000000000000004,405,1,1.8,10,9
0,1988,50,1,8,1,0.5999999999999985,11.999999999999984,585,0,1.8,10,9
1,1988,33,0,4,1,0,0,198,4,-1.1,7,4
2,1988,50,0,9,0,1.1999999999999988,11.999999999999988,531,0,1,11,9
3,1988,50,0,9,0,1.1999999999999966,11.999999999999966,765,0,1,10,9
0,1989,50,0,10,2,1.7999999999999967,17.999999999999964,1083,2,0.9,10,10
1,1989,32,0,4,1,0,0,264,0,-1,6,4
2,1989,50,1,9,4,1.1999999999999984,17.999999999999982,639,0,1,9,10
3,1989,50,0,8,0,0.5999999999999999,5.999999999999998,423,0,1,9,8
0,1990,50,1,8,0,0.6000000000000005,12.000000000000004,417,0,1.8,9,9
1,1990,9,0,0,0,0,0,36,4,-1.1,4,0
2,1990,50,0,10,0,1.7999999999999985,17.999999999999982,579,0,1,7,10
3,1990,50,0,9,0,1.1999999999999984,11.999999999999984,591,0,1,8,9
0,1991,50,0,8,0,0.6000000000000002,6.000000000000002,393,1,0.9,10,8
1,1991,50,0,8,1,0.5999999999999991,6,585,0,1,11,8
2,1991,50,0,8,2,0.5999999999999999,5.999999999999998,495,0,1,11,8
3,1991,32,0,4,0,0,0,264,0,-1,6,4
0,1992,50,0,9,0,1.2,11.999999999999998,417,1,1.8,12,9
1,1992,15,1,2,1,0.6,11.999999999999998,98,0,-0.2,6,3
2,1992,50,0,9,0,1.1999999999999995,11.999999999999996,459,1,1.8,12,9
3,1992,50,0,8,1,0.5999999999999989,5.9999999999999885,525,0,1,10,8
0,1993,9,2,0,0,0,11,77,0,-0.2,6,2
1,1993,50,0,9,0,1.1999999999999988,11.999999999999988,603,1,1.4,10,9
2,1993,39,0,5,3,0,0,279,4,-1.1,8,5
3,1993,15,1,1,0,0,5.000000000000001,116,2,-1.1,6,2
0,1994,38,0,5,1,0,0,477,1,-1.1,7,5
1,1994,21,0,2,0,0,0,108,4,-1.1,5,2
2,1994,33,1,4,2,0,5.000000000000002,227,0,-0.2,7,5
3,1994,33,0,4,0,0,0,234,3,-1.1,7,4
0,1995,50,0,8,0,0.6,5.999999999999999,459,3,0.9,7,8
1,1995,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,9,8
2,1995,9,0,0,0,0,0,36,3,-1.1,4,0
3,1995,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,297,3,0.9,11,7
0,1996,50,0,9,1,1.1999999999999993,11.999999999999991,543,2,0.9,10,9
1,1996,21,1,2,0,0,5.000000000000002,119,0,-0.2,5,3
2,1996,50,0,9,1,1.1999999999999975,11.999999999999975,651,0,1,8,9
3,1996,50,0,9,0,1.199999999999998,11.99999999999998,633,1,1.8,9,9
0,1997,50,1,8,0,0.6000000000000002,12.000000000000002,447,0,1.8,11,9
1,1997,27,0,3,1,0,0,147,4,-1.1,10,3
2,1997,50,0,9,0,1.1999999999999988,11.999999999999988,549,0,1,12,9
3,1997,50,0,8,0,0.6,5.999999999999999,369,0,1,9,8
0,1998,50,0,11,0,2.399999999999997,23.999999999999968,813,1,0.9,9,11
1,1998,15,1,1,1,0,5,110,0,-0.2,7,2
2,1998,21,0,2,0,0,0,126,0,-1,5,2
3,1998,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,1999,50,0,11,3,2.399999999999997,23.999999999999968,1023,3,0.9,10,11
1,1999,50,1,8,0,0.6000000000000005,12.000000000000004,339,0,1.8,9,9
2,1999,50,1,11,1,2.399999999999997,29.99999999999997,1095,0,1.8,9,12
3,1999,50,1,10,0,1.7999999999999972,23.99999999999997,711,0,1.8,9,11
0,2000,45,0,6,1,0,0,336,3,-1.1,7,6
1,2000,27,0,3,0,0,0,189,0,-1,7,3
2,2000,27,1,3,0,0,5.000000000000004,158,0,-0.2,6,4
3,2000,45,0,6,0,0,0,270,4,-1.1,7,6


==> data/harvest_env/abilities/total_berries_consumed.csv <==
day,baseline,maximin
1,0.0,0.0
2,0.11850000000000001,0.19
3,0.53,0.769
4,0.9615,1.3050000000000002
5,1.5165,2.0215
6,2.1959999999999997,2.8820000000000006
7,3.1119999999999997,3.677
8,4.0345,4.393000000000001
9,4.7305,5.113
10,5.399852177869878,5.830635057010351
11,5.891810698017813,6.46966425382665
12,6.602096434353877,7.250061233155574
13,7.48935633099983,8.023551712455431
14,8.341279468785,8.759612209415925
15,9.069985672585794,9.456892641529706
16,9.824927620466838,10.258596351438323
17,10.341525450815535,10.878744326965274
18,11.032502505287809,11.620925474880913
19,11.815058747792275,12.357643408143522
20,12.60748920968503,13.018288398348222
21,13.344331937985098,13.715681241074858
22,14.234408135818885,14.612502005294985
23,14.698425891805735,15.276155642482257
24,15.369751726326399,15.935444100544906
25,16.10913233375369,16.591658922235382
26,16.846888082615138,17.2860183533308
27,17.620560897457672,17.996836867258896
28,18.533026347107754,18.94007634355934
29,19.030365420058093,19.573054205696316
30,19.674111592736427,20.22695232352849
31,20.379567086172102,20.904791294089698
32,21.134552660754125,21.592847342639033
33,21.898971942811517,22.293049246494938
34,22.852928607458036,23.21260494985634
35,23.326269300812385,23.835194137126308
36,23.985722080409126,24.48312536723582
37,24.702128644878357,25.128534769309116
38,25.375990463619868,25.807088929755178
39,26.259094779295427,26.53447634470701
40,27.154953621787985,27.48866650771811
41,27.602697293716478,28.098688972565807
42,28.2418454252727,28.75862782308781
43,28.920525679685337,29.407205987253338
44,29.62226059678416,30.099030067545186
45,30.50588751952389,30.847154617463236
46,31.40702023740481,31.823101743908197
47,31.845083001396823,32.41612430135319
48,32.53257328959671,33.04219979853538
49,33.20608251048906,33.68200581555228
50,33.879023686497604,34.35277373795186


==> data/harvest_env/abilities/total_days_left_to_live.csv <==
day,baseline,maximin
1,29.11055527763882,29.14657328664332
2,28.583000000000002,28.655
3,29.767000000000003,29.608000000000004
4,30.774,30.498
5,31.274,31.055
6,31.303000000000008,31.009
7,30.711000000000006,31.068
8,30.353000000000005,31.298000000000002
9,30.5575,31.427000000000003
10,31.642529164497518,32.63911294592577
11,32.01811886700402,33.02558872389529
12,32.16999636524873,33.32913743376593
13,31.993948010324594,33.58245890241228
14,31.93093360595698,33.70754571332628
15,31.98605164582127,33.61260624590473
16,33.69854477448171,35.14836965434018
17,33.81936781024168,35.360346895153754
18,33.46590266264348,35.50954348716978
19,33.277697354063264,35.40870245721258
20,33.233615321146615,35.41384501009377
21,33.51531764819995,35.44849351226794
22,35.38232079565773,37.43030754919602
23,35.32101356691115,37.16078774574257
24,35.01163064117044,37.02091889258263
25,34.70932256463267,36.930728249325774
26,34.39863526539118,36.88472052677392
27,34.86675616644373,37.0835969072505
28,36.93361677548066,39.18427303485967
29,36.72720406561548,38.99528483746195
30,36.27425790054052,38.79718035151771
31,36.1918981124759,38.80504197351537
32,35.8786102451018,38.42166158242709
33,36.46992385401879,38.690510403659566
34,38.83657901472894,40.71100123166467
35,38.47647618245636,40.4158703991457
36,38.162332421404614,40.20831335956621
37,37.56901779882038,40.061288466977615
38,37.179481938266115,39.686757900201385
39,38.404729173037275,40.17739765838026
40,40.21647746111609,42.308850699948465
41,39.78575205358643,42.17488192389304
42,39.261890204448186,41.95186821723208
43,38.84377941081909,41.87327935652133
44,38.31052954976651,41.33942747261847
45,39.922378826419745,42.09883973999207
46,41.72300261998272,44.117335226611246
47,41.61256126816184,43.7666078246713
48,41.002310684602676,43.526707404524146
49,40.35047254604048,43.4304020851623
50,39.6151435871957,43.141707566609824


==> data/harvest_env/allotment/gini_berries_consumed.csv <==
day,baseline,maximin
1,0.0,0.0
2,0.4091796875,0.21037463976945237
3,0.393452672878862,0.14924812030075185
4,0.37413481793560055,0.1401138841773686
5,0.3387870855148343,0.11317090395480212
6,0.27071005917159763,0.06394743689825666
7,0.17999161576236666,0.03315298111606202
8,0.13801172355110136,0.04638832194515907
9,0.1560531697341514,0.056417193811447275
10,0.16706444893307548,0.06129491467849646
11,0.16605972470242847,0.059688642312763385
12,0.1498046402436941,0.04950776586463501
13,0.1253479252774654,0.046614179190534344
14,0.12595574325456949,0.05036503175040408
15,0.13680753418333702,0.05351093211416824
16,0.13957223352256976,0.05444355343072771
17,0.13918311224712476,0.051270442700635854
18,0.12907516810012143,0.04856067304439882
19,0.11950661447553501,0.04919073723051448
20,0.12014212098924215,0.0523510344923559
21,0.1275012950760308,0.05384145597620882
22,0.12851445858039034,0.05250179099823571
23,0.12728704877739916,0.04909532048555665
24,0.11895598294338527,0.048549860626897035
25,0.11130700179662134,0.05046645680380113
26,0.11223857845793295,0.05185672142705089
27,0.11692862086885203,0.052748821124356526
28,0.11773715440082144,0.05069566836080752
29,0.11661819850577126,0.04991059955894683
30,0.11083468127816798,0.05033318106756335
31,0.10493123523196468,0.05038825466162833
32,0.10466653039492324,0.05026675257383051
33,0.10838876453262514,0.049768569646706506
34,0.10836990720911621,0.0476660031319287
35,0.10747133645574136,0.04703340165122394
36,0.10255966562406305,0.0475481337232555
37,0.0967556286431639,0.047731460131922976
38,0.09621251126750496,0.047921714545973826
39,0.09855528595699892,0.04654849787367765
40,0.09851423300014583,0.04530269653677088
41,0.09723053528843462,0.04512229038137461
42,0.09340618064375561,0.04502005822453814
43,0.08870673713522437,0.045369639192975875
44,0.08843567872061064,0.04499659218113328
45,0.09025128431956442,0.04364372688074414
46,0.08938481533048792,0.042666839679414315
47,0.08868151813045788,0.04258840663806285
48,0.08494923362189133,0.04301332936688662
49,0.08073395038681386,0.04296093496398523
50,0.08034990462301494,0.04268265240211511


==> data/harvest_env/allotment/gini_days_left_to_live.csv <==
day,baseline,maximin
1,0.013893516359032576,0.015828043471035613
2,0.03998993963782693,0.04037725873168907
3,0.04702133753401139,0.04385197717431821
4,0.05803974706413739,0.03623518687329086
5,0.06080429600664217,0.036623513798987206
6,0.06526471378661647,0.035808323705633915
7,0.07670658682634723,0.04336555702814371
8,0.10588811920010444,0.05008757662955099
9,0.13462177357526173,0.06075801147877158
10,0.1312380844778076,0.06438731282192212
11,0.12616611623602791,0.06460716634589003
12,0.12680522416659779,0.06456488212213696
13,0.14307331466694295,0.07262340953475244
14,0.1697429540289348,0.07722530486970203
15,0.18943287289795818,0.08295276252894879
16,0.17944076867460979,0.08304591931073668
17,0.17820644704214117,0.08724091259198352
18,0.1825393973474465,0.08651904643755892
19,0.19389063568020326,0.09497095952115231
20,0.21195390579615547,0.10427057711857368
21,0.22927244107825762,0.10603730074793716
22,0.21870509865023502,0.10197666579018372
23,0.2133656309812999,0.10239981262503983
24,0.2138896267500321,0.10761346300196695
25,0.22577459144193157,0.11333023582544866
26,0.2393818203016851,0.11681902214755957
27,0.25600742974134816,0.1209882859899043
28,0.24389893545148955,0.11799341370444938
29,0.23672548307571528,0.12160303343639023
30,0.23731223066237317,0.12292479949613688
31,0.2459796239599903,0.1266317489758224
32,0.25647709760983606,0.12695868750374384
33,0.27079859717254595,0.1274465728103522
34,0.26109897571807983,0.12305821738287648
35,0.2525988960089559,0.12518122120334252
36,0.25254691947283614,0.12933566788864925
37,0.25737028387233285,0.13141391350180398
38,0.2673345501565504,0.13342703903027986
39,0.2782678701152159,0.1310754495582751
40,0.2667596649533651,0.1282658295973469
41,0.25744992366674246,0.13128606649456587
42,0.25699850103156674,0.1343864575036775
43,0.26306392267003786,0.13598582190994923
44,0.27445890493782565,0.1365595772250665
45,0.2815276916230326,0.13473205940155375
46,0.2701941035946497,0.13372503300828265
47,0.2626548733716013,0.13456101365410533
48,0.260885303140862,0.13920803364373935
49,0.2649622969077995,0.14147018586111115
50,0.272913594104536,0.14067736673301812


==> data/harvest_env/allotment/min_berries_consumed.csv <==
day,baseline,maximin
1,0.0,0.0
2,0.007,0.058
3,0.0315,0.243
4,0.1105,0.3595
5,0.19,0.493
6,0.306,0.7725
7,0.6235,1.0795
8,0.9865,1.257
9,1.085,1.4045
10,1.1555108203321591,1.5319796954314722
11,1.260385005065856,1.7101522842639594
12,1.4766970618034447,1.9842639593908629
13,1.801418439716312,2.2121827411167514
14,1.9909411172622042,2.379187817258883
15,2.085556114745848,2.5385786802030457
16,2.176440591534931,2.6917488323819407
17,2.302289281997919,2.9122989102231447
18,2.5451300356960735,3.140633108458744
19,2.801631820499745,3.34094447327452
20,2.982661907190209,3.4919564089257915
21,3.0771195097037793,3.6476091476091477
22,3.156639566395664,3.8355297838692675
23,3.284010840108401,4.088033737480232
24,3.546777546777547,4.293094359515024
25,3.80977130977131,4.454401686874012
26,3.967479674796748,4.619926199261992
27,4.061882475299012,4.7776601376389625
28,4.152859433458044,4.992444684295736
29,4.288615713522181,5.194279546681058
30,4.523784072688402,5.378845116028063
31,4.779796900053447,5.5504587155963305
32,4.95148401826484,5.740420939017809
33,5.042826552462527,5.928416485900217
34,5.143202416918429,6.160555555555556
35,5.276737160120846,6.349444444444444
36,5.506948304613674,6.518888888888889
37,5.784880489160645,6.681111111111111
38,5.938368580060423,6.853888888888889
39,6.04735883424408,7.053962900505902
40,6.145748987854251,7.269977168949771
41,6.285300925925926,7.444634703196347
42,6.503472222222222,7.605022831050229
43,6.781828703703703,7.762557077625571
44,6.92811296534018,7.938356164383562
45,7.055072463768116,8.132488479262673
46,7.178374655647383,8.317729666471621
47,7.2916923076923075,8.471035693387947
48,7.516307692307692,8.613224107665301
49,7.788307692307693,8.76828554710357
50,7.928374655647383,8.933879461673493


==> data/harvest_env/allotment/min_days_left_to_live.csv <==
day,baseline,maximin
1,7.3331665832916455,7.306153076538269
2,7.155500000000001,7.488500000000001
3,7.397500000000001,8.0275
4,7.5285,8.4825
5,7.6295,8.5865
6,7.487500000000001,8.6005
7,7.231500000000002,8.7165
8,7.014500000000002,8.8385
9,6.748000000000001,8.7335
10,6.9397163120567384,8.952791878172588
11,7.201114488348533,9.259390862944162
12,7.3652482269503565,9.54771573604061
13,7.337892603850053,9.46751269035533
14,7.152482269503548,9.588324873096447
15,6.945288753799393,9.620304568527919
16,7.268990634755465,9.99429164504411
17,7.3553590010405845,10.037363777893098
18,7.3480749219562975,10.307732226258432
19,7.368886576482833,10.23248572911261
20,7.143080124869929,10.116761805915932
21,6.845231891610216,10.27079002079002
22,7.200542005420057,10.696362677912491
23,7.296476964769651,10.961518186610435
24,7.405420054200544,10.970479704797047
25,7.254200542005423,10.960463890353187
26,7.00216802168022,10.956773853452818
27,6.705754614549406,10.917416622551613
28,7.069063926940642,11.347544522396113
29,7.250570776255711,11.361036157582298
30,7.346461187214615,11.497571505666485
31,7.257420091324204,11.530491095520775
32,7.096461187214615,11.647598488936858
33,6.7309907834101415,11.755965292841644
34,6.980664652567979,12.213888888888885
35,7.224169184290034,12.297222222222219
36,7.2827794561933565,12.263888888888886
37,7.2145015105740224,12.240555555555552
38,7.019335347432029,12.217222222222219
39,6.649058894960539,12.543001686340636
40,7.026298909557412,12.82248858447488
41,7.324775353016693,12.801940639269402
42,7.460847240051352,12.692351598173511
43,7.281129653401802,12.68207762557077
44,6.916559691912713,12.76084474885844
45,6.817065287653528,12.89976958525345
46,7.17355371900827,13.026916325336447
47,7.314049586776864,12.957284961966055
48,7.438016528925625,12.712112346401398
49,7.322314049586782,12.589818607372726
50,7.049586776859509,12.660620245757746


==> data/harvest_env/allotment/norms/allotment_baseline_processed_norms_merged_keys.txt <==
IF,high health,no berries,high days,medium days,THEN,move
IF,high health,medium berries,high days,medium days,THEN,eat
IF,medium health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,eat
IF,medium health,no berries,medium days,low days,THEN,move
IF,medium health,medium berries,high days,medium days,THEN,eat
IF,high health,no berries,high days,high days,THEN,move
IF,high health,no berries,medium days,medium days,THEN,move
IF,medium health,no berries,medium days,medium days,THEN,move
IF,medium health,no berries,low days,low days,THEN,move
IF,low health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,move
IF,low health,medium berries,medium days,low days,THEN,eat
IF,high health,medium berries,high days,medium days,THEN,move
IF,medium health,no berries,low days,medium days,THEN,move
IF,medium health,medium berries,medium days,medium days,THEN,throw
IF,high health,medium berries,high days,medium days,THEN,throw
IF,low health,medium berries,low days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,throw
IF,low health,medium berries,medium days,low days,THEN,move
IF,low health,no berries,low days,low days,THEN,move
IF,low health,medium berries,low days,low days,THEN,eat
IF,low health,medium berries,medium days,medium days,THEN,move
IF,high health,no berries,medium days,high days,THEN,move
IF,high health,medium berries,medium days,high days,THEN,eat
IF,medium health,medium berries,medium days,medium days,THEN,move
IF,high health,medium berries,medium days,medium days,THEN,throw
IF,high health,medium berries,medium days,high days,THEN,throw
IF,high health,high berries,high days,high days,THEN,eat
IF,low health,medium berries,low days,medium days,THEN,move

==> data/harvest_env/allotment/norms/allotment_maximin_processed_norms_merged_keys.txt <==
IF,high health,no berries,high days,high days,THEN,move
IF,high health,medium berries,high days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,eat
IF,medium health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,high days,medium days,THEN,move
IF,medium health,no berries,medium days,medium days,THEN,move
IF,high health,no berries,medium days,medium days,THEN,move
IF,high health,no berries,medium days,high days,THEN,move
IF,high health,no berries,high days,medium days,THEN,move
IF,medium health,no berries,low days,medium days,THEN,move
IF,medium health,no berries,medium days,low days,THEN,move
IF,high health,medium berries,medium days,high days,THEN,eat
IF,medium health,no berries,low days,low days,THEN,move
IF,medium health,medium berries,high days,medium days,THEN,eat
IF,low health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,medium days,medium days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,move
IF,low health,medium berries,medium days,low days,THEN,eat
IF,low health,medium berries,low days,low days,THEN,eat
IF,high health,medium berries,medium days,high days,THEN,throw
IF,low health,medium berries,medium days,low days,THEN,move
IF,medium health,high berries,high days,THEN,move
IF,high health,medium berries,medium days,medium days,THEN,move
IF,medium health,medium berries,medium days,medium days,THEN,move
IF,low health,medium berries,low days,medium days,THEN,eat
IF,low health,high berries,high days,THEN,move
IF,low health,medium berries,medium days,medium days,THEN,move
IF,medium health,medium berries,medium days,high days,THEN,eat
IF,high health,medium berries,high days,high days,THEN,throw
IF,high health,medium berries,high days,medium days,THEN,throw
IF,medium health,medium berries,medium days,medium days,THEN,throw
IF,low health,high berries,high days,THEN,eat
IF,medium health,medium berries,high days,medium days,THEN,move
IF,low health,medium berries,low days,low days,THEN,move
IF,high health,medium berries,medium days,high days,THEN,move
IF,medium health,medium berries,medium days,THEN,move
IF,low health,no berries,low days,low days,THEN,move
IF,medium health,high berries,medium days,THEN,move
IF,high health,high berries,high days,high days,THEN,throw
IF,high health,medium berries,medium days,medium days,THEN,throw
IF,high health,high berries,high days,high days,THEN,eat
IF,low health,high berries,medium days,THEN,move
IF,medium health,high berries,high days,medium days,THEN,move
IF,low health,high berries,high days,medium days,THEN,eat
IF,medium health,high berries,high days,medium days,THEN,eat
IF,medium health,medium berries,high days,medium days,THEN,throw
IF,high health,no berries,high days,high days,THEN,eat
IF,low health,high berries,medium days,THEN,eat
IF,low health,medium berries,medium days,THEN,move
IF,high health,high berries,high days,high days,THEN,move
IF,low health,high berries,high days,medium days,THEN,move
IF,medium health,high berries,high days,THEN,eat
IF,medium health,high berries,high days,medium days,THEN,throw
IF,medium health,medium berries,medium days,high days,THEN,throw
IF,medium health,high berries,high days,high days,THEN,eat
IF,medium health,high berries,high days,high days,THEN,move
IF,medium health,medium berries,high days,high days,THEN,throw

==> data/harvest_env/allotment/processed_episode_df_baseline.csv <==
agent_id,episode,day,berries,berries_consumed,berries_thrown,health,days_left_to_live,total_days,action,reward,num_norms,total_berries
0,1,40,2,5,3,0,11.000000000000004,386,0,0,12,7
1,1,50,0,10,0,1.8999999999999977,18.99999999999997,855,2,0.8,8,10
2,1,50,1,8,1,0.6999999999999993,12.999999999999991,465,0,2,9,9
3,1,40,0,5,1,0,0,261,4,-1.2,11,5
0,2,45,1,6,4,0,5.000000000000003,371,0,-1,7,7
1,2,50,0,12,0,2.9999999999999973,29.99999999999997,1227,2,0.8,7,12
2,2,50,0,9,3,1.1999999999999966,11.999999999999966,723,1,0.8,12,9
3,2,50,0,7,3,5.828670879282072e-16,5.828670879282072e-15,309,0,1,9,7
0,3,50,1,7,5,5.828670879282072e-16,6.000000000000005,375,0,1,9,8
1,3,50,0,13,1,3.599999999999997,35.999999999999964,1191,1,0.8,10,13
2,3,50,0,10,2,1.799999999999998,17.99999999999998,663,0,1,7,10
3,3,50,0,8,3,0.6000000000000009,6.000000000000008,339,1,2,10,8
0,4,50,0,8,2,0.6000000000000006,6.000000000000006,411,1,2,10,8
1,4,50,1,8,0,0.6000000000000001,12.000000000000002,423,0,2,8,9
2,4,50,0,10,0,1.7999999999999972,17.99999999999997,729,0,1,10,10
3,4,15,1,1,1,0,5.000000000000002,122,0,-1,7,2
0,5,50,0,8,5,0.6000000000000006,6.000000000000006,489,0,1,11,8
1,5,50,0,11,0,2.3999999999999977,23.99999999999997,879,0,1,11,11
2,5,50,1,9,3,1.1999999999999993,17.999999999999993,513,4,0.8,11,10
3,5,45,1,6,0,0,5.000000000000007,287,0,0,7,7
0,6,50,0,8,7,0.5999999999999982,5.999999999999981,807,3,1.5,12,8
1,6,50,0,11,1,2.399999999999997,23.99999999999997,1119,0,1,10,11
2,6,50,0,12,2,2.999999999999999,29.99999999999999,591,0,1,10,12
3,6,50,0,8,3,0.6000000000000006,6.000000000000006,363,0,1,10,8
0,7,50,0,8,7,0.6000000000000001,6.000000000000001,525,4,1.5,12,8
1,7,50,0,12,0,2.9999999999999973,29.99999999999997,1113,0,1,10,12
2,7,50,1,10,3,1.799999999999998,23.99999999999998,627,0,2,11,11
3,7,50,1,8,3,0.6000000000000002,12.000000000000002,399,0,2,10,9
0,8,50,1,8,5,0.6000000000000006,12.000000000000004,501,1,2,11,9
1,8,50,1,13,0,3.599999999999998,41.99999999999997,1053,0,2,10,14
2,8,50,0,13,2,3.599999999999997,35.99999999999997,1227,1,2,11,13
3,8,50,0,8,2,0.6000000000000008,6.000000000000007,321,0,1,11,8
0,9,39,1,5,5,0,5.000000000000006,356,0,-1,10,6
1,9,50,1,9,0,1.1999999999999975,17.999999999999975,741,2,0.8,7,10
2,9,50,0,12,3,3.0000000000000018,30.000000000000018,1701,2,0.8,8,12
3,9,50,0,8,3,0.6000000000000009,6.000000000000008,345,0,1,8,8
0,10,50,1,8,5,0.6000000000000008,12.000000000000004,429,0,2,11,9
1,10,50,0,13,0,3.599999999999997,35.99999999999997,1053,1,0.8,11,13
2,10,50,0,9,4,1.1999999999999975,11.999999999999975,735,0,1,11,9
3,10,50,1,8,3,0.6000000000000005,12.000000000000004,387,0,2,13,9
0,11,50,0,8,6,0.6000000000000008,6.000000000000007,495,0,1,11,8
1,11,50,0,12,0,2.9999999999999964,29.999999999999964,1155,1,0.8,11,12
2,11,50,0,10,2,1.7999999999999985,17.999999999999982,567,1,2,9,10
3,11,50,1,8,1,0.6000000000000009,12.000000000000009,363,0,2,10,9
0,12,50,0,8,1,0.6000000000000008,6.000000000000007,423,0,1,9,8
1,12,50,0,8,0,0.5999999999999986,5.999999999999986,663,0,1,9,8
2,12,50,0,9,0,1.1999999999999962,11.99999999999996,1065,0,1,8,9
3,12,15,0,1,2,0,0,81,4,-1.2,7,1
0,13,50,1,8,3,0.6000000000000008,12.000000000000004,435,0,1,11,9
1,13,50,0,13,1,3.5999999999999965,35.999999999999964,1179,1,0.8,10,13
2,13,50,0,10,4,1.7999999999999976,17.999999999999975,669,1,2,10,10
3,13,50,0,8,5,0.6000000000000003,6.000000000000003,327,0,1,11,8
0,14,27,2,3,2,0,11.000000000000002,242,0,0,8,5
1,14,50,0,11,0,2.3999999999999977,23.99999999999997,909,1,2,10,11
2,14,50,0,9,3,1.1999999999999966,11.999999999999966,1077,4,0.8,9,9
3,14,50,0,8,1,0.6000000000000002,6.000000000000002,447,3,1.5,9,8
0,15,50,0,8,7,0.6000000000000006,6.000000000000006,531,2,1.5,13,8
1,15,50,0,14,0,4.1999999999999975,41.99999999999997,1065,1,0.8,10,14
2,15,50,0,9,0,1.1999999999999984,11.999999999999984,609,0,1,9,9
3,15,50,0,8,3,0.6000000000000011,6.000000000000011,357,1,2,11,8
0,16,50,2,7,4,5.828670879282072e-16,12.000000000000004,447,0,2,10,9
1,16,50,0,12,0,2.999999999999997,29.999999999999968,1065,1,0.8,10,12
2,16,50,0,10,2,1.7999999999999967,17.999999999999964,837,0,1,9,10
3,16,50,1,7,2,8.049116928532385e-16,6.000000000000007,309,3,0.8,9,8
0,17,44,0,6,1,0,0,384,2,-1.2,7,6
1,17,9,0,1,0,0.6,5.999999999999999,36,1,-1.2,6,1
2,17,21,0,2,0,0,0,102,2,-1.2,5,2
3,17,15,1,1,0,0,5.000000000000001,98,3,-1.2,7,2
0,18,50,1,8,4,0.6000000000000008,12.000000000000004,483,0,1,12,9
1,18,50,0,14,0,4.199999999999999,41.99999999999999,1443,1,0.8,12,14
2,18,50,0,10,5,1.799999999999998,17.99999999999998,771,0,1,12,10
3,18,50,1,8,2,0.6000000000000011,12.00000000000001,375,0,2,10,9
0,19,50,1,8,6,0.6000000000000002,12.000000000000002,507,0,1,10,9
1,19,50,0,14,0,4.2,42,1425,1,0.8,8,14
2,19,50,0,10,3,1.7999999999999985,17.999999999999982,621,1,2,8,10
3,19,50,0,8,4,0.6000000000000008,6.000000000000007,357,0,1,9,8
0,20,27,1,3,2,0,5.000000000000001,224,0,-1,8,4
1,20,44,2,6,0,0,11.999999999999984,612,2,-1.2,8,8
2,20,50,0,7,2,0,0,579,1,-0.2,9,7
3,20,50,1,8,1,0.6000000000000006,12.000000000000004,309,1,2,13,9
0,21,50,1,8,4,0.6000000000000005,12.000000000000004,459,0,1,9,9
1,21,50,0,11,0,2.399999999999997,23.999999999999968,1053,1,0.8,9,11
2,21,50,0,9,2,1.199999999999998,11.99999999999998,675,0,1,8,9
3,21,50,0,8,1,0.6,6,333,0,1,8,8
0,22,9,1,0,1,0,5.000000000000001,47,0,0,7,1
1,22,32,2,4,0,0,11.999999999999991,348,2,-1.2,6,6
2,22,39,0,5,0,0,0,249,0,-1,10,5
3,22,50,0,8,1,0.6000000000000003,6.000000000000003,417,4,0.8,10,8
0,23,50,1,8,5,0.6000000000000002,12.000000000000002,483,4,0.8,11,9
1,23,50,0,10,1,1.7999999999999972,17.99999999999997,1029,4,0.8,11,10
2,23,50,0,10,2,1.799999999999998,17.99999999999998,609,1,2,9,10
3,23,45,1,7,2,0.6,11.999999999999998,227,0,0,6,8
0,24,50,0,8,6,0.6000000000000005,6.000000000000005,513,0,1,11,8
1,24,50,0,13,1,3.599999999999998,35.99999999999998,1083,1,0.8,10,13
2,24,50,0,10,4,1.799999999999998,17.99999999999998,669,0,1,10,10
3,24,50,0,8,6,0.6,5.999999999999989,561,3,1.5,11,8
0,25,50,1,8,6,0.5999999999999996,11.999999999999996,567,0,1,12,9
1,25,50,0,12,4,2.999999999999997,29.999999999999968,1119,1,0.8,12,12
2,25,50,0,10,2,1.799999999999999,17.99999999999999,543,1,2,12,10
3,25,50,1,8,5,0.5999999999999984,11.999999999999984,573,0,2,10,9
0,26,50,0,8,3,0.6,6,453,0,1,10,8
1,26,50,0,10,1,1.7999999999999972,17.99999999999997,1125,4,0.8,11,10
2,26,50,0,10,0,1.7999999999999972,17.99999999999997,819,0,1,10,10
3,26,33,1,4,3,0,5.000000000000003,209,3,-1.2,7,5
0,27,45,2,6,4,0,11.000000000000004,365,0,0,7,8
1,27,50,0,12,0,2.9999999999999964,29.999999999999964,1419,2,0.8,7,12
2,27,50,0,9,4,1.199999999999998,11.99999999999998,711,1,0.8,8,9
3,27,27,1,3,0,0,5.000000000000003,176,0,0,6,4
0,28,50,0,8,5,0.6000000000000008,6.000000000000007,423,0,1,9,8
1,28,50,0,11,0,2.399999999999998,23.99999999999998,687,1,2,9,11
2,28,50,0,13,2,3.599999999999997,35.99999999999997,1323,0,1,8,13
3,28,50,0,8,2,0.6000000000000006,6.000000000000006,291,1,2,9,8
0,29,50,1,8,3,0.6000000000000009,12.000000000000009,447,1,2,10,9
1,29,50,0,10,0,1.7999999999999967,17.999999999999964,909,1,0.8,9,10
2,29,50,0,9,3,1.199999999999999,11.99999999999999,519,0,1,8,9
3,29,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,10,8
0,30,50,0,8,3,0.6000000000000006,6.000000000000006,411,0,1,8,8
1,30,50,1,11,1,2.399999999999997,29.999999999999968,1233,0,2,8,12
2,30,50,1,11,2,2.399999999999998,29.999999999999982,735,0,2,10,12
3,30,50,0,8,2,0.6000000000000008,6.000000000000007,303,0,1,9,8
0,31,50,0,8,3,0.6000000000000005,6.000000000000005,453,0,1,11,8
1,31,50,1,11,1,2.3999999999999977,29.99999999999997,1023,0,2,12,12
2,31,50,0,12,1,2.9999999999999987,29.999999999999982,789,0,1,11,12
3,31,50,0,8,2,0.6000000000000005,6.000000000000005,291,0,1,10,8
0,32,50,2,7,6,4.718447854656915e-16,12.000000000000004,399,0,2,8,9
1,32,50,0,13,0,3.5999999999999965,35.999999999999964,1323,4,0.8,10,13
2,32,50,0,10,2,1.7999999999999972,17.99999999999997,723,1,0.8,11,10
3,32,33,0,4,0,0,0,222,0,-1,6,4
0,33,50,0,8,5,0.6000000000000009,6.000000000000008,459,1,2,12,8
1,33,50,0,11,0,2.399999999999998,23.99999999999998,759,0,1,10,11
2,33,50,0,12,2,2.999999999999997,29.999999999999968,1101,4,0.8,9,12
3,33,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,339,0,1,10,7
0,34,50,1,10,1,1.7999999999999998,24,609,0,2,9,11
1,34,39,1,5,0,0,5.000000000000005,266,4,-1.2,9,6
2,34,50,0,9,0,1.1999999999999975,11.999999999999975,789,4,0.8,7,9
3,34,21,1,2,1,0,5.000000000000002,119,0,-1,5,3
0,35,50,0,8,4,0.6000000000000008,6.000000000000007,447,0,1,12,8
1,35,50,0,12,1,2.999999999999998,29.99999999999997,927,1,2,9,12
2,35,50,0,14,2,4.1999999999999975,41.99999999999997,1449,0,1,10,14
3,35,50,0,8,1,0.6000000000000008,6.000000000000007,297,0,1,11,8
0,36,50,0,8,6,0.6000000000000001,6.000000000000001,531,0,1,13,8
1,36,50,0,13,1,3.599999999999998,35.99999999999998,975,1,0.8,11,13
2,36,50,0,9,2,1.1999999999999995,11.999999999999996,465,0,1,11,9
3,36,50,1,7,3,1.3877787807814454e-16,6.000000000000001,435,0,2,10,8
0,37,50,0,8,5,0.6000000000000001,6.000000000000001,483,3,1.5,10,8
1,37,50,0,12,0,2.9999999999999973,29.99999999999997,933,1,0.8,12,12
2,37,50,0,10,0,1.7999999999999994,17.999999999999993,477,0,1,10,10
3,37,50,0,8,3,0.6,6,375,3,1.5,10,8
0,38,50,0,8,4,0.6000000000000008,6.000000000000007,369,0,1,10,8
1,38,50,1,10,0,1.7999999999999967,23.999999999999968,1311,4,0.8,9,11
2,38,50,1,9,2,1.199999999999997,17.99999999999997,975,4,0.8,9,10
3,38,39,1,5,2,0,5.000000000000003,302,3,-1.2,9,6
0,39,50,0,8,8,0.5999999999999998,5.999999999999997,543,0,1,10,8
1,39,50,0,14,2,4.199999999999998,41.99999999999998,1161,2,0.8,12,14
2,39,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,10,8
3,39,50,0,10,8,1.7999999999999972,17.99999999999997,987,3,0.8,13,10
0,40,50,0,8,5,0.6,6,369,3,1.5,8,8
1,40,50,0,11,0,2.399999999999997,23.999999999999968,933,0,1,8,11
2,40,50,0,12,0,2.999999999999997,29.999999999999968,801,1,2,8,12
3,40,50,0,8,3,0.6000000000000008,6.000000000000007,363,0,1,8,8
0,41,50,1,8,4,0.6000000000000009,12.000000000000009,495,0,2,14,9
1,41,50,0,11,1,2.3999999999999986,23.999999999999982,723,1,0.8,14,11
2,41,50,0,13,4,3.599999999999997,35.999999999999964,1125,0,1,13,13
3,41,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,11,8
0,42,50,0,8,7,0.6000000000000009,6.000000000000008,417,3,1.5,13,8
1,42,50,0,12,1,2.999999999999997,29.999999999999968,1239,0,1,12,12
2,42,50,0,14,4,4.199999999999998,41.99999999999998,783,4,0.8,14,14
3,42,50,0,8,1,0.6,6,309,0,1,12,8
0,43,50,1,8,3,0.6000000000000009,12.000000000000009,369,0,2,9,9
1,43,50,0,12,0,2.999999999999998,29.99999999999997,933,1,0.8,11,12
2,43,50,0,9,3,1.1999999999999993,11.999999999999991,501,0,1,10,9
3,43,50,0,8,1,0.6000000000000006,6.000000000000006,351,0,1,9,8
0,44,50,0,8,5,0.6000000000000009,6.000000000000008,453,0,1,8,8
1,44,50,0,9,1,1.1999999999999975,11.999999999999975,651,0,1,8,9
2,44,50,1,10,0,1.7999999999999976,23.99999999999997,1005,0,2,9,11
3,44,32,0,5,4,0.6,5.999999999999999,288,0,-1,6,5
0,45,50,0,8,5,0.6000000000000008,6.000000000000007,471,0,1,12,8
1,45,50,0,14,0,4.200000000000004,42.00000000000004,1779,1,0.8,9,14
2,45,50,0,10,1,1.7999999999999976,17.999999999999975,699,0,1,8,10
3,45,50,1,8,4,0.6000000000000009,12.000000000000009,351,0,2,9,9
0,46,50,1,8,6,0.6000000000000005,12.000000000000004,483,0,2,10,9
1,46,50,0,13,0,3.599999999999997,35.99999999999997,1053,1,0.8,13,13
2,46,50,0,9,3,1.199999999999998,11.99999999999998,567,0,1,12,9
3,46,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,11,8
0,47,50,0,11,3,2.3999999999999986,23.999999999999982,687,0,1,9,11
1,47,15,0,4,1,1.7999999999999998,17.999999999999996,93,2,-1.2,8,4
2,47,39,0,5,1,0,0,273,3,-1.2,7,5
3,47,26,1,3,1,0,5.999999999999997,267,3,-1.2,8,4
0,48,50,1,8,5,0.6000000000000006,12.000000000000004,489,0,1,12,9
1,48,50,0,12,0,2.999999999999997,29.999999999999968,1125,4,0.8,12,12
2,48,50,0,10,1,1.799999999999998,17.99999999999998,651,0,1,11,10
3,48,50,1,7,2,1.0269562977782698e-15,6,351,0,2,9,8
0,49,45,1,7,3,0.6,11.999999999999998,389,0,-1,8,8
1,49,50,0,12,1,2.999999999999998,29.99999999999997,1095,0,1,11,12
2,49,50,0,12,0,2.999999999999998,29.99999999999997,1029,2,0.8,10,12
3,49,50,0,9,3,1.1999999999999995,11.999999999999996,429,0,1,12,9
0,50,21,2,2,3,0,11,215,0,0,5,4
1,50,50,0,9,1,1.1999999999999975,11.999999999999975,783,2,0.8,8,9
2,50,50,1,8,2,0.6000000000000001,12.000000000000002,477,0,1,9,9
3,50,50,1,7,5,0,5.999999999999984,627,0,1,9,8
0,51,50,1,8,5,0.6000000000000005,12.000000000000004,513,0,2,11,9
1,51,50,0,14,0,4.199999999999999,41.99999999999999,939,1,0.8,11,14
2,51,50,0,10,3,1.799999999999999,17.99999999999999,519,0,1,11,10
3,51,50,1,8,5,0.6000000000000005,12.000000000000004,393,0,2,12,9
0,52,50,0,8,5,0.6000000000000004,6.000000000000004,435,1,2,11,8
1,52,50,1,11,0,2.399999999999997,29.999999999999968,1185,0,2,9,12
2,52,50,0,14,1,4.2,42,1047,0,1,10,14
3,52,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,11,8
0,53,50,0,8,7,0.6000000000000001,6.000000000000001,483,0,1,10,8
1,53,50,0,14,0,4.1999999999999975,41.99999999999997,1197,1,0.8,10,14
2,53,50,0,9,4,1.1999999999999988,11.999999999999988,519,0,1,10,9
3,53,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,11,8
0,54,21,2,2,2,0,11.000000000000002,179,0,0,5,4
1,54,50,0,10,0,1.7999999999999965,17.99999999999996,1041,1,2,7,10
2,54,38,0,5,1,0,0,369,2,-1.2,7,5
3,54,27,0,3,2,0,0,147,4,-1.2,7,3
0,55,45,1,6,6,0,5.000000000000003,413,0,-1,7,7
1,55,50,0,12,1,2.9999999999999973,29.99999999999997,1323,2,0.8,8,12
2,55,50,0,9,0,1.1999999999999975,11.999999999999975,591,1,0.8,9,9
3,55,20,0,2,3,0,0,174,0,-1,10,2
0,56,50,0,8,2,0.6000000000000006,6.000000000000006,393,1,2,10,8
1,56,50,0,8,0,0.6000000000000001,6.000000000000001,453,0,1,8,8
2,56,50,0,10,0,1.7999999999999972,17.99999999999997,795,4,0.8,10,10
3,56,15,0,2,0,0.6,5.999999999999999,81,0,-1,6,2
0,57,50,0,8,4,0.6000000000000009,6.000000000000008,393,1,2,12,8
1,57,50,0,12,0,2.999999999999999,29.99999999999999,531,1,2,11,12
2,57,50,0,12,3,2.999999999999997,29.999999999999968,1395,0,1,11,12
3,57,50,0,8,2,0.6,6,339,0,1,11,8
0,58,50,1,8,2,0.6,12.00000000000001,423,0,2,10,9
1,58,32,1,4,0,0,5.999999999999993,420,4,-1.2,6,5
2,58,45,0,6,0,0,0,252,2,-1.2,7,6
3,58,15,0,2,0,0.6,5.999999999999999,75,3,-1.2,7,2
0,59,50,0,8,6,0.6000000000000005,6.000000000000005,459,3,1.5,10,8
1,59,50,1,12,0,2.9999999999999973,35.99999999999997,1143,0,2,10,13
2,59,50,0,11,2,2.399999999999997,23.999999999999968,783,0,1,9,11
3,59,50,0,8,0,0.6000000000000011,6.000000000000011,393,0,1,10,8
0,60,50,1,8,5,0.6000000000000006,12.000000000000004,507,1,2,11,9
1,60,50,0,12,0,2.9999999999999973,29.99999999999997,1179,4,0.8,7,12
2,60,50,0,10,0,1.7999999999999985,17.999999999999982,603,4,0.8,12,10
3,60,39,0,5,1,0,0,201,0,-1,9,5
0,61,50,0,8,4,0.6000000000000005,6.000000000000005,435,2,1.5,9,8
1,61,50,0,12,0,2.9999999999999973,29.99999999999997,1083,0,1,11,12
2,61,50,0,10,1,1.799999999999999,17.99999999999999,537,1,2,9,10
3,61,50,0,8,2,0.6,6,351,0,1,10,8
0,62,15,2,1,1,0,11,104,0,0,8,3
1,62,44,0,6,0,0,0,726,4,-1.2,6,6
2,62,50,0,11,2,2.3999999999999977,23.99999999999997,771,0,1,8,11
3,62,21,1,2,2,0,5.000000000000002,191,2,-1.2,5,3
0,63,50,0,8,6,0.6000000000000006,6.000000000000006,375,1,2,12,8
1,63,50,0,13,1,3.599999999999997,35.999999999999964,1191,1,2,11,13
2,63,50,1,12,6,2.9999999999999987,35.999999999999986,759,0,2,11,13
3,63,50,0,8,0,0.6000000000000011,6.000000000000011,369,0,1,11,8
0,64,50,0,8,4,0.6000000000000009,6.000000000000008,483,0,1,12,8
1,64,50,1,9,0,1.199999999999998,17.99999999999998,591,0,2,9,10
2,64,50,0,13,0,3.599999999999997,35.99999999999997,1305,3,0.8,8,13
3,64,50,0,8,1,0.6000000000000009,6.000000000000008,351,0,1,10,8
0,65,15,2,1,1,0,11,122,0,0,7,3
1,65,44,0,6,0,0,0,528,3,-1.2,7,6
2,65,33,0,4,0,0,0,240,4,-1.2,6,4
3,65,50,0,9,1,1.2000000000000002,12.000000000000002,357,1,2,10,9
0,66,50,1,8,3,0.6000000000000009,12.000000000000009,411,1,2,12,9
1,66,50,0,13,0,3.5999999999999965,35.999999999999964,1587,0,1,11,13
2,66,50,0,10,2,1.7999999999999985,17.999999999999982,591,1,2,9,10
3,66,50,0,8,3,0.6,6,363,0,1,11,8
0,67,50,1,11,1,2.399999999999997,29.99999999999997,957,0,2,8,12
1,67,27,0,3,1,0,0,159,1,-1.2,7,3
2,67,15,1,1,0,0,5.000000000000002,86,0,0,6,2
3,67,33,0,4,1,0,0,180,3,-1.2,6,4
0,68,50,1,8,6,0.6000000000000001,12.000000000000002,489,0,2,12,9
1,68,50,0,11,1,2.3999999999999977,23.99999999999997,1053,1,0.8,10,11
2,68,50,0,9,2,1.1999999999999984,11.999999999999984,549,0,1,11,9
3,68,50,0,8,3,0.5999999999999998,5.999999999999997,483,0,1,12,8
0,69,21,1,2,2,0,5.000000000000003,173,0,-1,5,3
1,69,50,0,8,0,0.5999999999999975,5.999999999999975,915,2,0.8,8,8
2,69,50,0,9,1,1.1999999999999993,11.999999999999991,453,0,1,10,9
3,69,33,1,4,3,0,5.000000000000002,215,0,0,6,5
0,70,50,0,8,4,0.6000000000000009,6.000000000000008,459,0,1,9,8
1,70,50,1,11,0,2.3999999999999986,29.999999999999982,783,0,2,11,12
2,70,50,1,10,0,1.799999999999998,23.99999999999998,639,0,2,9,11
3,70,50,0,8,3,0.6000000000000006,6.000000000000006,351,0,1,10,8
0,71,50,1,8,6,0.6000000000000005,12.000000000000004,453,0,2,10,9
1,71,50,0,12,1,2.9999999999999964,29.999999999999964,1029,1,0.8,10,12
2,71,50,0,10,1,1.799999999999999,17.99999999999999,567,1,2,11,10
3,71,50,1,7,3,8.049116928532385e-16,6.000000000000007,321,3,0.8,10,8
0,72,50,2,7,6,6.938893903907228e-16,12.000000000000004,483,0,2,10,9
1,72,50,0,11,2,2.399999999999997,23.999999999999968,1191,0,1,11,11
2,72,50,0,14,2,4.2,42,1053,1,0.8,12,14
3,72,50,1,8,1,0.6000000000000006,12.000000000000004,357,0,2,9,9
0,73,50,1,8,5,0.6000000000000006,12.000000000000004,435,1,2,9,9
1,73,50,0,11,1,2.399999999999997,23.999999999999968,1083,4,0.8,11,11
2,73,50,1,9,3,1.199999999999998,17.99999999999998,585,0,2,8,10
3,73,45,0,6,3,0,0,330,0,-1,6,6
0,74,32,1,4,4,0,5.999999999999997,348,2,-1.2,6,5
1,74,50,1,8,2,0.5999999999999989,11.999999999999988,639,0,2,10,9
2,74,39,0,5,3,0,0,273,0,-1,8,5
3,74,50,0,8,4,0.5999999999999984,5.999999999999984,699,4,0.8,9,8
0,75,39,1,5,2,0,5.000000000000005,308,0,-1,11,6
1,75,50,0,10,0,1.7999999999999985,17.999999999999982,807,2,0.8,9,10
2,75,50,0,9,1,1.1999999999999988,11.999999999999988,549,2,0.8,12,9
3,75,45,0,6,1,0,0,246,4,-1.2,6,6
0,76,50,0,10,1,1.7999999999999998,17.999999999999996,579,1,0.8,9,10
1,76,39,0,5,0,0,0,279,4,-1.2,10,5
2,76,50,0,9,0,1.199999999999997,11.99999999999997,771,3,0.8,8,9
3,76,21,1,2,0,0,5.000000000000001,101,0,0,5,3
0,77,50,0,8,7,0.5999999999999998,5.999999999999997,561,0,1,13,8
1,77,50,1,12,2,2.9999999999999982,35.99999999999998,771,0,2,12,13
2,77,50,0,9,1,1.2000000000000004,12.000000000000004,339,1,2,10,9
3,77,50,0,8,3,0.6000000000000008,6.000000000000007,351,3,1.5,9,8
0,78,50,0,8,5,0.6000000000000008,6.000000000000007,447,3,1.5,11,8
1,78,50,0,11,1,2.399999999999997,23.999999999999968,1275,1,0.8,11,11
2,78,50,0,16,2,5.399999999999997,53.999999999999964,951,1,2,12,16
3,78,50,0,8,2,0.6000000000000005,6.000000000000005,321,4,1.5,12,8
0,79,50,1,8,4,0.6000000000000005,12.000000000000004,459,0,2,11,9
1,79,50,0,11,1,2.399999999999998,23.99999999999998,777,1,0.8,11,11
2,79,50,0,10,3,1.7999999999999972,17.99999999999997,765,0,1,9,10
3,79,50,0,8,0,0.6000000000000009,6.000000000000008,321,0,1,10,8
0,80,50,1,8,2,0.6000000000000008,12.000000000000004,345,0,2,7,9
1,80,50,1,11,0,2.399999999999997,29.99999999999997,933,0,2,11,12
2,80,50,0,10,4,1.7999999999999967,17.999999999999964,1185,0,1,9,10
3,80,50,0,8,0,0.6000000000000009,6.000000000000008,285,0,1,6,8
0,81,50,1,8,4,0.6000000000000005,12.000000000000004,513,0,2,11,9
1,81,50,0,12,0,2.9999999999999973,29.99999999999997,1149,0,1,10,12
2,81,50,1,11,0,2.399999999999998,29.999999999999982,735,0,2,10,12
3,81,50,0,8,2,0.6000000000000008,6.000000000000007,297,0,1,12,8
0,82,50,0,8,4,0.6000000000000006,6.000000000000006,429,0,1,11,8
1,82,50,0,11,1,2.399999999999997,23.999999999999968,1083,1,0.8,11,11
2,82,50,1,9,2,1.1999999999999984,17.999999999999982,579,0,2,8,10
3,82,50,0,8,2,0.6,6,351,0,1,9,8
0,83,50,0,8,4,0.6000000000000005,6.000000000000005,429,2,1.5,12,8
1,83,50,0,13,0,3.599999999999997,35.99999999999997,777,1,0.8,12,13
2,83,50,0,10,3,1.7999999999999998,17.999999999999996,447,1,2,11,10
3,83,50,0,8,3,0.6,6,351,3,1.5,10,8
0,84,50,0,8,3,0.6000000000000006,6.000000000000006,435,1,2,9,8
1,84,50,0,9,0,1.1999999999999962,11.99999999999996,1017,0,1,7,9
2,84,50,0,11,1,2.399999999999997,23.99999999999997,753,1,2,7,11
3,84,15,0,1,1,0,0,87,0,-1,7,1
0,85,50,1,8,3,0.6000000000000003,12.000000000000002,435,4,0.8,9,9
1,85,50,0,10,0,1.7999999999999972,17.99999999999997,1107,4,0.8,10,10
2,85,50,0,10,2,1.799999999999998,17.99999999999998,663,0,1,9,10
3,85,21,1,2,1,0,5.000000000000002,101,0,0,5,3
0,86,50,1,8,7,0.6000000000000006,12.000000000000004,489,0,2,11,9
1,86,50,0,14,0,4.200000000000001,42.00000000000001,1479,2,0.8,10,14
2,86,50,1,9,2,1.199999999999998,17.99999999999998,561,0,2,8,10
3,86,50,0,8,4,0.6000000000000006,6.000000000000006,363,1,2,7,8
0,87,50,1,7,4,8.049116928532385e-16,6.000000000000007,369,0,1,12,8
1,87,50,0,12,0,2.9999999999999973,29.99999999999997,1155,0,1,10,12
2,87,50,0,12,3,2.999999999999999,29.99999999999999,783,1,2,10,12
3,87,50,1,8,3,0.6000000000000005,12.000000000000004,393,0,2,10,9
0,88,50,1,7,6,4.718447854656915e-16,6.000000000000004,453,0,1,11,8
1,88,50,0,12,1,2.9999999999999987,29.999999999999982,663,1,0.8,11,12
2,88,50,0,9,1,1.1999999999999995,11.999999999999996,483,1,2,10,9
3,88,50,0,8,6,0.5999999999999989,5.9999999999999885,573,0,1,11,8
0,89,50,1,7,5,6.938893903907228e-16,6.000000000000006,441,0,1,12,8
1,89,50,0,13,0,3.599999999999997,35.999999999999964,1065,0,1,11,13
2,89,50,0,12,1,2.9999999999999982,29.999999999999982,843,0,1,12,12
3,89,50,0,9,1,1.2000000000000006,12.000000000000004,387,0,1,11,9
0,90,9,0,0,1,0,0,42,3,-1.2,6,0
1,90,44,1,6,0,0,5.999999999999984,594,2,-1.2,7,7
2,90,50,0,7,0,3.6082248300317592e-16,3.608224830031759e-15,357,0,1,11,7
3,90,39,0,5,2,0,0,249,4,-1.2,9,5
0,91,50,0,8,0,0.6000000000000009,6.000000000000008,387,1,2,10,8
1,91,50,0,8,0,0.5999999999999995,5.999999999999995,501,0,1,10,8
2,91,50,0,10,0,1.7999999999999972,17.99999999999997,819,4,0.8,11,10
3,91,9,1,0,0,0,5.000000000000001,41,0,0,5,1
0,92,20,2,2,4,0,11.999999999999996,222,0,0,11,4
1,92,50,0,7,2,0,0,837,4,-0.2,8,7
2,92,50,0,10,0,1.799999999999998,17.99999999999998,663,1,2,7,10
3,92,33,1,4,3,0,5.000000000000002,233,0,0,5,5
0,93,50,1,8,4,0.6000000000000005,12.000000000000004,429,0,2,9,9
1,93,50,0,12,0,2.999999999999997,29.999999999999968,1317,1,0.8,9,12
2,93,50,0,9,3,1.1999999999999975,11.999999999999975,633,0,1,10,9
3,93,50,0,8,2,0.6000000000000008,6.000000000000007,333,0,1,10,8
0,94,50,0,8,4,0.6000000000000006,6.000000000000006,429,1,2,10,8
1,94,50,0,11,0,2.399999999999997,23.99999999999997,909,1,2,9,11
2,94,50,0,10,2,1.7999999999999985,17.999999999999982,543,0,1,7,10
3,94,50,1,7,1,8.049116928532385e-16,6.000000000000007,327,3,0.8,10,8
0,95,15,1,1,1,0,5.000000000000002,110,0,0,7,2
1,95,38,1,5,0,0,5.999999999999993,423,2,-1.2,7,6
2,95,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,345,0,1,10,7
3,95,39,0,5,0,0,0,219,1,-1.2,9,5
0,96,50,1,8,5,0.6000000000000009,12.000000000000009,465,1,2,12,9
1,96,50,0,11,0,2.399999999999997,23.999999999999968,1083,1,0.8,12,11
2,96,50,0,9,2,1.1999999999999993,11.999999999999991,501,0,1,8,9
3,96,50,0,8,2,0.6000000000000011,6.000000000000011,387,0,1,9,8
0,97,50,1,7,3,4.718447854656915e-16,6.000000000000004,465,0,1,10,8
1,97,50,1,11,0,2.399999999999997,29.99999999999997,963,4,0.8,9,12
2,97,50,0,10,1,1.7999999999999972,17.99999999999997,975,0,1,10,10
3,97,39,0,5,1,0,0,237,4,-1.2,9,5
0,98,33,2,4,2,0,11.000000000000002,335,4,-1.2,7,6
1,98,50,1,8,0,0.5999999999999998,11.999999999999996,525,2,0.8,9,9
2,98,50,0,11,0,2.399999999999997,23.99999999999997,1095,0,1,11,11
3,98,33,0,4,1,0,0,192,1,-1.2,7,4
0,99,50,0,8,5,0.6000000000000004,6.000000000000004,453,3,1.5,12,8
1,99,50,0,11,0,2.399999999999997,23.99999999999997,873,1,0.8,10,11
2,99,50,1,9,2,1.1999999999999995,17.999999999999996,453,0,2,11,10
3,99,50,1,8,1,0.6000000000000008,12.000000000000004,393,0,2,9,9
0,100,50,1,8,3,0.6,12.00000000000001,441,0,2,10,9
1,100,50,1,10,0,1.799999999999998,23.99999999999998,1035,4,0.8,11,11
2,100,50,1,9,2,1.1999999999999966,17.999999999999964,1053,4,0.8,9,10
3,100,39,1,5,1,0,5.000000000000005,266,3,-1.2,9,6
0,101,50,1,7,3,8.049116928532385e-16,6.000000000000007,429,0,2,10,8
1,101,50,0,11,0,2.3999999999999986,23.999999999999982,759,0,1,10,11
2,101,50,0,11,3,2.3999999999999977,23.99999999999997,885,1,2,11,11
3,101,50,0,8,0,0.6000000000000006,6.000000000000006,339,0,1,11,8
0,102,50,0,8,4,0.6,6,477,0,1,11,8
1,102,50,0,12,0,2.9999999999999982,29.999999999999982,909,1,0.8,10,12
2,102,50,1,10,3,1.7999999999999972,23.99999999999997,777,0,2,11,11
3,102,50,1,7,1,8.049116928532385e-16,6.000000000000007,333,3,0.8,11,8
0,103,50,0,8,6,0.6000000000000006,6.000000000000006,507,2,1.5,12,8
1,103,50,0,14,0,4.199999999999997,41.999999999999964,1425,1,0.8,9,14
2,103,50,1,11,0,2.399999999999997,29.99999999999997,813,0,2,10,12
3,103,50,0,8,4,0.6000000000000008,6.000000000000007,351,0,1,11,8
0,104,50,1,8,5,0.6000000000000008,12.000000000000004,453,0,2,10,9
1,104,50,0,12,0,2.999999999999997,29.999999999999968,1089,1,2,9,12
2,104,50,0,11,3,2.3999999999999986,23.999999999999982,615,0,1,10,11
3,104,50,0,8,3,0.6000000000000008,6.000000000000007,381,0,1,10,8
0,105,33,0,4,2,0,0,228,0,-1,5,4
1,105,50,0,9,0,1.1999999999999962,11.99999999999996,1113,1,0.8,9,9
2,105,50,0,7,1,0,0,651,0,0,8,7
3,105,15,1,1,0,0,5.000000000000002,98,3,-1.2,8,2
0,106,50,0,8,4,0.6000000000000006,6.000000000000006,423,1,2,10,8
1,106,50,0,11,2,2.399999999999997,23.99999999999997,849,0,1,9,11
2,106,50,0,14,2,4.200000000000002,42.000000000000014,1665,0,1,9,14
3,106,50,0,8,2,0.6000000000000006,6.000000000000006,291,1,2,9,8
0,107,50,0,8,5,0.6000000000000009,6.000000000000008,441,1,2,14,8
1,107,50,0,13,0,3.599999999999997,35.999999999999964,1353,1,0.8,12,13
2,107,50,0,12,4,2.9999999999999982,29.999999999999982,849,0,1,10,12
3,107,50,0,8,6,0.6000000000000003,6.000000000000003,411,0,1,10,8
0,108,50,0,8,6,0.6000000000000009,6.000000000000008,477,0,1,11,8
1,108,50,0,11,0,2.399999999999997,23.99999999999997,1263,0,1,7,11
2,108,50,1,10,2,1.799999999999998,23.99999999999998,807,4,0.8,9,11
3,108,39,1,5,1,0,5.000000000000004,254,3,-1.2,10,6
0,109,50,1,8,6,0.6000000000000008,12.000000000000004,459,0,1,13,9
1,109,50,0,11,0,2.399999999999997,23.999999999999968,1179,1,0.8,10,11
2,109,50,0,12,3,2.999999999999998,29.99999999999997,939,0,1,11,12
3,109,50,0,9,3,1.1999999999999995,11.999999999999996,405,0,1,11,9
0,110,50,0,8,4,0.6000000000000005,6.000000000000005,441,0,1,9,8
1,110,50,0,11,0,2.399999999999997,23.999999999999968,1107,1,0.8,9,11
2,110,50,0,9,1,1.1999999999999973,11.999999999999972,705,0,1,9,9
3,110,50,0,8,3,0.6000000000000005,6.000000000000005,333,0,1,11,8
0,111,50,0,8,2,0.6000000000000008,6.000000000000007,453,4,0.8,10,8
1,111,50,1,9,0,1.1999999999999962,17.99999999999996,1083,4,0.8,9,10
2,111,50,0,10,2,1.799999999999998,17.99999999999998,669,0,1,10,10
3,111,33,0,4,2,0,0,204,0,-1,7,4
0,112,50,1,8,6,0.6000000000000008,12.000000000000004,507,0,2,11,9
1,112,50,0,14,1,4.1999999999999975,41.99999999999997,1443,1,0.8,10,14
2,112,50,0,9,3,1.199999999999997,11.99999999999997,717,0,1,8,9
3,112,50,0,8,3,0.6,6,333,0,1,10,8
0,113,50,1,8,3,0.6000000000000004,12.000000000000004,405,1,2,14,9
1,113,50,0,12,0,2.999999999999997,29.999999999999968,1143,1,2,8,12
2,113,50,0,12,1,2.9999999999999982,29.999999999999982,879,0,1,12,12
3,113,50,0,8,1,0.6000000000000009,6.000000000000008,303,0,1,10,8
0,114,50,1,8,6,0.6000000000000001,12.000000000000002,555,0,2,10,9
1,114,50,0,14,0,4.2,42,1389,1,0.8,8,14
2,114,50,0,10,3,1.799999999999998,17.99999999999998,663,0,1,10,10
3,114,50,0,8,5,0.6000000000000002,6.000000000000002,423,0,1,11,8
0,115,50,0,8,6,0.6000000000000008,6.000000000000007,519,3,1.5,8,8
1,115,50,0,7,0,8.049116928532385e-16,8.049116928532385e-15,309,3,0.8,9,7
2,115,50,1,13,0,3.599999999999997,41.999999999999964,1245,0,2,9,14
3,115,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,8,8
0,116,50,1,8,6,0.6000000000000006,12.000000000000004,465,1,2,11,9
1,116,50,0,11,1,2.399999999999997,23.99999999999997,1017,0,1,9,11
2,116,50,1,14,2,4.2,47.99999999999999,1215,0,2,11,15
3,116,50,0,8,3,0.6000000000000005,6.000000000000005,345,0,1,10,8
0,117,50,1,8,3,0.6000000000000003,12.000000000000002,477,0,2,10,9
1,117,50,0,11,0,2.399999999999997,23.999999999999968,1185,0,1,8,11
2,117,50,1,9,5,1.1999999999999984,17.999999999999982,579,0,2,9,10
3,117,50,1,8,2,0.6000000000000009,12.000000000000009,399,0,2,8,9
0,118,33,1,4,3,0,5.000000000000002,275,0,-1,6,5
1,118,50,0,10,0,1.7999999999999967,17.999999999999964,1287,2,0.8,8,10
2,118,50,0,9,2,1.1999999999999975,11.999999999999975,633,0,1,9,9
3,118,21,1,2,1,0,5.000000000000003,119,0,0,5,3
0,119,50,0,8,4,0.6000000000000009,6.000000000000008,483,1,2,10,8
1,119,50,0,10,1,1.799999999999999,17.99999999999999,567,1,2,10,10
2,119,50,1,12,1,2.9999999999999973,35.99999999999997,1107,0,2,10,13
3,119,50,0,8,1,0.6000000000000005,6.000000000000005,291,0,1,11,8
0,120,50,1,8,3,0.6000000000000005,12.000000000000004,411,0,2,7,9
1,120,50,1,9,0,1.1999999999999966,17.999999999999964,1119,4,0.8,9,10
2,120,50,0,10,0,1.7999999999999972,17.99999999999997,651,1,2,8,10
3,120,21,0,2,3,0,0,132,2,-1.2,5,2
0,121,50,1,8,3,0.6000000000000006,12.000000000000004,399,1,2,10,9
1,121,50,1,11,0,2.399999999999997,29.999999999999968,1233,0,2,9,12
2,121,50,0,11,2,2.3999999999999977,23.99999999999997,867,0,1,12,11
3,121,50,1,7,3,6.938893903907228e-16,6.000000000000006,375,0,2,8,8
0,122,50,0,8,5,0.6000000000000008,6.000000000000007,507,0,1,9,8
1,122,50,0,12,0,2.9999999999999973,29.99999999999997,1053,1,0.8,9,12
2,122,50,0,10,4,1.7999999999999976,17.999999999999975,753,0,1,9,10
3,122,50,0,8,2,0.6000000000000009,6.000000000000008,363,1,2,11,8
0,123,50,1,8,5,0.6000000000000008,12.000000000000004,435,0,2,13,9
1,123,50,0,12,0,2.999999999999997,29.999999999999968,1317,1,0.8,12,12
2,123,50,0,11,5,2.399999999999998,23.99999999999998,903,0,1,11,11
3,123,50,0,8,1,0.6000000000000008,6.000000000000007,399,0,1,12,8
0,124,50,1,8,4,0.6000000000000002,12.000000000000002,423,1,2,11,9
1,124,50,0,12,1,2.999999999999997,29.999999999999968,1227,1,0.8,11,12
2,124,50,0,9,3,1.199999999999998,11.99999999999998,603,0,1,11,9
3,124,50,1,8,1,0.6,12.00000000000001,387,0,2,12,9
0,125,50,0,8,8,0.6000000000000009,6.000000000000008,477,0,1,12,8
1,125,50,0,12,2,2.999999999999996,29.99999999999996,1509,0,1,10,12
2,125,50,0,15,3,4.799999999999999,47.99999999999999,1113,1,0.8,13,15
3,125,50,1,8,4,0.6000000000000001,12.000000000000002,393,0,2,10,9
0,126,45,1,6,4,0,5.000000000000002,431,0,-1,8,7
1,126,50,0,12,0,2.999999999999998,29.99999999999997,981,2,0.8,10,12
2,126,50,1,8,2,0.6000000000000001,12.000000000000002,417,0,2,10,9
3,126,45,1,6,3,0,5.000000000000006,323,0,0,6,7
0,127,21,1,2,1,0,5.000000000000003,167,0,-1,5,3
1,127,50,0,8,0,0.5999999999999981,5.9999999999999805,783,0,1,10,8
2,127,44,1,6,1,0,5.999999999999997,426,3,-1.2,6,7
3,127,45,0,6,1,0,0,300,4,-1.2,8,6
0,128,33,1,5,3,0.6,11.999999999999998,341,0,-1,6,6
1,128,50,0,9,0,1.1999999999999975,11.999999999999975,879,2,0.8,8,9
2,128,50,0,8,4,0.5999999999999998,5.999999999999997,471,0,1,8,8
3,128,50,1,7,1,5.828670879282072e-16,6.000000000000005,339,0,2,7,8
0,129,50,0,8,5,0.6000000000000005,6.000000000000005,531,0,1,10,8
1,129,50,0,11,0,2.3999999999999977,23.99999999999997,879,1,0.8,9,11
2,129,50,1,9,5,1.1999999999999984,17.999999999999982,621,0,2,7,10
3,129,50,0,8,0,0.6000000000000008,6.000000000000007,375,0,1,10,8
0,130,50,0,8,4,0.6000000000000008,6.000000000000007,471,0,1,13,8
1,130,50,0,12,0,3,29.999999999999996,651,4,0.8,12,12
2,130,50,0,9,1,1.1999999999999995,11.999999999999996,417,0,1,12,9
3,130,50,0,7,3,0,0,417,0,0,11,7
0,131,50,1,7,4,6.938893903907228e-16,6.000000000000006,459,0,2,11,8
1,131,50,0,12,0,2.999999999999997,29.999999999999968,1191,1,2,9,12
2,131,50,1,10,3,1.7999999999999976,23.99999999999997,699,0,2,11,11
3,131,50,1,7,2,6.938893903907228e-16,6.000000000000006,345,3,0.8,11,8
0,132,50,1,8,4,0.6000000000000005,12.000000000000004,417,0,2,7,9
1,132,50,0,11,0,2.399999999999997,23.999999999999968,1209,1,0.8,8,11
2,132,50,0,9,3,1.199999999999998,11.99999999999998,633,0,1,10,9
3,132,50,0,8,1,0.6000000000000009,6.000000000000008,369,0,1,11,8
0,133,50,0,8,3,0.6000000000000008,6.000000000000007,435,0,1,10,8
1,133,50,0,9,0,1.1999999999999966,11.999999999999966,1053,0,1,8,9
2,133,50,0,10,0,1.7999999999999972,17.99999999999997,813,4,0.8,10,10
3,133,15,1,1,1,0,5.000000000000002,80,0,0,6,2
0,134,50,0,8,4,0.6000000000000009,6.000000000000008,441,0,1,11,8
1,134,50,1,12,0,2.999999999999998,35.99999999999998,993,0,2,12,13
2,134,50,1,10,3,1.799999999999998,23.99999999999998,717,0,2,11,11
3,134,50,0,8,2,0.6,6,333,3,1.5,9,8
0,135,50,1,8,3,0.6000000000000004,12.000000000000004,489,0,2,10,9
1,135,50,0,10,0,1.7999999999999976,17.999999999999975,885,4,0.8,9,10
2,135,50,0,10,1,1.7999999999999967,17.999999999999964,819,1,2,11,10
3,135,33,1,4,0,0,5.000000000000002,185,0,0,6,5
0,136,50,0,8,6,0.6000000000000008,6.000000000000007,453,0,1,12,8
1,136,50,0,11,0,2.3999999999999977,23.99999999999997,909,0,1,9,11
2,136,50,0,14,3,4.200000000000001,42.00000000000001,1581,3,0.8,10,14
3,136,50,0,8,4,0.6000000000000009,6.000000000000008,339,1,2,9,8
0,137,50,1,8,4,0.6,12.00000000000001,459,0,2,13,9
1,137,50,0,11,0,2.399999999999999,23.99999999999999,549,1,0.8,11,11
2,137,50,0,9,3,1.199999999999999,11.99999999999999,513,0,1,11,9
3,137,50,0,8,0,0.6000000000000005,6.000000000000005,351,0,1,10,8
0,138,50,1,8,5,0.6000000000000008,12.000000000000004,483,0,2,10,9
1,138,50,0,13,0,3.599999999999997,35.999999999999964,1359,1,0.8,9,13
2,138,50,0,10,2,1.799999999999998,17.99999999999998,687,0,1,9,10
3,138,50,0,8,4,0.6000000000000006,6.000000000000006,399,0,1,11,8
0,139,50,0,8,1,0.6000000000000005,6.000000000000005,345,3,0.8,11,8
1,139,44,0,6,0,0,0,486,0,-1,5,6
2,139,50,0,11,0,2.399999999999997,23.999999999999968,1005,1,2,10,11
3,139,9,1,0,1,0,5.000000000000001,53,3,-1.2,5,1
0,140,50,1,8,3,0.6,12.00000000000001,453,0,2,9,9
1,140,50,0,10,0,1.7999999999999972,17.99999999999997,993,4,0.8,9,10
2,140,50,1,9,3,1.1999999999999988,17.99999999999999,531,0,2,8,10
3,140,33,1,4,1,0,5.000000000000004,203,0,0,6,5
0,141,45,1,6,5,0,5.000000000000002,395,0,-1,8,7
1,141,50,1,12,0,2.999999999999997,35.999999999999964,1293,2,0.8,13,13
2,141,50,1,11,1,2.3999999999999977,29.99999999999997,843,2,0.8,13,12
3,141,50,0,9,2,1.2000000000000004,12.000000000000004,435,1,2,12,9
0,142,21,2,2,2,0,11.000000000000002,251,0,0,5,4
1,142,50,0,7,0,0,0,495,1,-0.2,8,7
2,142,33,0,4,1,0,0,216,2,-1.2,6,4
3,142,44,0,6,2,0,0,414,2,-1.2,6,6
0,143,50,0,8,1,0.6000000000000003,6.000000000000003,495,2,0.8,12,8
1,143,50,0,9,0,1.1999999999999995,11.999999999999996,411,0,1,10,9
2,143,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,143,50,1,8,0,0.6,11.999999999999998,447,0,2,10,9
0,144,45,1,6,4,0,5.000000000000005,389,2,-1.2,7,7
1,144,50,0,11,0,2.399999999999997,23.99999999999997,1149,2,0.8,9,11
2,144,50,0,11,3,2.399999999999997,23.99999999999997,879,4,0.8,7,11
3,144,45,1,6,0,0,5.000000000000007,275,0,0,7,7
0,145,50,0,8,4,0.6000000000000008,6.000000000000007,483,0,1,13,8
1,145,50,1,9,1,1.1999999999999993,17.999999999999993,573,4,0.8,11,10
2,145,50,0,11,0,2.399999999999998,23.99999999999998,1437,4,0.8,9,11
3,145,45,1,6,1,0,5.000000000000007,305,0,-1,7,7
0,146,50,0,8,3,0.6,6,411,0,1,10,8
1,146,50,1,9,0,1.1999999999999966,17.999999999999964,1239,4,0.8,8,10
2,146,50,0,9,3,1.199999999999998,11.99999999999998,747,0,1,9,9
3,146,27,1,4,2,0.6,11.999999999999998,176,0,0,6,5
0,147,45,1,6,2,0,5.000000000000006,395,0,-1,9,7
1,147,50,1,12,1,2.9999999999999973,35.99999999999997,927,2,0.8,12,13
2,147,50,1,11,2,2.399999999999997,29.99999999999997,1125,2,0.8,11,12
3,147,50,0,9,1,1.2000000000000002,12.000000000000002,369,1,0.8,13,9
0,148,50,1,8,2,0.6,12.00000000000001,411,0,2,10,9
1,148,44,0,6,0,0,0,390,2,-1.2,7,6
2,148,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
3,148,33,0,5,0,0.6,5.999999999999999,204,1,-1.2,6,5
0,149,50,2,7,5,6.938893903907228e-16,12.000000000000004,453,0,2,12,9
1,149,50,0,13,1,3.599999999999998,35.99999999999998,1119,1,0.8,11,13
2,149,50,0,14,4,4.199999999999998,41.99999999999998,1527,0,1,10,14
3,149,50,0,9,4,1.2000000000000004,12.000000000000004,393,1,2,10,9
0,150,50,0,8,5,0.6000000000000003,6.000000000000003,465,3,1.5,12,8
1,150,50,0,12,0,2.9999999999999973,29.99999999999997,1023,1,0.8,10,12
2,150,50,0,10,1,1.7999999999999985,17.999999999999982,579,0,1,9,10
3,150,50,0,8,3,0.6000000000000006,6.000000000000006,369,1,2,10,8
0,151,50,0,8,6,0.6000000000000004,6.000000000000004,447,2,1.5,12,8
1,151,50,1,14,0,4.1999999999999975,47.99999999999997,1233,0,2,9,15
2,151,50,0,10,4,1.7999999999999976,17.999999999999975,687,0,1,9,10
3,151,50,0,8,2,0.6000000000000009,6.000000000000008,333,0,1,13,8
0,152,50,0,8,5,0.6000000000000001,6.000000000000001,513,2,1.5,11,8
1,152,50,0,14,1,4.1999999999999975,41.99999999999997,1281,1,0.8,9,14
2,152,50,0,9,4,1.1999999999999988,11.999999999999988,579,0,1,10,9
3,152,50,0,8,5,0.6000000000000002,6.000000000000002,363,1,2,10,8
0,153,50,0,8,5,0.6000000000000009,6.000000000000008,459,3,1.5,12,8
1,153,50,0,9,0,1.1999999999999993,11.999999999999991,453,1,2,11,9
2,153,50,0,14,1,4.1999999999999975,41.99999999999997,1101,3,0.8,13,14
3,153,50,1,7,0,8.049116928532385e-16,6.000000000000007,315,4,0.8,14,8
0,154,50,0,12,0,3,29.999999999999996,687,1,0.8,10,12
1,154,27,1,3,1,0,5.000000000000001,200,0,0,6,4
2,154,50,0,7,0,0,0,543,3,-0.2,9,7
3,154,21,1,3,0,0.6,11.999999999999998,119,0,0,5,4
0,155,50,0,8,4,0.6000000000000008,6.000000000000007,423,3,1.5,10,8
1,155,50,0,11,0,2.3999999999999977,23.99999999999997,765,1,0.8,10,11
2,155,50,1,9,3,1.2000000000000002,18,399,0,2,9,10
3,155,50,0,8,0,0.6000000000000006,6.000000000000006,297,0,1,9,8
0,156,50,0,8,4,0.6000000000000001,6.000000000000001,477,0,1,10,8
1,156,50,0,13,1,3.599999999999997,35.999999999999964,1197,1,0.8,10,13
2,156,50,0,9,3,1.1999999999999995,11.999999999999996,507,0,1,11,9
3,156,50,0,7,3,8.049116928532385e-16,8.049116928532385e-15,327,0,1,10,7
0,157,39,1,5,4,0,5.000000000000004,356,0,0,9,6
1,157,50,0,10,1,1.799999999999998,17.99999999999998,801,1,0.8,10,10
2,157,50,0,9,0,1.1999999999999993,11.999999999999991,513,1,2,10,9
3,157,44,1,6,4,0,5.999999999999998,402,2,-1.2,6,7
0,158,45,1,6,4,0,5.000000000000003,383,0,0,7,7
1,158,50,0,11,1,2.399999999999998,23.99999999999998,939,2,0.8,8,11
2,158,50,1,9,1,1.199999999999998,17.99999999999998,645,2,0.8,9,10
3,158,50,0,8,2,0.6000000000000008,6.000000000000007,333,0,1,11,8
0,159,50,0,8,5,0.6000000000000009,6.000000000000008,429,1,2,12,8
1,159,50,0,12,0,2.999999999999998,29.99999999999997,861,1,2,10,12
2,159,50,0,13,2,3.599999999999997,35.999999999999964,1305,0,1,10,13
3,159,50,0,8,2,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,160,45,2,6,3,0,11.000000000000004,413,0,0,8,8
1,160,50,0,11,0,2.3999999999999977,23.99999999999997,963,2,0.8,7,11
2,160,50,1,9,2,1.199999999999998,17.99999999999998,597,0,2,10,10
3,160,50,1,7,3,4.718447854656915e-16,6.000000000000004,351,2,0.8,11,8
0,161,50,0,8,6,0.6,6,429,3,1.5,9,8
1,161,50,0,12,0,2.999999999999997,29.999999999999968,1017,1,0.8,13,12
2,161,50,1,9,2,1.1999999999999984,17.999999999999982,579,0,2,9,10
3,161,50,0,8,2,0.6000000000000009,6.000000000000008,357,0,1,11,8
0,162,50,0,8,3,0.6000000000000005,6.000000000000005,453,3,1.5,13,8
1,162,50,0,9,0,1.2000000000000002,12.000000000000002,411,0,1,12,9
2,162,50,0,13,0,3.599999999999998,35.99999999999998,891,0,1,12,13
3,162,50,0,8,0,0.6000000000000006,6.000000000000006,393,0,1,10,8
0,163,45,0,6,4,0,0,390,0,-1,6,6
1,163,50,0,9,0,1.1999999999999966,11.999999999999966,1041,2,0.8,9,9
2,163,50,0,10,2,1.799999999999998,17.99999999999998,681,0,1,9,10
3,163,21,0,2,1,0,0,120,0,-1,5,2
0,164,50,0,9,0,1.1999999999999995,11.999999999999996,471,0,1,8,9
1,164,33,0,4,0,0,0,174,2,-1.2,6,4
2,164,50,0,9,0,1.1999999999999975,11.999999999999975,741,3,0.8,8,9
3,164,15,0,1,0,0,0,75,0,-1,5,1
0,165,50,0,8,2,0.6000000000000009,6.000000000000008,453,1,2,10,8
1,165,50,0,9,1,1.1999999999999984,11.999999999999984,603,1,2,9,9
2,165,50,1,10,1,1.7999999999999965,23.99999999999996,1131,0,2,10,11
3,165,27,1,4,1,0.6,11.999999999999998,182,0,-1,7,5
0,166,50,1,7,4,8.049116928532385e-16,6.000000000000007,423,0,1,11,8
1,166,50,0,9,0,1.2000000000000008,12.000000000000009,357,1,2,9,9
2,166,50,0,13,0,3.5999999999999983,35.99999999999998,1353,4,0.8,9,13
3,166,39,1,5,1,0,5.000000000000005,248,3,-1.2,10,6
0,167,45,1,6,4,0,5.000000000000006,377,0,-1,7,7
1,167,50,0,12,0,2.999999999999998,29.99999999999997,1437,2,0.8,7,12
2,167,50,1,9,3,1.199999999999998,17.99999999999998,681,2,0.8,9,10
3,167,50,0,7,5,6.938893903907228e-16,6.9388939039072276e-15,351,0,1,11,7
0,168,50,2,7,5,5.828670879282072e-16,12.000000000000004,453,0,2,9,9
1,168,50,0,11,0,2.3999999999999977,23.99999999999997,909,0,1,9,11
2,168,50,0,10,2,1.799999999999999,17.99999999999999,597,0,1,10,10
3,168,50,1,7,3,0,5.9999999999999964,411,0,1,9,8
0,169,50,0,8,3,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,169,50,0,9,0,1.1999999999999962,11.99999999999996,1173,4,0.8,8,9
2,169,50,1,9,0,1.199999999999997,17.99999999999997,741,0,2,9,10
3,169,33,1,4,2,0,5.000000000000005,233,3,-1.2,7,5
0,170,50,0,8,1,0.6000000000000009,6.000000000000008,357,1,2,10,8
1,170,50,0,8,0,0.6000000000000005,6.000000000000005,303,0,1,8,8
2,170,50,1,10,0,1.799999999999998,23.99999999999998,657,0,2,7,11
3,170,9,1,1,0,0.6,11.999999999999998,41,0,0,4,2
0,171,50,1,8,1,0.6000000000000006,12.000000000000004,423,4,0.8,8,9
1,171,50,0,8,1,0.6000000000000002,6.000000000000002,333,1,2,9,8
2,171,50,0,10,1,1.7999999999999976,17.999999999999975,741,1,0.8,9,10
3,171,27,1,3,0,0,5.000000000000003,170,0,0,6,4
0,172,50,0,8,3,0.6000000000000006,6.000000000000006,399,1,2,10,8
1,172,50,0,12,1,2.9999999999999982,29.999999999999982,909,0,1,10,12
2,172,50,1,13,2,3.599999999999997,41.99999999999997,1335,0,2,10,14
3,172,50,0,8,2,0.6000000000000005,6.000000000000005,339,0,1,9,8
0,173,50,0,8,4,0.6000000000000005,6.000000000000005,411,0,1,13,8
1,173,50,0,13,0,3.599999999999997,35.999999999999964,1299,1,0.8,10,13
2,173,50,1,11,2,2.399999999999998,29.999999999999982,789,0,2,10,12
3,173,50,1,7,5,6.938893903907228e-16,6.000000000000006,405,3,0.8,11,8
0,174,50,1,8,3,0.6000000000000002,12.000000000000002,435,1,2,12,9
1,174,50,0,12,0,2.999999999999997,29.999999999999968,1239,0,1,11,12
2,174,50,0,13,2,3.599999999999998,35.99999999999998,1041,0,1,10,13
3,174,50,0,9,1,1.2000000000000002,12.000000000000002,405,0,1,10,9
0,175,27,1,3,3,0,5.000000000000003,230,0,-1,7,4
1,175,50,0,8,1,0.5999999999999984,5.999999999999984,633,1,0.8,9,8
2,175,50,0,10,2,1.7999999999999972,17.99999999999997,1329,0,1,9,10
3,175,50,0,8,2,0.6000000000000009,6.000000000000008,375,1,2,11,8
0,176,50,0,8,7,0.6000000000000009,6.000000000000008,453,0,1,10,8
1,176,50,0,14,0,4.199999999999998,41.99999999999998,1359,1,0.8,9,14
2,176,50,0,11,4,2.399999999999998,23.99999999999998,789,0,1,10,11
3,176,50,0,8,4,0.5999999999999998,5.999999999999997,471,3,1.5,11,8
0,177,50,0,8,2,0.6000000000000006,6.000000000000006,435,1,2,10,8
1,177,21,0,3,0,0.6,5.999999999999999,114,4,-1.2,5,3
2,177,50,0,8,0,0.6,6,681,0,1,9,8
3,177,50,1,7,0,4.718447854656915e-16,6.000000000000004,321,3,0.8,10,8
0,178,50,1,8,6,0.6000000000000001,12.000000000000002,501,0,2,11,9
1,178,50,0,16,2,5.4,54,1191,1,0.8,9,16
2,178,50,0,11,5,2.399999999999997,23.99999999999997,1095,0,1,12,11
3,178,50,1,8,3,0.6000000000000005,12.000000000000004,393,0,2,10,9
0,179,50,0,8,2,0.6000000000000006,6.000000000000006,411,0,1,9,8
1,179,50,0,10,1,1.7999999999999967,17.999999999999964,1173,0,1,9,10
2,179,50,1,9,1,1.199999999999998,17.99999999999998,669,4,0.8,8,10
3,179,27,1,3,3,0,5.000000000000002,128,0,0,8,4
0,180,45,1,6,2,0,5.000000000000005,407,0,-1,7,7
1,180,50,0,10,0,1.799999999999999,17.99999999999999,573,2,0.8,12,10
2,180,50,1,8,0,0.6000000000000001,12.000000000000002,393,0,2,10,9
3,180,50,1,7,2,1.3877787807814454e-16,6.000000000000001,375,2,0.8,10,8
0,181,50,2,7,5,9.15933995315754e-16,12.000000000000009,513,0,2,12,9
1,181,50,1,9,1,1.1999999999999995,17.999999999999996,459,0,2,10,10
2,181,50,1,12,2,2.9999999999999987,35.999999999999986,1335,4,0.8,10,13
3,181,39,1,5,1,0,5.000000000000005,248,4,-1.2,11,6
0,182,50,1,7,5,8.049116928532385e-16,6.000000000000007,417,0,1,8,8
1,182,50,1,11,1,2.399999999999997,29.99999999999997,945,0,2,9,12
2,182,50,0,10,3,1.799999999999999,17.99999999999999,579,1,2,8,10
3,182,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,291,0,1,9,7
0,183,50,1,8,5,0.6000000000000009,12.000000000000009,417,1,2,12,9
1,183,50,0,11,0,2.399999999999997,23.999999999999968,1239,1,0.8,10,11
2,183,50,0,11,4,2.399999999999998,23.99999999999998,693,0,1,12,11
3,183,50,1,7,0,8.049116928532385e-16,6.000000000000007,321,0,1,11,8
0,184,50,0,8,6,0.6000000000000006,6.000000000000006,477,2,1.5,13,8
1,184,50,0,15,0,4.799999999999998,47.99999999999998,1593,1,0.8,13,15
2,184,50,0,12,2,2.9999999999999973,29.99999999999997,1005,0,1,12,12
3,184,50,1,8,3,0.6000000000000005,12.000000000000004,339,0,2,11,9
0,185,50,1,7,3,4.718447854656915e-16,6.000000000000004,423,0,1,12,8
1,185,50,1,9,0,1.1999999999999993,17.999999999999993,471,0,2,9,10
2,185,50,0,13,0,3.599999999999997,35.99999999999997,1257,4,0.8,10,13
3,185,45,0,6,0,0,0,252,0,-1,6,6
0,186,50,1,8,5,0.6000000000000006,12.000000000000004,453,1,2,12,9
1,186,50,1,9,1,1.1999999999999988,17.99999999999999,543,0,2,12,10
2,186,50,0,13,0,3.599999999999997,35.99999999999997,1539,1,0.8,11,13
3,186,50,1,8,2,0.6000000000000008,12.000000000000004,345,0,2,11,9
0,187,50,1,8,5,0.6000000000000004,12.000000000000004,429,1,2,12,9
1,187,50,0,10,0,1.7999999999999994,17.999999999999993,465,0,1,12,10
2,187,50,0,12,1,2.999999999999997,29.999999999999968,1479,0,1,10,12
3,187,50,1,7,0,9.15933995315754e-16,6.000000000000008,393,4,0.8,13,8
0,188,50,0,8,2,0.6000000000000009,6.000000000000008,435,1,2,11,8
1,188,50,0,8,0,0.5999999999999982,5.999999999999981,651,0,1,12,8
2,188,50,0,10,1,1.7999999999999972,17.99999999999997,819,4,0.8,11,10
3,188,21,0,2,0,0,0,102,0,-1,5,2
0,189,50,1,8,3,0.6000000000000008,12.000000000000004,381,0,2,11,9
1,189,50,0,12,1,2.9999999999999964,29.999999999999964,1011,1,0.8,8,12
2,189,50,0,10,5,1.7999999999999972,17.99999999999997,741,0,1,9,10
3,189,50,0,8,2,0.6000000000000006,6.000000000000006,273,1,2,9,8
0,190,50,0,8,6,0.6,6,423,3,1.5,12,8
1,190,50,0,12,1,2.999999999999997,29.999999999999968,1269,1,0.8,11,12
2,190,50,0,10,4,1.799999999999998,17.99999999999998,693,0,1,11,10
3,190,50,0,8,2,0.6000000000000004,6.000000000000004,327,0,1,11,8
0,191,50,1,8,3,0.6000000000000006,12.000000000000004,555,0,1,13,9
1,191,50,1,10,0,1.7999999999999994,23.999999999999996,531,0,2,11,11
2,191,50,0,13,0,3.5999999999999983,35.99999999999998,1107,0,1,12,13
3,191,50,0,8,2,0.6000000000000009,6.000000000000008,411,0,1,10,8
0,192,50,0,8,6,0.6000000000000004,6.000000000000004,465,0,1,12,8
1,192,50,0,11,1,2.399999999999998,23.99999999999998,741,1,0.8,9,11
2,192,50,1,9,1,1.1999999999999995,17.999999999999993,459,0,2,12,10
3,192,50,0,8,1,0.6000000000000006,6.000000000000006,345,0,1,12,8
0,193,50,0,8,4,0.6,5.999999999999999,429,1,2,9,8
1,193,50,1,11,0,2.399999999999997,29.999999999999968,1209,0,2,8,12
2,193,50,0,10,2,1.799999999999999,17.99999999999999,597,1,0.8,9,10
3,193,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,309,0,1,7,7
0,194,50,1,8,4,0.6000000000000008,12.000000000000004,393,0,2,10,9
1,194,50,0,12,1,2.999999999999997,29.999999999999968,1101,1,0.8,10,12
2,194,50,0,9,5,1.1999999999999975,11.999999999999975,711,0,1,8,9
3,194,50,0,8,1,0.6000000000000006,6.000000000000006,321,0,1,8,8
0,195,50,0,8,5,0.6000000000000008,6.000000000000007,471,2,1.5,12,8
1,195,50,1,12,0,2.9999999999999973,35.99999999999997,1425,4,0.8,9,13
2,195,50,1,10,2,1.7999999999999967,23.999999999999968,885,0,2,12,11
3,195,45,1,6,3,0,5.000000000000006,293,3,-1.2,8,7
0,196,9,1,0,1,0,5.000000000000001,53,0,-1,6,1
1,196,26,1,3,0,0,5.999999999999993,357,0,-1,9,4
2,196,39,0,5,0,0,0,297,0,-1,8,5
3,196,50,0,8,0,0.6000000000000004,6.000000000000004,267,1,2,8,8
0,197,50,0,8,3,0.6000000000000008,6.000000000000007,447,0,1,10,8
1,197,50,0,11,0,2.3999999999999995,23.999999999999996,435,0,1,12,11
2,197,50,0,11,1,2.399999999999997,23.999999999999968,957,0,1,10,11
3,197,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,10,8
0,198,50,0,8,5,0.6000000000000002,6.000000000000002,405,1,2,11,8
1,198,50,0,12,0,2.999999999999997,29.999999999999968,1083,1,0.8,9,12
2,198,50,0,12,2,2.9999999999999987,29.999999999999982,795,0,1,9,12
3,198,50,0,8,1,0.6,6,309,0,1,13,8
0,199,50,1,8,4,0.6000000000000003,12.000000000000002,423,4,0.8,11,9
1,199,50,1,10,0,1.7999999999999967,23.999999999999968,1197,4,0.8,13,11
2,199,50,0,11,3,2.3999999999999986,23.999999999999982,759,4,0.8,10,11
3,199,45,1,6,0,0,5.000000000000005,317,0,-1,6,7
0,200,50,0,8,4,0.6,6,441,0,1,11,8
1,200,27,1,3,0,0,5.000000000000002,140,0,0,6,4
2,200,50,0,12,0,2.999999999999997,29.999999999999968,1053,1,2,9,12
3,200,50,1,7,0,3.6082248300317592e-16,6.000000000000003,327,0,2,8,8
0,201,50,1,8,8,0.6000000000000006,12.000000000000004,543,2,1.5,12,9
1,201,50,0,13,1,3.599999999999997,35.999999999999964,1299,1,0.8,9,13
2,201,50,0,10,2,1.7999999999999976,17.999999999999975,717,4,0.8,13,10
3,201,50,0,8,1,0.6000000000000009,6.000000000000008,387,0,1,10,8
0,202,50,0,8,6,0.6,6,507,3,1.5,11,8
1,202,50,0,8,0,0.6000000000000008,6.000000000000007,339,0,1,9,8
2,202,50,0,14,0,4.199999999999998,41.99999999999998,1353,4,0.8,10,14
3,202,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,327,0,1,11,7
0,203,50,1,8,4,0.6000000000000006,12.000000000000004,423,0,2,12,9
1,203,50,0,13,1,3.599999999999998,35.99999999999998,1029,1,0.8,12,13
2,203,50,0,8,3,0.5999999999999998,5.999999999999997,465,0,1,10,8
3,203,50,0,8,4,0.6000000000000003,6.000000000000003,417,3,1.5,14,8
0,204,50,1,7,4,9.15933995315754e-16,6.000000000000008,399,0,1,10,8
1,204,50,0,12,0,2.999999999999997,29.999999999999968,1083,1,0.8,12,12
2,204,50,0,9,5,1.1999999999999984,11.999999999999984,669,0,1,9,9
3,204,50,0,8,3,0.6000000000000004,6.000000000000004,411,0,1,9,8
0,205,50,0,8,7,0.6000000000000005,6.000000000000005,459,0,1,14,8
1,205,50,0,12,3,2.999999999999998,29.99999999999997,1035,0,1,11,12
2,205,50,1,7,3,5.828670879282072e-16,6.000000000000005,363,0,2,13,8
3,205,50,0,13,8,3.599999999999997,35.99999999999997,1197,4,0.8,9,13
0,206,50,0,8,3,0.6000000000000006,6.000000000000006,405,1,2,10,8
1,206,50,0,10,0,1.7999999999999972,17.99999999999997,855,4,0.8,10,10
2,206,50,0,10,1,1.7999999999999985,17.999999999999982,615,0,1,9,10
3,206,45,1,6,1,0,5.000000000000006,251,0,0,5,7
0,207,21,1,2,1,0,5.000000000000003,161,0,0,5,3
1,207,50,2,7,0,0,11.999999999999988,603,0,1,9,9
2,207,50,0,8,1,0.6000000000000006,6.000000000000006,363,1,2,11,8
3,207,50,0,8,0,0.6000000000000006,6.000000000000006,369,1,2,12,8
0,208,50,0,9,4,1.2000000000000006,12.000000000000004,513,0,1,10,9
1,208,33,0,4,0,0,0,162,3,-1.2,7,4
2,208,50,0,10,2,1.7999999999999976,17.999999999999975,999,0,1,11,10
3,208,50,1,7,1,6.938893903907228e-16,6.000000000000006,363,3,0.8,11,8
0,209,50,0,8,4,0.6000000000000008,6.000000000000007,405,0,1,11,8
1,209,50,0,12,0,2.9999999999999973,29.99999999999997,957,0,1,9,12
2,209,50,0,9,0,1.1999999999999988,11.999999999999988,531,0,1,10,9
3,209,50,0,8,2,0.6000000000000008,6.000000000000007,369,3,1.5,11,8
0,210,50,1,8,4,0.6000000000000008,12.000000000000004,495,0,2,10,9
1,210,50,0,12,0,2.9999999999999982,29.999999999999982,771,1,0.8,10,12
2,210,50,0,9,3,1.1999999999999993,11.999999999999991,483,0,1,10,9
3,210,50,0,8,0,0.6000000000000006,6.000000000000006,333,0,1,9,8
0,211,50,1,8,4,0.6000000000000009,12.000000000000009,381,0,2,12,9
1,211,50,0,11,1,2.3999999999999977,23.99999999999997,927,2,1.5,8,11
2,211,50,0,15,1,4.799999999999999,47.99999999999999,1563,1,2,10,15
3,211,50,0,8,2,0.6,6,327,0,1,10,8
0,212,50,0,8,2,0.6000000000000005,6.000000000000005,375,0,1,8,8
1,212,50,1,9,0,1.1999999999999966,17.999999999999964,1125,4,0.8,8,10
2,212,50,0,10,2,1.7999999999999976,17.999999999999975,699,0,1,8,10
3,212,21,0,2,3,0,0,150,0,-1,5,2
0,213,50,0,8,5,0.6000000000000004,6.000000000000004,483,0,1,12,8
1,213,50,0,9,1,1.1999999999999966,11.999999999999966,1017,0,1,11,9
2,213,50,0,13,0,3.5999999999999988,35.999999999999986,753,3,0.8,12,13
3,213,50,0,8,4,0.6000000000000008,6.000000000000007,291,0,1,11,8
0,214,50,0,8,4,0.6000000000000002,6.000000000000002,465,3,1.5,11,8
1,214,50,0,12,0,2.999999999999998,29.99999999999997,1035,1,2,11,12
2,214,50,0,12,3,3,29.999999999999996,579,0,1,12,12
3,214,50,0,8,1,0.6000000000000005,6.000000000000005,327,0,1,13,8
0,215,50,0,8,5,0.6000000000000005,6.000000000000005,435,0,1,13,8
1,215,50,0,13,2,3.599999999999998,35.99999999999998,1059,1,2,13,13
2,215,50,0,13,3,3.5999999999999983,35.99999999999998,807,1,2,12,13
3,215,50,0,8,3,0.6000000000000005,6.000000000000005,345,0,1,11,8
0,216,27,1,3,2,0,5.000000000000004,212,0,0,7,4
1,216,50,1,8,0,0.5999999999999984,11.999999999999984,543,2,0.8,10,9
2,216,50,1,8,2,0.5999999999999975,11.999999999999975,717,0,2,9,9
3,216,50,1,7,0,5.828670879282072e-16,6.000000000000005,363,0,2,9,8
0,217,15,2,1,1,0,11,122,0,0,8,3
1,217,50,0,9,0,1.1999999999999968,11.999999999999968,747,2,0.8,8,9
2,217,50,0,8,1,0.6000000000000003,6.000000000000003,381,0,1,13,8
3,217,50,0,8,5,0.5999999999999998,5.999999999999997,489,0,1,10,8
0,218,50,1,8,2,0.6,12.00000000000001,501,2,0.8,10,9
1,218,27,0,4,0,0.6,5.999999999999999,177,3,-1.2,7,4
2,218,50,0,10,0,1.799999999999998,17.99999999999998,735,0,1,11,10
3,218,50,0,8,1,0.6000000000000002,6.000000000000002,291,1,2,11,8
0,219,50,0,8,3,0.6,6,441,0,1,11,8
1,219,50,0,9,0,1.1999999999999966,11.999999999999966,945,0,1,9,9
2,219,50,0,10,0,1.7999999999999985,17.999999999999982,597,0,1,9,10
3,219,27,0,3,2,0,0,147,0,-1,6,3
0,220,50,1,8,6,0.6000000000000003,12.000000000000002,573,0,2,14,9
1,220,50,0,13,1,3.5999999999999983,35.99999999999998,927,1,0.8,12,13
2,220,50,0,11,1,2.399999999999999,23.99999999999999,525,1,2,12,11
3,220,50,0,8,4,0.5999999999999995,5.999999999999995,483,0,1,11,8
0,221,50,0,8,3,0.6000000000000009,6.000000000000008,429,0,1,10,8
1,221,50,1,9,0,1.1999999999999975,17.999999999999975,777,4,0.8,9,10
2,221,50,1,10,1,1.7999999999999965,23.99999999999996,1335,0,2,10,11
3,221,39,1,5,1,0,5.000000000000007,278,0,-1,9,6
0,222,50,1,8,5,0.6000000000000008,12.000000000000004,471,0,2,13,9
1,222,50,0,12,0,2.999999999999998,29.99999999999997,1011,1,2,11,12
2,222,50,0,13,2,3.599999999999998,35.99999999999998,861,1,2,11,13
3,222,50,0,8,2,0.6000000000000005,6.000000000000005,399,0,1,11,8
0,223,50,1,8,6,0.6000000000000009,12.000000000000009,429,1,2,10,9
1,223,50,0,11,1,2.399999999999997,23.99999999999997,1131,1,2,10,11
2,223,50,1,16,1,5.400000000000008,60.00000000000007,1983,0,2,9,17
3,223,50,0,8,4,0.6000000000000005,6.000000000000005,375,0,1,8,8
0,224,50,1,8,4,0.6000000000000008,12.000000000000004,495,0,2,9,9
1,224,50,1,9,0,1.1999999999999966,17.999999999999964,1053,4,0.8,8,10
2,224,50,1,9,1,1.199999999999998,17.99999999999998,645,0,2,10,10
3,224,32,1,4,2,0,5.999999999999997,258,3,-1.2,6,5
0,225,50,0,8,6,0.6000000000000006,6.000000000000006,501,3,1.5,11,8
1,225,50,0,11,0,2.3999999999999977,23.99999999999997,765,1,0.8,13,11
2,225,50,0,14,2,4.1999999999999975,41.99999999999997,1173,1,2,12,14
3,225,50,0,8,1,0.6,6,357,3,1.5,10,8
0,226,39,1,5,4,0,5.000000000000006,332,0,-1,10,6
1,226,50,0,11,0,2.399999999999997,23.99999999999997,1233,2,0.8,8,11
2,226,50,0,11,4,2.3999999999999964,23.99999999999996,1437,0,1,9,11
3,226,50,1,7,3,8.049116928532385e-16,6.000000000000007,321,0,2,11,8
0,227,50,2,8,4,0.6000000000000003,18,447,0,2,11,10
1,227,50,0,11,0,2.399999999999997,23.999999999999968,1125,1,0.8,12,11
2,227,50,0,9,3,1.1999999999999988,11.999999999999988,561,0,1,9,9
3,227,50,1,8,2,0.6000000000000009,12.000000000000009,333,0,2,10,9
0,228,50,0,8,5,0.6000000000000008,6.000000000000007,495,0,1,12,8
1,228,50,0,12,0,2.999999999999997,29.999999999999968,1311,1,0.8,7,12
2,228,50,0,10,2,1.7999999999999976,17.999999999999975,693,0,1,10,10
3,228,50,1,7,2,5.828670879282072e-16,6.000000000000005,327,3,0.8,10,8
0,229,50,2,7,3,6.938893903907228e-16,12.000000000000004,501,4,0.8,9,9
1,229,50,0,10,1,1.7999999999999985,17.999999999999982,633,4,0.8,11,10
2,229,50,0,14,0,4.200000000000002,42.000000000000014,1347,0,1,9,14
3,229,50,1,7,2,9.15933995315754e-16,6.000000000000008,345,0,2,10,8
0,230,50,0,8,4,0.6000000000000006,6.000000000000006,471,0,1,11,8
1,230,50,0,12,0,2.999999999999997,29.999999999999968,1269,1,0.8,11,12
2,230,50,1,10,2,1.799999999999998,23.99999999999998,657,0,2,9,11
3,230,50,1,7,3,1.0269562977782698e-15,6,357,3,0.8,11,8
0,231,45,2,6,5,0,11.000000000000004,425,0,0,8,8
1,231,50,0,11,1,2.399999999999998,23.99999999999998,861,0,1,9,11
2,231,50,1,9,0,1.1999999999999984,17.999999999999982,615,2,0.8,10,10
3,231,50,0,8,3,0.6000000000000004,6.000000000000004,369,0,1,12,8
0,232,50,1,8,7,0.6000000000000006,12.000000000000004,525,1,2,11,9
1,232,50,0,13,1,3.599999999999997,35.99999999999997,1353,0,1,11,13
2,232,50,0,13,3,3.599999999999997,35.99999999999997,1017,3,0.8,11,13
3,232,50,0,9,4,1.2000000000000004,12.000000000000004,393,1,2,10,9
0,233,33,1,4,3,0,5.000000000000004,293,0,-1,6,5
1,233,50,0,9,0,1.1999999999999975,11.999999999999975,771,0,1,11,9
2,233,50,1,8,2,0.5999999999999989,11.999999999999988,603,0,2,10,9
3,233,50,0,8,0,0.6000000000000009,6.000000000000008,351,1,2,9,8
0,234,50,0,8,7,0.6000000000000008,6.000000000000007,429,0,1,10,8
1,234,50,0,12,1,2.9999999999999973,29.99999999999997,1083,1,0.8,10,12
2,234,50,0,11,4,2.399999999999998,23.99999999999998,687,0,1,11,11
3,234,50,1,8,3,0.6000000000000003,12.000000000000002,381,0,2,10,9
0,235,50,0,8,5,0.6000000000000009,6.000000000000008,429,1,2,11,8
1,235,50,0,13,0,3.599999999999997,35.99999999999997,1185,1,2,9,13
2,235,50,1,14,2,4.199999999999998,47.99999999999998,1125,0,2,9,15
3,235,50,0,8,1,0.6,6,363,0,1,10,8
0,236,33,0,4,4,0,0,258,0,-1,6,4
1,236,50,0,11,1,2.399999999999998,23.99999999999998,1473,2,0.8,7,11
2,236,50,0,9,1,1.199999999999998,11.99999999999998,549,1,0.8,9,9
3,236,38,1,5,6,0,5.999999999999989,453,2,-1.2,9,6
0,237,50,0,8,4,0.6000000000000006,6.000000000000006,375,1,2,9,8
1,237,50,0,14,0,4.1999999999999975,41.99999999999997,1419,1,2,8,14
2,237,50,0,9,1,1.1999999999999993,11.999999999999991,513,0,1,8,9
3,237,50,0,8,2,0.6,6,309,0,1,9,8
0,238,50,0,8,4,0.6000000000000008,6.000000000000007,333,0,1,10,8
1,238,50,0,13,0,3.599999999999997,35.999999999999964,1179,1,0.8,11,13
2,238,50,0,11,2,2.399999999999997,23.999999999999968,855,0,1,11,11
3,238,50,0,8,1,0.6000000000000009,6.000000000000008,387,3,1.5,11,8
0,239,50,0,8,3,0.6000000000000009,6.000000000000008,399,0,1,10,8
1,239,50,0,9,0,1.199999999999999,11.99999999999999,513,0,1,11,9
2,239,50,0,10,0,1.7999999999999972,17.99999999999997,999,4,0.8,9,10
3,239,39,0,5,0,0,0,201,0,-1,10,5
0,240,50,0,9,2,1.2000000000000006,12.000000000000004,501,0,1,11,9
1,240,44,1,6,1,0,5.999999999999997,408,4,-1.2,6,7
2,240,50,0,8,0,0.6000000000000006,6.000000000000006,351,1,2,11,8
3,240,33,0,6,1,1.2,11.999999999999998,174,2,-1.2,6,6
0,241,50,0,11,0,2.3999999999999986,23.999999999999982,669,0,1,7,11
1,241,21,0,2,0,0,0,132,0,-1,5,2
2,241,27,0,3,0,0,0,177,2,-1.2,6,3
3,241,21,0,2,0,0,0,108,0,-1,5,2
0,242,50,0,8,4,0.6000000000000003,6.000000000000003,435,0,1,10,8
1,242,50,0,12,0,2.9999999999999973,29.99999999999997,783,2,0.8,13,12
2,242,50,0,9,6,1.199999999999998,11.99999999999998,651,3,1.5,8,9
3,242,50,1,8,1,0.6,12.00000000000001,369,0,2,9,9
0,243,45,1,6,4,0,5.000000000000005,347,0,-1,8,7
1,243,50,0,11,0,2.399999999999997,23.99999999999997,1053,2,0.8,9,11
2,243,50,0,9,1,1.1999999999999988,11.999999999999988,579,1,0.8,9,9
3,243,45,1,6,3,0,5.000000000000005,323,0,0,7,7
0,244,50,0,8,5,0.6000000000000001,6.000000000000001,459,0,1,12,8
1,244,50,0,12,1,2.999999999999997,29.999999999999968,1095,1,0.8,9,12
2,244,50,0,10,3,1.7999999999999985,17.999999999999982,579,0,1,10,10
3,244,50,0,8,5,0.6000000000000004,6.000000000000004,375,0,1,10,8
0,245,45,2,6,4,0,11.000000000000004,437,0,0,7,8
1,245,50,0,9,2,1.199999999999998,11.99999999999998,591,0,1,10,9
2,245,50,1,8,4,0.6000000000000003,12.000000000000002,417,0,2,10,9
3,245,50,0,11,5,2.399999999999997,23.99999999999997,1023,2,0.8,9,11
0,246,50,0,8,8,0.6000000000000008,6.000000000000007,453,3,1.5,13,8
1,246,50,0,13,1,3.599999999999997,35.999999999999964,1263,1,0.8,12,13
2,246,50,0,13,1,3.599999999999997,35.99999999999997,981,1,2,11,13
3,246,50,0,8,2,0.6000000000000008,6.000000000000007,339,0,1,11,8
0,247,21,1,3,1,0.6,11.999999999999998,149,0,0,5,4
1,247,44,0,6,1,0,0,510,1,-1.2,7,6
2,247,50,0,9,1,1.1999999999999984,11.999999999999984,603,3,0.8,8,9
3,247,27,1,3,2,0,5.000000000000001,170,0,0,6,4
0,248,50,0,8,4,0.6000000000000008,6.000000000000007,411,0,1,12,8
1,248,50,0,11,0,2.3999999999999995,23.999999999999996,489,0,1,12,11
2,248,50,0,12,2,2.9999999999999973,29.99999999999997,1029,0,1,13,12
3,248,50,1,7,1,5.828670879282072e-16,6.000000000000005,345,0,1,10,8
0,249,50,0,8,4,0.6000000000000003,6.000000000000003,453,0,1,10,8
1,249,50,0,12,1,3,29.999999999999996,453,1,2,13,12
2,249,50,0,11,2,2.399999999999998,23.99999999999998,1065,0,1,12,11
3,249,50,1,8,2,0.6000000000000006,12.000000000000004,381,0,2,12,9
0,250,50,2,8,5,0.6000000000000005,18.000000000000004,495,0,2,10,10
1,250,50,0,14,1,4.200000000000004,42.00000000000004,1449,4,0.8,7,14
2,250,50,0,9,4,1.199999999999997,11.99999999999997,945,0,1,10,9
3,250,39,1,5,4,0,5.000000000000004,218,0,0,9,6
0,251,50,1,8,5,0.6000000000000005,12.000000000000004,453,0,2,11,9
1,251,50,0,12,0,2.999999999999997,29.999999999999968,1233,1,0.8,11,12
2,251,50,0,10,1,1.7999999999999985,17.999999999999982,561,0,1,12,10
3,251,50,1,7,3,9.15933995315754e-16,6.000000000000008,345,3,0.8,12,8
0,252,50,0,8,5,0.6000000000000009,6.000000000000008,381,0,1,8,8
1,252,50,0,11,1,2.399999999999997,23.99999999999997,927,2,1.5,10,11
2,252,50,0,12,2,2.9999999999999973,29.99999999999997,807,1,2,10,12
3,252,50,1,8,1,0.6000000000000006,12.000000000000004,315,0,2,7,9
0,253,38,0,5,0,0,0,381,2,-1.2,7,5
1,253,9,0,0,0,0,0,36,0,-1,7,0
2,253,21,0,2,0,0,0,120,0,-1,5,2
3,253,9,1,0,0,0,5.000000000000001,71,3,-1.2,5,1
0,254,50,0,9,1,1.2000000000000004,12.000000000000004,453,0,1,13,9
1,254,50,0,8,0,0.5999999999999981,5.9999999999999805,837,0,1,10,8
2,254,27,0,3,2,0,0,213,0,-1,7,3
3,254,33,1,4,0,0,5.000000000000005,203,4,-1.2,6,5
0,255,50,0,8,6,0.6000000000000006,6.000000000000006,483,2,1.5,11,8
1,255,50,0,15,0,4.799999999999997,47.99999999999997,1389,1,0.8,8,15
2,255,50,1,9,3,1.1999999999999986,17.999999999999982,555,0,2,10,10
3,255,50,0,8,4,0.6,6,357,3,1.5,11,8
0,256,50,2,7,4,1.3877787807814454e-16,12.000000000000002,489,0,2,10,9
1,256,50,0,13,0,3.599999999999997,35.99999999999997,1233,1,0.8,10,13
2,256,50,0,10,2,1.799999999999998,17.99999999999998,579,0,1,10,10
3,256,50,1,7,3,9.15933995315754e-16,6.000000000000008,333,0,2,9,8
0,257,50,1,8,6,0.6000000000000006,12.000000000000004,537,0,1,10,9
1,257,50,0,13,2,3.5999999999999983,35.99999999999998,1329,0,1,9,13
2,257,50,0,11,3,2.399999999999998,23.99999999999998,699,0,1,11,11
3,257,50,0,8,7,0.5999999999999988,5.999999999999988,651,0,1,10,8
0,258,50,0,8,4,0.6,6,393,0,1,11,8
1,258,50,0,11,0,2.399999999999997,23.999999999999968,1203,0,1,11,11
2,258,50,0,15,2,4.799999999999997,47.99999999999997,1185,1,0.8,12,15
3,258,50,0,8,4,0.6,6,357,0,1,13,8
0,259,50,1,8,4,0.6000000000000008,12.000000000000004,441,0,2,11,9
1,259,50,0,11,0,2.3999999999999964,23.99999999999996,1149,1,0.8,10,11
2,259,50,1,10,2,1.7999999999999976,23.99999999999997,741,0,2,9,11
3,259,50,0,8,1,0.6,6,369,0,1,8,8
0,260,50,1,8,3,0.6000000000000009,12.000000000000009,429,0,2,10,9
1,260,50,0,9,0,1.1999999999999966,11.999999999999966,939,0,1,9,9
2,260,50,0,10,1,1.7999999999999976,17.999999999999975,591,0,1,8,10
3,260,27,1,3,1,0,5.000000000000003,164,0,0,6,4
0,261,50,1,7,4,5.828670879282072e-16,6.000000000000005,393,0,2,7,8
1,261,50,0,11,0,2.399999999999997,23.999999999999968,1149,1,0.8,9,11
2,261,50,0,10,4,1.7999999999999976,17.999999999999975,627,0,1,8,10
3,261,50,0,8,2,0.6000000000000009,6.000000000000008,357,0,1,8,8
0,262,50,0,11,1,2.3999999999999986,23.999999999999982,675,0,1,8,11
1,262,15,0,1,0,0,0,51,2,-1.2,5,1
2,262,38,0,5,0,0,0,357,2,-1.2,7,5
3,262,9,1,0,0,0,5.000000000000001,65,0,-1,5,1
0,263,32,2,4,5,0,11.999999999999996,360,0,0,6,6
1,263,44,1,6,4,0,5.999999999999997,450,2,-1.2,7,7
2,263,38,0,5,2,0,0,351,4,-1.2,7,5
3,263,50,0,11,4,2.3999999999999977,23.99999999999997,1083,4,0.8,8,11
0,264,50,0,8,6,0.6000000000000005,6.000000000000005,537,3,1.5,11,8
1,264,50,0,12,0,2.999999999999998,29.99999999999997,999,1,0.8,10,12
2,264,50,1,10,2,1.7999999999999967,23.999999999999968,837,0,2,10,11
3,264,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,10,8
0,265,50,1,8,4,0.6,12.00000000000001,435,0,2,8,9
1,265,50,0,11,0,2.3999999999999977,23.99999999999997,801,0,1,8,11
2,265,50,1,12,2,2.999999999999998,35.99999999999998,1323,0,2,9,13
3,265,50,0,8,2,0.6000000000000005,6.000000000000005,291,0,1,10,8
0,266,33,1,4,2,0,5.000000000000004,269,0,-1,6,5
1,266,50,1,8,1,0.5999999999999989,11.999999999999988,525,2,0.8,10,9
2,266,50,0,8,1,0.6,6,651,1,2,11,8
3,266,50,0,8,1,0.6,5.999999999999999,423,0,1,10,8
0,267,33,2,4,3,0,11.000000000000002,293,0,0,6,6
1,267,50,1,9,0,1.1999999999999966,17.999999999999964,1239,2,0.8,8,10
2,267,50,2,9,2,1.199999999999997,23.999999999999968,1077,0,2,8,11
3,267,50,1,7,3,4.718447854656915e-16,6.000000000000004,357,0,2,7,8
0,268,50,1,8,5,0.6000000000000008,12.000000000000004,465,0,1,8,9
1,268,50,0,13,0,3.599999999999997,35.99999999999997,1221,1,0.8,10,13
2,268,50,0,11,3,2.399999999999999,23.99999999999999,615,1,2,10,11
3,268,50,0,8,2,0.6000000000000005,6.000000000000005,345,0,1,9,8
0,269,50,0,8,4,0.6000000000000003,6.000000000000003,435,0,1,12,8
1,269,50,0,13,1,3.599999999999998,35.99999999999998,1131,1,0.8,9,13
2,269,50,0,10,4,1.7999999999999967,17.999999999999964,999,0,1,11,10
3,269,50,0,8,1,0.6000000000000009,6.000000000000008,369,0,1,10,8
0,270,50,0,7,5,6.938893903907228e-16,6.9388939039072276e-15,417,0,1,9,7
1,270,50,1,11,0,2.399999999999997,29.99999999999997,1011,0,2,9,12
2,270,50,0,14,0,4.199999999999999,41.99999999999999,1233,2,0.8,10,14
3,270,50,0,8,1,0.6,6,315,0,1,10,8
0,271,39,2,5,4,0,11.000000000000004,362,0,0,8,7
1,271,50,1,11,0,2.3999999999999964,29.999999999999964,1659,2,0.8,6,12
2,271,50,0,9,1,1.1999999999999966,11.999999999999966,819,1,0.8,7,9
3,271,21,0,2,2,0,0,126,0,-1,5,2
0,272,50,1,8,4,0.6000000000000009,12.000000000000009,441,0,2,9,9
1,272,50,0,11,0,2.399999999999998,23.99999999999998,897,0,1,11,11
2,272,50,0,12,0,2.9999999999999973,29.99999999999997,975,0,1,10,12
3,272,50,0,8,1,0.6000000000000005,6.000000000000005,321,0,1,8,8
0,273,50,1,7,2,6.938893903907228e-16,6.000000000000006,483,0,1,13,8
1,273,50,1,11,0,2.3999999999999986,29.999999999999982,705,0,2,10,12
2,273,50,1,11,3,2.399999999999997,29.99999999999997,1113,0,2,9,12
3,273,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,9,8
0,274,50,0,8,4,0.6000000000000003,6.000000000000003,423,0,1,10,8
1,274,50,0,12,0,2.9999999999999973,29.99999999999997,1263,1,0.8,9,12
2,274,50,0,11,3,2.399999999999997,23.999999999999968,903,1,2,9,11
3,274,50,0,8,5,0.6000000000000008,6.000000000000007,363,0,1,9,8
0,275,50,1,7,6,3.6082248300317592e-16,6.000000000000003,465,0,2,10,8
1,275,50,0,9,1,1.2000000000000004,12.000000000000004,387,1,2,8,9
2,275,50,0,13,0,3.600000000000003,36.00000000000003,1395,1,0.8,10,13
3,275,33,1,4,1,0,5.000000000000002,269,3,-1.2,6,5
0,276,15,1,1,1,0,5.000000000000001,98,0,0,8,2
1,276,50,1,8,0,0.5999999999999981,11.99999999999998,771,0,2,12,9
2,276,45,0,6,1,0,0,378,0,-1,6,6
3,276,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,369,1,0.8,9,7
0,277,45,2,6,3,0,11,431,0,0,7,8
1,277,50,0,11,0,2.3999999999999977,23.99999999999997,921,2,0.8,10,11
2,277,50,0,9,3,1.199999999999999,11.99999999999999,531,1,0.8,12,9
3,277,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,309,4,0.8,10,7
0,278,50,1,8,3,0.6000000000000003,12.000000000000002,489,0,1,12,9
1,278,50,0,12,0,2.999999999999997,29.999999999999968,1173,0,1,11,12
2,278,50,0,10,3,1.7999999999999994,17.999999999999993,501,0,1,13,10
3,278,50,0,8,3,0.6000000000000004,6.000000000000004,345,0,1,12,8
0,279,50,0,8,4,0.6000000000000008,6.000000000000007,435,0,1,10,8
1,279,50,0,12,0,2.999999999999998,29.99999999999997,903,1,0.8,10,12
2,279,50,1,11,3,2.399999999999997,29.999999999999968,1071,0,2,8,12
3,279,50,1,7,1,8.049116928532385e-16,6.000000000000007,291,0,2,8,8
0,280,50,0,8,4,0.6000000000000008,6.000000000000007,501,0,1,12,8
1,280,50,0,10,0,1.7999999999999967,17.999999999999964,873,0,1,12,10
2,280,50,0,13,2,3.599999999999997,35.99999999999997,1485,3,0.8,12,13
3,280,50,1,8,3,0.6000000000000005,12.000000000000004,351,0,2,9,9
0,281,50,0,8,4,0.6000000000000006,6.000000000000006,351,1,2,10,8
1,281,50,0,12,0,2.999999999999998,29.99999999999997,927,1,2,10,12
2,281,50,1,12,2,2.999999999999997,35.999999999999964,1023,0,2,12,13
3,281,50,0,8,1,0.6000000000000009,6.000000000000008,315,0,1,10,8
0,282,50,0,8,5,0.6000000000000006,6.000000000000006,423,0,1,11,8
1,282,50,0,14,0,4.200000000000001,42.00000000000001,1167,1,0.8,9,14
2,282,50,0,12,3,2.999999999999997,29.999999999999968,1113,0,1,11,12
3,282,50,0,8,5,0.6000000000000001,6.000000000000001,423,0,1,10,8
0,283,27,1,3,3,0,5.000000000000004,224,0,0,7,4
1,283,44,0,6,0,0,0,366,4,-1.2,6,6
2,283,50,0,11,1,2.3999999999999964,23.99999999999996,1467,3,0.8,9,11
3,283,33,1,5,1,0.6,11.999999999999998,179,0,-1,7,6
0,284,50,0,8,4,0.6000000000000005,6.000000000000005,423,0,1,11,8
1,284,50,0,13,0,3.599999999999997,35.999999999999964,1281,1,0.8,9,13
2,284,50,0,11,2,2.3999999999999977,23.99999999999997,873,1,2,12,11
3,284,50,0,8,2,0.6000000000000005,6.000000000000005,339,0,1,10,8
0,285,50,1,8,3,0.6,12.00000000000001,501,0,2,13,9
1,285,50,0,13,0,3.5999999999999988,35.999999999999986,699,1,0.8,13,13
2,285,50,0,10,4,1.7999999999999976,17.999999999999975,909,0,1,10,10
3,285,50,0,8,2,0.6000000000000011,6.000000000000011,339,3,1.5,11,8
0,286,50,1,8,5,0.6000000000000002,12.000000000000002,513,1,2,9,9
1,286,50,0,15,1,4.799999999999997,47.99999999999997,1293,2,0.8,11,15
2,286,50,0,10,2,1.799999999999998,17.99999999999998,693,3,1.5,12,10
3,286,50,0,8,4,0.6000000000000009,6.000000000000008,345,3,1.5,10,8
0,287,50,0,8,2,0.6000000000000005,6.000000000000005,483,0,1,14,8
1,287,50,0,11,1,2.399999999999999,23.99999999999999,531,1,0.8,11,11
2,287,50,0,9,2,1.1999999999999988,11.999999999999988,561,1,2,12,9
3,287,50,0,8,1,0.6000000000000008,6.000000000000007,291,0,1,11,8
0,288,45,2,6,4,0,11,443,0,0,8,8
1,288,50,0,10,2,1.799999999999999,17.99999999999999,627,2,0.8,10,10
2,288,50,1,7,3,1.3877787807814454e-16,6.000000000000001,417,0,2,10,8
3,288,50,1,11,3,2.3999999999999986,29.999999999999982,729,0,2,9,12
0,289,50,0,8,4,0.6000000000000006,6.000000000000006,387,0,1,12,8
1,289,50,0,14,0,4.199999999999999,41.99999999999999,1473,1,0.8,9,14
2,289,50,0,9,1,1.199999999999997,11.99999999999997,801,0,1,10,9
3,289,45,1,6,3,0,5.000000000000006,311,0,0,7,7
0,290,50,1,8,5,0.6000000000000008,12.000000000000004,423,0,1,12,9
1,290,50,0,13,0,3.599999999999997,35.99999999999997,1383,1,0.8,9,13
2,290,50,0,10,5,1.799999999999998,17.99999999999998,639,0,1,8,10
3,290,50,0,8,2,0.6000000000000006,6.000000000000006,339,1,2,10,8
0,291,50,1,8,4,0.6000000000000004,12.000000000000004,429,1,2,13,9
1,291,50,0,12,0,2.999999999999997,29.999999999999968,1059,0,1,11,12
2,291,50,0,9,2,1.199999999999998,11.99999999999998,633,0,1,9,9
3,291,50,0,8,1,0.6000000000000004,6.000000000000004,249,0,1,12,8
0,292,50,1,8,5,0.6000000000000005,12.000000000000004,513,0,2,12,9
1,292,50,1,13,0,3.599999999999998,41.99999999999997,1005,0,2,11,14
2,292,50,0,10,3,1.7999999999999994,17.999999999999993,507,1,2,10,10
3,292,50,1,7,2,8.049116928532385e-16,6.000000000000007,363,0,2,10,8
0,293,50,1,7,4,5.828670879282072e-16,6.000000000000005,399,0,1,10,8
1,293,50,1,10,0,1.7999999999999985,23.999999999999982,795,0,2,10,11
2,293,50,0,14,3,4.199999999999999,41.99999999999999,1389,0,1,10,14
3,293,50,0,8,0,0.6000000000000004,6.000000000000004,303,1,2,11,8
0,294,15,1,1,1,0,5.000000000000002,134,0,-1,7,2
1,294,50,0,8,0,0.5999999999999991,6,561,1,2,10,8
2,294,50,0,9,0,1.1999999999999982,11.99999999999998,579,0,1,8,9
3,294,39,1,5,1,0,5.000000000000005,290,0,0,9,6
0,295,27,2,3,3,0,11.000000000000004,236,0,0,10,5
1,295,50,0,8,0,0.6,6,783,2,0.8,8,8
2,295,50,1,9,2,1.199999999999998,17.99999999999998,627,0,2,8,10
3,295,32,1,4,4,0,5.999999999999997,306,0,0,6,5
0,296,50,0,8,2,0.6000000000000006,6.000000000000006,447,1,2,11,8
1,296,50,0,8,0,0.5999999999999993,5.999999999999993,489,0,1,11,8
2,296,50,0,10,1,1.7999999999999976,17.999999999999975,759,0,1,12,10
3,296,27,1,3,0,0,5.000000000000004,146,0,0,8,4
0,297,50,1,8,6,0.6000000000000002,12.000000000000002,543,1,2,10,9
1,297,50,0,12,1,2.999999999999997,29.999999999999968,1233,4,0.8,9,12
2,297,50,0,9,1,1.199999999999998,11.99999999999998,627,0,1,11,9
3,297,33,1,4,3,0,5.000000000000005,215,0,0,6,5
0,298,50,1,8,4,0.6000000000000008,12.000000000000004,423,0,2,12,9
1,298,50,0,13,0,3.599999999999997,35.999999999999964,1305,0,1,10,13
2,298,50,0,11,2,2.3999999999999977,23.99999999999997,795,0,1,12,11
3,298,50,0,8,3,0.6,6,387,3,1.5,11,8
0,299,50,1,7,3,8.049116928532385e-16,6.000000000000007,459,2,0.8,11,8
1,299,50,0,11,0,2.399999999999997,23.99999999999997,939,0,1,9,11
2,299,50,0,11,0,2.4,24,501,0,1,10,11
3,299,50,0,8,2,0.6000000000000008,6.000000000000007,375,0,1,10,8
0,300,50,1,7,4,8.049116928532385e-16,6.000000000000007,495,0,1,11,8
1,300,50,0,12,0,2.9999999999999982,29.999999999999982,1041,0,1,11,12
2,300,50,0,10,1,1.7999999999999976,17.999999999999975,807,1,2,10,10
3,300,39,1,5,3,0,5.000000000000003,290,3,-1.2,10,6
0,301,50,0,8,4,0.6,6,405,0,1,12,8
1,301,50,0,13,0,3.5999999999999983,35.99999999999998,849,1,0.8,11,13
2,301,50,0,9,2,1.1999999999999988,11.999999999999988,483,1,2,11,9
3,301,50,0,8,3,0.6000000000000004,6.000000000000004,399,3,1.5,11,8
0,302,50,1,8,5,0.6000000000000002,12.000000000000002,525,0,1,12,9
1,302,50,0,12,0,2.999999999999997,29.999999999999968,1287,1,0.8,9,12
2,302,50,1,10,1,1.799999999999999,23.99999999999999,591,0,2,9,11
3,302,50,0,8,2,0.6000000000000008,6.000000000000007,357,0,1,10,8
0,303,33,1,4,3,0,5.000000000000005,293,0,-1,7,5
1,303,50,1,9,0,1.1999999999999966,17.999999999999964,1125,2,0.8,9,10
2,303,50,1,8,2,0.5999999999999984,11.999999999999984,705,2,0.8,9,9
3,303,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,7,8
0,304,50,0,8,4,0.6000000000000005,6.000000000000005,417,0,1,10,8
1,304,50,0,11,0,2.399999999999997,23.999999999999968,897,1,0.8,9,11
2,304,50,1,8,3,0.6000000000000001,12.000000000000002,459,0,2,9,9
3,304,50,0,8,1,0.6000000000000009,6.000000000000008,387,0,1,10,8
0,305,45,2,6,6,0,11,401,0,0,7,8
1,305,50,0,13,0,3.599999999999999,35.99999999999999,1611,2,0.8,8,13
2,305,50,0,9,2,1.1999999999999975,11.999999999999975,645,3,0.8,9,9
3,305,33,0,4,1,0,0,180,0,-1,7,4
0,306,33,2,4,3,0,11.000000000000002,299,0,0,7,6
1,306,50,0,10,0,1.7999999999999972,17.99999999999997,849,2,0.8,10,10
2,306,50,0,11,3,2.399999999999997,23.999999999999968,1281,2,0.8,10,11
3,306,50,1,8,1,0.6000000000000001,12.000000000000002,417,0,2,10,9
0,307,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,7,8
1,307,50,0,9,0,1.199999999999997,11.99999999999997,669,0,1,7,9
2,307,50,0,10,1,1.7999999999999967,17.999999999999964,939,0,1,8,10
3,307,15,1,1,0,0,5.000000000000002,74,0,0,6,2
0,308,45,2,6,4,0,11,371,0,0,7,8
1,308,50,0,11,0,2.399999999999997,23.999999999999968,1347,2,0.8,9,11
2,308,50,0,9,1,1.1999999999999984,11.999999999999984,579,0,1,10,9
3,308,50,1,7,4,6.938893903907228e-16,6.000000000000006,327,2,0.8,11,8
0,309,27,1,3,4,0,5.000000000000002,224,0,-1,10,4
1,309,50,0,9,1,1.1999999999999966,11.999999999999966,1089,0,1,11,9
2,309,44,0,6,2,0,0,342,0,-1,6,6
3,309,15,1,2,2,0.6,11.999999999999998,92,0,0,8,3
0,310,50,2,7,5,5.828670879282072e-16,12.000000000000004,429,0,2,10,9
1,310,50,0,10,0,1.7999999999999985,17.999999999999982,561,0,1,10,10
2,310,50,0,15,0,4.8000000000000025,48.00000000000002,1611,3,0.8,9,15
3,310,50,1,8,3,0.6000000000000005,12.000000000000004,315,0,2,11,9
0,311,50,2,7,4,9.15933995315754e-16,12.000000000000009,477,0,2,12,9
1,311,50,0,11,0,2.399999999999999,23.99999999999999,513,1,0.8,9,11
2,311,50,0,13,0,3.6000000000000005,36,1539,0,1,12,13
3,311,50,0,8,1,0.6000000000000005,6.000000000000005,315,3,1.5,11,8
0,312,27,1,3,3,0,5.000000000000004,266,0,-1,8,4
1,312,50,1,9,0,1.199999999999997,17.99999999999997,921,2,0.8,8,10
2,312,50,0,9,1,1.1999999999999966,11.999999999999966,1125,0,1,9,9
3,312,50,0,8,1,0.6000000000000006,6.000000000000006,321,4,0.8,8,8
0,313,50,0,9,3,1.2000000000000006,12.000000000000004,393,0,1,12,9
1,313,50,0,10,1,1.7999999999999967,17.999999999999964,951,0,1,11,10
2,313,50,1,8,2,0.6000000000000003,12.000000000000002,393,0,2,9,9
3,313,50,0,8,2,0.6000000000000006,6.000000000000006,369,0,1,10,8
0,314,50,0,8,1,0.6000000000000004,6.000000000000004,387,1,2,9,8
1,314,50,0,8,0,0.5999999999999998,5.999999999999997,501,0,1,9,8
2,314,50,0,10,0,1.7999999999999967,17.999999999999964,1089,4,0.8,10,10
3,314,9,1,0,1,0,5.000000000000001,47,0,0,6,1
0,315,50,1,8,6,0.6000000000000005,12.000000000000004,477,0,2,10,9
1,315,50,0,12,1,2.999999999999998,29.99999999999997,819,0,1,12,12
2,315,50,0,11,1,2.399999999999998,23.99999999999998,741,1,2,12,11
3,315,50,1,8,4,0.5999999999999998,11.999999999999996,459,0,2,11,9
0,316,50,1,7,6,8.049116928532385e-16,6.000000000000007,375,0,2,10,8
1,316,50,1,11,0,2.399999999999997,29.999999999999968,1107,0,2,8,12
2,316,50,0,15,3,4.800000000000002,48.000000000000014,1605,3,0.8,9,15
3,316,50,0,8,1,0.6000000000000011,6.000000000000011,363,0,1,9,8
0,317,9,1,0,1,0,5.000000000000001,77,0,-1,7,1
1,317,44,1,6,0,0,6,564,2,-1.2,6,7
2,317,50,0,9,0,1.2,11.999999999999998,489,1,2,9,9
3,317,33,1,4,3,0,5.000000000000001,245,2,-1.2,6,5
0,318,50,0,8,4,0.6,6,513,0,1,11,8
1,318,50,0,10,0,1.7999999999999998,17.999999999999996,417,0,1,12,10
2,318,50,1,12,0,2.9999999999999982,35.99999999999998,753,0,2,11,13
3,318,50,0,8,2,0.6000000000000003,6.000000000000003,285,3,1.5,11,8
0,319,50,0,8,6,0.6000000000000004,6.000000000000004,483,1,2,9,8
1,319,50,0,11,2,2.3999999999999977,23.99999999999997,873,0,1,8,11
2,319,50,0,14,3,4.199999999999999,41.99999999999999,1593,0,1,10,14
3,319,50,0,8,3,0.6000000000000006,6.000000000000006,357,0,1,9,8
0,320,50,0,8,5,0.6000000000000009,6.000000000000008,477,1,2,11,8
1,320,50,0,13,0,3.599999999999997,35.999999999999964,1215,1,0.8,12,13
2,320,50,0,11,3,2.399999999999997,23.99999999999997,789,0,1,11,11
3,320,50,0,8,3,0.6000000000000005,6.000000000000005,333,0,1,10,8
0,321,50,1,7,3,1.0269562977782698e-15,6,465,0,1,12,8
1,321,50,0,13,0,3.599999999999997,35.99999999999997,1071,1,0.8,10,13
2,321,50,1,10,1,1.7999999999999985,23.999999999999982,597,0,2,9,11
3,321,50,0,8,3,0.6000000000000006,6.000000000000006,321,0,1,11,8
0,322,15,1,2,1,0.6,11.999999999999998,98,0,0,7,3
1,322,38,0,5,1,0,0,363,3,-1.2,7,5
2,322,32,1,4,2,0,5.999999999999993,348,4,-1.2,6,5
3,322,50,1,8,0,0.6,12.00000000000001,321,0,2,9,9
0,323,50,1,7,6,6.938893903907228e-16,6.000000000000006,429,0,1,11,8
1,323,50,0,13,0,3.599999999999997,35.999999999999964,1179,1,0.8,10,13
2,323,50,0,9,2,1.199999999999998,11.99999999999998,591,0,1,9,9
3,323,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,363,0,1,11,7
0,324,50,1,8,5,0.6000000000000009,12.000000000000009,483,0,2,11,9
1,324,50,0,12,0,2.9999999999999973,29.99999999999997,1161,1,0.8,10,12
2,324,50,1,11,2,2.399999999999997,29.999999999999968,843,0,2,9,12
3,324,50,0,8,1,0.6000000000000009,6.000000000000008,291,0,1,11,8
0,325,50,0,8,6,0.6000000000000001,6.000000000000001,519,0,1,11,8
1,325,50,0,11,2,2.3999999999999977,23.99999999999997,651,0,1,11,11
2,325,50,0,9,1,1.2000000000000002,12.000000000000002,387,0,1,9,9
3,325,50,0,9,7,1.199999999999997,11.99999999999997,903,0,1,9,9
0,326,50,0,8,5,0.6000000000000008,6.000000000000007,459,0,1,12,8
1,326,50,0,12,0,2.9999999999999973,29.99999999999997,1065,1,0.8,12,12
2,326,50,1,10,2,1.799999999999998,23.99999999999998,639,0,2,11,11
3,326,50,0,8,1,0.6000000000000011,6.000000000000011,381,1,2,9,8
0,327,50,0,8,3,0.6000000000000005,6.000000000000005,447,0,1,10,8
1,327,50,1,9,0,1.1999999999999975,17.999999999999975,777,4,0.8,8,10
2,327,50,0,10,0,1.799999999999998,17.99999999999998,627,0,1,8,10
3,327,39,0,5,2,0,0,231,2,-1.2,7,5
0,328,50,1,8,6,0.6000000000000002,12.000000000000002,495,1,2,12,9
1,328,50,0,12,0,2.999999999999997,29.999999999999968,1365,1,0.8,12,12
2,328,50,0,15,2,4.799999999999998,47.99999999999998,1149,0,1,11,15
3,328,50,1,8,3,0.6000000000000003,12.000000000000002,423,0,2,12,9
0,329,50,1,8,4,0.6000000000000006,12.000000000000004,531,0,1,10,9
1,329,50,0,12,0,2.999999999999997,29.999999999999968,1365,1,0.8,9,12
2,329,50,0,9,2,1.1999999999999975,11.999999999999975,705,0,1,9,9
3,329,50,1,7,2,4.718447854656915e-16,6.000000000000004,273,0,2,9,8
0,330,50,1,7,4,4.718447854656915e-16,6.000000000000004,441,0,1,10,8
1,330,50,1,8,1,0.5999999999999991,11.99999999999999,549,0,2,8,9
2,330,50,0,11,0,2.399999999999997,23.999999999999968,1191,1,2,12,11
3,330,27,1,3,0,0,5.000000000000003,140,3,-1.2,7,4
0,331,50,0,8,4,0.6,6,549,3,1.5,10,8
1,331,50,0,9,1,1.1999999999999988,11.999999999999988,531,0,1,9,9
2,331,50,0,14,0,4.1999999999999975,41.99999999999997,1269,3,0.8,9,14
3,331,50,0,8,1,0.6000000000000006,6.000000000000006,309,1,2,8,8
0,332,50,0,8,5,0.6000000000000008,6.000000000000007,405,0,1,10,8
1,332,50,0,11,1,2.399999999999997,23.99999999999997,957,0,1,11,11
2,332,50,1,13,4,3.5999999999999965,41.999999999999964,1245,0,2,12,14
3,332,50,0,8,1,0.6000000000000009,6.000000000000008,357,1,2,12,8
0,333,50,0,8,7,0.6000000000000009,6.000000000000008,465,0,1,12,8
1,333,50,0,15,2,4.799999999999998,47.99999999999998,1233,1,0.8,10,15
2,333,50,0,9,5,1.199999999999998,11.99999999999998,699,0,1,11,9
3,333,50,0,8,5,0.6000000000000009,6.000000000000008,381,3,1.5,11,8
0,334,50,1,7,5,6.938893903907228e-16,6.000000000000006,465,0,1,10,8
1,334,50,0,12,0,2.999999999999997,29.999999999999968,999,0,1,13,12
2,334,50,0,16,2,5.4,53.99999999999999,1707,1,0.8,10,16
3,334,50,0,8,5,0.6000000000000005,6.000000000000005,375,4,1.5,12,8
0,335,45,1,6,6,0,5.000000000000003,371,0,-1,7,7
1,335,50,1,13,1,3.5999999999999983,41.99999999999998,1125,2,0.8,9,14
2,335,50,1,13,4,3.599999999999999,41.99999999999999,1623,2,0.8,11,14
3,335,50,0,8,3,0.6000000000000005,6.000000000000005,357,1,0.8,10,8
0,336,50,0,8,3,0.6000000000000008,6.000000000000007,435,0,1,12,8
1,336,50,0,9,1,1.199999999999999,11.99999999999999,513,0,1,11,9
2,336,50,0,12,1,2.999999999999997,29.999999999999968,1461,0,1,11,12
3,336,50,1,8,1,0.6,12.00000000000001,363,0,2,10,9
0,337,9,2,0,1,0,11,71,0,0,6,2
1,337,50,1,7,0,0,5.999999999999975,699,0,0,9,8
2,337,50,0,8,0,0.6000000000000004,6.000000000000004,387,1,2,9,8
3,337,50,1,7,3,8.049116928532385e-16,6.000000000000007,339,2,0.8,9,8
0,338,21,2,2,2,0,11,185,0,0,5,4
1,338,50,0,7,0,0,0,777,0,0,8,7
2,338,50,0,10,3,1.7999999999999976,17.999999999999975,693,0,1,9,10
3,338,27,1,3,1,0,5.000000000000004,176,2,-1.2,8,4
0,339,50,2,7,6,1.0269562977782698e-15,12.00000000000001,483,0,2,9,9
1,339,50,0,14,0,4.199999999999999,41.99999999999999,1395,0,1,10,14
2,339,50,0,9,5,1.1999999999999975,11.999999999999975,699,0,1,10,9
3,339,50,0,8,6,0.6000000000000005,6.000000000000005,321,3,1.5,9,8
0,340,50,0,8,4,0.6000000000000005,6.000000000000005,435,3,1.5,9,8
1,340,50,0,12,0,2.999999999999999,29.99999999999999,633,1,0.8,12,12
2,340,50,0,10,1,1.7999999999999998,17.999999999999996,441,1,2,9,10
3,340,50,0,8,2,0.6000000000000005,6.000000000000005,333,3,1.5,10,8
0,341,50,0,8,5,0.6000000000000006,6.000000000000006,465,1,2,11,8
1,341,50,0,11,0,2.3999999999999977,23.99999999999997,1011,0,1,9,11
2,341,50,0,11,1,2.399999999999999,23.99999999999999,561,1,2,10,11
3,341,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,12,8
0,342,50,1,7,6,6.938893903907228e-16,6.000000000000006,453,0,1,12,8
1,342,50,0,14,0,4.1999999999999975,41.99999999999997,1167,0,1,11,14
2,342,50,0,15,3,4.799999999999999,47.99999999999999,1617,1,0.8,12,15
3,342,50,0,8,3,0.6,6,393,0,1,11,8
0,343,50,0,8,2,0.6000000000000006,6.000000000000006,429,0,1,9,8
1,343,50,0,9,0,1.199999999999997,11.99999999999997,789,0,1,9,9
2,343,50,0,11,1,2.3999999999999977,23.99999999999997,771,1,2,10,11
3,343,27,0,3,2,0,0,177,2,-1.2,6,3
0,344,50,0,8,5,0.6000000000000001,6.000000000000001,423,0,1,11,8
1,344,50,0,12,1,2.999999999999999,29.99999999999999,717,1,0.8,12,12
2,344,50,0,10,2,1.799999999999999,17.99999999999999,585,1,2,13,10
3,344,50,1,7,2,5.828670879282072e-16,6.000000000000005,327,3,0.8,13,8
0,345,50,1,7,4,9.15933995315754e-16,6.000000000000008,471,0,1,10,8
1,345,50,0,11,0,2.399999999999998,23.99999999999998,681,1,2,9,11
2,345,50,1,13,1,3.599999999999997,41.99999999999997,1203,0,2,10,14
3,345,50,0,8,1,0.6000000000000006,6.000000000000006,327,1,2,10,8
0,346,50,1,7,3,5.828670879282072e-16,6.000000000000005,411,0,1,10,8
1,346,50,0,13,0,3.599999999999997,35.99999999999997,1209,1,0.8,10,13
2,346,50,0,10,2,1.799999999999998,17.99999999999998,621,1,2,11,10
3,346,50,0,8,5,0.6000000000000005,6.000000000000005,345,0,1,11,8
0,347,50,0,8,3,0.6000000000000005,6.000000000000005,369,0,1,10,8
1,347,50,0,9,0,1.1999999999999993,11.999999999999991,471,1,2,10,9
2,347,50,1,10,0,1.799999999999999,23.99999999999999,1527,0,2,11,11
3,347,21,1,2,1,0,5.000000000000002,131,3,-1.2,5,3
0,348,50,0,8,4,0.6,6,495,0,1,12,8
1,348,50,0,10,1,1.7999999999999976,17.999999999999975,681,0,1,11,10
2,348,50,1,13,1,3.599999999999997,41.99999999999997,1347,0,2,10,14
3,348,50,0,8,1,0.6000000000000006,6.000000000000006,333,1,2,10,8
0,349,38,1,5,7,0,5.9999999999999885,525,0,-1,8,6
1,349,50,0,11,3,2.3999999999999995,23.999999999999996,1371,2,0.8,7,11
2,349,50,1,9,1,1.199999999999998,17.99999999999998,663,2,0.8,9,10
3,349,50,0,8,4,0.6000000000000009,6.000000000000008,363,1,2,10,8
0,350,50,0,8,1,0.6,6,435,0,1,10,8
1,350,50,0,7,0,0,0,495,0,0,9,7
2,350,50,0,10,1,1.7999999999999985,17.999999999999982,627,0,1,10,10
3,350,21,1,2,1,0,5.000000000000001,143,0,0,5,3
0,351,21,2,2,3,0,11,209,0,0,5,4
1,351,44,0,6,1,0,0,450,2,-1.2,7,6
2,351,50,0,8,0,0.5999999999999995,5.999999999999995,531,3,0.8,11,8
3,351,32,1,4,2,0,5.999999999999993,318,2,-1.2,6,5
0,352,27,1,3,2,0,5.000000000000002,224,0,-1,6,4
1,352,50,0,8,0,0.5999999999999966,5.999999999999966,879,3,0.8,10,8
2,352,50,1,7,4,0,5.999999999999994,561,4,-0.2,9,8
3,352,50,0,8,0,0.6000000000000008,6.000000000000007,297,0,1,12,8
0,353,15,1,1,1,0,5.000000000000002,104,0,0,7,2
1,353,44,1,6,0,0,5.999999999999993,474,0,-1,7,7
2,353,50,1,8,1,0.6000000000000001,12.000000000000002,471,0,2,9,9
3,353,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,255,0,1,9,7
0,354,50,0,8,4,0.6000000000000009,6.000000000000008,477,4,1.5,12,8
1,354,50,0,9,0,1.1999999999999988,11.999999999999988,537,3,0.8,10,9
2,354,50,0,10,1,1.799999999999999,17.99999999999999,543,0,1,7,10
3,354,50,1,8,1,0.6000000000000002,12.000000000000002,291,0,2,8,9
0,355,50,0,7,5,5.828670879282072e-16,5.828670879282072e-15,447,0,1,9,7
1,355,50,0,11,0,2.3999999999999977,23.99999999999997,765,2,0.8,10,11
2,355,50,1,12,1,2.999999999999998,35.99999999999998,1461,0,2,8,13
3,355,50,0,8,1,0.6,6,387,0,1,9,8
0,356,50,0,8,7,0.6000000000000002,6.000000000000002,531,0,1,9,8
1,356,50,0,14,1,4.199999999999999,41.99999999999999,1275,0,1,9,14
2,356,50,0,10,2,1.7999999999999985,17.999999999999982,561,1,2,9,10
3,356,32,1,4,4,0,5.999999999999993,300,0,0,6,5
0,357,50,0,8,5,0.6,6,453,2,1.5,13,8
1,357,50,0,14,0,4.199999999999999,41.99999999999999,987,0,1,11,14
2,357,50,0,10,2,1.7999999999999972,17.99999999999997,783,1,2,12,10
3,357,45,1,6,4,0,5.000000000000005,299,0,0,7,7
0,358,33,2,5,1,0.6,17.999999999999996,215,0,0,7,7
1,358,50,0,9,0,1.1999999999999966,11.999999999999966,1095,2,0.8,7,9
2,358,50,0,10,2,1.7999999999999985,17.999999999999982,573,1,2,8,10
3,358,39,1,5,2,0,5.000000000000006,248,2,-1.2,10,6
0,359,50,1,8,5,0.6000000000000006,12.000000000000004,507,1,2,12,9
1,359,50,0,13,0,3.599999999999997,35.999999999999964,1167,1,2,10,13
2,359,50,0,10,1,1.799999999999998,17.99999999999998,633,1,2,11,10
3,359,50,0,8,3,0.6000000000000009,6.000000000000008,339,1,2,12,8
0,360,50,0,8,3,0.6000000000000006,6.000000000000006,363,1,2,12,8
1,360,50,0,12,1,2.999999999999997,29.999999999999968,1083,0,1,12,12
2,360,50,0,14,1,4.199999999999998,41.99999999999998,969,1,0.8,12,14
3,360,50,1,8,5,0.6000000000000001,12.000000000000002,369,0,2,13,9
0,361,50,1,8,4,0.6000000000000001,12.000000000000002,477,0,1,13,9
1,361,50,0,12,0,2.999999999999997,29.999999999999968,1065,4,0.8,11,12
2,361,50,1,9,3,1.199999999999998,17.99999999999998,585,0,2,10,10
3,361,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,327,0,1,10,7
0,362,50,0,8,5,0.6000000000000005,6.000000000000005,453,0,1,12,8
1,362,50,0,14,0,4.199999999999998,41.99999999999998,1335,3,0.8,12,14
2,362,50,0,11,3,2.399999999999997,23.999999999999968,897,0,1,11,11
3,362,50,0,8,2,0.6,6,387,0,1,11,8
0,363,50,1,8,2,0.6000000000000003,12.000000000000002,453,0,2,12,9
1,363,50,0,11,0,2.399999999999998,23.99999999999998,735,1,2,13,11
2,363,50,1,8,1,0.6000000000000001,12.000000000000002,429,0,2,9,9
3,363,50,0,8,0,0.6000000000000008,6.000000000000007,363,0,1,10,8
0,364,20,1,2,3,0,5.999999999999997,198,0,-1,9,3
1,364,50,0,10,1,1.7999999999999965,17.99999999999996,1023,0,1,8,10
2,364,38,0,5,1,0,0,375,2,-1.2,7,5
3,364,21,1,2,1,0,5.000000000000003,119,0,0,5,3
0,365,50,0,12,1,2.9999999999999987,29.999999999999982,831,1,2,9,12
1,365,50,0,11,1,2.3999999999999977,23.99999999999997,825,1,0.8,11,11
2,365,50,0,8,3,0.5999999999999994,5.999999999999994,513,0,1,9,8
3,365,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,9,8
0,366,50,0,8,1,0.6000000000000006,6.000000000000006,477,1,2,11,8
1,366,50,0,8,0,0.5999999999999993,5.999999999999993,489,0,1,8,8
2,366,50,0,10,0,1.7999999999999972,17.99999999999997,855,4,0.8,10,10
3,366,21,0,2,0,0,0,126,2,-1.2,5,2
0,367,21,1,3,2,0.6,11.999999999999998,137,0,-1,5,4
1,367,50,0,9,1,1.199999999999997,11.99999999999997,1233,1,2,8,9
2,367,50,1,8,2,0.5999999999999984,11.999999999999984,705,0,2,9,9
3,367,50,0,8,3,0.6000000000000006,6.000000000000006,309,1,2,10,8
0,368,50,1,8,4,0.6000000000000006,12.000000000000004,441,0,2,11,9
1,368,50,0,12,0,2.999999999999997,29.999999999999968,1221,0,1,10,12
2,368,50,0,11,4,2.3999999999999977,23.99999999999997,735,3,0.8,13,11
3,368,50,1,8,1,0.6000000000000011,12.00000000000001,387,0,2,10,9
0,369,50,2,7,5,1.0269562977782698e-15,12.00000000000001,507,0,2,11,9
1,369,50,0,13,0,3.5999999999999988,35.999999999999986,669,0,1,12,13
2,369,50,0,11,4,2.3999999999999964,23.99999999999996,1065,3,1.5,9,11
3,369,50,1,8,0,0.6000000000000008,12.000000000000004,345,0,2,12,9
0,370,50,2,7,3,6.938893903907228e-16,12.000000000000004,399,4,0.8,9,9
1,370,50,1,9,0,1.1999999999999966,17.999999999999964,1161,4,0.8,8,10
2,370,50,1,9,1,1.199999999999998,17.99999999999998,693,0,2,9,10
3,370,33,1,4,0,0,5.000000000000004,209,0,0,5,5
0,371,50,1,8,4,0.6000000000000002,12.000000000000002,465,0,2,12,9
1,371,50,0,13,0,3.599999999999997,35.99999999999997,1119,1,0.8,10,13
2,371,50,0,10,1,1.7999999999999994,17.999999999999993,513,0,1,8,10
3,371,50,0,8,1,0.6,6,363,0,1,11,8
0,372,50,0,8,5,0.6,6,489,3,1.5,13,8
1,372,50,0,9,0,1.1999999999999995,11.999999999999996,411,0,1,10,9
2,372,50,0,14,0,4.199999999999999,41.99999999999999,1329,0,1,11,14
3,372,50,0,8,0,0.6000000000000009,6.000000000000008,321,0,1,11,8
0,373,50,0,8,3,0.6000000000000005,6.000000000000005,441,0,1,10,8
1,373,50,0,13,0,3.599999999999997,35.999999999999964,1209,1,0.8,10,13
2,373,50,0,9,3,1.1999999999999988,11.999999999999988,537,0,1,11,9
3,373,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,9,8
0,374,33,1,4,3,0,5.000000000000004,299,0,-1,6,5
1,374,44,0,6,0,0,0,384,4,-1.2,6,6
2,374,50,1,12,0,2.999999999999997,35.999999999999964,1245,3,0.8,11,13
3,374,39,1,5,1,0,5.000000000000006,278,4,-1.2,9,6
0,375,50,0,8,5,0.6000000000000008,6.000000000000007,465,4,1.5,12,8
1,375,50,0,11,0,2.399999999999997,23.999999999999968,1185,1,0.8,10,11
2,375,50,0,13,1,3.599999999999997,35.99999999999997,1257,3,1.5,10,13
3,375,50,0,9,1,1.2000000000000006,12.000000000000004,321,4,0.8,10,9
0,376,50,0,8,2,0.6000000000000006,6.000000000000006,393,1,2,10,8
1,376,50,0,8,1,0.6,6,831,0,1,8,8
2,376,50,1,10,1,1.7999999999999972,23.99999999999997,771,0,2,9,11
3,376,15,1,1,0,0,5.000000000000002,86,0,0,6,2
0,377,50,0,8,5,0.6000000000000003,6.000000000000003,519,2,1.5,10,8
1,377,50,0,13,0,3.599999999999997,35.999999999999964,1221,4,0.8,7,13
2,377,50,1,9,3,1.1999999999999988,17.99999999999999,543,0,2,10,10
3,377,45,0,6,3,0,0,312,0,-1,6,6
0,378,50,0,11,0,2.3999999999999986,23.999999999999982,675,0,1,7,11
1,378,21,0,2,0,0,0,126,0,-1,5,2
2,378,27,0,3,0,0,0,177,2,-1.2,7,3
3,378,21,1,2,0,0,5.000000000000002,167,3,-1.2,5,3
0,379,50,1,12,1,2.999999999999998,35.99999999999998,1011,0,2,10,13
1,379,21,1,2,0,0,5.000000000000002,143,0,0,5,3
2,379,44,0,6,0,0,0,600,3,-1.2,6,6
3,379,21,1,2,0,0,5.000000000000003,137,0,0,5,3
0,380,50,0,8,4,0.6000000000000006,6.000000000000006,531,0,1,10,8
1,380,50,0,12,0,2.999999999999998,29.99999999999997,1155,0,1,10,12
2,380,50,0,12,3,2.999999999999998,29.99999999999997,1005,0,1,12,12
3,380,50,0,8,2,0.6000000000000009,6.000000000000008,351,0,1,8,8
0,381,50,1,8,1,0.6000000000000003,12.000000000000002,471,4,0.8,10,9
1,381,50,1,8,2,0.5999999999999993,11.999999999999991,555,4,0.8,10,9
2,381,9,1,0,0,0,5.000000000000001,41,0,0,5,1
3,381,45,1,6,1,0,5.000000000000005,347,4,-1.2,6,7
0,382,39,1,5,3,0,5.000000000000005,326,2,-1.2,11,6
1,382,50,1,11,0,2.3999999999999964,29.999999999999964,1353,2,0.8,10,12
2,382,50,1,10,2,1.7999999999999972,23.99999999999997,963,2,0.8,12,11
3,382,50,1,8,3,0.6000000000000005,12.000000000000004,441,2,0.8,9,9
0,383,50,0,8,4,0.6,6,399,0,1,11,8
1,383,50,0,9,0,1.1999999999999973,11.999999999999972,813,0,1,10,9
2,383,50,0,11,0,2.399999999999997,23.999999999999968,1041,1,2,11,11
3,383,33,1,5,1,0.6,11.999999999999998,185,0,-1,7,6
0,384,50,0,8,4,0.6000000000000008,6.000000000000007,441,3,1.5,12,8
1,384,50,1,8,0,0.6000000000000005,12.000000000000004,399,0,2,10,9
2,384,50,0,13,0,3.599999999999997,35.99999999999997,1137,0,1,10,13
3,384,50,1,7,2,5.828670879282072e-16,6.000000000000005,315,3,0.8,11,8
0,385,50,1,7,5,6.938893903907228e-16,6.000000000000006,477,0,1,12,8
1,385,50,0,12,0,2.999999999999999,29.99999999999999,765,1,2,9,12
2,385,50,0,12,2,2.999999999999997,29.999999999999968,1089,4,0.8,12,12
3,385,50,1,7,1,6.938893903907228e-16,6.000000000000006,315,0,2,10,8
0,386,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,9,8
1,386,50,0,9,0,1.1999999999999975,11.999999999999975,819,1,2,9,9
2,386,50,0,10,0,1.7999999999999972,17.99999999999997,795,4,0.8,13,10
3,386,21,0,2,2,0,0,90,4,-1.2,5,2
0,387,50,0,9,2,1.2000000000000002,12.000000000000002,537,0,1,8,9
1,387,27,0,4,0,0.6,5.999999999999999,135,4,-1.2,7,4
2,387,50,0,9,0,1.199999999999997,11.99999999999997,705,2,0.8,8,9
3,387,39,0,5,1,0,0,183,0,-1,9,5
0,388,50,0,8,3,0.6000000000000008,6.000000000000007,459,0,1,9,8
1,388,50,0,11,0,2.4,24,441,1,0.8,9,11
2,388,50,1,10,2,1.7999999999999967,23.999999999999968,1065,0,2,10,11
3,388,50,1,8,0,0.6,12.00000000000001,393,0,2,8,9
0,389,50,2,7,3,8.049116928532385e-16,12.000000000000009,447,0,2,11,9
1,389,50,0,9,0,1.1999999999999988,11.999999999999988,483,0,1,9,9
2,389,50,0,14,1,4.200000000000003,42.00000000000003,1437,0,1,10,14
3,389,50,0,8,4,0.6000000000000009,6.000000000000008,339,0,1,11,8
0,390,50,1,8,3,0.6000000000000008,12.000000000000004,441,0,1,12,9
1,390,50,0,11,0,2.3999999999999986,23.999999999999982,651,1,0.8,11,11
2,390,50,0,9,2,1.1999999999999993,11.999999999999991,411,0,1,11,9
3,390,50,0,8,4,0.6,5.999999999999999,411,0,1,11,8
0,391,50,1,8,6,0.6000000000000002,12.000000000000002,405,1,2,11,9
1,391,50,1,13,0,3.599999999999997,41.999999999999964,1251,0,2,10,14
2,391,50,0,14,1,4.199999999999998,41.99999999999998,975,3,1.5,13,14
3,391,50,1,8,3,0.6000000000000005,12.000000000000004,435,0,2,13,9
0,392,50,0,8,6,0.6000000000000008,6.000000000000007,429,3,1.5,12,8
1,392,50,0,12,1,2.999999999999997,29.999999999999968,1251,0,1,13,12
2,392,50,1,13,2,3.599999999999997,41.99999999999997,819,0,2,12,14
3,392,50,0,9,1,1.2000000000000004,12.000000000000004,375,1,2,12,9
0,393,50,0,8,6,0.6000000000000009,6.000000000000008,453,1,2,12,8
1,393,50,0,12,0,2.999999999999997,29.999999999999968,1389,0,1,10,12
2,393,50,1,13,3,3.599999999999997,41.99999999999997,1011,0,2,10,14
3,393,50,0,8,3,0.6000000000000005,6.000000000000005,339,0,1,12,8
0,394,39,1,5,4,0,5.000000000000004,344,0,-1,9,6
1,394,50,0,11,0,2.399999999999997,23.99999999999997,1335,2,0.8,7,11
2,394,50,1,9,2,1.199999999999998,17.99999999999998,681,2,0.8,11,10
3,394,50,0,8,3,0.6000000000000005,6.000000000000005,327,0,1,10,8
0,395,50,0,8,5,0.6000000000000009,6.000000000000008,387,1,2,11,8
1,395,50,0,12,0,2.999999999999997,29.999999999999968,1143,1,0.8,11,12
2,395,50,0,10,3,1.799999999999998,17.99999999999998,681,0,1,10,10
3,395,50,1,8,4,0.6000000000000006,12.000000000000004,345,0,2,9,9
0,396,50,1,7,4,9.15933995315754e-16,6.000000000000008,429,0,1,11,8
1,396,50,0,12,0,2.9999999999999973,29.99999999999997,1161,4,0.8,10,12
2,396,50,0,9,2,1.1999999999999975,11.999999999999975,819,0,1,9,9
3,396,39,1,5,1,0,5.000000000000006,302,3,-1.2,9,6
0,397,50,1,8,5,0.6000000000000006,12.000000000000004,453,0,2,9,9
1,397,50,0,11,1,2.399999999999997,23.999999999999968,1251,0,1,9,11
2,397,50,1,10,3,1.7999999999999985,23.999999999999982,645,0,2,10,11
3,397,50,0,8,1,0.6000000000000008,6.000000000000007,375,0,1,11,8
0,398,50,1,7,3,6.938893903907228e-16,6.000000000000006,435,0,1,12,8
1,398,50,0,13,1,3.599999999999997,35.99999999999997,1077,0,1,11,13
2,398,50,0,13,2,3.599999999999997,35.999999999999964,1377,0,1,10,13
3,398,50,1,8,2,0.6000000000000003,12.000000000000002,393,0,2,11,9
0,399,50,2,7,5,2.498001805406602e-16,12.000000000000002,393,0,2,11,9
1,399,50,1,11,0,2.399999999999997,29.999999999999968,1323,4,0.8,10,12
2,399,50,0,10,2,1.7999999999999972,17.99999999999997,729,4,0.8,12,10
3,399,45,1,6,0,0,5.000000000000009,347,3,-1.2,7,7
0,400,39,1,5,3,0,5.000000000000003,350,0,-1,10,6
1,400,50,0,10,0,1.7999999999999967,17.999999999999964,1287,2,0.8,8,10
2,400,50,0,8,2,0.6,6,591,3,0.8,8,8
3,400,27,0,3,3,0,0,207,0,-1,7,3
0,401,50,0,8,4,0.6000000000000008,6.000000000000007,435,0,1,12,8
1,401,50,0,12,0,2.9999999999999973,29.99999999999997,975,1,0.8,11,12
2,401,50,0,9,5,1.1999999999999993,11.999999999999991,459,0,1,9,9
3,401,50,0,8,2,0.6000000000000006,6.000000000000006,369,0,1,10,8
0,402,50,1,8,5,0.6000000000000003,12.000000000000002,459,0,2,8,9
1,402,50,0,12,0,2.9999999999999973,29.99999999999997,1263,1,0.8,10,12
2,402,50,0,10,2,1.7999999999999967,17.999999999999964,783,0,1,11,10
3,402,50,1,8,4,0.6000000000000003,12.000000000000002,417,0,2,9,9
0,403,50,1,8,5,0.6000000000000005,12.000000000000004,441,0,2,10,9
1,403,50,0,13,0,3.599999999999997,35.99999999999997,1377,0,1,10,13
2,403,50,0,11,4,2.399999999999997,23.99999999999997,861,0,1,10,11
3,403,50,1,7,2,6.938893903907228e-16,6.000000000000006,351,3,0.8,10,8
0,404,50,1,7,5,5.828670879282072e-16,6.000000000000005,465,0,1,12,8
1,404,50,1,13,0,3.5999999999999965,41.999999999999964,1035,0,2,11,14
2,404,50,1,9,2,1.1999999999999995,17.999999999999996,447,0,2,11,10
3,404,50,1,8,3,0.5999999999999999,11.999999999999996,471,0,2,10,9
0,405,26,1,3,3,0,5.999999999999997,279,0,-1,9,4
1,405,50,1,8,1,0.5999999999999989,11.999999999999988,651,2,0.8,7,9
2,405,50,0,8,1,0.6000000000000005,6.000000000000005,453,0,1,9,8
3,405,50,1,7,3,0,5.9999999999999885,531,0,1,9,8
0,406,50,0,8,4,0.6,6,453,0,1,12,8
1,406,50,0,13,0,3.5999999999999988,35.999999999999986,891,1,0.8,11,13
2,406,50,0,11,2,2.3999999999999977,23.99999999999997,717,1,2,12,11
3,406,50,1,8,3,0.6000000000000008,12.000000000000004,381,0,2,12,9
0,407,50,0,8,3,0.6000000000000009,6.000000000000008,495,1,2,10,8
1,407,50,0,11,0,2.3999999999999986,23.999999999999982,861,1,0.8,9,11
2,407,50,0,11,2,2.399999999999999,23.99999999999999,597,0,1,9,11
3,407,50,0,8,1,0.6000000000000006,6.000000000000006,327,1,2,10,8
0,408,50,1,8,4,0.6000000000000008,12.000000000000004,411,0,2,12,9
1,408,50,0,12,0,2.9999999999999973,29.99999999999997,1005,0,1,11,12
2,408,50,1,13,3,3.5999999999999965,41.999999999999964,1443,0,2,10,14
3,408,50,0,8,1,0.6000000000000005,6.000000000000005,381,0,1,12,8
0,409,50,1,8,3,0.6000000000000006,12.000000000000004,375,1,2,10,9
1,409,50,0,11,0,2.3999999999999977,23.99999999999997,897,0,1,10,11
2,409,50,0,11,3,2.399999999999997,23.999999999999968,1041,3,0.8,10,11
3,409,50,0,9,0,1.2000000000000004,12.000000000000004,285,1,2,9,9
0,410,50,0,8,2,0.6,6,387,0,1,10,8
1,410,50,0,11,0,2.3999999999999977,23.99999999999997,981,1,0.8,8,11
2,410,50,0,10,3,1.799999999999998,17.99999999999998,669,0,1,8,10
3,410,50,0,8,1,0.6000000000000006,6.000000000000006,339,1,2,7,8
0,411,50,0,8,4,0.6000000000000002,6.000000000000002,489,0,1,9,8
1,411,50,0,12,0,2.999999999999997,29.999999999999968,1053,1,0.8,9,12
2,411,50,0,10,2,1.799999999999999,17.99999999999999,531,0,1,11,10
3,411,50,1,7,2,6.938893903907228e-16,6.000000000000006,357,3,0.8,12,8
0,412,33,1,4,3,0,5.000000000000005,239,0,-1,7,5
1,412,50,0,9,0,1.1999999999999966,11.999999999999966,1119,2,0.8,10,9
2,412,50,1,8,3,0.5999999999999989,11.999999999999988,615,0,2,12,9
3,412,50,0,8,0,0.6000000000000006,6.000000000000006,369,0,1,12,8
0,413,50,0,8,6,0.6000000000000005,6.000000000000005,501,0,1,13,8
1,413,50,0,13,0,3.5999999999999983,35.99999999999998,747,1,0.8,10,13
2,413,50,0,10,2,1.799999999999999,17.99999999999999,501,1,2,13,10
3,413,50,0,8,1,0.6000000000000008,6.000000000000007,333,3,1.5,12,8
0,414,50,0,8,1,0.6000000000000008,6.000000000000007,423,0,1,12,8
1,414,50,0,8,0,0.6,5.999999999999999,507,0,1,11,8
2,414,50,0,10,0,1.799999999999998,17.99999999999998,633,1,2,10,10
3,414,21,0,2,0,0,0,114,2,-1.2,5,2
0,415,50,1,8,4,0.6000000000000006,12.000000000000004,435,0,1,11,9
1,415,50,0,12,1,2.999999999999997,29.999999999999968,1275,4,1.5,11,12
2,415,50,0,10,2,1.7999999999999972,17.99999999999997,741,0,1,10,10
3,415,50,1,8,2,0.6000000000000009,12.000000000000009,387,0,2,7,9
0,416,27,1,3,4,0,5.000000000000005,230,0,-1,7,4
1,416,50,1,8,0,0.5999999999999971,11.99999999999997,1071,2,0.8,9,9
2,416,50,0,8,1,0.5999999999999994,5.999999999999994,585,0,1,10,8
3,416,50,0,7,3,4.718447854656915e-16,4.718447854656915e-15,261,0,1,6,7
0,417,27,2,3,4,0,11,248,0,0,8,5
1,417,50,1,8,1,0.5999999999999971,11.99999999999997,987,2,0.8,8,9
2,417,50,0,9,3,1.1999999999999988,11.999999999999988,579,0,1,11,9
3,417,45,1,6,3,0,5.000000000000005,317,2,-1.2,6,7
0,418,50,0,8,4,0.6000000000000009,6.000000000000008,399,0,1,13,8
1,418,50,0,12,0,2.999999999999997,29.999999999999968,1167,2,0.8,11,12
2,418,50,0,9,6,1.199999999999997,11.99999999999997,627,0,1,9,9
3,418,50,1,8,2,0.6,12.00000000000001,351,0,2,9,9
0,419,50,1,7,5,3.6082248300317592e-16,6.000000000000003,495,0,1,10,8
1,419,50,0,10,1,1.7999999999999985,17.999999999999982,573,0,1,9,10
2,419,50,0,9,0,1.199999999999997,11.99999999999997,687,4,0.8,12,9
3,419,50,1,10,1,1.7999999999999994,23.999999999999996,471,0,2,10,11
0,420,50,1,8,5,0.6000000000000006,12.000000000000004,393,1,2,11,9
1,420,50,0,13,0,3.599999999999997,35.999999999999964,1191,1,2,11,13
2,420,50,0,12,1,2.9999999999999982,29.999999999999982,789,3,0.8,13,12
3,420,50,0,9,3,1.2000000000000006,12.000000000000004,339,1,2,12,9
0,421,39,2,5,4,0,11.000000000000004,356,0,0,9,7
1,421,50,0,12,0,2.999999999999998,29.99999999999997,1449,2,0.8,7,12
2,421,50,0,9,1,1.1999999999999975,11.999999999999975,675,1,0.8,10,9
3,421,45,1,6,5,0,5.000000000000004,311,2,-1.2,7,7
0,422,50,1,8,5,0.6000000000000009,12.000000000000009,459,0,1,11,9
1,422,50,0,13,1,3.6000000000000014,36.000000000000014,1125,0,1,9,13
2,422,50,0,10,3,1.7999999999999967,17.999999999999964,813,0,1,9,10
3,422,50,0,8,1,0.6,6,357,0,1,8,8
0,423,50,1,8,3,0.6000000000000009,12.000000000000009,429,0,1,12,9
1,423,50,0,12,0,2.999999999999998,29.99999999999997,993,0,1,11,12
2,423,50,1,9,2,1.1999999999999984,17.999999999999982,531,0,2,10,10
3,423,50,1,7,4,5.828670879282072e-16,6.000000000000005,339,0,2,10,8
0,424,50,0,8,5,0.6000000000000008,6.000000000000007,465,0,1,12,8
1,424,50,0,13,0,3.599999999999998,35.99999999999998,1365,1,0.8,9,13
2,424,50,0,9,4,1.199999999999997,11.99999999999997,663,0,1,8,9
3,424,50,0,8,2,0.6000000000000009,6.000000000000008,375,0,1,10,8
0,425,50,1,7,5,5.828670879282072e-16,6.000000000000005,387,0,1,10,8
1,425,50,0,11,0,2.399999999999997,23.999999999999968,1167,1,0.8,9,11
2,425,50,0,11,0,2.399999999999999,23.99999999999999,591,0,1,10,11
3,425,50,1,7,3,3.6082248300317592e-16,6.000000000000003,375,0,2,9,8
0,426,50,2,7,6,4.718447854656915e-16,12.000000000000004,429,0,2,12,9
1,426,50,0,12,3,2.9999999999999982,29.999999999999982,873,1,0.8,12,12
2,426,50,0,16,2,5.4,54,1443,1,0.8,12,16
3,426,50,0,8,5,0.6000000000000001,6.000000000000001,399,0,1,13,8
0,427,50,0,8,5,0.6000000000000005,6.000000000000005,489,0,1,13,8
1,427,50,0,15,0,4.799999999999998,47.99999999999998,1089,3,0.8,14,15
2,427,50,0,12,2,2.9999999999999987,29.999999999999982,777,1,2,12,12
3,427,50,0,8,5,0.5999999999999993,5.999999999999993,525,3,1.5,12,8
0,428,50,1,9,2,1.2000000000000006,18.000000000000007,483,1,2,13,10
1,428,50,0,13,1,3.599999999999997,35.99999999999997,1269,2,0.8,10,13
2,428,50,0,9,4,1.199999999999998,11.99999999999998,621,0,1,10,9
3,428,50,0,8,6,0.6,6,339,3,1.5,11,8
0,429,50,0,8,5,0.6000000000000004,6.000000000000004,477,2,1.5,11,8
1,429,50,0,13,0,3.5999999999999965,35.999999999999964,1269,1,0.8,10,13
2,429,50,0,11,3,2.3999999999999977,23.99999999999997,777,0,1,11,11
3,429,50,1,8,1,0.6,12.00000000000001,333,0,2,11,9
0,430,50,0,8,1,0.6000000000000006,6.000000000000006,381,1,2,9,8
1,430,50,0,8,0,0.5999999999999989,5.9999999999999885,549,0,1,9,8
2,430,50,0,10,0,1.7999999999999967,17.999999999999964,879,4,0.8,9,10
3,430,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
0,431,50,0,8,6,0.6000000000000005,6.000000000000005,501,3,1.5,10,8
1,431,50,0,12,0,2.9999999999999982,29.999999999999982,855,0,1,11,12
2,431,50,0,10,3,1.7999999999999985,17.999999999999982,555,0,1,8,10
3,431,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,11,8
0,432,50,1,8,5,0.6000000000000001,12.000000000000002,549,0,1,10,9
1,432,50,1,12,2,2.9999999999999982,35.99999999999998,939,0,2,10,13
2,432,50,0,10,2,1.7999999999999985,17.999999999999982,585,0,1,10,10
3,432,50,0,8,8,0.5999999999999985,5.999999999999985,615,0,1,11,8
0,433,50,1,8,6,0.6000000000000006,12.000000000000004,447,1,2,11,9
1,433,50,0,11,1,2.399999999999997,23.999999999999968,1257,1,0.8,11,11
2,433,50,0,14,1,4.199999999999998,41.99999999999998,1005,3,0.8,12,14
3,433,50,1,8,2,0.6000000000000003,12.000000000000002,339,0,2,10,9
0,434,50,1,7,5,9.15933995315754e-16,6.000000000000008,435,0,1,11,8
1,434,50,1,11,1,2.399999999999997,29.99999999999997,1059,4,0.8,11,12
2,434,50,0,10,2,1.7999999999999985,17.999999999999982,591,0,1,11,10
3,434,45,1,6,4,0,5.000000000000006,269,3,-1.2,8,7
0,435,33,2,4,2,0,11.000000000000002,257,0,0,7,6
1,435,50,1,9,0,1.1999999999999966,17.999999999999964,1197,2,0.8,11,10
2,435,50,1,8,3,0.5999999999999993,11.999999999999991,579,2,0.8,10,9
3,435,50,0,8,1,0.6000000000000009,6.000000000000008,369,4,0.8,10,8
0,436,45,1,6,5,0,5.000000000000003,401,0,-1,9,7
1,436,50,0,14,0,4.2,42,1275,2,0.8,11,14
2,436,50,1,9,3,1.199999999999997,17.99999999999997,699,2,0.8,10,10
3,436,50,1,7,3,8.049116928532385e-16,6.000000000000007,333,2,0.8,11,8
0,437,50,1,8,6,0.6000000000000005,12.000000000000004,435,0,1,14,9
1,437,50,0,14,2,4.199999999999998,41.99999999999998,1233,1,0.8,11,14
2,437,50,0,10,5,1.7999999999999976,17.999999999999975,813,0,1,11,10
3,437,50,0,8,4,0.6000000000000009,6.000000000000008,375,3,1.5,11,8
0,438,50,0,8,4,0.6000000000000008,6.000000000000007,429,0,1,12,8
1,438,45,0,6,0,0,0,282,0,-1,6,6
2,438,50,1,12,1,2.999999999999998,35.99999999999998,1131,0,2,10,13
3,438,50,1,8,0,0.6000000000000005,12.000000000000004,375,3,0.8,8,9
0,439,50,0,8,2,0.6000000000000009,6.000000000000008,399,1,2,8,8
1,439,50,1,9,0,1.1999999999999988,17.99999999999999,477,0,2,7,10
2,439,50,0,11,0,2.3999999999999977,23.99999999999997,927,4,0.8,8,11
3,439,27,1,3,0,0,5.000000000000002,158,0,0,6,4
0,440,50,0,8,5,0.6000000000000005,6.000000000000005,507,0,1,11,8
1,440,50,0,11,1,2.3999999999999977,23.99999999999997,927,0,1,11,11
2,440,50,0,12,2,2.999999999999998,29.99999999999997,825,1,2,9,12
3,440,50,0,8,2,0.6,5.999999999999999,369,0,1,11,8
0,441,50,0,8,5,0.6000000000000006,6.000000000000006,387,1,2,12,8
1,441,50,1,11,0,2.399999999999997,29.999999999999968,1083,0,2,8,12
2,441,50,0,13,1,3.599999999999997,35.99999999999997,1017,0,1,11,13
3,441,50,1,8,2,0.6,12.00000000000001,351,0,2,10,9
0,442,27,2,3,2,0,11.000000000000004,212,0,0,8,5
1,442,50,0,9,0,1.1999999999999975,11.999999999999975,669,1,2,10,9
2,442,50,0,8,3,0.5999999999999975,5.999999999999975,777,0,1,9,8
3,442,50,0,8,1,0.6000000000000002,6.000000000000002,387,1,2,10,8
0,443,50,0,8,1,0.6000000000000006,6.000000000000006,471,1,2,9,8
1,443,50,0,8,0,0.6000000000000005,6.000000000000005,315,0,1,12,8
2,443,50,0,10,0,1.7999999999999972,17.99999999999997,819,0,1,8,10
3,443,21,0,2,0,0,0,114,0,-1,5,2
0,444,50,1,8,3,0.6000000000000008,12.000000000000004,423,0,2,8,9
1,444,50,0,11,0,2.3999999999999977,23.99999999999997,801,0,1,8,11
2,444,50,0,11,2,2.399999999999997,23.999999999999968,999,0,1,8,11
3,444,50,0,8,0,0.6,6,327,0,1,7,8
0,445,50,1,7,5,6.938893903907228e-16,6.000000000000006,465,0,1,13,8
1,445,50,1,11,0,2.399999999999997,29.99999999999997,1017,4,0.8,10,12
2,445,50,0,10,4,1.7999999999999976,17.999999999999975,723,1,0.8,12,10
3,445,45,1,6,0,0,5.000000000000006,269,3,-1.2,7,7
0,446,50,1,8,4,0.6000000000000005,12.000000000000004,459,0,2,11,9
1,446,50,0,13,0,3.599999999999997,35.999999999999964,1269,1,0.8,9,13
2,446,50,0,10,2,1.7999999999999985,17.999999999999982,621,0,1,10,10
3,446,50,0,8,3,0.6000000000000006,6.000000000000006,291,0,1,11,8
0,447,50,0,8,6,0.6,6,477,3,1.5,10,8
1,447,50,0,11,0,2.3999999999999977,23.99999999999997,849,0,1,9,11
2,447,50,0,15,2,4.799999999999999,47.99999999999999,1233,4,0.8,10,15
3,447,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,12,8
0,448,50,1,8,6,0.6,12.00000000000001,489,0,2,10,9
1,448,50,0,12,0,2.999999999999998,29.99999999999997,1521,1,0.8,10,12
2,448,50,0,11,1,2.399999999999997,23.99999999999997,759,1,2,8,11
3,448,50,0,8,3,0.6000000000000006,6.000000000000006,375,1,2,9,8
0,449,50,1,8,3,0.6000000000000008,12.000000000000004,501,0,2,11,9
1,449,50,1,10,0,1.799999999999998,23.99999999999998,735,4,0.8,10,11
2,449,50,0,13,1,3.6000000000000005,36,1287,4,0.8,9,13
3,449,45,1,6,3,0,5.000000000000005,329,0,-1,8,7
0,450,50,0,8,6,0.6000000000000008,6.000000000000007,405,3,1.5,14,8
1,450,50,0,12,0,2.999999999999997,29.999999999999968,1257,0,1,10,12
2,450,50,0,14,4,4.1999999999999975,41.99999999999997,1035,1,0.8,12,14
3,450,50,0,8,2,0.6000000000000006,6.000000000000006,369,0,1,11,8
0,451,50,0,8,4,0.6,6,399,3,1.5,11,8
1,451,50,0,12,0,2.999999999999997,29.999999999999968,1035,1,0.8,10,12
2,451,50,0,10,4,1.7999999999999985,17.999999999999982,591,3,1.5,10,10
3,451,50,0,8,3,0.6000000000000006,6.000000000000006,375,0,1,12,8
0,452,50,0,8,7,0.6000000000000009,6.000000000000008,507,0,1,11,8
1,452,50,0,12,0,2.9999999999999987,29.999999999999982,735,1,0.8,11,12
2,452,50,0,10,2,1.7999999999999994,17.999999999999993,519,0,1,10,10
3,452,50,0,8,4,0.5999999999999995,5.999999999999995,477,0,1,12,8
0,453,50,0,8,6,0.5999999999999989,5.9999999999999885,657,3,1.5,11,8
1,453,50,0,12,2,2.999999999999997,29.999999999999968,1017,1,0.8,12,12
2,453,50,0,10,3,1.7999999999999998,17.999999999999996,423,1,2,10,10
3,453,50,0,8,4,0.6000000000000003,6.000000000000003,387,0,1,10,8
0,454,50,1,8,5,0.6000000000000009,12.000000000000009,447,0,1,13,9
1,454,50,0,10,0,1.7999999999999967,17.999999999999964,753,1,2,8,10
2,454,50,0,14,1,4.200000000000003,42.00000000000003,1437,1,0.8,10,14
3,454,50,0,8,3,0.6,6,381,0,1,10,8
0,455,50,0,8,2,0.6000000000000006,6.000000000000006,411,1,2,10,8
1,455,50,1,8,0,0.5999999999999998,11.999999999999996,453,0,2,7,9
2,455,50,0,10,0,1.7999999999999967,17.999999999999964,999,0,1,10,10
3,455,21,1,2,1,0,5.000000000000003,131,0,0,5,3
0,456,50,0,8,2,0.6000000000000005,6.000000000000005,399,0,1,8,8
1,456,50,0,10,0,1.799999999999999,17.99999999999999,513,1,2,10,10
2,456,50,0,8,0,0.6000000000000008,6.000000000000007,363,0,1,9,8
3,456,50,0,8,2,0.6000000000000006,6.000000000000006,351,0,1,11,8
0,457,50,0,8,5,0.6000000000000004,6.000000000000004,447,2,1.5,11,8
1,457,50,0,12,0,2.9999999999999973,29.99999999999997,1197,4,0.8,8,12
2,457,50,0,9,0,1.1999999999999993,11.999999999999991,489,0,1,10,9
3,457,39,0,5,1,0,0,207,0,-1,9,5
0,458,50,0,8,4,0.6000000000000006,6.000000000000006,345,0,1,8,8
1,458,50,0,12,0,2.999999999999997,29.999999999999968,1185,1,0.8,8,12
2,458,50,0,11,3,2.399999999999998,23.99999999999998,723,0,1,9,11
3,458,50,0,8,1,0.6000000000000011,6.000000000000011,345,0,1,9,8
0,459,50,0,8,3,0.6000000000000003,6.000000000000003,357,0,1,10,8
1,459,50,0,9,0,1.1999999999999966,11.999999999999966,969,4,0.8,8,9
2,459,50,0,9,3,1.1999999999999975,11.999999999999975,645,0,1,8,9
3,459,33,1,6,1,1.2,17.999999999999996,221,0,-1,7,7
0,460,50,1,8,5,0.6000000000000009,12.000000000000009,531,0,1,9,9
1,460,50,0,10,0,1.799999999999998,17.99999999999998,621,0,1,7,10
2,460,50,1,13,0,3.5999999999999983,41.99999999999998,1485,0,2,9,14
3,460,50,0,8,0,0.6,6,327,0,1,8,8
0,461,50,0,8,6,0.6,6,471,0,1,12,8
1,461,50,1,10,0,1.7999999999999976,23.99999999999997,885,4,0.8,9,11
2,461,50,0,14,1,4.200000000000002,42.000000000000014,1533,4,0.8,9,14
3,461,45,1,6,2,0,5.000000000000005,311,0,0,7,7
0,462,50,0,8,0,0.6000000000000006,6.000000000000006,435,1,2,10,8
1,462,50,0,9,0,1.2000000000000004,12.000000000000004,399,1,2,9,9
2,462,50,0,10,0,1.7999999999999976,17.999999999999975,693,0,1,8,10
3,462,15,1,1,0,0,5.000000000000002,122,0,-1,7,2
0,463,50,0,8,6,0.6000000000000004,6.000000000000004,489,0,1,13,8
1,463,50,0,11,1,2.3999999999999977,23.99999999999997,807,0,1,11,11
2,463,50,0,11,2,2.3999999999999977,23.99999999999997,891,0,1,10,11
3,463,50,0,8,5,0.5999999999999996,5.9999999999999964,489,0,1,10,8
0,464,50,0,8,6,0.6000000000000001,6.000000000000001,471,3,1.5,12,8
1,464,50,0,12,0,2.999999999999997,29.999999999999968,987,1,0.8,10,12
2,464,50,0,10,2,1.7999999999999985,17.999999999999982,567,0,1,9,10
3,464,50,0,8,2,0.6000000000000004,6.000000000000004,333,0,1,9,8
0,465,50,2,8,6,0.6,18.000000000000007,459,0,2,10,10
1,465,50,0,10,1,1.7999999999999972,17.99999999999997,783,1,0.8,10,10
2,465,50,0,14,2,4.200000000000003,42.00000000000003,1551,3,0.8,7,14
3,465,50,0,8,3,0.6000000000000009,6.000000000000008,381,0,1,10,8
0,466,50,1,8,5,0.6000000000000006,12.000000000000004,417,1,2,10,9
1,466,50,0,13,0,3.6000000000000005,36,1449,0,1,10,13
2,466,50,0,10,1,1.799999999999998,17.99999999999998,639,1,2,8,10
3,466,50,0,7,6,4.718447854656915e-16,4.718447854656915e-15,351,0,1,9,7
0,467,50,0,8,4,0.6000000000000005,6.000000000000005,411,0,1,10,8
1,467,50,0,14,0,4.199999999999998,41.99999999999998,1107,1,0.8,10,14
2,467,50,0,10,1,1.7999999999999985,17.999999999999982,591,0,1,10,10
3,467,50,0,8,3,0.6000000000000005,6.000000000000005,351,0,1,10,8
0,468,50,0,8,4,0.6000000000000008,6.000000000000007,459,0,1,10,8
1,468,50,1,9,1,1.199999999999998,17.99999999999998,579,0,2,8,10
2,468,50,0,11,0,2.399999999999997,23.999999999999968,1185,4,0.8,10,11
3,468,33,1,6,2,1.2,17.999999999999996,233,4,-1.2,6,7
0,469,50,0,8,4,0.6000000000000008,6.000000000000007,441,0,1,12,8
1,469,50,0,13,0,3.599999999999997,35.999999999999964,1287,1,0.8,9,13
2,469,50,1,10,1,1.799999999999999,23.99999999999999,495,0,2,11,11
3,469,50,0,8,3,0.6000000000000008,6.000000000000007,363,3,1.5,11,8
0,470,50,2,7,4,6.938893903907228e-16,12.000000000000004,447,0,2,11,9
1,470,50,0,13,0,3.5999999999999988,35.999999999999986,897,4,0.8,12,13
2,470,50,0,9,2,1.1999999999999988,11.999999999999988,525,0,1,11,9
3,470,50,0,7,3,5.828670879282072e-16,5.828670879282072e-15,321,0,1,9,7
0,471,50,0,8,5,0.6000000000000006,6.000000000000006,465,0,1,12,8
1,471,50,0,12,0,2.999999999999997,29.999999999999968,1341,1,0.8,12,12
2,471,50,0,11,3,2.399999999999998,23.99999999999998,669,0,1,13,11
3,471,50,0,8,3,0.6000000000000008,6.000000000000007,315,0,1,10,8
0,472,50,0,8,5,0.6,6,447,3,1.5,12,8
1,472,50,0,12,0,2.9999999999999982,29.999999999999982,915,0,1,10,12
2,472,50,1,13,1,3.599999999999998,41.99999999999997,1083,0,2,9,14
3,472,50,0,8,3,0.6000000000000006,6.000000000000006,375,1,2,11,8
0,473,50,0,12,0,2.9999999999999982,29.999999999999982,813,1,2,10,12
1,473,20,0,2,0,0,0,168,0,-1,9,2
2,473,38,0,5,1,0,0,321,2,-1.2,7,5
3,473,21,0,2,0,0,0,126,1,-1.2,5,2
0,474,50,0,8,3,0.6000000000000002,6.000000000000002,453,0,1,10,8
1,474,50,0,12,0,2.999999999999997,29.999999999999968,1221,1,0.8,10,12
2,474,50,0,11,2,2.399999999999998,23.99999999999998,639,1,2,10,11
3,474,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,9,8
0,475,50,1,8,5,0.6000000000000008,12.000000000000004,459,0,2,12,9
1,475,50,0,12,0,2.999999999999997,29.999999999999968,1077,0,1,11,12
2,475,50,0,10,4,1.7999999999999985,17.999999999999982,603,0,1,10,10
3,475,50,0,8,1,0.6000000000000009,6.000000000000008,363,1,2,11,8
0,476,45,1,6,1,0,5.000000000000002,353,0,-1,8,7
1,476,50,0,11,0,2.399999999999997,23.99999999999997,1011,2,0.8,9,11
2,476,50,1,9,3,1.1999999999999962,17.99999999999996,927,0,2,10,10
3,476,50,0,8,1,0.6000000000000009,6.000000000000008,345,1,2,10,8
0,477,50,0,8,6,0.6000000000000006,6.000000000000006,513,0,1,9,8
1,477,50,0,14,0,4.2,42,1077,1,0.8,7,14
2,477,50,0,11,3,2.399999999999997,23.99999999999997,771,0,1,11,11
3,477,50,0,8,2,0.6000000000000008,6.000000000000007,339,0,1,10,8
0,478,45,1,6,4,0,5.000000000000006,389,0,-1,9,7
1,478,50,1,10,0,1.799999999999999,23.99999999999999,717,2,0.8,10,11
2,478,50,1,12,1,2.999999999999997,35.999999999999964,1149,2,0.8,11,13
3,478,50,0,9,2,1.2000000000000002,12.000000000000002,345,0,1,12,9
0,479,50,0,8,2,0.6000000000000006,6.000000000000006,417,0,1,9,8
1,479,50,0,9,2,1.1999999999999975,11.999999999999975,663,0,1,8,9
2,479,50,0,11,0,2.3999999999999977,23.99999999999997,825,1,2,10,11
3,479,27,0,4,2,0.6,5.999999999999999,183,0,-1,7,4
0,480,50,0,8,4,0.6000000000000008,6.000000000000007,453,0,1,11,8
1,480,50,0,11,0,2.399999999999997,23.999999999999968,1293,0,1,9,11
2,480,50,1,10,0,1.799999999999998,23.99999999999998,729,4,0.8,11,11
3,480,39,1,5,2,0,5.000000000000003,314,3,-1.2,8,6
0,481,50,0,8,4,0.6000000000000003,6.000000000000003,501,0,1,12,8
1,481,50,0,11,1,2.399999999999997,23.99999999999997,1005,0,1,11,11
2,481,50,0,9,4,1.1999999999999982,11.99999999999998,603,0,1,10,9
3,481,50,1,8,1,0.6,12.00000000000001,369,0,2,9,9
0,482,50,0,8,5,0.6,6,573,3,1.5,8,8
1,482,50,1,9,0,1.199999999999997,17.99999999999997,741,0,2,6,10
2,482,50,0,14,0,4.200000000000004,42.00000000000004,1623,3,0.8,10,14
3,482,50,0,8,0,0.6000000000000006,6.000000000000006,333,0,1,9,8
0,483,21,1,2,2,0,5.000000000000002,191,0,-1,5,3
1,483,50,0,7,0,0,0,549,4,-0.2,9,7
2,483,50,0,10,1,1.7999999999999967,17.999999999999964,987,1,2,6,10
3,483,33,1,4,0,0,5.000000000000005,257,4,-1.2,6,5
0,484,50,0,8,4,0.6000000000000005,6.000000000000005,459,3,1.5,12,8
1,484,50,1,12,0,2.9999999999999964,35.999999999999964,1161,0,2,11,13
2,484,50,0,11,4,2.3999999999999986,23.999999999999982,609,1,2,10,11
3,484,50,0,8,1,0.6000000000000008,6.000000000000007,393,3,1.5,10,8
0,485,50,0,8,6,0.5999999999999999,5.999999999999998,501,3,1.5,9,8
1,485,50,0,11,0,2.399999999999997,23.999999999999968,1101,1,0.8,9,11
2,485,50,0,9,2,1.1999999999999984,11.999999999999984,555,0,1,7,9
3,485,50,0,8,1,0.6,6,315,0,1,9,8
0,486,50,1,7,4,5.828670879282072e-16,6.000000000000005,477,4,0.8,13,8
1,486,50,0,13,0,3.599999999999999,35.99999999999999,1191,0,1,10,13
2,486,50,0,12,1,2.999999999999998,29.99999999999997,879,4,0.8,11,12
3,486,45,1,6,1,0,5.000000000000005,311,3,-1.2,8,7
0,487,50,0,8,5,0.6000000000000009,6.000000000000008,459,0,1,13,8
1,487,50,1,11,0,2.3999999999999977,29.99999999999997,999,0,2,11,12
2,487,50,0,12,3,2.999999999999997,29.999999999999968,1041,0,1,10,12
3,487,50,0,9,0,1.2000000000000008,12.000000000000009,381,1,2,10,9
0,488,50,0,8,5,0.6000000000000008,6.000000000000007,375,0,1,10,8
1,488,50,0,12,0,2.999999999999997,29.999999999999968,1275,1,2,11,12
2,488,50,0,11,2,2.3999999999999986,23.999999999999982,615,0,1,11,11
3,488,50,0,8,3,0.6000000000000004,6.000000000000004,357,0,1,11,8
0,489,50,1,8,5,0.6000000000000006,12.000000000000004,435,0,2,8,9
1,489,50,0,11,0,2.399999999999997,23.999999999999968,1107,0,1,9,11
2,489,50,0,11,2,2.3999999999999986,23.999999999999982,663,1,2,8,11
3,489,50,0,8,3,0.6,6,339,0,1,11,8
0,490,50,0,8,7,0.6000000000000005,6.000000000000005,507,0,1,12,8
1,490,50,1,12,1,2.9999999999999973,35.99999999999997,1077,4,0.8,9,13
2,490,50,1,9,3,1.1999999999999984,17.999999999999982,585,0,2,13,10
3,490,45,1,7,3,0.6,11.999999999999998,353,3,-1.2,7,8
0,491,39,1,5,3,0,5.000000000000006,314,0,-1,9,6
1,491,50,0,11,0,2.399999999999997,23.99999999999997,1203,2,0.8,8,11
2,491,50,1,9,2,1.199999999999997,17.99999999999997,813,2,0.8,11,10
3,491,50,0,8,2,0.6,6,363,0,1,10,8
0,492,45,1,6,4,0,5.000000000000005,389,0,-1,8,7
1,492,50,1,11,0,2.399999999999997,29.999999999999968,1203,2,0.8,11,12
2,492,50,1,11,3,2.399999999999998,29.999999999999982,789,2,0.8,10,12
3,492,50,1,8,2,0.6,12.00000000000001,369,0,2,10,9
0,493,20,1,3,3,0.6,11.999999999999998,216,0,-1,12,4
1,493,50,0,9,1,1.1999999999999984,11.999999999999984,663,0,1,9,9
2,493,39,0,5,1,0,0,273,0,-1,9,5
3,493,32,1,4,2,0,5.999999999999993,360,2,-1.2,6,5
0,494,50,0,8,5,0.6000000000000006,6.000000000000006,465,0,1,12,8
1,494,50,0,13,0,3.599999999999997,35.99999999999997,1203,1,2,10,13
2,494,50,0,12,1,2.9999999999999987,29.999999999999982,729,1,2,10,12
3,494,50,0,8,1,0.6,6,381,0,1,10,8
0,495,50,1,8,4,0.6000000000000006,12.000000000000004,429,1,2,10,9
1,495,50,0,12,0,2.9999999999999973,29.99999999999997,963,1,0.8,11,12
2,495,50,1,8,3,0.5999999999999971,11.99999999999997,657,0,2,10,9
3,495,50,0,8,2,0.6,6,393,3,1.5,10,8
0,496,50,0,8,4,0.6000000000000005,6.000000000000005,471,0,1,10,8
1,496,50,0,11,0,2.399999999999997,23.999999999999968,1017,1,0.8,8,11
2,496,50,1,9,2,1.1999999999999988,17.99999999999999,567,0,2,9,10
3,496,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,11,8
0,497,50,0,8,4,0.6000000000000008,6.000000000000007,483,0,1,12,8
1,497,50,0,12,0,2.999999999999997,29.999999999999968,1281,1,0.8,7,12
2,497,50,1,10,3,1.799999999999998,23.99999999999998,663,0,2,9,11
3,497,50,1,7,2,6.938893903907228e-16,6.000000000000006,369,3,0.8,10,8
0,498,45,1,6,5,0,5.000000000000007,425,0,-1,9,7
1,498,50,0,11,0,2.3999999999999964,23.99999999999996,1455,2,0.8,10,11
2,498,50,1,11,2,2.3999999999999977,29.99999999999997,903,2,0.8,9,12
3,498,50,0,8,2,0.6000000000000009,6.000000000000008,327,0,1,13,8
0,499,33,1,5,3,0.6,11.999999999999998,317,0,-1,7,6
1,499,50,1,9,0,1.1999999999999966,17.999999999999964,1215,2,0.8,11,10
2,499,50,1,8,2,0.5999999999999984,11.999999999999984,735,2,0.8,9,9
3,499,50,0,8,3,0.6000000000000006,6.000000000000006,429,0,1,10,8
0,500,50,0,8,4,0.6,6,531,0,1,12,8
1,500,50,0,10,0,1.799999999999999,17.99999999999999,615,0,1,9,10
2,500,50,0,14,1,4.199999999999999,41.99999999999999,1521,3,0.8,10,14
3,500,50,1,7,0,9.15933995315754e-16,6.000000000000008,351,4,0.8,10,8
0,501,50,1,8,2,0.6,12.00000000000001,417,0,2,11,9
1,501,50,0,9,0,1.1999999999999973,11.999999999999972,741,0,1,9,9
2,501,50,0,10,0,1.7999999999999965,17.99999999999996,1323,0,1,12,10
3,501,21,0,2,2,0,0,120,0,-1,5,2
0,502,50,2,8,4,0.6000000000000005,18.000000000000004,489,0,2,11,10
1,502,50,0,14,0,4.199999999999999,41.99999999999999,1377,2,0.8,10,14
2,502,50,0,10,3,1.7999999999999972,17.99999999999997,771,0,1,9,10
3,502,50,0,8,3,0.6000000000000006,6.000000000000006,309,0,1,9,8
0,503,50,1,8,4,0.6000000000000009,12.000000000000009,399,1,2,12,9
1,503,50,0,13,0,3.599999999999997,35.999999999999964,1359,1,2,12,13
2,503,50,0,12,3,2.9999999999999973,29.99999999999997,909,0,1,12,12
3,503,50,1,8,1,0.6000000000000009,12.000000000000009,369,0,2,12,9
0,504,33,2,4,3,0,11.000000000000004,257,0,0,7,6
1,504,50,0,9,0,1.1999999999999966,11.999999999999966,1041,2,0.8,9,9
2,504,50,1,9,1,1.1999999999999988,17.99999999999999,513,0,2,8,10
3,504,39,1,5,2,0,5.000000000000002,272,2,-1.2,9,6
0,505,50,1,11,0,2.399999999999997,29.99999999999997,855,0,2,7,12
1,505,9,0,0,0,0,0,36,2,-1.2,5,0
2,505,21,0,2,0,0,0,84,3,-1.2,5,2
3,505,9,1,0,0,0,5.000000000000001,65,3,-1.2,6,1
0,506,50,2,7,3,6.938893903907228e-16,12.000000000000004,501,0,2,11,9
1,506,50,0,12,0,2.999999999999998,29.99999999999997,1071,0,1,11,12
2,506,50,0,12,0,2.9999999999999982,29.999999999999982,813,1,2,12,12
3,506,50,0,9,4,1.2000000000000002,12.000000000000002,381,1,2,14,9
0,507,50,0,8,5,0.6000000000000005,6.000000000000005,447,0,1,12,8
1,507,50,0,15,0,4.799999999999998,47.99999999999998,1443,1,2,12,15
2,507,50,0,13,2,3.5999999999999983,35.99999999999998,801,0,1,12,13
3,507,50,0,8,3,0.6000000000000001,6.000000000000001,369,3,1.5,11,8
0,508,50,0,8,2,0.6000000000000009,6.000000000000008,453,1,2,9,8
1,508,50,1,8,0,0.6,11.999999999999988,531,0,2,9,9
2,508,50,0,10,1,1.799999999999999,17.99999999999999,549,0,1,8,10
3,508,33,0,5,0,0.6,5.999999999999999,192,2,-1.2,7,5
0,509,50,0,8,3,0.6000000000000009,6.000000000000008,453,0,1,12,8
1,509,50,1,11,0,2.399999999999997,29.99999999999997,1143,4,0.8,12,12
2,509,50,0,10,1,1.7999999999999972,17.99999999999997,813,1,2,13,10
3,509,45,0,7,1,0.6,5.999999999999999,294,0,-1,6,7
0,510,50,0,8,6,0.6000000000000005,6.000000000000005,513,0,1,11,8
1,510,50,0,12,2,2.9999999999999973,29.99999999999997,1035,1,0.8,11,12
2,510,50,0,11,2,2.399999999999999,23.99999999999999,555,1,2,10,11
3,510,50,0,8,3,0.6000000000000001,6.000000000000001,465,0,1,11,8
0,511,50,0,8,6,0.6000000000000004,6.000000000000004,489,3,1.5,11,8
1,511,50,0,13,0,3.599999999999999,35.99999999999999,1443,0,1,10,13
2,511,50,0,11,3,2.399999999999997,23.99999999999997,771,0,1,9,11
3,511,50,0,8,1,0.6,6,357,0,1,10,8
0,512,50,0,8,4,0.6000000000000005,6.000000000000005,465,3,1.5,11,8
1,512,50,0,11,1,2.399999999999997,23.999999999999968,873,0,1,12,11
2,512,50,0,13,3,3.599999999999998,35.99999999999998,921,3,0.8,10,13
3,512,50,0,8,1,0.6000000000000008,6.000000000000007,369,4,1.5,11,8
0,513,50,0,8,6,0.6000000000000009,6.000000000000008,459,1,2,10,8
1,513,50,0,10,0,1.799999999999998,17.99999999999998,873,0,1,11,10
2,513,50,0,11,2,2.399999999999997,23.999999999999968,1197,4,0.8,8,11
3,513,45,1,7,1,0.6,11.999999999999998,329,0,0,7,8
0,514,50,0,8,6,0.6,6,417,0,1,8,8
1,514,50,0,12,0,2.9999999999999982,29.999999999999982,813,1,2,10,12
2,514,50,0,10,3,1.7999999999999976,17.999999999999975,729,0,1,9,10
3,514,50,1,7,0,6.938893903907228e-16,6.000000000000006,303,3,0.8,10,8
0,515,50,0,8,5,0.6000000000000008,6.000000000000007,471,0,1,12,8
1,515,50,0,12,2,2.999999999999998,29.99999999999997,1065,1,0.8,9,12
2,515,50,0,10,1,1.799999999999998,17.99999999999998,621,0,1,11,10
3,515,50,0,8,6,0.5999999999999986,5.999999999999986,645,0,1,11,8
0,516,50,0,8,6,0.6,6,477,2,1.5,10,8
1,516,50,0,13,0,3.599999999999997,35.999999999999964,1059,4,0.8,11,13
2,516,50,0,10,2,1.7999999999999976,17.999999999999975,687,1,2,8,10
3,516,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,339,0,1,11,7
0,517,45,1,6,4,0,5.000000000000005,353,0,-1,8,7
1,517,50,0,11,0,2.399999999999997,23.999999999999968,1101,2,0.8,8,11
2,517,50,0,9,3,1.199999999999997,11.99999999999997,699,0,1,11,9
3,517,50,1,7,2,5.828670879282072e-16,6.000000000000005,393,2,0.8,9,8
0,518,50,1,8,5,0.6,12.00000000000001,465,0,2,10,9
1,518,50,0,11,0,2.399999999999998,23.99999999999998,639,0,1,9,11
2,518,50,0,11,2,2.399999999999997,23.999999999999968,915,0,1,9,11
3,518,50,0,8,3,0.6000000000000005,6.000000000000005,345,0,1,8,8
0,519,50,2,7,5,5.828670879282072e-16,12.000000000000004,471,0,2,12,9
1,519,50,0,14,1,4.200000000000002,42.000000000000014,1509,1,0.8,7,14
2,519,50,0,10,3,1.799999999999998,17.99999999999998,669,0,1,7,10
3,519,50,1,8,6,0.6000000000000009,12.000000000000009,429,0,2,7,9
0,520,50,0,11,1,2.3999999999999986,23.999999999999982,705,0,1,7,11
1,520,9,0,2,0,1.2,11.999999999999998,36,1,-1.2,5,2
2,520,32,0,4,1,0,0,270,0,-1,6,4
3,520,27,1,3,1,0,5.000000000000001,176,3,-1.2,8,4
0,521,50,0,11,1,2.3999999999999977,23.99999999999997,807,0,1,8,11
1,521,9,0,1,0,0.6,5.999999999999999,36,4,-1.2,9,1
2,521,32,0,4,0,0,0,342,2,-1.2,6,4
3,521,15,1,1,1,0,5.000000000000001,98,0,0,6,2
0,522,50,1,8,3,0.6000000000000008,12.000000000000004,477,0,1,13,9
1,522,50,1,9,1,1.1999999999999984,17.999999999999982,573,0,2,8,10
2,522,50,1,14,2,4.199999999999999,47.99999999999999,1557,0,2,9,15
3,522,50,0,8,2,0.6000000000000009,6.000000000000008,327,0,1,9,8
0,523,50,0,10,3,1.7999999999999998,17.999999999999996,591,1,2,8,10
1,523,39,1,5,0,0,5,302,4,-1.2,10,6
2,523,50,0,10,0,1.7999999999999972,17.99999999999997,921,2,0.8,10,10
3,523,33,1,4,0,0,5.000000000000004,209,3,-1.2,7,5
0,524,50,0,8,4,0.6,6,495,0,1,12,8
1,524,50,0,13,0,3.599999999999997,35.99999999999997,1179,1,0.8,10,13
2,524,50,0,11,2,2.3999999999999986,23.999999999999982,603,1,2,11,11
3,524,50,1,7,4,5.828670879282072e-16,6.000000000000005,357,3,0.8,10,8
0,525,50,1,8,3,0.6000000000000006,12.000000000000004,369,0,2,8,9
1,525,50,0,11,0,2.399999999999997,23.999999999999968,939,1,0.8,10,11
2,525,50,0,8,5,0.6,5.999999999999999,405,0,1,7,8
3,525,50,0,8,0,0.6,6,321,0,1,8,8
0,526,50,0,8,3,0.6000000000000009,6.000000000000008,369,0,1,9,8
1,526,50,0,12,0,2.9999999999999973,29.99999999999997,1161,0,1,10,12
2,526,50,0,12,3,2.9999999999999973,29.99999999999997,921,1,2,9,12
3,526,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,8,8
0,527,21,2,3,2,0.6,17.999999999999996,143,0,0,5,5
1,527,44,0,6,1,0,0,696,0,-1,6,6
2,527,50,0,9,0,1.1999999999999984,11.999999999999984,561,3,0.8,11,9
3,527,21,1,2,1,0,5.000000000000003,131,0,0,5,3
0,528,39,0,5,1,0,0,243,2,-1.2,7,5
1,528,27,0,3,0,0,0,207,2,-1.2,6,3
2,528,15,0,1,0,0,0,81,0,-1,7,1
3,528,27,0,3,0,0,0,153,3,-1.2,8,3
0,529,50,0,8,5,0.6000000000000009,6.000000000000008,399,3,1.5,11,8
1,529,50,0,12,1,2.9999999999999973,29.99999999999997,1041,1,2,10,12
2,529,50,0,12,2,2.9999999999999987,29.999999999999982,717,0,1,11,12
3,529,50,0,8,0,0.6,6,375,0,1,8,8
0,530,50,0,8,5,0.6000000000000008,6.000000000000007,471,0,1,13,8
1,530,50,0,13,0,3.599999999999998,35.99999999999998,1293,4,0.8,7,13
2,530,50,0,10,2,1.799999999999998,17.99999999999998,723,1,2,9,10
3,530,33,1,4,1,0,5.000000000000004,185,0,0,6,5
0,531,50,0,8,2,0.6000000000000005,6.000000000000005,411,0,1,9,8
1,531,50,1,9,0,1.1999999999999962,17.99999999999996,1203,4,0.8,8,10
2,531,50,1,9,2,1.1999999999999975,17.999999999999975,741,4,0.8,10,10
3,531,33,1,4,2,0,5.000000000000005,221,3,-1.2,6,5
0,532,50,0,8,3,0.6,6,381,0,1,10,8
1,532,50,0,12,0,2.999999999999998,29.99999999999997,891,1,0.8,11,12
2,532,50,1,8,3,0.5999999999999975,11.999999999999975,645,0,2,8,9
3,532,50,0,8,0,0.6000000000000009,6.000000000000008,363,0,1,10,8
0,533,50,1,8,2,0.6000000000000009,12.000000000000009,423,4,0.8,12,9
1,533,50,1,8,1,0.5999999999999989,11.999999999999988,549,4,0.8,9,9
2,533,50,0,10,1,1.7999999999999972,17.99999999999997,915,0,1,11,10
3,533,33,1,4,0,0,5.000000000000005,215,0,-1,7,5
0,534,50,0,8,7,0.6000000000000006,6.000000000000006,453,4,1.5,14,8
1,534,50,0,12,0,2.999999999999997,29.999999999999968,1281,4,0.8,9,12
2,534,50,0,12,2,2.9999999999999982,29.999999999999982,1005,4,0.8,11,12
3,534,50,0,8,5,0.6,5.999999999999999,465,0,0,10,8
0,535,50,1,7,6,6.938893903907228e-16,6.000000000000006,429,0,1,11,8
1,535,50,0,13,3,3.599999999999999,35.99999999999999,1119,1,0.8,8,13
2,535,50,1,9,2,1.1999999999999988,17.99999999999999,507,0,2,9,10
3,535,50,0,8,5,0.6000000000000008,6.000000000000007,321,0,1,10,8
0,536,50,0,8,5,0.6000000000000005,6.000000000000005,411,0,1,10,8
1,536,50,0,10,1,1.7999999999999972,17.99999999999997,915,0,1,13,10
2,536,50,0,13,1,3.599999999999998,35.99999999999998,1017,0,1,12,13
3,536,50,0,8,4,0.6000000000000008,6.000000000000007,315,4,1.5,8,8
0,537,50,0,8,3,0.6000000000000005,6.000000000000005,393,0,1,12,8
1,537,50,1,10,0,1.7999999999999976,23.99999999999997,735,0,2,11,11
2,537,50,0,13,3,3.599999999999998,35.99999999999998,993,4,0.8,10,13
3,537,50,0,8,2,0.6000000000000009,6.000000000000008,357,0,1,12,8
0,538,50,0,8,4,0.6000000000000003,6.000000000000003,417,0,1,10,8
1,538,50,0,12,0,2.9999999999999973,29.99999999999997,1041,1,0.8,9,12
2,538,50,1,10,3,1.799999999999998,23.99999999999998,717,0,2,8,11
3,538,50,0,8,0,0.6000000000000006,6.000000000000006,333,1,2,7,8
0,539,50,0,8,4,0.6000000000000009,6.000000000000008,489,0,1,12,8
1,539,50,0,12,0,2.999999999999998,29.99999999999997,1257,0,1,10,12
2,539,50,1,12,5,2.999999999999997,35.999999999999964,1275,0,2,13,13
3,539,50,0,9,3,1.2000000000000006,12.000000000000004,345,1,2,12,9
0,540,50,0,8,5,0.6,6,441,3,1.5,10,8
1,540,50,0,11,0,2.3999999999999977,23.99999999999997,831,0,1,12,11
2,540,50,0,13,2,3.599999999999998,35.99999999999998,879,0,1,10,13
3,540,50,0,8,4,0.6000000000000005,6.000000000000005,321,4,1.5,11,8
0,541,50,1,8,2,0.6000000000000008,12.000000000000004,399,0,2,10,9
1,541,50,0,12,1,2.999999999999997,29.999999999999968,1323,0,1,9,12
2,541,50,0,10,2,1.7999999999999994,17.999999999999993,507,0,1,9,10
3,541,50,0,8,4,0.6000000000000008,6.000000000000007,351,0,1,10,8
0,542,50,0,10,2,1.7999999999999998,17.999999999999996,513,0,1,9,10
1,542,50,0,7,0,0,0,669,1,-0.2,10,7
2,542,15,1,2,1,0.6,11.999999999999998,98,0,0,8,3
3,542,21,1,2,2,0,5.000000000000002,167,4,-1.2,5,3
0,543,50,0,8,5,0.6000000000000006,6.000000000000006,435,0,1,8,8
1,543,50,0,12,0,2.999999999999997,29.999999999999968,1125,1,0.8,10,12
2,543,50,0,10,4,1.7999999999999985,17.999999999999982,567,0,1,9,10
3,543,50,1,7,1,9.15933995315754e-16,6.000000000000008,345,3,0.8,11,8
0,544,50,0,8,4,0.6000000000000005,6.000000000000005,411,0,1,9,8
1,544,50,0,11,0,2.3999999999999977,23.99999999999997,777,1,0.8,11,11
2,544,50,1,9,2,1.1999999999999993,17.999999999999993,495,0,2,8,10
3,544,50,0,8,2,0.6000000000000005,6.000000000000005,405,0,1,9,8
0,545,45,1,6,6,0,5.000000000000006,437,0,-1,9,7
1,545,50,1,11,0,2.399999999999997,29.999999999999968,1347,2,0.8,10,12
2,545,50,0,13,2,3.599999999999999,35.99999999999999,939,2,0.8,12,13
3,545,50,0,8,4,0.6000000000000005,6.000000000000005,405,1,0.8,12,8
0,546,50,0,9,5,1.2000000000000002,12.000000000000002,453,0,1,12,9
1,546,50,0,12,0,2.999999999999997,29.999999999999968,1101,1,0.8,10,12
2,546,50,0,9,5,1.1999999999999984,11.999999999999984,615,1,2,9,9
3,546,50,0,8,1,0.6000000000000006,6.000000000000006,285,0,1,9,8
0,547,50,0,8,6,0.6000000000000009,6.000000000000008,387,1,2,9,8
1,547,50,1,10,2,1.7999999999999972,23.99999999999997,921,0,2,8,11
2,547,50,0,13,1,3.599999999999997,35.99999999999997,1491,3,0.8,9,13
3,547,50,0,8,1,0.6000000000000009,6.000000000000008,321,1,2,10,8
0,548,50,1,7,5,6.938893903907228e-16,6.000000000000006,501,0,1,12,8
1,548,50,0,9,0,1.2,11.999999999999998,417,1,2,11,9
2,548,50,0,14,0,4.200000000000002,42.000000000000014,1617,3,0.8,10,14
3,548,50,0,8,1,0.6,6,339,0,1,11,8
0,549,33,1,4,3,0,5.000000000000003,287,0,-1,6,5
1,549,50,0,9,0,1.199999999999997,11.99999999999997,897,2,0.8,8,9
2,549,50,0,9,2,1.1999999999999993,11.999999999999991,501,0,1,9,9
3,549,39,1,5,1,0,5.000000000000005,284,2,-1.2,9,6
0,550,50,1,8,6,0.6000000000000005,12.000000000000004,483,0,2,12,9
1,550,50,0,15,0,4.800000000000003,48.00000000000003,1371,1,0.8,9,15
2,550,50,0,10,3,1.799999999999998,17.99999999999998,693,0,1,10,10
3,550,50,0,8,3,0.6,6,357,0,1,11,8
0,551,21,0,3,1,0.6,5.999999999999999,174,0,-1,5,3
1,551,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,375,0,1,10,7
2,551,50,1,10,1,1.7999999999999985,23.999999999999982,603,0,2,6,11
3,551,27,1,3,0,0,5.000000000000002,170,2,-1.2,8,4
0,552,50,0,8,5,0.6000000000000006,6.000000000000006,411,1,2,10,8
1,552,50,0,11,0,2.399999999999997,23.999999999999968,1155,1,0.8,10,11
2,552,50,0,11,3,2.399999999999998,23.99999999999998,723,4,0.8,10,11
3,552,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,357,0,1,7,7
0,553,50,0,8,5,0.6000000000000006,6.000000000000006,429,3,1.5,10,8
1,553,50,0,11,0,2.399999999999997,23.999999999999968,1107,0,1,10,11
2,553,50,0,12,1,3,29.999999999999996,591,0,1,11,12
3,553,50,0,8,2,0.6,6,351,0,1,10,8
0,554,50,2,8,3,0.6000000000000008,18.000000000000007,453,0,2,10,10
1,554,50,0,13,1,3.599999999999997,35.999999999999964,1251,1,0.8,9,13
2,554,50,1,9,3,1.199999999999998,17.99999999999998,597,0,2,11,10
3,554,50,0,8,5,0.6,6,339,0,1,10,8
0,555,50,1,7,6,2.498001805406602e-16,6.000000000000002,477,0,1,10,8
1,555,50,0,13,1,3.5999999999999983,35.99999999999998,1251,1,0.8,8,13
2,555,50,0,10,3,1.799999999999998,17.99999999999998,597,1,2,11,10
3,555,50,0,8,2,0.6000000000000005,6.000000000000005,369,0,1,9,8
0,556,50,0,8,5,0.6000000000000008,6.000000000000007,435,0,1,11,8
1,556,50,0,12,1,2.9999999999999987,29.999999999999982,843,1,0.8,11,12
2,556,50,0,10,2,1.7999999999999998,17.999999999999996,495,0,1,13,10
3,556,50,0,8,3,0.5999999999999995,5.999999999999995,429,0,1,12,8
0,557,33,1,4,2,0,5.000000000000002,263,0,-1,7,5
1,557,50,0,11,0,2.399999999999997,23.99999999999997,1413,2,0.8,9,11
2,557,50,0,8,2,0.5999999999999986,5.999999999999986,573,4,0.8,11,8
3,557,21,0,2,1,0,0,120,0,-1,5,2
0,558,50,1,7,4,8.049116928532385e-16,6.000000000000007,435,0,1,11,8
1,558,50,0,13,0,3.5999999999999983,35.99999999999998,987,1,0.8,9,13
2,558,50,0,10,3,1.7999999999999967,17.999999999999964,885,1,2,9,10
3,558,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,10,8
0,559,50,0,8,6,0.6000000000000008,6.000000000000007,447,0,1,11,8
1,559,50,0,11,1,2.3999999999999977,23.99999999999997,819,1,0.8,9,11
2,559,50,0,10,3,1.7999999999999972,17.99999999999997,855,1,2,9,10
3,559,50,0,8,4,0.6000000000000002,6.000000000000002,411,0,1,10,8
0,560,39,2,5,3,0,11.000000000000004,338,4,-1.2,10,7
1,560,50,0,8,1,0.5999999999999998,5.999999999999997,441,1,2,11,8
2,560,50,0,12,0,3,30,1629,2,0.8,10,12
3,560,21,1,2,1,0,5.000000000000002,101,0,0,5,3
0,561,50,0,8,5,0.6,6,435,0,1,9,8
1,561,50,0,11,0,2.399999999999997,23.999999999999968,1191,0,1,8,11
2,561,50,0,10,4,1.7999999999999967,17.999999999999964,777,0,1,10,10
3,561,50,0,8,1,0.6000000000000009,6.000000000000008,327,1,2,10,8
0,562,50,0,8,2,0.6000000000000008,6.000000000000007,453,4,0.8,12,8
1,562,50,0,10,0,1.7999999999999994,17.999999999999993,549,4,0.8,11,10
2,562,50,0,10,1,1.7999999999999976,17.999999999999975,921,0,1,10,10
3,562,45,1,6,1,0,5.000000000000006,317,0,0,6,7
0,563,50,0,8,3,0.6000000000000004,6.000000000000004,459,1,2,12,8
1,563,50,1,8,0,0.5999999999999993,11.999999999999991,477,0,2,10,9
2,563,50,0,11,0,2.399999999999997,23.99999999999997,1233,4,0.8,10,11
3,563,39,1,5,0,0,5.000000000000006,266,3,-1.2,10,6
0,564,50,0,8,3,0.6000000000000002,6.000000000000002,477,1,2,11,8
1,564,50,1,11,0,2.399999999999997,29.99999999999997,1077,0,2,10,12
2,564,50,0,11,2,2.3999999999999986,23.999999999999982,663,0,1,10,11
3,564,50,1,8,0,0.6000000000000008,12.000000000000004,363,0,2,10,9
0,565,50,2,8,4,0.6000000000000008,18.000000000000007,453,0,2,12,10
1,565,50,0,10,0,1.799999999999998,17.99999999999998,729,1,0.8,11,10
2,565,50,0,8,1,0.6000000000000002,6.000000000000002,375,0,1,11,8
3,565,50,0,8,3,0.5999999999999996,5.9999999999999964,489,0,1,13,8
0,566,50,1,8,7,0.6,12.00000000000001,429,0,2,12,9
1,566,50,0,15,1,4.8,47.99999999999999,1587,1,0.8,9,15
2,566,50,1,10,3,1.799999999999998,23.99999999999998,693,0,2,10,11
3,566,50,0,8,3,0.6000000000000005,6.000000000000005,375,0,1,11,8
0,567,50,1,8,1,0.6000000000000011,12.00000000000001,393,0,2,9,9
1,567,50,0,8,1,0.6000000000000002,6.000000000000002,411,1,2,10,8
2,567,50,0,10,1,1.799999999999998,17.99999999999998,627,0,1,6,10
3,567,15,0,2,0,0.6,5.999999999999999,81,0,-1,7,2
0,568,50,1,8,3,0.6,12.00000000000001,435,0,2,11,9
1,568,50,0,13,0,3.599999999999997,35.999999999999964,1173,0,1,13,13
2,568,50,0,9,4,1.199999999999998,11.99999999999998,603,0,1,10,9
3,568,50,0,8,3,0.6000000000000011,6.000000000000011,375,3,1.5,10,8
0,569,50,0,8,6,0.6000000000000006,6.000000000000006,423,1,2,10,8
1,569,50,0,11,1,2.399999999999997,23.99999999999997,963,0,1,10,11
2,569,50,1,13,2,3.599999999999998,41.99999999999997,909,0,2,8,14
3,569,50,0,8,2,0.6000000000000006,6.000000000000006,375,0,1,9,8
0,570,50,1,8,2,0.6,12.00000000000001,423,0,2,9,9
1,570,50,0,12,0,2.999999999999998,29.99999999999997,1017,1,0.8,9,12
2,570,50,1,10,2,1.799999999999999,23.99999999999999,591,0,2,9,11
3,570,50,0,8,2,0.6000000000000009,6.000000000000008,375,1,2,10,8
0,571,50,1,8,4,0.6000000000000002,12.000000000000002,441,1,2,12,9
1,571,50,0,13,0,3.5999999999999983,35.99999999999998,945,1,0.8,12,13
2,571,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,11,9
3,571,50,0,8,2,0.6000000000000006,6.000000000000006,351,1,2,13,8
0,572,39,1,6,5,0.6,11.999999999999998,320,0,-1,8,7
1,572,50,0,10,1,1.7999999999999967,17.999999999999964,1359,2,0.8,9,10
2,572,50,1,8,1,0.5999999999999971,11.99999999999997,753,0,2,7,9
3,572,21,1,2,2,0,5.000000000000002,107,0,0,5,3
0,573,50,0,8,6,0.6000000000000009,6.000000000000008,429,2,1.5,11,8
1,573,50,0,15,0,4.799999999999998,47.99999999999998,1311,2,0.8,11,15
2,573,50,0,10,2,1.799999999999998,17.99999999999998,621,1,2,9,10
3,573,50,0,8,2,0.6,6,369,0,1,10,8
0,574,27,1,3,3,0,5.000000000000003,188,0,-1,6,4
1,574,50,0,10,0,1.7999999999999967,17.999999999999964,1035,2,0.8,11,10
2,574,50,1,8,2,0.5999999999999989,11.999999999999988,591,0,2,9,9
3,574,50,1,7,2,6.938893903907228e-16,6.000000000000006,369,0,2,10,8
0,575,50,1,8,5,0.6,12.00000000000001,411,0,2,9,9
1,575,50,0,11,0,2.399999999999997,23.999999999999968,1047,1,0.8,9,11
2,575,50,1,13,1,3.5999999999999983,41.99999999999998,1035,0,2,9,14
3,575,50,0,8,1,0.6000000000000011,6.000000000000011,339,1,2,9,8
0,576,50,0,8,6,0.6000000000000005,6.000000000000005,465,0,1,11,8
1,576,50,0,12,0,2.999999999999997,29.999999999999968,1263,1,0.8,8,12
2,576,50,0,9,2,1.199999999999998,11.99999999999998,627,0,1,9,9
3,576,50,0,8,1,0.6000000000000006,6.000000000000006,381,0,1,9,8
0,577,50,1,8,6,0.6000000000000005,12.000000000000004,495,0,2,8,9
1,577,50,0,11,1,2.3999999999999977,23.99999999999997,945,1,0.8,10,11
2,577,50,1,9,2,1.1999999999999988,17.99999999999999,549,0,2,8,10
3,577,50,0,8,1,0.6,6,369,0,1,8,8
0,578,50,0,8,5,0.6000000000000006,6.000000000000006,393,3,1.5,12,8
1,578,50,0,12,0,2.999999999999997,29.999999999999968,1107,1,0.8,13,12
2,578,50,1,9,2,1.1999999999999993,17.999999999999993,501,0,2,13,10
3,578,50,0,8,1,0.6000000000000009,6.000000000000008,333,0,1,12,8
0,579,50,0,8,5,0.6000000000000005,6.000000000000005,411,2,1.5,11,8
1,579,50,1,12,0,2.999999999999997,35.999999999999964,1287,4,0.8,9,13
2,579,50,0,10,1,1.7999999999999976,17.999999999999975,771,1,2,11,10
3,579,27,1,3,1,0,5.000000000000004,182,3,-1.2,9,4
0,580,50,1,8,5,0.6000000000000006,12.000000000000004,417,1,2,9,9
1,580,50,1,11,0,2.399999999999997,29.99999999999997,1155,0,2,10,12
2,580,50,0,10,3,1.7999999999999972,17.99999999999997,789,3,0.8,8,10
3,580,50,1,8,1,0.6000000000000011,12.00000000000001,351,0,2,7,9
0,581,50,2,7,5,8.049116928532385e-16,12.000000000000009,429,0,2,9,9
1,581,50,0,12,2,2.9999999999999987,29.999999999999982,1251,1,0.8,9,12
2,581,50,0,10,2,1.799999999999998,17.99999999999998,615,1,2,9,10
3,581,50,0,8,4,0.6000000000000003,6.000000000000003,453,0,1,8,8
0,582,50,1,8,5,0.6000000000000003,12.000000000000002,417,0,2,13,9
1,582,50,0,11,0,2.399999999999997,23.999999999999968,1023,0,1,11,11
2,582,50,0,12,3,2.999999999999999,29.99999999999999,651,1,2,12,12
3,582,50,0,8,1,0.6,6,351,0,1,11,8
0,583,50,0,8,5,0.6000000000000005,6.000000000000005,477,3,1.5,12,8
1,583,50,0,8,1,0.5999999999999989,5.9999999999999885,543,0,1,11,8
2,583,50,0,13,1,3.599999999999999,35.99999999999999,645,3,0.8,13,13
3,583,50,0,8,1,0.6,6,369,0,1,10,8
0,584,50,0,8,5,0.6000000000000002,6.000000000000002,507,0,1,12,8
1,584,50,0,12,0,2.999999999999997,29.999999999999968,1185,1,0.8,11,12
2,584,50,0,10,2,1.7999999999999985,17.999999999999982,597,0,1,11,10
3,584,50,0,8,3,0.6000000000000005,6.000000000000005,351,0,1,10,8
0,585,50,0,8,2,0.6000000000000009,6.000000000000008,405,0,1,10,8
1,585,50,0,9,0,1.1999999999999975,11.999999999999975,741,0,1,8,9
2,585,50,0,10,0,1.7999999999999976,17.999999999999975,795,0,1,9,10
3,585,33,1,5,0,0.6,11.999999999999998,173,0,0,6,6
0,586,50,0,8,3,0.6000000000000009,6.000000000000008,453,1,2,11,8
1,586,50,0,9,0,1.199999999999998,11.99999999999998,639,1,2,9,9
2,586,50,0,10,3,1.7999999999999967,17.999999999999964,921,0,1,11,10
3,586,33,1,4,1,0,5.000000000000005,173,3,-1.2,6,5
0,587,50,0,8,5,0.6000000000000005,6.000000000000005,429,0,1,8,8
1,587,50,0,14,0,4.1999999999999975,41.99999999999997,1407,1,2,8,14
2,587,50,0,11,0,2.399999999999998,23.99999999999998,717,1,2,12,11
3,587,50,0,8,3,0.6000000000000004,6.000000000000004,381,0,1,11,8
0,588,50,0,8,3,0.6000000000000009,6.000000000000008,435,3,1.5,13,8
1,588,50,0,12,0,2.999999999999998,29.99999999999997,939,1,0.8,11,12
2,588,50,0,9,3,1.1999999999999993,11.999999999999991,513,0,1,9,9
3,588,50,0,8,0,0.6000000000000009,6.000000000000008,351,0,1,13,8
0,589,50,0,11,1,2.3999999999999995,23.999999999999996,567,1,2,9,11
1,589,45,0,6,0,0,0,336,2,-1.2,7,6
2,589,26,1,3,1,0,5.999999999999997,225,0,0,7,4
3,589,21,1,2,0,0,5.000000000000003,119,0,0,5,3
0,590,50,1,8,5,0.6000000000000005,12.000000000000004,465,0,2,12,9
1,590,50,0,11,0,2.399999999999997,23.999999999999968,987,1,0.8,10,11
2,590,50,0,10,1,1.799999999999998,17.99999999999998,723,0,1,10,10
3,590,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,9,8
0,591,50,1,8,5,0.6000000000000009,12.000000000000009,417,1,2,12,9
1,591,50,0,12,0,2.9999999999999973,29.99999999999997,1095,0,1,11,12
2,591,50,1,13,1,3.599999999999997,41.999999999999964,1161,0,2,11,14
3,591,50,0,8,6,0.6000000000000005,6.000000000000005,339,0,1,11,8
0,592,50,1,8,3,0.6000000000000003,12.000000000000002,459,0,2,12,9
1,592,50,1,11,0,2.399999999999997,29.99999999999997,1167,0,2,11,12
2,592,50,1,10,3,1.799999999999999,23.99999999999999,555,0,2,10,11
3,592,50,0,8,3,0.6000000000000005,6.000000000000005,345,0,1,9,8
0,593,50,1,8,5,0.6,11.999999999999998,483,0,1,13,9
1,593,50,0,12,1,2.999999999999997,29.999999999999968,1215,1,0.8,11,12
2,593,50,0,10,1,1.799999999999999,17.99999999999999,585,0,1,10,10
3,593,50,0,8,4,0.6000000000000006,6.000000000000006,345,1,2,9,8
0,594,50,1,8,4,0.6000000000000009,12.000000000000009,417,0,2,10,9
1,594,50,0,10,0,1.7999999999999972,17.99999999999997,861,0,1,12,10
2,594,50,1,14,1,4.199999999999997,47.99999999999996,1485,0,2,10,15
3,594,50,0,8,2,0.6000000000000004,6.000000000000004,273,0,1,10,8
0,595,50,1,8,8,0.6000000000000006,12.000000000000004,531,0,2,12,9
1,595,50,0,12,3,2.999999999999997,29.999999999999968,1413,0,1,12,12
2,595,50,0,11,1,2.3999999999999977,23.99999999999997,927,0,1,10,11
3,595,50,1,8,4,0.6000000000000005,12.000000000000004,369,0,2,11,9
0,596,50,1,10,1,1.799999999999999,23.99999999999999,597,0,2,7,11
1,596,21,0,2,0,0,0,96,1,-1.2,5,2
2,596,33,0,4,0,0,0,246,2,-1.2,6,4
3,596,21,0,2,0,0,0,114,1,-1.2,5,2
0,597,21,1,2,3,0,5.000000000000002,191,0,-1,5,3
1,597,50,0,8,0,0.6,6,723,1,2,10,8
2,597,50,0,9,0,1.1999999999999993,11.999999999999991,501,1,2,12,9
3,597,44,0,6,3,0,0,390,0,-1,6,6
0,598,50,0,8,6,0.6000000000000008,6.000000000000007,489,2,1.5,10,8
1,598,50,0,11,1,2.399999999999997,23.99999999999997,993,1,0.8,10,11
2,598,50,1,9,1,1.1999999999999988,17.99999999999999,591,0,2,9,10
3,598,50,0,8,0,0.6000000000000008,6.000000000000007,303,0,1,11,8
0,599,50,0,8,2,0.6000000000000006,6.000000000000006,429,1,2,8,8
1,599,50,0,10,0,1.7999999999999985,17.999999999999982,609,0,1,11,10
2,599,50,1,11,1,2.3999999999999977,29.99999999999997,951,0,2,8,12
3,599,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,9,8
0,600,45,2,6,5,0,11,467,0,0,7,8
1,600,50,0,11,0,2.399999999999997,23.99999999999997,1083,2,0.8,10,11
2,600,50,0,9,1,1.1999999999999975,11.999999999999975,723,1,0.8,9,9
3,600,45,1,6,3,0,5.000000000000003,293,0,0,7,7
0,601,50,1,8,6,0.6,12.00000000000001,405,0,2,13,9
1,601,50,0,12,0,2.999999999999998,29.99999999999997,993,1,0.8,10,12
2,601,50,0,15,4,4.8,47.99999999999999,1623,3,0.8,12,15
3,601,50,0,9,2,1.2000000000000004,12.000000000000004,405,1,2,11,9
0,602,50,0,8,4,0.6000000000000004,6.000000000000004,417,1,2,10,8
1,602,50,0,12,1,2.999999999999998,29.99999999999997,939,1,2,10,12
2,602,50,0,11,1,2.3999999999999986,23.999999999999982,675,1,2,11,11
3,602,50,0,8,3,0.6,6,363,0,1,11,8
0,603,50,1,8,5,0.6,12.00000000000001,513,0,2,13,9
1,603,50,1,10,0,1.7999999999999985,23.999999999999982,609,0,2,11,11
2,603,50,0,14,1,4.199999999999998,41.99999999999998,1203,0,1,11,14
3,603,50,0,8,0,0.6000000000000005,6.000000000000005,393,0,1,8,8
0,604,50,1,8,2,0.6000000000000008,12.000000000000004,357,0,2,9,9
1,604,50,0,11,0,2.399999999999997,23.99999999999997,1035,0,1,10,11
2,604,50,0,11,2,2.399999999999997,23.99999999999997,831,0,1,9,11
3,604,50,0,8,3,0.6000000000000009,6.000000000000008,363,0,1,9,8
0,605,50,0,8,5,0.6,6,459,0,1,9,8
1,605,50,0,11,1,2.3999999999999986,23.999999999999982,651,1,2,8,11
2,605,50,0,14,3,4.1999999999999975,41.99999999999997,1365,0,1,10,14
3,605,50,0,8,1,0.6,6,351,4,1.5,10,8
0,606,45,0,6,2,0,0,342,2,-1.2,7,6
1,606,50,0,9,0,1.1999999999999984,11.999999999999984,531,0,1,12,9
2,606,21,1,2,0,0,5.000000000000003,131,0,0,5,3
3,606,33,1,4,1,0,5,317,4,-1.2,6,5
0,607,50,1,8,4,0.6000000000000006,12.000000000000004,441,0,2,12,9
1,607,50,1,11,0,2.399999999999997,29.99999999999997,1011,4,0.8,10,12
2,607,50,0,10,1,1.7999999999999976,17.999999999999975,699,1,2,8,10
3,607,45,1,6,0,0,5.000000000000005,251,3,-1.2,7,7
0,608,27,1,3,1,0,5.000000000000004,194,0,0,7,4
1,608,50,0,10,1,1.7999999999999976,17.999999999999975,753,1,2,9,10
2,608,50,0,9,3,1.1999999999999975,11.999999999999975,903,3,1.5,8,9
3,608,50,1,8,1,0.6,11.999999999999998,381,0,2,8,9
0,609,50,1,8,5,0.6,12.00000000000001,459,0,2,9,9
1,609,50,1,10,0,1.799999999999998,23.99999999999998,759,0,2,10,11
2,609,50,0,14,1,4.199999999999998,41.99999999999998,1095,0,1,9,14
3,609,50,0,8,2,0.6000000000000006,6.000000000000006,297,1,2,11,8
0,610,50,0,8,5,0.6,6,465,0,1,11,8
1,610,50,0,11,0,2.399999999999998,23.99999999999998,909,0,1,10,11
2,610,50,0,11,2,2.399999999999998,23.99999999999998,669,1,2,10,11
3,610,50,0,8,2,0.6000000000000006,6.000000000000006,339,1,2,9,8
0,611,50,1,8,4,0.6000000000000004,12.000000000000004,441,0,2,10,9
1,611,50,0,11,1,2.399999999999997,23.999999999999968,1095,0,1,10,11
2,611,50,1,10,2,1.7999999999999994,23.999999999999996,531,0,2,12,11
3,611,50,0,8,4,0.6000000000000009,6.000000000000008,375,0,1,12,8
0,612,15,1,1,2,0,5.000000000000001,116,0,-1,7,2
1,612,44,0,6,0,0,0,666,0,-1,7,6
2,612,50,0,8,1,0.6000000000000003,6.000000000000003,429,0,1,10,8
3,612,39,1,5,2,0,5.000000000000006,248,2,-1.2,9,6
0,613,50,1,8,3,0.6000000000000008,12.000000000000004,495,0,1,13,9
1,613,50,1,12,0,2.999999999999999,35.99999999999999,513,0,2,12,13
2,613,50,0,12,3,2.9999999999999973,29.99999999999997,1125,0,1,11,12
3,613,50,0,8,2,0.6000000000000005,6.000000000000005,339,3,1.5,11,8
0,614,21,0,2,1,0,0,138,0,-1,5,2
1,614,50,0,8,0,0.6000000000000001,6.000000000000001,429,3,0.8,11,8
2,614,44,1,6,1,0,5.999999999999995,462,4,-1.2,7,7
3,614,50,0,8,0,0.6000000000000005,6.000000000000005,285,1,0.8,11,8
0,615,45,2,6,4,0,11.000000000000004,431,0,0,7,8
1,615,50,0,11,0,2.3999999999999977,23.99999999999997,1083,2,0.8,10,11
2,615,50,0,9,0,1.199999999999998,11.99999999999998,639,1,0.8,9,9
3,615,33,1,4,1,0,5.000000000000004,215,3,-1.2,6,5
0,616,50,1,7,4,6.938893903907228e-16,6.000000000000006,405,0,1,11,8
1,616,50,1,13,0,3.599999999999997,41.99999999999997,1125,0,2,8,14
2,616,50,0,10,1,1.7999999999999967,17.999999999999964,807,0,1,10,10
3,616,39,1,5,1,0,5.000000000000005,212,0,0,9,6
0,617,50,1,8,5,0.6000000000000005,12.000000000000004,477,0,2,12,9
1,617,50,0,14,2,4.199999999999997,41.999999999999964,1155,1,0.8,10,14
2,617,50,0,9,3,1.1999999999999993,11.999999999999991,531,0,1,10,9
3,617,50,0,8,4,0.6000000000000001,6.000000000000001,333,0,1,11,8
0,618,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,351,1,0.8,9,7
1,618,50,0,8,0,0.5999999999999975,5.999999999999975,855,2,0.8,7,8
2,618,26,0,3,3,0,0,255,0,-1,7,3
3,618,33,1,4,1,0,5.000000000000004,215,4,-1.2,6,5
0,619,50,0,8,4,0.6000000000000002,6.000000000000002,483,1,2,13,8
1,619,50,0,11,1,2.399999999999997,23.999999999999968,1233,0,1,9,11
2,619,50,1,9,2,1.1999999999999995,17.999999999999996,477,0,2,9,10
3,619,33,0,4,4,0,0,216,0,-1,7,4
0,620,50,0,8,5,0.6000000000000006,6.000000000000006,417,0,1,9,8
1,620,50,0,12,0,2.999999999999997,29.999999999999968,1035,1,2,10,12
2,620,50,0,12,2,2.999999999999998,29.99999999999997,795,0,1,11,12
3,620,50,0,8,2,0.6000000000000006,6.000000000000006,327,1,2,8,8
0,621,33,1,4,3,0,5,263,0,0,5,5
1,621,50,1,9,0,1.1999999999999966,17.999999999999964,1065,0,2,9,10
2,621,50,0,7,1,0,0,423,4,-0.2,7,7
3,621,39,1,5,1,0,5.000000000000004,284,2,-1.2,10,6
0,622,45,1,6,3,0,5.000000000000006,407,0,-1,7,7
1,622,50,0,10,0,1.7999999999999985,17.999999999999982,753,2,0.8,11,10
2,622,50,1,8,1,0.6000000000000003,12.000000000000002,417,2,0.8,10,9
3,622,50,0,8,0,0.6000000000000005,6.000000000000005,303,0,1,12,8
0,623,50,1,8,1,0.6000000000000003,12.000000000000002,513,4,0.8,8,9
1,623,50,0,8,0,0.6000000000000005,6.000000000000005,243,0,1,7,8
2,623,50,0,10,0,1.7999999999999967,17.999999999999964,891,1,2,7,10
3,623,15,0,1,0,0,0,75,0,-1,5,1
0,624,39,1,5,4,0,5.000000000000004,290,0,-1,8,6
1,624,50,0,10,0,1.7999999999999967,17.999999999999964,1131,2,0.8,8,10
2,624,50,1,8,2,0.6,11.99999999999998,639,2,0.8,8,9
3,624,50,0,8,2,0.6,6,351,4,0.8,11,8
0,625,39,1,6,4,0.6,11.999999999999998,332,0,-1,10,7
1,625,50,0,11,0,2.399999999999997,23.999999999999968,1101,2,0.8,7,11
2,625,50,1,9,1,1.199999999999997,17.99999999999997,849,2,0.8,9,10
3,625,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,11,8
0,626,39,1,5,2,0,5.000000000000002,278,0,-1,7,6
1,626,50,0,10,0,1.7999999999999972,17.99999999999997,1059,2,0.8,7,10
2,626,50,1,8,1,0.6,11.99999999999998,699,2,0.8,7,9
3,626,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,261,0,1,9,7
0,627,50,0,8,3,0.6,6,429,0,1,11,8
1,627,50,0,9,1,1.1999999999999982,11.99999999999998,621,0,1,11,9
2,627,50,1,10,0,1.799999999999998,23.99999999999998,615,0,2,10,11
3,627,33,0,5,1,0.6,5.999999999999999,180,0,-1,5,5
0,628,50,0,8,6,0.6000000000000006,6.000000000000006,453,3,1.5,13,8
1,628,50,1,12,0,2.9999999999999964,35.999999999999964,1215,0,2,12,13
2,628,50,0,14,3,4.199999999999998,41.99999999999998,795,1,0.8,13,14
3,628,50,0,8,1,0.6000000000000008,6.000000000000007,315,0,1,13,8
0,629,50,0,8,5,0.6000000000000008,6.000000000000007,447,2,1.5,14,8
1,629,50,1,11,1,2.399999999999997,29.99999999999997,1095,4,0.8,9,12
2,629,50,0,9,2,1.199999999999998,11.99999999999998,639,0,1,10,9
3,629,39,1,6,1,0.6,11.999999999999998,266,0,0,10,7
0,630,50,0,8,3,0.6000000000000008,6.000000000000007,465,0,1,10,8
1,630,50,1,8,1,0.6000000000000001,12.000000000000002,429,0,2,9,9
2,630,50,0,11,1,2.399999999999997,23.99999999999997,783,0,1,9,11
3,630,50,0,8,0,0.6000000000000006,6.000000000000006,327,1,2,8,8
0,631,50,0,8,4,0.6000000000000004,6.000000000000004,537,1,2,11,8
1,631,50,0,8,2,0.5999999999999991,6,507,0,1,10,8
2,631,50,0,13,0,3.599999999999997,35.99999999999997,1317,3,0.8,9,13
3,631,50,0,8,2,0.6000000000000009,6.000000000000008,357,0,1,10,8
0,632,50,1,8,4,0.6,12.00000000000001,447,0,2,10,9
1,632,50,0,11,1,2.3999999999999986,23.999999999999982,717,1,2,9,11
2,632,50,0,12,3,2.9999999999999973,29.99999999999997,1275,0,1,8,12
3,632,50,1,7,0,9.15933995315754e-16,6.000000000000008,357,0,2,11,8
0,633,50,1,8,3,0.6000000000000006,12.000000000000004,405,1,2,11,9
1,633,50,0,11,1,2.3999999999999977,23.99999999999997,1065,0,1,10,11
2,633,50,0,12,3,2.999999999999997,29.999999999999968,1311,4,0.8,10,12
3,633,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,327,0,1,10,7
0,634,50,1,8,3,0.6000000000000006,12.000000000000004,477,1,2,13,9
1,634,50,0,10,0,1.799999999999999,17.99999999999999,507,0,1,12,10
2,634,50,0,11,2,2.3999999999999977,23.99999999999997,909,0,1,11,11
3,634,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,13,8
0,635,50,0,8,4,0.6000000000000005,6.000000000000005,495,0,1,10,8
1,635,50,0,11,0,2.3999999999999977,23.99999999999997,873,1,0.8,10,11
2,635,50,0,9,4,1.1999999999999993,11.999999999999991,507,0,1,9,9
3,635,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,10,8
0,636,50,0,8,2,0.6000000000000006,6.000000000000006,381,1,2,10,8
1,636,50,1,10,0,1.7999999999999965,23.99999999999996,1089,4,0.8,10,11
2,636,50,0,9,3,1.1999999999999982,11.99999999999998,573,0,1,8,9
3,636,39,1,5,2,0,5.000000000000007,266,0,0,9,6
0,637,50,0,8,2,0.6000000000000006,6.000000000000006,351,4,0.8,11,8
1,637,50,0,10,0,1.7999999999999972,17.99999999999997,957,1,2,10,10
2,637,50,1,10,2,1.7999999999999967,23.999999999999968,1023,0,2,9,11
3,637,39,0,5,2,0,0,255,4,-1.2,9,5
0,638,50,0,8,4,0.6000000000000002,6.000000000000002,411,1,2,9,8
1,638,50,1,10,0,1.7999999999999967,23.999999999999968,927,0,2,8,11
2,638,50,0,13,0,3.599999999999998,35.99999999999998,1095,0,1,9,13
3,638,50,0,8,2,0.6000000000000006,6.000000000000006,375,1,2,9,8
0,639,50,0,8,4,0.6000000000000006,6.000000000000006,453,2,1.5,13,8
1,639,50,1,12,0,2.999999999999997,35.999999999999964,1251,4,0.8,10,13
2,639,50,0,10,3,1.7999999999999972,17.99999999999997,747,1,2,11,10
3,639,27,0,3,2,0,0,177,0,-1,8,3
0,640,50,0,8,3,0.6000000000000008,6.000000000000007,399,0,1,10,8
1,640,50,0,9,0,1.1999999999999975,11.999999999999975,693,1,2,11,9
2,640,50,0,11,0,2.399999999999997,23.999999999999968,1275,1,2,12,11
3,640,27,0,3,1,0,0,177,0,-1,6,3
0,641,50,1,8,4,0.6000000000000006,12.000000000000004,399,0,2,9,9
1,641,50,0,8,2,0.6,5.999999999999999,459,0,1,9,8
2,641,50,0,14,0,4.200000000000001,42.00000000000001,1575,4,0.8,10,14
3,641,27,1,3,2,0,5.000000000000003,188,3,-1.2,9,4
0,642,50,0,8,4,0.6000000000000011,6.000000000000011,531,0,1,12,8
1,642,50,0,10,1,1.7999999999999972,17.99999999999997,693,0,1,8,10
2,642,50,0,14,0,4.1999999999999975,41.99999999999997,1431,3,0.8,9,14
3,642,50,0,8,1,0.6,6,369,0,1,9,8
0,643,50,2,7,3,5.828670879282072e-16,12.000000000000004,447,0,2,11,9
1,643,50,0,12,0,2.999999999999997,29.999999999999968,1281,4,0.8,10,12
2,643,50,0,10,2,1.799999999999998,17.99999999999998,687,4,0.8,14,10
3,643,45,1,6,2,0,5.000000000000004,245,0,0,6,7
0,644,39,1,5,3,0,5.000000000000002,332,0,-1,9,6
1,644,50,0,10,1,1.7999999999999965,17.99999999999996,1197,2,0.8,9,10
2,644,50,1,8,2,0.6,11.99999999999998,621,2,0.8,9,9
3,644,50,0,8,2,0.6000000000000006,6.000000000000006,321,1,2,10,8
0,645,15,1,2,1,0.6,11.999999999999998,128,0,-1,7,3
1,645,50,0,10,0,1.7999999999999976,17.999999999999975,897,1,2,8,10
2,645,38,0,5,2,0,0,399,4,-1.2,8,5
3,645,21,1,2,2,0,5.000000000000002,143,2,-1.2,5,3
0,646,50,0,8,5,0.6000000000000005,6.000000000000005,489,2,1.5,10,8
1,646,50,0,12,0,2.9999999999999973,29.99999999999997,987,1,0.8,10,12
2,646,50,0,9,2,1.1999999999999984,11.999999999999984,555,0,1,9,9
3,646,50,0,8,2,0.6000000000000002,6.000000000000002,399,0,1,11,8
0,647,50,1,8,5,0.6000000000000005,12.000000000000004,465,0,2,11,9
1,647,50,0,12,0,2.9999999999999973,29.99999999999997,1095,1,0.8,11,12
2,647,50,1,10,3,1.799999999999998,23.99999999999998,657,0,2,12,11
3,647,50,0,8,0,0.6000000000000009,6.000000000000008,357,1,2,11,8
0,648,50,0,8,4,0.6000000000000005,6.000000000000005,393,3,1.5,12,8
1,648,50,0,12,0,2.999999999999997,29.999999999999968,963,1,0.8,13,12
2,648,50,0,10,3,1.799999999999999,17.99999999999999,573,1,2,12,10
3,648,50,0,8,1,0.6000000000000011,6.000000000000011,381,0,1,10,8
0,649,50,1,8,3,0.6000000000000008,12.000000000000004,501,0,2,11,9
1,649,50,0,12,0,2.999999999999998,29.99999999999997,1095,0,1,9,12
2,649,50,0,11,2,2.3999999999999977,23.99999999999997,777,1,2,13,11
3,649,50,0,8,1,0.6000000000000009,6.000000000000008,351,1,2,11,8
0,650,50,0,8,4,0.6000000000000006,6.000000000000006,429,1,2,11,8
1,650,50,0,12,3,2.9999999999999973,29.99999999999997,1131,0,1,10,12
2,650,50,0,15,3,4.799999999999997,47.99999999999997,1329,1,0.8,10,15
3,650,50,1,8,4,0.6,12.00000000000001,357,0,2,12,9
0,651,50,0,14,0,4.1999999999999975,41.99999999999997,1113,1,2,7,14
1,651,9,1,0,0,0,5.000000000000001,41,0,0,7,1
2,651,15,0,1,0,0,0,81,2,-1.2,6,1
3,651,9,1,0,0,0,5.000000000000001,77,3,-1.2,5,1
0,652,50,0,8,3,0.6000000000000005,6.000000000000005,435,0,1,10,8
1,652,50,0,12,0,2.999999999999998,29.99999999999997,1023,1,0.8,11,12
2,652,50,0,10,2,1.7999999999999967,17.999999999999964,825,1,2,10,10
3,652,50,0,8,3,0.6000000000000001,6.000000000000001,405,0,1,10,8
0,653,50,1,8,4,0.6000000000000004,12.000000000000004,465,1,2,11,9
1,653,50,0,13,0,3.5999999999999965,35.999999999999964,1371,4,0.8,12,13
2,653,50,0,11,2,2.3999999999999977,23.99999999999997,729,4,0.8,11,11
3,653,50,1,7,2,1.0269562977782698e-15,6,363,0,2,9,8
0,654,50,0,8,3,0.6000000000000009,6.000000000000008,507,2,1.5,13,8
1,654,50,0,12,0,2.9999999999999987,29.999999999999982,657,1,0.8,11,12
2,654,50,0,10,2,1.7999999999999976,17.999999999999975,939,0,1,11,10
3,654,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,10,8
0,655,50,1,8,4,0.6000000000000004,12.000000000000004,453,0,2,11,9
1,655,50,0,11,2,2.3999999999999995,23.999999999999996,525,1,2,9,11
2,655,50,0,11,1,2.399999999999997,23.99999999999997,999,0,1,10,11
3,655,50,1,8,1,0.6000000000000005,12.000000000000004,381,0,2,12,9
0,656,50,1,8,4,0.6000000000000006,12.000000000000004,519,1,2,10,9
1,656,50,0,11,0,2.3999999999999977,23.99999999999997,1113,4,0.8,9,11
2,656,50,0,9,3,1.1999999999999984,11.999999999999984,573,0,1,10,9
3,656,39,1,5,2,0,5.000000000000005,254,0,0,9,6
0,657,33,1,4,4,0,5.000000000000003,215,0,0,6,5
1,657,50,0,9,1,1.1999999999999966,11.999999999999966,1011,2,0.8,8,9
2,657,50,0,9,1,1.1999999999999984,11.999999999999984,531,1,2,11,9
3,657,27,0,3,1,0,0,129,0,-1,7,3
0,658,50,1,7,4,1.0269562977782698e-15,6,465,0,1,11,8
1,658,50,0,11,0,2.3999999999999977,23.99999999999997,765,0,1,10,11
2,658,50,0,14,0,4.199999999999999,41.99999999999999,1323,0,1,10,14
3,658,50,0,8,2,0.6,6,369,4,1.5,11,8
0,659,50,0,8,6,0.6000000000000005,6.000000000000005,429,0,1,13,8
1,659,50,0,12,0,2.999999999999997,29.999999999999968,1197,1,0.8,10,12
2,659,50,1,10,4,1.7999999999999985,23.999999999999982,537,0,2,11,11
3,659,50,0,8,2,0.6000000000000005,6.000000000000005,303,0,1,11,8
0,660,45,2,6,5,0,11.000000000000004,473,0,0,7,8
1,660,50,0,12,1,2.999999999999998,29.99999999999997,1119,2,0.8,10,12
2,660,50,0,9,2,1.1999999999999995,11.999999999999996,489,1,0.8,12,9
3,660,38,0,6,4,0.6,5.999999999999999,339,0,-1,9,6
0,661,50,0,8,4,0.6000000000000005,6.000000000000005,471,0,1,12,8
1,661,50,0,13,0,3.599999999999997,35.999999999999964,1323,1,0.8,10,13
2,661,50,1,9,0,1.1999999999999984,17.999999999999982,573,0,2,11,10
3,661,50,0,8,4,0.6000000000000008,6.000000000000007,303,3,1.5,11,8
0,662,50,1,8,4,0.6000000000000009,12.000000000000009,507,1,2,12,9
1,662,50,0,11,0,2.3999999999999977,23.99999999999997,963,1,0.8,11,11
2,662,50,0,13,3,3.599999999999998,35.99999999999998,945,1,2,11,13
3,662,50,0,8,1,0.6000000000000006,6.000000000000006,303,0,1,11,8
0,663,50,0,8,4,0.6,6,447,0,1,12,8
1,663,50,0,13,0,3.599999999999997,35.99999999999997,1029,1,0.8,10,13
2,663,50,0,11,3,2.399999999999998,23.99999999999998,669,0,1,9,11
3,663,50,0,8,1,0.6,6,339,0,1,10,8
0,664,50,0,8,5,0.6000000000000006,6.000000000000006,471,0,1,12,8
1,664,50,0,10,1,1.7999999999999985,17.999999999999982,543,0,1,8,10
2,664,50,0,13,1,3.5999999999999983,35.99999999999998,1377,3,0.8,11,13
3,664,50,0,8,1,0.6000000000000006,6.000000000000006,339,1,2,11,8
0,665,50,1,8,5,0.6000000000000006,12.000000000000004,477,0,2,11,9
1,665,50,0,11,0,2.399999999999997,23.999999999999968,1131,1,0.8,9,11
2,665,50,0,9,4,1.1999999999999984,11.999999999999984,597,0,1,8,9
3,665,50,0,8,2,0.6000000000000011,6.000000000000011,375,0,1,10,8
0,666,50,1,7,5,2.498001805406602e-16,6.000000000000002,453,0,1,9,8
1,666,50,0,12,0,2.999999999999997,29.999999999999968,1215,0,1,9,12
2,666,50,0,10,1,1.799999999999998,17.99999999999998,585,0,1,9,10
3,666,39,0,5,3,0,0,255,4,-1.2,11,5
0,667,50,1,7,5,4.718447854656915e-16,6.000000000000004,441,0,1,11,8
1,667,50,0,12,0,2.999999999999997,29.999999999999968,1197,1,0.8,11,12
2,667,50,0,9,2,1.199999999999998,11.99999999999998,543,0,1,10,9
3,667,50,0,8,2,0.6000000000000011,6.000000000000011,327,1,2,9,8
0,668,50,1,11,0,2.3999999999999977,29.99999999999997,891,0,2,7,12
1,668,9,0,0,0,0,0,36,2,-1.2,6,0
2,668,38,0,5,0,0,0,351,3,-1.2,7,5
3,668,9,1,0,0,0,5.000000000000001,77,3,-1.2,4,1
0,669,50,0,8,8,0.6000000000000005,6.000000000000005,489,0,1,8,8
1,669,50,0,15,0,4.800000000000001,48.00000000000001,1635,1,0.8,9,15
2,669,50,0,10,5,1.7999999999999976,17.999999999999975,729,0,1,8,10
3,669,50,0,8,5,0.6000000000000006,6.000000000000006,327,0,1,10,8
0,670,50,0,8,5,0.6000000000000003,6.000000000000003,435,0,1,8,8
1,670,50,0,14,0,4.199999999999999,41.99999999999999,1257,1,0.8,8,14
2,670,50,0,11,2,2.3999999999999977,23.99999999999997,729,0,1,10,11
3,670,50,0,8,0,0.6,6,345,0,1,11,8
0,671,50,0,8,2,0.6000000000000006,6.000000000000006,417,0,1,11,8
1,671,50,0,10,0,1.799999999999998,17.99999999999998,675,4,0.8,11,10
2,671,50,0,11,1,2.399999999999997,23.999999999999968,1269,4,0.8,11,11
3,671,45,0,6,1,0,0,318,0,-1,7,6
0,672,45,1,6,3,0,5.000000000000002,443,0,-1,8,7
1,672,50,0,11,0,2.3999999999999964,23.99999999999996,1323,2,0.8,9,11
2,672,50,0,9,1,1.1999999999999988,11.999999999999988,549,1,0.8,9,9
3,672,27,1,3,2,0,5.000000000000003,158,0,0,8,4
0,673,50,1,8,4,0.6000000000000008,12.000000000000004,447,0,2,9,9
1,673,50,0,11,1,2.3999999999999986,23.999999999999982,735,0,1,10,11
2,673,50,0,10,1,1.7999999999999985,17.999999999999982,651,0,1,8,10
3,673,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,8,8
0,674,50,0,8,5,0.6000000000000009,6.000000000000008,471,0,1,11,8
1,674,50,0,13,0,3.599999999999997,35.999999999999964,1125,1,0.8,9,13
2,674,50,0,11,3,2.399999999999997,23.999999999999968,1017,0,1,10,11
3,674,50,1,7,2,6.938893903907228e-16,6.000000000000006,327,3,0.8,9,8
0,675,50,1,7,4,8.049116928532385e-16,6.000000000000007,381,0,1,11,8
1,675,50,0,13,0,3.599999999999997,35.999999999999964,1143,0,1,11,13
2,675,50,1,10,1,1.799999999999998,23.99999999999998,669,0,2,9,11
3,675,50,0,7,4,4.718447854656915e-16,4.718447854656915e-15,363,0,1,8,7
0,676,45,0,6,5,0,0,384,0,-1,7,6
1,676,50,0,11,0,2.399999999999997,23.99999999999997,1125,2,0.8,8,11
2,676,50,1,9,3,1.1999999999999984,17.999999999999982,645,2,0.8,10,10
3,676,50,0,8,3,0.6000000000000003,6.000000000000003,453,0,1,11,8
0,677,50,0,8,4,0.6000000000000011,6.000000000000011,393,0,1,12,8
1,677,50,0,11,1,2.399999999999997,23.999999999999968,1131,0,1,10,11
2,677,50,0,12,0,2.999999999999998,29.99999999999997,1017,4,0.8,9,12
3,677,45,1,6,3,0,5.000000000000006,269,0,-1,7,7
0,678,50,0,8,4,0.6000000000000004,6.000000000000004,453,1,2,11,8
1,678,50,0,11,0,2.399999999999997,23.999999999999968,1035,0,1,9,11
2,678,50,0,11,1,2.399999999999998,23.99999999999998,729,0,1,11,11
3,678,50,0,8,2,0.6,6,339,0,1,10,8
0,679,50,1,7,5,3.6082248300317592e-16,6.000000000000003,519,0,1,10,8
1,679,50,0,13,0,3.599999999999997,35.99999999999997,1185,0,1,11,13
2,679,50,0,10,1,1.799999999999999,17.99999999999999,555,1,2,9,10
3,679,33,0,4,4,0,0,240,0,-1,6,4
0,680,50,0,8,5,0.6000000000000008,6.000000000000007,477,0,1,10,8
1,680,50,0,12,0,2.9999999999999973,29.99999999999997,1149,1,0.8,12,12
2,680,50,1,10,1,1.799999999999998,23.99999999999998,693,0,2,11,11
3,680,50,1,7,1,8.049116928532385e-16,6.000000000000007,327,3,0.8,9,8
0,681,50,1,8,4,0.6000000000000003,12.000000000000002,465,0,2,9,9
1,681,50,0,11,0,2.3999999999999977,23.99999999999997,777,1,0.8,12,11
2,681,50,0,9,2,1.1999999999999995,11.999999999999996,441,0,1,11,9
3,681,50,0,8,2,0.6000000000000006,6.000000000000006,309,1,2,10,8
0,682,50,0,8,5,0.6000000000000005,6.000000000000005,435,3,1.5,10,8
1,682,50,0,12,0,2.9999999999999964,29.999999999999964,1479,0,1,11,12
2,682,50,0,15,2,4.800000000000001,48.00000000000001,1119,3,0.8,10,15
3,682,50,0,9,2,1.2000000000000002,12.000000000000002,393,0,1,10,9
0,683,50,1,8,2,0.6000000000000006,12.000000000000004,411,1,2,10,9
1,683,50,0,13,0,3.599999999999998,35.99999999999998,939,1,2,9,13
2,683,50,0,10,3,1.799999999999999,17.99999999999999,513,1,2,9,10
3,683,50,0,8,1,0.6000000000000009,6.000000000000008,327,1,2,9,8
0,684,50,0,8,7,0.6000000000000002,6.000000000000002,507,0,1,12,8
1,684,50,0,13,0,3.599999999999997,35.999999999999964,1167,0,1,12,13
2,684,50,0,10,2,1.7999999999999985,17.999999999999982,591,0,1,11,10
3,684,50,1,8,1,0.6000000000000003,12.000000000000002,309,0,2,12,9
0,685,50,1,7,5,6.938893903907228e-16,6.000000000000006,423,2,0.8,11,8
1,685,50,0,14,0,4.199999999999998,41.99999999999998,1113,0,1,11,14
2,685,50,0,14,2,4.1999999999999975,41.99999999999997,1341,1,0.8,11,14
3,685,50,1,8,1,0.6000000000000001,12.000000000000002,441,0,2,10,9
0,686,50,0,8,5,0.6,6,489,0,1,11,8
1,686,50,0,13,0,3.5999999999999983,35.99999999999998,1077,1,0.8,9,13
2,686,50,0,11,3,2.399999999999997,23.99999999999997,939,0,1,12,11
3,686,50,1,7,2,5.828670879282072e-16,6.000000000000005,345,3,0.8,11,8
0,687,50,1,8,4,0.6000000000000006,12.000000000000004,441,0,2,11,9
1,687,50,0,13,0,3.599999999999997,35.999999999999964,1137,1,2,10,13
2,687,50,0,11,1,2.399999999999998,23.99999999999998,705,0,1,11,11
3,687,50,0,8,3,0.6000000000000009,6.000000000000008,351,3,1.5,10,8
0,688,50,1,8,1,0.6,12.00000000000001,453,4,0.8,7,9
1,688,50,1,8,0,0.6000000000000005,12.000000000000004,363,0,2,7,9
2,688,50,0,10,0,1.7999999999999976,17.999999999999975,627,1,0.8,9,10
3,688,15,1,1,0,0,5.000000000000001,86,0,0,6,2
0,689,50,0,8,5,0.6000000000000005,6.000000000000005,459,3,1.5,8,8
1,689,50,0,13,0,3.599999999999997,35.999999999999964,1425,0,1,10,13
2,689,50,0,11,3,2.399999999999998,23.99999999999998,681,0,1,9,11
3,689,50,0,8,2,0.6000000000000006,6.000000000000006,363,0,1,10,8
0,690,50,1,7,3,8.049116928532385e-16,6.000000000000007,435,0,2,10,8
1,690,50,0,12,0,2.9999999999999987,29.999999999999982,747,1,2,9,12
2,690,50,1,11,1,2.399999999999997,29.999999999999968,1089,0,2,9,12
3,690,50,0,8,2,0.6000000000000006,6.000000000000006,339,0,1,10,8
0,691,50,0,8,7,0.5999999999999998,5.999999999999997,615,0,1,9,8
1,691,50,0,12,0,2.9999999999999973,29.99999999999997,939,1,0.8,11,12
2,691,50,0,9,2,1.2000000000000002,12.000000000000002,453,0,1,9,9
3,691,50,0,8,5,0.5999999999999991,6,507,1,2,10,8
0,692,50,0,8,4,0.6000000000000006,6.000000000000006,471,1,2,10,8
1,692,50,0,9,0,1.1999999999999993,11.999999999999991,411,0,1,9,9
2,692,50,0,12,0,3,30,1491,4,0.8,7,12
3,692,39,0,5,5,0,0,297,0,-1,10,5
0,693,39,2,5,4,0,11.000000000000004,368,0,0,11,7
1,693,50,0,10,2,1.7999999999999985,17.999999999999982,687,2,0.8,7,10
2,693,50,1,8,2,0.5999999999999986,11.999999999999986,597,2,0.8,9,9
3,693,50,0,8,3,0.6000000000000001,6.000000000000001,429,0,1,9,8
0,694,50,1,7,3,4.718447854656915e-16,6.000000000000004,411,0,1,9,8
1,694,50,0,11,0,2.399999999999997,23.99999999999997,981,1,0.8,10,11
2,694,50,0,9,4,1.1999999999999975,11.999999999999975,627,0,1,10,9
3,694,50,0,8,0,0.6000000000000008,6.000000000000007,363,0,1,8,8
0,695,50,0,8,3,0.6000000000000009,6.000000000000008,381,1,2,9,8
1,695,32,0,4,0,0,0,294,0,-1,6,4
2,695,50,0,10,0,1.799999999999998,17.99999999999998,747,4,0.8,8,10
3,695,50,1,7,1,4.718447854656915e-16,6.000000000000004,321,3,0.8,8,8
0,696,15,1,1,1,0,5.000000000000002,158,0,-1,8,2
1,696,50,0,8,0,0.5999999999999984,5.999999999999984,561,2,0.8,9,8
2,696,27,0,3,0,0,0,189,4,-1.2,7,3
3,696,21,1,2,1,0,5.000000000000001,143,2,-1.2,5,3
0,697,50,0,8,4,0.6000000000000008,6.000000000000007,483,0,1,12,8
1,697,50,0,12,0,2.9999999999999982,29.999999999999982,789,1,0.8,11,12
2,697,50,0,10,0,1.7999999999999994,17.999999999999993,519,0,1,10,10
3,697,50,0,8,2,0.6000000000000005,6.000000000000005,309,0,1,12,8
0,698,50,0,8,4,0.6000000000000005,6.000000000000005,471,2,1.5,11,8
1,698,50,1,11,0,2.399999999999997,29.999999999999968,1161,4,0.8,8,12
2,698,50,0,9,2,1.1999999999999975,11.999999999999975,723,0,1,10,9
3,698,39,1,5,3,0,5.000000000000006,272,3,-1.2,10,6
0,699,50,0,8,5,0.6000000000000001,6.000000000000001,477,0,1,10,8
1,699,50,0,12,1,2.9999999999999982,29.999999999999982,981,1,0.8,10,12
2,699,50,1,10,6,1.7999999999999972,23.99999999999997,915,0,2,12,11
3,699,50,1,7,1,5.828670879282072e-16,6.000000000000005,333,3,0.8,12,8
0,700,50,0,8,5,0.6000000000000002,6.000000000000002,507,0,1,13,8
1,700,50,0,12,0,2.9999999999999973,29.99999999999997,987,1,0.8,11,12
2,700,50,0,11,2,2.399999999999999,23.99999999999999,579,1,2,11,11
3,700,50,1,8,2,0.6000000000000006,12.000000000000004,369,0,2,10,9
0,701,50,0,8,7,0.6000000000000002,6.000000000000002,537,1,2,12,8
1,701,50,0,12,1,2.999999999999997,29.999999999999968,1299,1,0.8,12,12
2,701,50,0,11,3,2.399999999999997,23.99999999999997,723,1,2,11,11
3,701,50,0,8,1,0.6000000000000009,6.000000000000008,393,1,2,10,8
0,702,50,0,8,5,0.6000000000000006,6.000000000000006,405,3,1.5,11,8
1,702,50,0,9,2,1.1999999999999975,11.999999999999975,669,0,1,10,9
2,702,50,0,14,0,4.1999999999999975,41.99999999999997,1443,3,0.8,10,14
3,702,50,0,8,1,0.6,6,369,0,1,10,8
0,703,50,0,8,4,0.6000000000000001,6.000000000000001,471,3,1.5,12,8
1,703,50,0,12,0,2.9999999999999973,29.99999999999997,1317,0,1,10,12
2,703,50,0,13,2,3.5999999999999983,35.99999999999998,1011,0,1,10,13
3,703,50,0,8,0,0.6000000000000006,6.000000000000006,327,1,2,10,8
0,704,50,1,7,3,8.049116928532385e-16,6.000000000000007,453,0,1,13,8
1,704,50,0,12,0,2.9999999999999982,29.999999999999982,801,0,1,11,12
2,704,50,0,12,1,2.9999999999999982,29.999999999999982,843,0,1,13,12
3,704,50,0,8,2,0.6000000000000001,6.000000000000001,327,0,1,12,8
0,705,50,0,8,4,0.6000000000000011,6.000000000000011,459,0,1,10,8
1,705,50,0,11,0,2.399999999999998,23.99999999999998,735,0,1,8,11
2,705,50,0,13,3,3.599999999999997,35.999999999999964,1125,0,1,8,13
3,705,50,0,8,3,0.6000000000000002,6.000000000000002,351,0,1,10,8
0,706,50,1,7,5,1.0269562977782698e-15,6,453,0,1,10,8
1,706,50,0,13,0,3.599999999999998,35.99999999999998,1137,1,2,11,13
2,706,50,1,12,4,2.999999999999998,35.99999999999998,861,0,2,10,13
3,706,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,10,8
0,707,50,1,8,3,0.6000000000000009,12.000000000000009,465,1,2,8,9
1,707,50,0,12,0,2.999999999999997,29.999999999999968,1383,4,0.8,7,12
2,707,50,0,10,1,1.7999999999999976,17.999999999999975,729,4,0.8,13,10
3,707,39,0,5,3,0,0,279,4,-1.2,10,5
0,708,50,0,8,4,0.6000000000000008,6.000000000000007,393,0,1,11,8
1,708,50,0,11,0,2.399999999999997,23.999999999999968,1155,1,0.8,11,11
2,708,50,0,10,3,1.799999999999999,17.99999999999999,591,0,1,11,10
3,708,50,1,8,0,0.6000000000000006,12.000000000000004,351,0,2,10,9
0,709,39,1,5,5,0,5.000000000000006,326,0,-1,10,6
1,709,50,1,11,0,2.399999999999997,29.999999999999968,1299,2,0.8,10,12
2,709,50,0,11,2,2.399999999999998,23.99999999999998,987,2,0.8,9,11
3,709,50,0,9,2,1.2000000000000002,12.000000000000002,405,1,2,11,9
0,710,50,1,8,3,0.6000000000000006,12.000000000000004,453,1,2,11,9
1,710,50,0,12,0,2.999999999999997,29.999999999999968,1467,0,1,12,12
2,710,50,0,12,3,2.9999999999999973,29.99999999999997,795,1,2,9,12
3,710,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,11,8
0,711,50,1,7,6,2.498001805406602e-16,6.000000000000002,477,0,1,9,8
1,711,50,0,10,2,1.7999999999999994,17.999999999999993,507,0,1,11,10
2,711,50,0,14,0,4.199999999999999,41.99999999999999,1155,4,0.8,10,14
3,711,50,1,7,2,5.828670879282072e-16,6.000000000000005,309,0,2,10,8
0,712,39,2,5,4,0,11.000000000000004,368,0,0,11,7
1,712,50,1,11,1,2.399999999999997,29.99999999999997,1035,0,2,8,12
2,712,50,0,10,3,1.7999999999999985,17.999999999999982,609,1,2,10,10
3,712,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,339,0,1,11,7
0,713,50,0,8,5,0.6,6,429,0,1,13,8
1,713,50,1,11,0,2.3999999999999977,29.99999999999997,879,4,0.8,9,12
2,713,50,0,11,1,2.3999999999999964,23.99999999999996,1437,0,1,11,11
3,713,45,0,6,1,0,0,270,4,-1.2,8,6
0,714,50,0,8,4,0.6000000000000005,6.000000000000005,387,3,1.5,11,8
1,714,50,0,13,0,3.599999999999997,35.999999999999964,1269,1,0.8,12,13
2,714,50,1,10,3,1.799999999999998,23.99999999999998,561,0,2,9,11
3,714,50,0,8,5,0.6000000000000003,6.000000000000003,405,3,1.5,11,8
0,715,50,1,7,5,6.938893903907228e-16,6.000000000000006,447,0,1,9,8
1,715,50,0,12,1,2.9999999999999982,29.999999999999982,885,1,0.8,10,12
2,715,50,0,10,3,1.7999999999999985,17.999999999999982,591,0,1,10,10
3,715,50,0,8,4,0.5999999999999986,5.999999999999986,585,1,2,10,8
0,716,45,1,7,5,0.6,11.999999999999998,395,0,-1,8,8
1,716,50,1,12,1,2.999999999999997,35.999999999999964,1347,2,0.8,11,13
2,716,50,0,11,3,2.3999999999999977,23.99999999999997,873,2,0.8,11,11
3,716,50,0,8,2,0.6000000000000003,6.000000000000003,375,0,1,11,8
0,717,50,1,7,5,8.049116928532385e-16,6.000000000000007,519,0,1,12,8
1,717,50,0,12,1,2.999999999999998,29.99999999999997,1173,0,1,11,12
2,717,50,0,12,1,2.9999999999999987,29.999999999999982,759,0,1,12,12
3,717,50,1,8,4,0.5999999999999998,11.999999999999996,495,0,2,13,9
0,718,50,0,8,2,0.6000000000000009,6.000000000000008,381,0,1,10,8
1,718,50,0,9,0,1.1999999999999986,11.999999999999986,591,0,1,7,9
2,718,50,0,11,0,2.3999999999999977,23.99999999999997,729,1,2,7,11
3,718,15,0,2,2,0.6,5.999999999999999,93,0,-1,8,2
0,719,50,2,7,3,6.938893903907228e-16,12.000000000000004,447,0,2,11,9
1,719,50,0,13,0,3.599999999999997,35.999999999999964,1251,1,0.8,9,13
2,719,50,0,10,2,1.799999999999999,17.99999999999999,597,0,1,11,10
3,719,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,9,8
0,720,50,0,8,3,0.6000000000000004,6.000000000000004,393,3,1.5,10,8
1,720,50,0,9,1,1.1999999999999966,11.999999999999966,939,2,0.8,11,9
2,720,50,0,10,1,1.7999999999999985,17.999999999999982,555,0,1,9,10
3,720,50,0,8,1,0.6,6,351,0,1,10,8
0,721,50,1,8,2,0.6000000000000009,12.000000000000009,399,4,0.8,11,9
1,721,50,0,10,1,1.7999999999999972,17.99999999999997,1101,4,0.8,12,10
2,721,50,1,9,1,1.199999999999998,17.99999999999998,657,0,2,8,10
3,721,32,1,4,4,0,5.999999999999998,324,3,-1.2,6,5
0,722,50,0,8,2,0.6000000000000006,6.000000000000006,435,1,2,11,8
1,722,50,0,14,0,4.200000000000001,42.00000000000001,927,1,0.8,10,14
2,722,50,0,12,2,2.999999999999998,29.99999999999997,927,1,2,9,12
3,722,50,0,8,4,0.6000000000000009,6.000000000000008,351,0,1,12,8
0,723,50,0,8,3,0.6000000000000009,6.000000000000008,453,4,0.8,11,8
1,723,50,0,11,0,2.3999999999999977,23.99999999999997,1071,0,1,10,11
2,723,50,1,9,3,1.1999999999999984,17.999999999999982,645,4,0.8,10,10
3,723,45,1,6,2,0,5.000000000000003,305,0,0,6,7
0,724,50,1,7,5,3.6082248300317592e-16,6.000000000000003,465,0,1,10,8
1,724,50,0,14,0,4.200000000000001,42.00000000000001,1509,1,0.8,7,14
2,724,50,0,10,4,1.799999999999998,17.99999999999998,729,0,1,10,10
3,724,50,1,8,4,0.6000000000000006,12.000000000000004,339,0,2,10,9
0,725,33,2,4,4,0,11.000000000000002,305,0,0,6,6
1,725,45,0,6,0,0,0,336,4,-1.2,7,6
2,725,50,0,12,1,2.999999999999997,29.999999999999968,1485,3,0.8,12,12
3,725,39,1,5,1,0,5.000000000000006,290,4,-1.2,9,6
0,726,45,1,6,4,0,5.000000000000001,377,0,-1,6,7
1,726,50,0,11,0,2.399999999999997,23.99999999999997,903,2,0.8,9,11
2,726,50,0,9,4,1.1999999999999995,11.999999999999996,483,0,1,10,9
3,726,50,1,7,1,3.6082248300317592e-16,6.000000000000003,333,2,0.8,10,8
0,727,50,2,7,5,2.498001805406602e-16,12.000000000000002,435,0,2,10,9
1,727,50,0,11,0,2.399999999999997,23.99999999999997,1149,1,0.8,8,11
2,727,50,0,11,1,2.3999999999999986,23.999999999999982,645,0,1,10,11
3,727,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,297,0,1,10,7
0,728,50,0,8,4,0.6000000000000009,6.000000000000008,375,1,2,11,8
1,728,50,1,11,0,2.399999999999998,29.999999999999982,885,0,2,8,12
2,728,50,0,13,2,3.599999999999997,35.99999999999997,1017,0,1,9,13
3,728,50,0,8,1,0.6000000000000009,6.000000000000008,351,4,1.5,11,8
0,729,50,1,7,4,1.1379786002407857e-15,6.000000000000011,411,0,1,9,8
1,729,50,0,14,1,4.1999999999999975,41.99999999999997,1335,0,1,10,14
2,729,50,1,11,2,2.399999999999998,29.999999999999982,771,0,2,8,12
3,729,50,1,8,3,0.6000000000000011,12.00000000000001,357,0,2,9,9
0,730,50,1,7,5,5.828670879282072e-16,6.000000000000005,441,2,0.8,10,8
1,730,50,1,11,0,2.399999999999997,29.999999999999968,1215,0,2,9,12
2,730,50,1,11,4,2.399999999999998,29.999999999999982,729,0,2,10,12
3,730,50,0,8,0,0.6000000000000011,6.000000000000011,351,1,2,7,8
0,731,27,1,3,3,0,5.000000000000004,206,0,-1,9,4
1,731,50,0,9,0,1.1999999999999966,11.999999999999966,1113,2,0.8,8,9
2,731,50,0,9,2,1.1999999999999984,11.999999999999984,585,0,1,8,9
3,731,33,1,4,1,0,5.000000000000006,239,0,0,6,5
0,732,50,1,8,4,0.6000000000000008,12.000000000000004,483,0,2,11,9
1,732,50,0,15,1,4.8000000000000025,48.00000000000002,1347,1,0.8,10,15
2,732,50,0,10,3,1.7999999999999972,17.99999999999997,903,1,2,8,10
3,732,50,0,8,6,0.6000000000000008,6.000000000000007,351,0,1,11,8
0,733,50,0,8,4,0.6000000000000009,6.000000000000008,507,1,2,11,8
1,733,50,0,11,0,2.3999999999999977,23.99999999999997,771,0,1,10,11
2,733,50,0,11,2,2.399999999999997,23.999999999999968,1023,0,1,11,11
3,733,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,12,8
0,734,50,0,8,5,0.6000000000000005,6.000000000000005,453,0,1,13,8
1,734,50,0,12,0,2.999999999999997,29.999999999999968,1299,1,0.8,10,12
2,734,50,0,10,1,1.799999999999998,17.99999999999998,621,0,1,11,10
3,734,50,1,7,2,5.828670879282072e-16,6.000000000000005,291,3,0.8,12,8
0,735,45,1,6,4,0,5.000000000000006,383,0,-1,7,7
1,735,50,0,12,0,2.999999999999996,29.99999999999996,1329,2,0.8,8,12
2,735,50,0,10,4,1.7999999999999976,17.999999999999975,735,1,2,10,10
3,735,50,1,8,1,0.6,12.00000000000001,381,0,2,10,9
0,736,50,0,8,4,0.6000000000000003,6.000000000000003,507,0,1,10,8
1,736,50,0,9,0,1.199999999999997,11.99999999999997,1005,0,1,9,9
2,736,50,0,10,0,1.799999999999998,17.99999999999998,585,0,1,8,10
3,736,27,0,3,1,0,0,147,4,-1.2,8,3
0,737,15,1,1,2,0,5.000000000000001,164,0,-1,7,2
1,737,50,1,8,0,0.5999999999999982,11.99999999999998,675,2,0.8,10,9
2,737,50,0,8,1,0.6000000000000002,6.000000000000002,423,1,2,10,8
3,737,50,0,8,2,0.6000000000000001,6.000000000000001,471,0,1,10,8
0,738,27,0,3,3,0,0,219,0,-1,8,3
1,738,50,0,9,0,1.1999999999999966,11.999999999999966,1005,4,0.8,10,9
2,738,50,0,7,2,0,0,627,0,0,8,7
3,738,45,1,6,1,0,5.000000000000006,347,2,-1.2,6,7
0,739,50,1,8,4,0.6000000000000005,12.000000000000004,387,0,2,14,9
1,739,50,0,12,0,2.999999999999997,29.999999999999968,1197,0,1,11,12
2,739,50,0,10,4,1.7999999999999976,17.999999999999975,837,0,1,11,10
3,739,50,0,8,3,0.6000000000000005,6.000000000000005,387,0,1,10,8
0,740,50,1,8,2,0.6000000000000006,12.000000000000004,363,0,2,11,9
1,740,50,0,8,0,0.6000000000000003,6.000000000000003,393,0,1,11,8
2,740,50,0,9,0,1.1999999999999995,11.999999999999996,459,1,2,9,9
3,740,15,1,2,0,0.6,11.999999999999998,86,0,0,6,3
0,741,50,0,10,1,1.8000000000000005,18,495,1,2,9,10
1,741,50,0,7,0,0,0,489,2,-0.2,7,7
2,741,15,0,1,0,0,0,75,0,-1,7,1
3,741,39,1,5,0,0,5.000000000000004,254,4,-1.2,8,6
0,742,45,1,6,4,0,5.000000000000005,401,0,-1,8,7
1,742,50,0,11,1,2.3999999999999977,23.99999999999997,909,2,0.8,8,11
2,742,50,1,9,1,1.1999999999999988,17.99999999999999,483,2,0.8,10,10
3,742,50,0,8,4,0.6000000000000009,6.000000000000008,357,0,1,12,8
0,743,15,2,1,2,0,11,164,0,0,7,3
1,743,38,0,5,0,0,0,411,0,-1,9,5
2,743,50,0,10,0,1.7999999999999994,17.999999999999993,537,0,1,8,10
3,743,26,1,3,1,0,5.999999999999997,261,2,-1.2,8,4
0,744,50,0,8,5,0.6000000000000003,6.000000000000003,435,0,1,13,8
1,744,50,0,12,0,2.999999999999998,29.99999999999997,897,1,2,11,12
2,744,50,0,8,3,0.5999999999999989,5.9999999999999885,435,0,1,8,8
3,744,50,0,8,4,0.6000000000000003,6.000000000000003,423,0,1,13,8
0,745,50,1,8,5,0.6000000000000004,12.000000000000004,471,1,2,12,9
1,745,50,0,11,2,2.3999999999999977,23.99999999999997,807,1,2,11,11
2,745,50,0,10,2,1.799999999999999,17.99999999999999,579,0,1,10,10
3,745,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,321,0,1,11,7
0,746,50,1,8,4,0.6000000000000001,12.000000000000002,519,0,1,11,9
1,746,50,0,12,0,2.999999999999997,29.999999999999968,969,1,0.8,10,12
2,746,50,0,10,2,1.7999999999999976,17.999999999999975,681,0,1,10,10
3,746,50,0,8,1,0.6000000000000009,6.000000000000008,351,1,2,11,8
0,747,50,0,8,5,0.6,6,525,0,1,13,8
1,747,50,0,11,0,2.399999999999998,23.99999999999998,711,0,1,10,11
2,747,50,0,14,0,4.200000000000006,42.000000000000064,1755,0,1,10,14
3,747,50,0,8,2,0.6,6,351,0,1,11,8
0,748,39,2,5,4,0,11.000000000000004,338,0,0,8,7
1,748,50,0,11,0,2.399999999999997,23.99999999999997,1527,2,0.8,7,11
2,748,50,0,9,0,1.199999999999998,11.99999999999998,585,1,0.8,9,9
3,748,39,1,5,3,0,5.000000000000004,242,2,-1.2,9,6
0,749,27,1,3,2,0,5.000000000000003,254,0,-1,10,4
1,749,50,0,9,0,1.1999999999999966,11.999999999999966,1071,2,0.8,8,9
2,749,50,0,9,2,1.1999999999999984,11.999999999999984,579,1,2,10,9
3,749,33,0,4,2,0,0,210,4,-1.2,7,4
0,750,39,1,5,2,0,5.000000000000005,278,0,-1,10,6
1,750,50,0,9,0,1.1999999999999966,11.999999999999966,1005,2,0.8,9,9
2,750,50,0,8,1,0.5999999999999998,5.999999999999997,471,0,1,10,8
3,750,50,0,8,3,0.6000000000000006,6.000000000000006,363,1,2,11,8
0,751,50,1,8,4,0.6000000000000006,12.000000000000004,435,1,2,12,9
1,751,50,0,14,0,4.1999999999999975,41.99999999999997,1089,1,0.8,11,14
2,751,50,0,10,1,1.7999999999999985,17.999999999999982,591,0,1,11,10
3,751,50,0,8,5,0.6000000000000005,6.000000000000005,393,3,1.5,11,8
0,752,50,0,8,10,0.5999999999999984,5.999999999999984,915,2,1.5,12,8
1,752,50,0,14,1,4.199999999999998,41.99999999999998,897,1,0.8,10,14
2,752,50,1,9,1,1.1999999999999995,17.999999999999996,429,0,2,10,10
3,752,50,0,8,6,0.6,5.999999999999989,483,0,1,11,8
0,753,50,0,8,2,0.6000000000000006,6.000000000000006,447,0,1,13,8
1,753,50,0,9,1,1.1999999999999975,11.999999999999975,837,2,0.8,9,9
2,753,50,0,9,4,1.199999999999999,11.99999999999999,555,0,1,11,9
3,753,39,1,7,1,1.2,17.999999999999996,266,0,0,9,8
0,754,50,0,9,7,1.1999999999999988,11.999999999999988,681,0,1,12,9
1,754,50,0,12,2,2.999999999999997,29.999999999999968,1155,1,0.8,10,12
2,754,50,0,9,3,1.1999999999999995,11.999999999999996,429,0,1,13,9
3,754,50,0,8,5,0.6000000000000005,6.000000000000005,411,0,1,11,8
0,755,50,1,8,6,0.6000000000000006,12.000000000000004,519,0,2,10,9
1,755,50,0,12,1,2.999999999999998,29.99999999999997,1239,1,0.8,8,12
2,755,50,0,11,1,2.399999999999998,23.99999999999998,729,0,1,9,11
3,755,50,0,8,4,0.6000000000000002,6.000000000000002,387,0,1,11,8
0,756,21,2,2,3,0,11.000000000000002,215,0,0,5,4
1,756,44,1,6,0,0,5.9999999999999885,522,0,-1,7,7
2,756,50,0,8,2,0.5999999999999976,5.999999999999976,1017,3,0.8,10,8
3,756,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,249,4,0.8,10,7
0,757,45,1,6,4,0,5.000000000000006,467,0,-1,9,7
1,757,50,0,11,0,2.3999999999999995,23.999999999999996,621,0,1,10,11
2,757,50,0,11,2,2.3999999999999977,23.99999999999997,1005,2,0.8,9,11
3,757,50,0,8,2,0.6000000000000004,6.000000000000004,321,1,2,12,8
0,758,50,0,8,6,0.6000000000000004,6.000000000000004,471,3,1.5,14,8
1,758,50,0,14,1,4.1999999999999975,41.99999999999997,1227,1,2,11,14
2,758,50,0,14,3,4.199999999999998,41.99999999999998,963,1,2,12,14
3,758,50,0,9,3,1.2,11.999999999999998,393,1,2,11,9
0,759,50,0,8,4,0.6000000000000006,6.000000000000006,405,3,1.5,14,8
1,759,50,0,12,2,2.9999999999999982,29.999999999999982,873,1,0.8,9,12
2,759,50,0,10,4,1.799999999999998,17.99999999999998,639,0,1,11,10
3,759,50,0,8,2,0.6000000000000008,6.000000000000007,309,0,1,13,8
0,760,50,1,7,6,9.15933995315754e-16,6.000000000000008,459,0,1,10,8
1,760,50,0,11,1,2.3999999999999986,23.999999999999982,699,0,1,12,11
2,760,50,0,15,1,4.8,47.99999999999999,1263,3,1.5,11,15
3,760,50,0,8,2,0.6000000000000003,6.000000000000003,363,0,1,10,8
0,761,50,0,8,5,0.6000000000000004,6.000000000000004,483,0,1,8,8
1,761,50,1,10,1,1.799999999999998,23.99999999999998,675,0,2,10,11
2,761,50,0,9,2,1.1999999999999993,11.999999999999991,525,0,1,8,9
3,761,50,0,8,2,0.6000000000000001,6.000000000000001,405,0,1,9,8
0,762,50,1,8,6,0.6000000000000005,12.000000000000004,483,0,2,11,9
1,762,50,0,16,0,5.400000000000002,54.00000000000002,1329,1,0.8,8,16
2,762,50,0,10,4,1.7999999999999972,17.99999999999997,753,0,1,11,10
3,762,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,315,4,0.8,11,7
0,763,15,2,2,1,0.6,17.999999999999996,140,0,0,7,4
1,763,26,0,3,1,0,0,201,4,-1.2,6,3
2,763,50,0,8,1,0.5999999999999971,5.999999999999971,765,3,0.8,8,8
3,763,15,2,1,1,0,11,116,2,-1.2,8,3
0,764,50,0,8,5,0.6000000000000009,6.000000000000008,459,0,1,12,8
1,764,50,0,12,1,2.999999999999998,29.99999999999997,939,0,1,13,12
2,764,50,0,9,3,1.1999999999999993,11.999999999999991,489,3,1.5,10,9
3,764,50,0,8,3,0.6000000000000008,6.000000000000007,357,0,1,12,8
0,765,32,2,4,6,0,11.999999999999998,372,4,-1.2,6,6
1,765,50,1,8,3,0.5999999999999993,11.999999999999991,561,2,0.8,7,9
2,765,39,1,5,2,0,5.000000000000002,302,0,0,12,6
3,765,50,0,9,6,1.199999999999997,11.99999999999997,1065,4,0.8,9,9
0,766,50,0,8,2,0.6000000000000009,6.000000000000008,387,1,2,13,8
1,766,50,1,11,0,2.399999999999997,29.999999999999968,1143,4,0.8,10,12
2,766,50,1,10,1,1.7999999999999985,23.999999999999982,663,0,2,11,11
3,766,45,1,6,5,0,5.000000000000005,305,3,-1.2,8,7
0,767,33,2,4,4,0,11,353,0,0,6,6
1,767,50,1,8,2,0.5999999999999984,11.999999999999984,657,2,0.8,7,9
2,767,50,1,8,1,0.5999999999999995,11.999999999999996,543,0,2,9,9
3,767,44,1,6,4,0,5.9999999999999885,474,2,-1.2,6,7
0,768,50,0,8,4,0.6000000000000005,6.000000000000005,495,0,1,10,8
1,768,50,0,12,0,2.999999999999998,29.99999999999997,1257,1,0.8,7,12
2,768,50,1,10,4,1.7999999999999972,23.99999999999997,819,0,2,9,11
3,768,50,1,7,2,8.049116928532385e-16,6.000000000000007,357,3,0.8,11,8
0,769,50,0,8,4,0.6000000000000008,6.000000000000007,459,0,1,11,8
1,769,50,0,14,0,4.1999999999999975,41.99999999999997,1449,1,2,9,14
2,769,50,0,11,2,2.3999999999999977,23.99999999999997,753,0,1,9,11
3,769,50,0,8,3,0.6,6,351,0,1,10,8
0,770,50,1,8,5,0.6000000000000011,12.00000000000001,477,0,2,12,9
1,770,50,0,12,0,2.9999999999999964,29.999999999999964,1383,1,0.8,8,12
2,770,50,0,10,2,1.7999999999999972,17.99999999999997,813,0,1,7,10
3,770,50,0,8,2,0.6000000000000009,6.000000000000008,363,0,1,9,8
0,771,50,0,8,4,0.6000000000000009,6.000000000000008,453,0,1,8,8
1,771,50,1,10,0,1.7999999999999967,23.999999999999968,1035,4,0.8,9,11
2,771,50,1,9,1,1.1999999999999975,17.999999999999975,777,4,0.8,9,10
3,771,39,1,5,1,0,5.000000000000007,266,3,-1.2,9,6
0,772,50,1,8,4,0.6000000000000005,12.000000000000004,501,0,2,12,9
1,772,50,0,10,1,1.7999999999999976,17.999999999999975,699,1,0.8,10,10
2,772,50,0,9,2,1.1999999999999993,11.999999999999991,471,1,2,9,9
3,772,50,0,8,4,0.6,5.999999999999989,549,0,1,12,8
0,773,50,0,8,6,0.6000000000000005,6.000000000000005,495,0,1,11,8
1,773,50,0,13,0,3.5999999999999988,35.999999999999986,1287,0,1,12,13
2,773,50,1,10,3,1.7999999999999985,23.999999999999982,591,0,2,12,11
3,773,50,1,8,2,0.6000000000000006,12.000000000000004,399,0,2,12,9
0,774,50,0,8,6,0.6000000000000008,6.000000000000007,423,3,1.5,12,8
1,774,50,0,12,0,2.9999999999999973,29.99999999999997,1281,0,1,11,12
2,774,50,0,13,0,3.599999999999998,35.99999999999998,963,0,1,11,13
3,774,50,0,8,2,0.6000000000000008,6.000000000000007,375,0,1,10,8
0,775,21,1,2,3,0,5.000000000000003,155,0,-1,5,3
1,775,50,0,9,0,1.1999999999999966,11.999999999999966,1011,2,0.8,10,9
2,775,50,1,8,1,0.6,11.99999999999998,711,0,2,10,9
3,775,50,1,7,1,6.938893903907228e-16,6.000000000000006,309,2,0.8,8,8
0,776,50,0,8,7,0.6000000000000008,6.000000000000007,471,0,1,13,8
1,776,50,1,13,0,3.599999999999997,41.999999999999964,1257,4,0.8,9,14
2,776,50,0,9,3,1.1999999999999966,11.999999999999966,813,0,1,11,9
3,776,45,1,6,1,0,5.000000000000006,281,0,0,7,7
0,777,50,1,8,5,0.6000000000000005,12.000000000000004,477,0,2,10,9
1,777,50,0,12,0,2.999999999999997,29.999999999999968,1209,1,0.8,7,12
2,777,50,0,10,3,1.799999999999998,17.99999999999998,615,0,1,10,10
3,777,50,1,7,3,8.049116928532385e-16,6.000000000000007,399,3,0.8,10,8
0,778,50,0,8,5,0.6,6,465,0,1,11,8
1,778,50,0,10,0,1.8000000000000005,18,387,0,1,10,10
2,778,50,0,12,1,2.9999999999999987,29.999999999999982,1311,0,1,12,12
3,778,50,0,8,2,0.6000000000000005,6.000000000000005,321,0,1,12,8
0,779,50,2,7,4,8.049116928532385e-16,12.000000000000009,453,0,2,11,9
1,779,50,0,12,0,2.9999999999999987,29.999999999999982,687,1,2,11,12
2,779,50,1,12,3,2.999999999999997,35.999999999999964,1317,0,2,9,13
3,779,50,1,8,2,0.6,12.00000000000001,399,0,2,10,9
0,780,50,2,8,4,0.6,18.000000000000007,429,0,2,13,10
1,780,50,0,12,1,2.999999999999997,29.999999999999968,1053,3,0.8,12,12
2,780,50,0,14,2,4.200000000000003,42.00000000000003,1737,0,1,13,14
3,780,50,0,9,2,1.2000000000000002,12.000000000000002,369,0,1,13,9
0,781,39,1,5,3,0,5.000000000000003,356,0,-1,9,6
1,781,50,1,9,1,1.1999999999999966,17.999999999999964,1089,2,0.8,12,10
2,781,50,1,8,2,0.5999999999999998,11.999999999999996,531,2,0.8,10,9
3,781,50,0,8,2,0.6000000000000008,6.000000000000007,411,0,1,10,8
0,782,50,0,8,3,0.6000000000000006,6.000000000000006,399,1,2,9,8
1,782,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,7,8
2,782,50,0,11,0,2.399999999999997,23.99999999999997,1077,0,1,8,11
3,782,33,0,5,0,0.6,5.999999999999999,216,1,-1.2,7,5
0,783,50,1,8,3,0.6,12.00000000000001,507,0,2,11,9
1,783,50,0,11,0,2.399999999999998,23.99999999999998,789,1,0.8,12,11
2,783,50,0,9,4,1.1999999999999988,11.999999999999988,543,0,1,11,9
3,783,50,0,8,0,0.6,6,375,0,1,10,8
0,784,50,1,8,4,0.6,12.00000000000001,441,0,2,11,9
1,784,50,0,9,0,1.1999999999999984,11.999999999999984,591,0,1,10,9
2,784,50,0,12,0,2.999999999999998,29.99999999999997,1089,0,1,9,12
3,784,50,0,8,1,0.6000000000000005,6.000000000000005,303,0,1,11,8
0,785,27,2,3,3,0,11,320,4,-1.2,9,5
1,785,33,1,5,2,0.6,11.999999999999998,275,2,-1.2,6,6
2,785,45,1,6,1,0,5.000000000000001,329,0,0,7,7
3,785,50,0,9,3,1.1999999999999986,11.999999999999986,633,0,1,11,9
0,786,50,1,8,6,0.6000000000000001,12.000000000000002,561,0,2,11,9
1,786,50,0,13,2,3.599999999999997,35.99999999999997,1485,0,1,11,13
2,786,50,0,11,4,2.3999999999999977,23.99999999999997,813,0,1,9,11
3,786,50,1,7,6,9.15933995315754e-16,6.000000000000008,351,3,0.8,10,8
0,787,50,0,8,5,0.6,6,519,0,1,9,8
1,787,50,1,10,0,1.7999999999999985,23.999999999999982,663,0,2,10,11
2,787,50,0,14,1,4.199999999999998,41.99999999999998,1149,3,0.8,11,14
3,787,50,0,8,1,0.6000000000000006,6.000000000000006,297,1,2,10,8
0,788,39,2,5,4,0,11.000000000000004,386,0,0,10,7
1,788,50,0,8,1,0.5999999999999975,5.999999999999975,699,1,0.8,10,8
2,788,50,0,13,1,3.6000000000000014,36.000000000000014,1371,0,1,9,13
3,788,39,1,5,3,0,5.000000000000005,266,0,0,9,6
0,789,45,1,6,3,0,5.000000000000004,329,0,-1,8,7
1,789,50,1,13,0,3.599999999999997,41.99999999999997,1305,0,2,10,14
2,789,50,1,10,3,1.799999999999998,23.99999999999998,741,2,0.8,12,11
3,789,50,0,7,3,1.0269562977782698e-15,1.0269562977782698e-14,345,4,0.8,8,7
0,790,50,1,8,4,0.6000000000000006,12.000000000000004,477,2,1.5,11,9
1,790,50,0,14,0,4.199999999999997,41.999999999999964,1077,2,0.8,11,14
2,790,50,0,10,5,1.7999999999999985,17.999999999999982,621,0,1,13,10
3,790,50,0,8,1,0.6000000000000011,6.000000000000011,375,3,0.8,12,8
0,791,50,1,7,6,0,5.999999999999998,573,0,0,11,8
1,791,50,0,14,1,4.2,42,1137,1,0.8,12,14
2,791,50,1,8,3,0.6,11.999999999999998,459,0,2,10,9
3,791,50,0,8,4,0.6000000000000004,6.000000000000004,357,0,1,13,8
0,792,50,2,7,4,8.049116928532385e-16,12.000000000000009,531,4,0.8,11,9
1,792,50,0,9,0,1.1999999999999995,11.999999999999996,429,0,1,10,9
2,792,50,0,13,0,3.599999999999997,35.99999999999997,1209,4,0.8,11,13
3,792,50,1,7,0,6.938893903907228e-16,6.000000000000006,333,0,2,11,8
0,793,50,1,8,3,0.6000000000000008,12.000000000000004,441,0,2,12,9
1,793,50,0,12,0,2.9999999999999982,29.999999999999982,813,1,0.8,11,12
2,793,50,0,9,3,1.1999999999999993,11.999999999999991,525,1,2,11,9
3,793,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,12,8
0,794,50,0,8,4,0.5999999999999998,5.999999999999997,507,0,1,11,8
1,794,50,0,12,1,2.9999999999999973,29.99999999999997,969,2,0.8,12,12
2,794,50,0,9,2,1.1999999999999988,11.999999999999988,537,3,1.5,11,9
3,794,50,1,8,2,0.6000000000000005,12.000000000000004,393,0,2,9,9
0,795,45,1,6,4,0,5.000000000000005,425,0,-1,8,7
1,795,50,0,11,0,2.399999999999998,23.99999999999998,795,0,1,13,11
2,795,50,0,12,1,2.9999999999999973,29.99999999999997,1191,2,0.8,10,12
3,795,50,0,9,1,1.2000000000000004,12.000000000000004,381,1,2,11,9
0,796,50,1,7,3,9.15933995315754e-16,6.000000000000008,405,0,1,12,8
1,796,50,0,12,0,2.9999999999999987,29.999999999999982,759,1,0.8,12,12
2,796,50,0,10,2,1.7999999999999985,17.999999999999982,621,1,2,10,10
3,796,50,1,7,2,5.828670879282072e-16,6.000000000000005,387,3,0.8,10,8
0,797,50,1,8,4,0.6000000000000004,12.000000000000004,477,1,2,10,9
1,797,50,0,11,0,2.3999999999999977,23.99999999999997,807,1,0.8,11,11
2,797,50,0,9,1,1.199999999999998,11.99999999999998,597,0,1,7,9
3,797,50,0,8,0,0.6000000000000008,6.000000000000007,333,0,1,9,8
0,798,50,0,8,6,0.6000000000000006,6.000000000000006,429,3,1.5,13,8
1,798,50,0,13,0,3.5999999999999965,35.999999999999964,1497,0,1,11,13
2,798,50,0,15,2,4.799999999999999,47.99999999999999,1245,0,1,9,15
3,798,50,0,8,2,0.6000000000000006,6.000000000000006,393,0,1,10,8
0,799,50,0,8,4,0.6000000000000002,6.000000000000002,423,1,2,9,8
1,799,50,0,12,0,2.999999999999997,29.999999999999968,1047,1,2,10,12
2,799,50,0,11,1,2.3999999999999995,23.999999999999996,561,0,1,8,11
3,799,50,0,8,3,0.6000000000000008,6.000000000000007,399,0,1,10,8
0,800,50,1,8,4,0.6000000000000008,12.000000000000004,387,0,2,11,9
1,800,50,1,12,0,2.9999999999999964,35.999999999999964,1311,0,2,12,13
2,800,50,0,14,2,4.1999999999999975,41.99999999999997,1107,1,2,12,14
3,800,50,0,8,3,0.6000000000000006,6.000000000000006,351,0,1,12,8
0,801,50,0,8,2,0.6000000000000006,6.000000000000006,423,0,1,9,8
1,801,50,0,11,0,2.399999999999999,23.99999999999999,585,0,1,10,11
2,801,50,0,9,2,1.1999999999999984,11.999999999999984,555,3,1.5,9,9
3,801,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,802,27,1,3,3,0,5.000000000000003,218,0,0,6,4
1,802,50,0,9,0,1.1999999999999975,11.999999999999975,855,1,2,10,9
2,802,50,0,8,1,0.5999999999999991,6,597,0,1,11,8
3,802,50,0,8,1,0.6,6,375,0,1,9,8
0,803,50,0,8,4,0.6000000000000005,6.000000000000005,489,3,1.5,11,8
1,803,50,0,12,0,2.999999999999998,29.99999999999997,987,0,1,10,12
2,803,50,0,10,1,1.7999999999999985,17.999999999999982,537,3,1.5,10,10
3,803,50,0,8,2,0.6000000000000009,6.000000000000008,345,0,1,11,8
0,804,33,0,4,3,0,0,264,0,-1,6,4
1,804,50,1,8,0,0.5999999999999971,11.99999999999997,951,2,0.8,10,9
2,804,50,0,10,0,1.799999999999998,17.99999999999998,567,1,2,10,10
3,804,21,1,2,2,0,5.000000000000001,137,0,0,5,3
0,805,50,0,8,5,0.6000000000000005,6.000000000000005,441,0,1,11,8
1,805,50,0,12,0,2.9999999999999964,29.999999999999964,1167,1,0.8,10,12
2,805,50,0,9,2,1.1999999999999982,11.99999999999998,579,0,1,8,9
3,805,50,0,8,1,0.6,6,327,0,1,9,8
0,806,50,1,7,3,9.15933995315754e-16,6.000000000000008,303,0,2,10,8
1,806,50,0,11,0,2.399999999999997,23.999999999999968,1131,2,0.8,11,11
2,806,50,1,12,1,2.9999999999999982,35.99999999999998,873,0,2,10,13
3,806,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,9,8
0,807,50,0,8,5,0.6,6,489,0,1,12,8
1,807,50,0,15,0,4.800000000000002,48.000000000000014,1311,1,0.8,8,15
2,807,50,0,11,3,2.399999999999997,23.99999999999997,957,1,2,10,11
3,807,50,0,8,3,0.6,6,369,0,1,11,8
0,808,50,0,8,5,0.6000000000000008,6.000000000000007,495,0,1,13,8
1,808,50,0,12,1,2.999999999999997,29.999999999999968,1311,4,0.8,9,12
2,808,50,0,9,4,1.1999999999999973,11.999999999999972,735,0,1,13,9
3,808,33,1,5,2,0.6,11.999999999999998,221,0,-1,7,6
0,809,50,1,8,3,0.6000000000000003,12.000000000000002,495,0,2,7,9
1,809,50,1,10,0,1.799999999999998,23.99999999999998,765,0,2,10,11
2,809,50,1,9,1,1.1999999999999993,17.999999999999993,495,0,2,10,10
3,809,50,0,7,2,4.718447854656915e-16,4.718447854656915e-15,321,0,1,8,7
0,810,50,2,7,4,5.828670879282072e-16,12.000000000000004,417,0,2,12,9
1,810,50,0,12,0,2.999999999999997,29.999999999999968,987,1,0.8,10,12
2,810,50,0,10,1,1.799999999999998,17.99999999999998,621,1,2,11,10
3,810,50,0,8,2,0.6000000000000008,6.000000000000007,357,0,1,11,8
0,811,50,0,8,4,0.6,6,495,0,1,10,8
1,811,50,1,9,0,1.1999999999999984,17.999999999999982,573,0,2,12,10
2,811,50,0,12,1,2.9999999999999973,29.99999999999997,915,0,1,10,12
3,811,50,0,8,1,0.6,6,345,3,1.5,10,8
0,812,50,1,8,3,0.6000000000000006,12.000000000000004,423,1,2,11,9
1,812,50,0,11,0,2.3999999999999977,23.99999999999997,933,4,0.8,11,11
2,812,50,1,10,2,1.7999999999999994,23.999999999999996,561,0,2,11,11
3,812,50,1,7,1,6.938893903907228e-16,6.000000000000006,339,0,2,9,8
0,813,50,0,8,3,0.6000000000000009,6.000000000000008,381,0,1,11,8
1,813,50,1,11,0,2.3999999999999977,29.99999999999997,753,0,2,10,12
2,813,50,0,12,2,2.999999999999998,29.99999999999997,849,0,1,11,12
3,813,50,0,8,0,0.6000000000000006,6.000000000000006,357,0,1,7,8
0,814,50,1,8,5,0.6000000000000006,12.000000000000004,447,0,1,12,9
1,814,50,0,12,0,2.999999999999997,29.999999999999968,1263,1,2,10,12
2,814,50,0,10,2,1.799999999999998,17.99999999999998,633,0,1,11,10
3,814,50,1,8,3,0.6000000000000006,12.000000000000004,339,0,2,13,9
0,815,50,0,8,6,0.6000000000000003,6.000000000000003,495,0,1,13,8
1,815,50,0,12,1,2.9999999999999982,29.999999999999982,843,1,0.8,11,12
2,815,50,0,10,2,1.7999999999999998,17.999999999999996,417,1,2,11,10
3,815,50,1,8,2,0.6000000000000006,12.000000000000004,387,0,2,10,9
0,816,50,0,8,5,0.6000000000000009,6.000000000000008,387,0,1,11,8
1,816,50,0,11,0,2.3999999999999964,23.99999999999996,1173,0,1,12,11
2,816,50,0,13,4,3.5999999999999983,35.99999999999998,825,0,1,11,13
3,816,50,0,8,2,0.6,6,393,4,1.5,9,8
0,817,45,2,6,4,0,11.000000000000004,419,0,0,6,8
1,817,50,0,12,0,2.999999999999998,29.99999999999997,1173,2,0.8,7,12
2,817,50,0,10,3,1.7999999999999967,17.999999999999964,789,1,2,9,10
3,817,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,13,8
0,818,21,1,2,2,0,5.000000000000002,161,0,-1,5,3
1,818,50,0,7,0,0,0,806.9999999999999,0,0,9,7
2,818,50,0,9,1,1.1999999999999984,11.999999999999984,531,0,1,8,9
3,818,27,1,3,2,0,5.000000000000002,212,2,-1.2,7,4
0,819,50,1,7,5,8.049116928532385e-16,6.000000000000007,417,0,1,13,8
1,819,50,0,12,0,2.999999999999997,29.999999999999968,1353,1,0.8,10,12
2,819,50,0,12,1,2.9999999999999973,29.99999999999997,927,0,1,11,12
3,819,50,0,9,3,1.2000000000000004,12.000000000000004,351,1,2,13,9
0,820,27,1,3,2,0,5.000000000000004,200,0,0,6,4
1,820,50,1,9,0,1.1999999999999975,17.999999999999975,729,2,0.8,9,10
2,820,50,0,8,2,0.5999999999999986,5.999999999999986,561,0,1,12,8
3,820,50,1,7,1,1.3877787807814454e-16,6.000000000000001,369,2,0.8,9,8
0,821,50,0,8,6,0.6000000000000009,6.000000000000008,489,3,1.5,12,8
1,821,50,0,12,0,2.9999999999999973,29.99999999999997,1011,1,0.8,12,12
2,821,50,0,10,1,1.799999999999999,17.99999999999999,513,0,1,12,10
3,821,50,0,8,3,0.5999999999999999,5.999999999999998,483,0,1,13,8
0,822,27,1,3,3,0,5.000000000000004,236,0,-1,8,4
1,822,50,0,8,0,0.5999999999999971,5.999999999999971,999,2,0.8,8,8
2,822,50,0,8,4,0.5999999999999975,5.999999999999975,687,0,1,9,8
3,822,39,0,5,1,0,0,243,4,-1.2,9,5
0,823,45,1,6,5,0,5.000000000000006,437,0,-1,7,7
1,823,50,0,12,0,2.999999999999998,29.99999999999997,1203,2,0.8,9,12
2,823,50,0,8,1,0.5999999999999971,5.999999999999971,879,4,0.8,9,8
3,823,33,1,4,3,0,5.000000000000005,197,0,0,7,5
0,824,50,1,8,5,0.6000000000000005,12.000000000000004,447,0,2,12,9
1,824,50,0,12,0,2.9999999999999964,29.999999999999964,1173,0,1,12,12
2,824,50,1,10,5,1.799999999999999,23.99999999999999,585,0,2,10,11
3,824,50,1,8,1,0.6,12.00000000000001,375,0,2,10,9
0,825,50,1,7,4,2.498001805406602e-16,6.000000000000002,387,0,1,9,8
1,825,50,0,11,0,2.399999999999997,23.999999999999968,1113,1,0.8,8,11
2,825,50,0,11,1,2.399999999999999,23.99999999999999,549,1,2,8,11
3,825,50,1,7,2,8.049116928532385e-16,6.000000000000007,321,0,2,9,8
0,826,50,0,8,4,0.6000000000000009,6.000000000000008,549,1,2,9,8
1,826,50,0,9,1,1.1999999999999986,11.999999999999986,519,0,1,7,9
2,826,50,0,13,2,3.6000000000000005,36,1359,4,0.8,8,13
3,826,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,339,0,1,10,7
0,827,50,0,8,4,0.6000000000000005,6.000000000000005,471,0,1,14,8
1,827,50,0,12,0,2.999999999999997,29.999999999999968,939,1,0.8,11,12
2,827,50,0,10,2,1.7999999999999985,17.999999999999982,615,0,1,11,10
3,827,50,0,8,2,0.6000000000000005,6.000000000000005,321,0,1,11,8
0,828,50,2,7,5,9.15933995315754e-16,12.000000000000009,441,0,2,13,9
1,828,50,0,13,0,3.599999999999997,35.999999999999964,1209,0,1,11,13
2,828,50,0,13,3,3.599999999999997,35.99999999999997,975,3,1.5,11,13
3,828,50,0,9,2,1.2000000000000002,12.000000000000002,399,0,1,13,9
0,829,50,1,8,6,0.6000000000000009,12.000000000000009,429,1,2,11,9
1,829,50,0,16,0,5.399999999999999,53.99999999999999,1203,1,0.8,11,16
2,829,50,0,11,3,2.399999999999997,23.999999999999968,1089,1,2,11,11
3,829,50,1,8,2,0.6000000000000005,12.000000000000004,393,0,2,11,9
0,830,50,2,7,6,5.828670879282072e-16,12.000000000000004,477,0,2,11,9
1,830,50,0,12,0,2.9999999999999964,29.999999999999964,1251,0,1,11,12
2,830,50,0,12,3,2.9999999999999982,29.999999999999982,765,1,2,11,12
3,830,50,0,8,2,0.6000000000000009,6.000000000000008,357,1,2,10,8
0,831,39,2,5,4,0,11.000000000000004,344,0,0,10,7
1,831,50,0,10,0,1.7999999999999967,17.999999999999964,1269,1,0.8,8,10
2,831,50,0,9,1,1.1999999999999975,11.999999999999975,609,0,1,9,9
3,831,39,1,5,2,0,5.000000000000005,272,0,0,8,6
0,832,45,1,7,4,0.6,11.999999999999998,413,4,-1.2,8,8
1,832,50,0,11,1,2.3999999999999964,23.99999999999996,1281,2,0.8,9,11
2,832,50,0,11,2,2.399999999999998,23.99999999999998,789,2,0.8,9,11
3,832,50,0,8,2,0.6000000000000009,6.000000000000008,357,1,2,11,8
0,833,50,1,8,5,0.6000000000000004,12.000000000000004,519,0,1,10,9
1,833,50,0,14,0,4.200000000000003,42.00000000000003,1461,4,0.8,9,14
2,833,50,1,10,4,1.799999999999998,23.99999999999998,651,0,2,10,11
3,833,50,0,7,6,6.938893903907228e-16,6.9388939039072276e-15,375,0,1,9,7
0,834,50,0,8,3,0.6000000000000006,6.000000000000006,399,0,1,10,8
1,834,50,1,10,0,1.7999999999999972,23.99999999999997,957,4,0.8,10,11
2,834,50,1,9,1,1.199999999999997,17.99999999999997,885,4,0.8,10,10
3,834,33,0,4,2,0,0,174,4,-1.2,6,4
0,835,50,0,8,6,0.6000000000000002,6.000000000000002,447,1,2,11,8
1,835,50,0,12,0,2.999999999999997,29.999999999999968,1071,0,1,13,12
2,835,50,0,10,0,1.7999999999999985,17.999999999999982,519,0,1,11,10
3,835,50,1,8,1,0.6000000000000011,12.00000000000001,417,0,2,10,9
0,836,50,0,8,5,0.6,6,453,0,1,11,8
1,836,50,0,12,0,2.999999999999997,29.999999999999968,1155,1,0.8,9,12
2,836,50,0,10,2,1.7999999999999972,17.99999999999997,813,0,1,9,10
3,836,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,9,8
0,837,50,0,8,5,0.6000000000000009,6.000000000000008,453,0,1,11,8
1,837,50,1,10,0,1.7999999999999967,23.999999999999968,1035,4,0.8,11,11
2,837,50,0,12,0,2.999999999999998,29.99999999999997,945,4,0.8,8,12
3,837,45,1,6,1,0,5.000000000000007,287,0,0,7,7
0,838,50,0,8,5,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,838,50,0,12,1,2.9999999999999964,29.999999999999964,1335,1,0.8,10,12
2,838,50,0,10,2,1.7999999999999976,17.999999999999975,753,0,1,10,10
3,838,50,1,7,0,8.049116928532385e-16,6.000000000000007,363,3,0.8,11,8
0,839,50,0,8,4,0.6000000000000006,6.000000000000006,327,0,1,9,8
1,839,50,1,11,0,2.399999999999997,29.99999999999997,963,0,2,8,12
2,839,50,0,14,1,4.199999999999999,41.99999999999999,1533,1,0.8,9,14
3,839,50,0,8,4,0.6000000000000008,6.000000000000007,351,0,1,9,8
0,840,50,2,7,4,5.828670879282072e-16,12.000000000000004,465,0,2,10,9
1,840,50,1,11,0,2.399999999999997,29.99999999999997,957,4,0.8,10,12
2,840,50,1,9,2,1.1999999999999988,17.99999999999999,501,4,0.8,10,10
3,840,45,1,6,0,0,5.000000000000006,281,0,0,5,7
0,841,33,2,4,3,0,11,329,4,-1.2,7,6
1,841,50,1,9,4,1.1999999999999975,17.999999999999975,645,0,1,8,10
2,841,50,0,8,3,0.5999999999999998,5.999999999999997,441,2,0.8,11,8
3,841,50,0,10,6,1.7999999999999967,17.999999999999964,1179,4,0.8,9,10
0,842,50,1,7,4,5.828670879282072e-16,6.000000000000005,471,0,2,11,8
1,842,50,0,12,0,2.9999999999999973,29.99999999999997,1191,0,1,11,12
2,842,50,0,12,1,2.999999999999999,29.99999999999999,633,1,2,12,12
3,842,50,0,8,3,0.6000000000000008,6.000000000000007,381,0,1,11,8
0,843,45,1,6,3,0,5.000000000000001,419,0,-1,7,7
1,843,50,0,11,0,2.399999999999998,23.99999999999998,921,0,1,8,11
2,843,50,1,9,1,1.1999999999999988,17.99999999999999,507,2,0.8,11,10
3,843,50,1,7,2,2.498001805406602e-16,6.000000000000002,321,0,2,9,8
0,844,50,0,8,2,0.6000000000000008,6.000000000000007,369,0,1,8,8
1,844,50,0,9,0,1.1999999999999973,11.999999999999972,813,0,1,9,9
2,844,50,1,10,0,1.7999999999999972,23.99999999999997,747,0,2,9,11
3,844,15,1,1,2,0,5.000000000000001,98,0,0,7,2
0,845,21,1,2,2,0,5.000000000000002,185,0,-1,5,3
1,845,50,0,8,0,0.5999999999999976,5.999999999999976,891,2,0.8,10,8
2,845,50,0,10,1,1.799999999999998,17.99999999999998,657,0,1,9,10
3,845,27,1,3,2,0,5.000000000000002,146,0,0,7,4
0,846,50,1,8,5,0.6000000000000008,12.000000000000004,519,0,1,10,9
1,846,50,0,15,0,4.800000000000001,48.00000000000001,1533,1,0.8,9,15
2,846,50,0,10,5,1.7999999999999976,17.999999999999975,705,0,1,9,10
3,846,50,0,8,7,0.6000000000000003,6.000000000000003,387,0,1,10,8
0,847,50,0,8,6,0.6,6,399,2,1.5,13,8
1,847,50,0,15,0,4.799999999999998,47.99999999999998,1209,1,0.8,11,15
2,847,50,0,9,2,1.1999999999999984,11.999999999999984,597,0,1,11,9
3,847,50,0,8,3,0.6000000000000006,6.000000000000006,369,0,1,11,8
0,848,39,2,5,3,0,11.000000000000004,356,0,0,9,7
1,848,50,0,8,1,0.5999999999999998,5.999999999999997,405,0,1,10,8
2,848,50,0,13,2,3.5999999999999965,35.999999999999964,1395,3,1.5,11,13
3,848,50,0,8,2,0.6000000000000004,6.000000000000004,279,4,1.5,12,8
0,849,50,1,8,5,0.6000000000000005,12.000000000000004,459,0,2,11,9
1,849,50,0,12,0,2.999999999999997,29.999999999999968,1197,0,1,11,12
2,849,50,1,9,4,1.199999999999998,17.99999999999998,657,0,2,9,10
3,849,50,0,8,2,0.6000000000000008,6.000000000000007,339,0,1,10,8
0,850,50,0,8,4,0.6000000000000006,6.000000000000006,441,1,2,9,8
1,850,50,0,11,0,2.3999999999999986,23.999999999999982,747,0,1,10,11
2,850,50,0,10,3,1.7999999999999967,17.999999999999964,909,0,1,8,10
3,850,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,303,0,1,8,7
0,851,50,1,7,5,6.938893903907228e-16,6.000000000000006,417,0,2,12,8
1,851,50,0,12,0,2.999999999999997,29.999999999999968,1323,0,1,14,12
2,851,50,0,14,1,4.199999999999998,41.99999999999998,843,1,2,12,14
3,851,50,0,8,4,0.6000000000000005,6.000000000000005,351,4,1.5,12,8
0,852,50,0,8,4,0.6000000000000011,6.000000000000011,429,1,2,9,8
1,852,50,0,12,0,2.999999999999997,29.999999999999968,1215,1,0.8,11,12
2,852,50,0,11,1,2.399999999999998,23.99999999999998,735,0,1,9,11
3,852,50,1,7,2,8.049116928532385e-16,6.000000000000007,327,0,2,9,8
0,853,50,0,8,4,0.6000000000000003,6.000000000000003,459,0,1,12,8
1,853,50,0,10,0,1.7999999999999976,17.999999999999975,789,0,1,10,10
2,853,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,9,9
3,853,50,1,8,1,0.6000000000000002,12.000000000000002,369,0,2,9,9
0,854,50,1,12,0,2.9999999999999973,35.99999999999997,1089,0,2,7,13
1,854,9,0,0,0,0,0,36,0,-1,5,0
2,854,27,0,3,0,0,0,171,3,-1.2,7,3
3,854,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,855,50,0,8,3,0.6000000000000005,6.000000000000005,369,0,1,11,8
1,855,50,0,13,0,3.599999999999997,35.999999999999964,1089,1,0.8,11,13
2,855,50,0,9,4,1.199999999999998,11.99999999999998,585,0,1,11,9
3,855,50,0,8,3,0.6000000000000006,6.000000000000006,339,1,2,11,8
0,856,50,0,8,6,0.6000000000000008,6.000000000000007,417,3,1.5,14,8
1,856,50,0,12,0,2.999999999999997,29.999999999999968,1167,0,1,12,12
2,856,50,0,13,3,3.599999999999998,35.99999999999998,963,0,1,13,13
3,856,50,0,9,2,1.2000000000000006,12.000000000000004,345,1,2,12,9
0,857,50,0,8,5,0.6000000000000004,6.000000000000004,441,1,2,11,8
1,857,50,0,11,0,2.399999999999997,23.999999999999968,1143,0,1,9,11
2,857,50,0,11,4,2.3999999999999986,23.999999999999982,675,4,0.8,10,11
3,857,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,309,0,1,8,7
0,858,50,1,8,3,0.6000000000000009,12.000000000000009,495,0,2,11,9
1,858,50,1,10,0,1.7999999999999998,24,459,0,2,10,11
2,858,50,0,11,1,2.399999999999997,23.99999999999997,957,4,0.8,11,11
3,858,50,1,7,0,6.938893903907228e-16,6.000000000000006,333,0,2,10,8
0,859,50,1,8,4,0.6000000000000005,12.000000000000004,441,4,0.8,12,9
1,859,50,0,11,1,2.399999999999997,23.99999999999997,1143,4,0.8,10,11
2,859,50,1,9,2,1.1999999999999975,17.999999999999975,711,4,0.8,11,10
3,859,45,0,6,2,0,0,294,0,-1,6,6
0,860,50,0,8,3,0.6000000000000006,6.000000000000006,435,0,1,11,8
1,860,50,1,10,1,1.7999999999999976,23.99999999999997,855,0,2,11,11
2,860,50,1,8,1,0.6,11.999999999999998,411,0,2,9,9
3,860,50,1,8,2,0.6000000000000005,12.000000000000004,327,0,2,9,9
0,861,50,1,7,6,5.828670879282072e-16,6.000000000000005,459,0,2,9,8
1,861,50,0,10,1,1.799999999999999,17.99999999999999,561,1,2,9,10
2,861,50,0,13,0,3.599999999999997,35.99999999999997,1353,0,1,9,13
3,861,50,0,8,5,0.6000000000000009,6.000000000000008,345,1,2,12,8
0,862,50,0,8,5,0.6000000000000008,6.000000000000007,465,0,1,12,8
1,862,50,0,11,0,2.3999999999999977,23.99999999999997,951,4,0.8,10,11
2,862,50,0,9,2,1.1999999999999988,11.999999999999988,567,1,2,10,9
3,862,27,1,3,1,0,5.000000000000004,176,0,0,9,4
0,863,50,0,8,4,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,863,50,1,11,0,2.3999999999999977,29.99999999999997,999,0,2,11,12
2,863,50,0,11,2,2.3999999999999986,23.999999999999982,651,1,2,11,11
3,863,50,0,8,1,0.6,6,381,0,1,11,8
0,864,45,2,6,5,0,11.000000000000002,383,0,0,7,8
1,864,50,0,11,1,2.3999999999999977,23.99999999999997,1029,2,0.8,9,11
2,864,50,1,9,1,1.1999999999999988,17.99999999999999,537,2,0.8,11,10
3,864,50,0,8,5,0.5999999999999991,6,555,1,2,12,8
0,865,50,0,8,7,0.6000000000000005,6.000000000000005,471,3,1.5,11,8
1,865,50,0,12,1,2.9999999999999973,29.99999999999997,969,1,0.8,10,12
2,865,50,0,10,2,1.7999999999999985,17.999999999999982,591,0,1,9,10
3,865,50,0,8,4,0.5999999999999999,5.999999999999998,453,0,1,12,8
0,866,50,0,8,5,0.6000000000000008,6.000000000000007,447,0,1,12,8
1,866,50,0,15,0,4.799999999999998,47.99999999999998,1191,1,0.8,11,15
2,866,50,0,9,5,1.1999999999999975,11.999999999999975,705,0,1,11,9
3,866,50,0,8,4,0.6000000000000012,6.000000000000012,345,3,1.5,12,8
0,867,50,1,7,4,3.6082248300317592e-16,6.000000000000003,447,0,1,11,8
1,867,50,0,12,0,2.9999999999999973,29.99999999999997,1077,1,0.8,10,12
2,867,50,0,9,2,1.1999999999999988,11.999999999999988,495,0,1,10,9
3,867,50,1,8,4,0.6,12.00000000000001,369,0,2,11,9
0,868,50,0,8,4,0.6000000000000006,6.000000000000006,375,0,1,13,8
1,868,50,0,9,1,1.199999999999999,11.99999999999999,543,0,1,10,9
2,868,50,0,11,0,2.400000000000002,24.00000000000002,1647,4,0.8,8,11
3,868,27,1,3,1,0,5.000000000000003,170,0,0,7,4
0,869,50,0,8,5,0.6000000000000001,6.000000000000001,573,0,1,12,8
1,869,50,0,11,0,2.399999999999998,23.99999999999998,759,0,1,10,11
2,869,50,1,9,2,1.1999999999999995,17.999999999999993,483,0,2,10,10
3,869,50,0,8,2,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,870,50,0,8,3,0.6000000000000008,6.000000000000007,441,0,1,11,8
1,870,50,0,10,0,1.7999999999999972,17.99999999999997,1071,0,1,9,10
2,870,50,0,9,2,1.1999999999999988,11.999999999999988,525,0,1,9,9
3,870,27,0,3,1,0,0,165,0,-1,9,3
0,871,50,0,8,4,0.6000000000000005,6.000000000000005,501,0,1,12,8
1,871,50,0,14,0,4.199999999999998,41.99999999999998,939,1,0.8,10,14
2,871,50,0,11,1,2.399999999999997,23.999999999999968,1239,0,1,11,11
3,871,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,11,8
0,872,50,0,8,4,0.6000000000000009,6.000000000000008,363,0,1,8,8
1,872,50,0,8,0,0.6000000000000008,6.000000000000007,291,0,1,8,8
2,872,50,0,13,0,3.5999999999999965,35.999999999999964,1557,4,0.8,9,13
3,872,21,1,2,0,0,5.000000000000003,113,0,0,5,3
0,873,50,0,8,4,0.6000000000000008,6.000000000000007,459,0,1,12,8
1,873,50,0,11,0,2.399999999999997,23.99999999999997,951,1,0.8,10,11
2,873,50,0,9,3,1.1999999999999975,11.999999999999975,669,0,1,8,9
3,873,50,0,8,2,0.6000000000000005,6.000000000000005,345,0,1,9,8
0,874,50,0,8,3,0.6000000000000005,6.000000000000005,435,0,1,9,8
1,874,50,0,11,0,2.399999999999999,23.99999999999999,651,1,0.8,11,11
2,874,50,1,9,2,1.2,17.999999999999996,435,0,2,10,10
3,874,50,0,8,0,0.6000000000000004,6.000000000000004,351,0,1,9,8
0,875,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,2,10,8
1,875,50,0,9,0,1.1999999999999975,11.999999999999975,975,4,0.8,13,9
2,875,50,0,9,2,1.1999999999999982,11.99999999999998,633,0,1,9,9
3,875,27,1,3,1,0,5.000000000000003,146,0,0,5,4
0,876,50,1,8,5,0.6000000000000001,12.000000000000002,453,0,2,11,9
1,876,50,0,12,1,2.9999999999999973,29.99999999999997,1197,1,0.8,8,12
2,876,50,0,10,2,1.7999999999999985,17.999999999999982,591,0,1,9,10
3,876,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,11,8
0,877,50,0,8,5,0.6000000000000001,6.000000000000001,501,0,1,14,8
1,877,50,0,12,0,2.999999999999997,29.999999999999968,1089,1,0.8,10,12
2,877,50,1,10,3,1.7999999999999985,23.999999999999982,543,0,2,10,11
3,877,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,12,8
0,878,27,2,3,4,0,11,284,0,0,7,5
1,878,50,1,8,2,0.6,11.99999999999998,861,2,0.8,6,9
2,878,33,1,4,1,0,5.000000000000002,257,4,-1.2,6,5
3,878,50,0,8,5,0.6,6,741,1,2,10,8
0,879,15,1,2,1,0.6,11.999999999999998,122,0,0,7,3
1,879,32,1,4,0,0,5.9999999999999885,462,2,-1.2,6,5
2,879,39,0,5,1,0,0,255,0,-1,9,5
3,879,21,1,2,2,0,5.000000000000001,173,2,-1.2,5,3
0,880,50,1,7,4,9.15933995315754e-16,6.000000000000008,399,0,1,11,8
1,880,50,0,12,0,2.9999999999999973,29.99999999999997,1005,1,0.8,9,12
2,880,50,1,9,1,1.1999999999999984,17.999999999999982,567,0,2,8,10
3,880,50,1,7,2,4.718447854656915e-16,6.000000000000004,351,3,0.8,12,8
0,881,50,0,8,3,0.6000000000000009,6.000000000000008,405,0,1,10,8
1,881,50,0,11,0,2.399999999999997,23.99999999999997,861,1,0.8,11,11
2,881,50,0,9,3,1.1999999999999986,11.999999999999986,513,0,1,10,9
3,881,50,0,8,0,0.6,6,333,0,1,10,8
0,882,50,0,8,4,0.6000000000000002,6.000000000000002,399,0,1,11,8
1,882,50,0,12,0,2.999999999999997,29.999999999999968,1155,1,2,9,12
2,882,50,1,11,3,2.3999999999999977,29.99999999999997,807,0,2,9,12
3,882,50,0,8,1,0.6000000000000008,6.000000000000007,333,0,1,8,8
0,883,50,1,8,4,0.6000000000000006,12.000000000000004,417,1,2,13,9
1,883,50,0,11,0,2.399999999999997,23.999999999999968,1227,1,0.8,11,11
2,883,50,0,12,1,2.999999999999998,29.99999999999997,879,0,1,10,12
3,883,50,1,8,2,0.6000000000000009,12.000000000000009,345,1,2,11,9
0,884,50,0,8,5,0.6000000000000011,6.000000000000011,429,3,1.5,11,8
1,884,50,0,12,0,2.999999999999997,29.999999999999968,1179,0,1,12,12
2,884,50,0,12,3,2.9999999999999982,29.999999999999982,771,0,1,12,12
3,884,50,0,8,1,0.6000000000000008,6.000000000000007,315,0,1,12,8
0,885,50,0,8,5,0.6000000000000006,6.000000000000006,459,1,2,10,8
1,885,50,1,11,0,2.399999999999997,29.999999999999968,1317,0,2,9,12
2,885,50,0,11,1,2.3999999999999977,23.99999999999997,747,1,2,9,11
3,885,50,0,8,4,0.6000000000000004,6.000000000000004,351,1,2,7,8
0,886,50,0,8,1,0.6,6,423,0,1,10,8
1,886,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,309,0,1,10,7
2,886,50,1,8,0,0.6000000000000001,12.000000000000002,423,0,2,7,9
3,886,21,1,2,0,0,5.000000000000002,125,0,-1,5,3
0,887,50,1,7,4,8.049116928532385e-16,6.000000000000007,393,0,1,12,8
1,887,50,0,12,0,2.999999999999998,29.99999999999997,879,1,0.8,11,12
2,887,50,0,9,2,1.1999999999999995,11.999999999999996,465,0,1,10,9
3,887,50,0,8,1,0.6000000000000011,6.000000000000011,369,0,1,12,8
0,888,50,1,8,4,0.6000000000000008,12.000000000000004,453,0,2,10,9
1,888,50,0,10,0,1.7999999999999965,17.99999999999996,987,0,1,8,10
2,888,50,0,11,1,2.3999999999999977,23.99999999999997,759,0,1,9,11
3,888,50,0,8,0,0.6,6,357,0,1,10,8
0,889,27,1,3,2,0,5.000000000000001,224,0,-1,9,4
1,889,50,0,8,0,0.5999999999999975,5.999999999999975,1035,1,2,12,8
2,889,50,1,9,1,1.1999999999999995,17.999999999999996,441,0,2,11,10
3,889,15,0,1,2,0,0,99,0,-1,8,1
0,890,50,0,8,6,0.6000000000000002,6.000000000000002,555,1,2,12,8
1,890,50,1,12,2,2.9999999999999982,35.99999999999998,1023,0,2,9,13
2,890,50,0,11,1,2.399999999999999,23.99999999999999,639,0,1,10,11
3,890,50,1,8,3,0.6000000000000001,12.000000000000002,423,0,2,10,9
0,891,50,0,8,4,0.6000000000000009,6.000000000000008,381,0,1,11,8
1,891,50,1,11,1,2.399999999999997,29.99999999999997,1113,4,0.8,12,12
2,891,50,1,10,4,1.799999999999998,23.99999999999998,669,4,0.8,12,11
3,891,45,1,6,1,0,5.000000000000007,311,3,-1.2,7,7
0,892,50,1,7,5,6.938893903907228e-16,6.000000000000006,459,0,1,10,8
1,892,50,0,11,0,2.399999999999997,23.999999999999968,1317,0,1,9,11
2,892,50,1,11,4,2.3999999999999977,29.99999999999997,807,0,2,9,12
3,892,50,0,8,2,0.6000000000000009,6.000000000000008,339,1,2,10,8
0,893,27,1,4,2,0.6,11.999999999999998,188,0,-1,7,5
1,893,50,0,8,1,0.5999999999999976,5.999999999999976,915,2,0.8,10,8
2,893,50,0,8,1,0.5999999999999991,6,519,0,1,12,8
3,893,44,1,6,4,0,5.999999999999995,366,2,-1.2,7,7
0,894,50,1,7,6,1.3877787807814454e-16,6.000000000000001,537,0,1,13,8
1,894,50,0,12,1,2.9999999999999982,29.999999999999982,813,0,1,10,12
2,894,50,0,13,1,3.5999999999999988,35.999999999999986,1173,0,1,11,13
3,894,50,0,9,3,1.2000000000000002,12.000000000000002,405,1,2,13,9
0,895,50,0,8,2,0.6000000000000009,6.000000000000008,399,0,1,8,8
1,895,50,1,9,0,1.1999999999999962,17.99999999999996,1251,4,0.8,8,10
2,895,50,1,9,0,1.199999999999997,17.99999999999997,825,4,0.8,9,10
3,895,33,1,4,1,0,5.000000000000002,239,3,-1.2,6,5
0,896,50,1,8,4,0.6000000000000004,12.000000000000004,435,1,2,12,9
1,896,50,0,12,0,2.999999999999997,29.999999999999968,1269,0,1,10,12
2,896,50,0,13,1,3.5999999999999983,35.99999999999998,951,4,0.8,12,13
3,896,50,0,8,3,0.6,6,351,0,1,11,8
0,897,27,2,3,3,0,11.000000000000004,254,0,0,9,5
1,897,50,1,8,1,0.5999999999999993,11.999999999999991,621,2,0.8,7,9
2,897,50,1,10,4,1.7999999999999972,23.99999999999997,1125,2,0.8,8,11
3,897,50,0,8,3,0.6000000000000005,6.000000000000005,291,4,0.8,10,8
0,898,50,1,8,4,0.6000000000000006,12.000000000000004,429,0,2,11,9
1,898,50,0,12,1,2.999999999999997,29.999999999999968,1107,1,0.8,12,12
2,898,50,0,11,0,2.3999999999999977,23.99999999999997,699,1,2,10,11
3,898,50,0,8,1,0.6,6,351,0,1,8,8
0,899,50,0,8,4,0.6000000000000003,6.000000000000003,483,0,1,10,8
1,899,50,0,10,1,1.7999999999999972,17.99999999999997,939,1,0.8,11,10
2,899,50,1,9,2,1.1999999999999984,17.999999999999982,675,4,0.8,10,10
3,899,45,0,7,0,0.6,5.999999999999999,228,4,-1.2,7,7
0,900,27,1,3,1,0,5.000000000000002,188,0,-1,6,4
1,900,50,1,8,0,0.5999999999999971,11.99999999999997,717,2,0.8,8,9
2,900,50,0,8,2,0.5999999999999981,5.9999999999999805,627,0,1,13,8
3,900,50,1,7,0,6.938893903907228e-16,6.000000000000006,339,2,0.8,10,8
0,901,50,1,7,4,8.049116928532385e-16,6.000000000000007,435,0,1,12,8
1,901,50,0,12,0,2.999999999999998,29.99999999999997,861,1,0.8,12,12
2,901,50,1,10,2,1.7999999999999972,23.99999999999997,825,0,2,11,11
3,901,50,1,7,1,1.0269562977782698e-15,6,357,3,0.8,11,8
0,902,50,0,8,5,0.6000000000000002,6.000000000000002,459,1,2,10,8
1,902,50,0,11,0,2.399999999999997,23.999999999999968,1143,1,0.8,9,11
2,902,50,0,10,2,1.7999999999999985,17.999999999999982,615,0,1,9,10
3,902,50,0,8,1,0.6,6,339,0,1,10,8
0,903,50,0,8,5,0.6000000000000006,6.000000000000006,477,2,1.5,11,8
1,903,50,0,12,0,2.999999999999998,29.99999999999997,945,1,0.8,10,12
2,903,50,1,9,3,1.1999999999999966,17.999999999999964,747,0,2,8,10
3,903,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,8,8
0,904,50,0,8,3,0.6000000000000008,6.000000000000007,423,0,1,12,8
1,904,50,0,11,1,2.3999999999999986,23.999999999999982,789,1,0.8,10,11
2,904,50,1,9,1,1.1999999999999993,17.999999999999993,513,0,2,9,10
3,904,50,0,8,3,0.5999999999999995,5.999999999999995,507,0,1,13,8
0,905,15,2,1,2,0,11,158,0,0,7,3
1,905,32,1,4,0,0,5.999999999999993,414,2,-1.2,6,5
2,905,38,0,5,0,0,0,363,0,-1,8,5
3,905,26,1,3,1,0,5.999999999999997,225,0,0,7,4
0,906,50,1,8,4,0.6000000000000005,12.000000000000004,459,0,2,12,9
1,906,50,0,12,0,2.9999999999999973,29.99999999999997,1173,1,0.8,9,12
2,906,50,0,11,2,2.399999999999998,23.99999999999998,723,0,1,13,11
3,906,50,0,8,4,0.6000000000000008,6.000000000000007,381,0,1,11,8
0,907,50,1,8,4,0.6000000000000005,12.000000000000004,465,0,2,11,9
1,907,50,0,12,0,2.9999999999999982,29.999999999999982,909,0,1,9,12
2,907,50,0,10,2,1.7999999999999985,17.999999999999982,603,1,2,9,10
3,907,50,1,7,1,9.15933995315754e-16,6.000000000000008,321,0,2,10,8
0,908,50,0,8,6,0.6000000000000005,6.000000000000005,393,0,1,10,8
1,908,50,0,15,0,4.799999999999999,47.99999999999999,1353,1,0.8,9,15
2,908,50,0,9,3,1.1999999999999975,11.999999999999975,681,0,1,10,9
3,908,50,0,8,2,0.6000000000000008,6.000000000000007,321,0,1,12,8
0,909,50,0,8,4,0.6000000000000004,6.000000000000004,417,0,1,12,8
1,909,50,0,13,0,3.5999999999999965,35.999999999999964,1221,1,0.8,12,13
2,909,50,0,12,2,2.9999999999999973,29.99999999999997,1011,1,2,11,12
3,909,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,12,8
0,910,50,0,8,4,0.6000000000000008,6.000000000000007,489,3,1.5,14,8
1,910,50,0,9,1,1.2000000000000002,12.000000000000002,429,0,1,11,9
2,910,50,0,13,0,3.599999999999998,35.99999999999998,1095,3,0.8,10,13
3,910,50,0,8,0,0.6000000000000009,6.000000000000008,399,0,1,11,8
0,911,50,0,8,6,0.6,6,483,3,1.5,10,8
1,911,50,1,12,0,2.999999999999997,35.999999999999964,1287,0,2,9,13
2,911,50,0,11,2,2.3999999999999977,23.99999999999997,681,1,2,10,11
3,911,50,0,8,3,0.6000000000000001,6.000000000000001,453,0,1,9,8
0,912,50,0,8,6,0.6,6,483,0,1,12,8
1,912,50,0,13,0,3.599999999999996,35.99999999999996,1347,1,0.8,12,13
2,912,50,0,10,4,1.7999999999999967,17.999999999999964,777,0,1,10,10
3,912,50,0,8,2,0.6,6,345,0,1,10,8
0,913,50,0,8,4,0.6000000000000008,6.000000000000007,411,3,1.5,12,8
1,913,50,0,11,0,2.399999999999997,23.99999999999997,1035,1,0.8,10,11
2,913,50,1,11,1,2.3999999999999977,29.99999999999997,765,0,2,11,12
3,913,50,1,7,1,2.498001805406602e-16,6.000000000000002,291,0,2,8,8
0,914,50,1,8,3,0.6000000000000005,12.000000000000004,453,0,1,13,9
1,914,50,0,12,1,2.9999999999999982,29.999999999999982,831,1,0.8,12,12
2,914,50,0,9,1,1.2,11.999999999999998,429,1,2,9,9
3,914,50,0,8,4,0.6000000000000003,6.000000000000003,423,3,1.5,12,8
0,915,50,1,8,6,0.6000000000000006,12.000000000000004,507,1,2,12,9
1,915,50,0,14,1,4.2,42,1329,1,0.8,10,14
2,915,50,1,11,2,2.3999999999999986,29.999999999999982,681,0,2,11,12
3,915,50,1,8,5,0.6000000000000005,12.000000000000004,405,0,2,10,9
0,916,50,0,8,4,0.6000000000000006,6.000000000000006,453,0,1,11,8
1,916,50,0,11,0,2.3999999999999977,23.99999999999997,933,1,0.8,10,11
2,916,50,1,9,3,1.1999999999999984,17.999999999999982,573,0,2,9,10
3,916,50,0,8,0,0.6000000000000008,6.000000000000007,321,0,1,12,8
0,917,50,1,8,5,0.6000000000000005,12.000000000000004,471,0,2,13,9
1,917,50,0,13,0,3.599999999999997,35.99999999999997,1023,1,0.8,14,13
2,917,50,0,9,1,1.2,11.999999999999998,435,1,2,12,9
3,917,50,0,8,3,0.6000000000000006,6.000000000000006,333,1,2,10,8
0,918,50,0,8,5,0.6000000000000009,6.000000000000008,453,1,2,13,8
1,918,50,0,12,0,2.999999999999998,29.99999999999997,1071,0,1,8,12
2,918,50,0,14,1,4.1999999999999975,41.99999999999997,1257,1,2,11,14
3,918,50,0,8,1,0.6,6,345,0,1,12,8
0,919,9,2,1,1,0.6,17.999999999999996,65,0,0,7,3
1,919,32,1,4,0,0,5.999999999999993,420,2,-1.2,6,5
2,919,39,0,5,2,0,0,255,0,-1,9,5
3,919,32,0,4,2,0,0,282,4,-1.2,6,4
0,920,50,0,8,3,0.6000000000000001,6.000000000000001,525,0,1,11,8
1,920,50,0,12,0,2.9999999999999982,29.999999999999982,921,1,0.8,11,12
2,920,50,0,10,2,1.799999999999999,17.99999999999999,585,0,1,13,10
3,920,50,1,7,3,2.498001805406602e-16,6.000000000000002,315,3,0.8,12,8
0,921,50,0,8,5,0.6,6,453,3,1.5,11,8
1,921,50,0,11,0,2.3999999999999986,23.999999999999982,651,1,0.8,10,11
2,921,50,0,12,2,2.9999999999999973,29.99999999999997,1029,0,1,10,12
3,921,50,0,8,0,0.6000000000000008,6.000000000000007,315,0,1,10,8
0,922,50,0,8,4,0.6000000000000008,6.000000000000007,423,0,1,10,8
1,922,50,0,11,0,2.399999999999997,23.99999999999997,963,0,1,10,11
2,922,50,0,13,3,3.5999999999999965,35.999999999999964,1335,0,1,9,13
3,922,50,1,8,1,0.6,12.00000000000001,369,0,2,11,9
0,923,50,1,8,3,0.6000000000000008,12.000000000000004,453,0,2,12,9
1,923,50,1,13,0,3.599999999999998,41.99999999999997,1089,0,2,11,14
2,923,50,0,12,2,2.999999999999997,29.999999999999968,1245,0,1,10,12
3,923,50,0,9,1,1.2000000000000002,12.000000000000002,399,1,2,10,9
0,924,50,1,8,5,0.6,12.00000000000001,525,0,2,11,9
1,924,50,1,12,0,2.999999999999998,35.99999999999998,1233,0,2,8,13
2,924,50,0,10,2,1.7999999999999967,17.999999999999964,819,0,1,10,10
3,924,50,0,8,2,0.6000000000000008,6.000000000000007,369,0,1,10,8
0,925,27,1,3,2,0,5.000000000000004,248,0,-1,9,4
1,925,50,0,8,0,0.5999999999999985,5.999999999999985,597,0,1,10,8
2,925,50,1,10,0,1.7999999999999994,23.999999999999996,567,0,2,7,11
3,925,38,1,5,2,0,5.999999999999998,333,2,-1.2,9,6
0,926,50,1,8,6,0.6000000000000009,12.000000000000009,513,1,2,11,9
1,926,50,0,12,0,2.9999999999999982,29.999999999999982,861,1,0.8,9,12
2,926,50,0,14,3,4.199999999999998,41.99999999999998,1389,3,0.8,10,14
3,926,50,1,8,0,0.6000000000000005,12.000000000000004,321,0,2,10,9
0,927,50,1,8,6,0.6,12.00000000000001,519,0,2,11,9
1,927,50,0,13,0,3.599999999999997,35.99999999999997,1161,1,0.8,9,13
2,927,50,0,10,2,1.7999999999999972,17.99999999999997,819,0,1,10,10
3,927,50,0,8,1,0.6000000000000011,6.000000000000011,381,0,1,9,8
0,928,33,1,4,3,0,5.000000000000005,299,0,-1,7,5
1,928,50,0,9,0,1.1999999999999975,11.999999999999975,879,2,0.8,8,9
2,928,50,0,9,3,1.1999999999999995,11.999999999999996,507,1,2,8,9
3,928,39,1,5,0,0,5.000000000000005,290,2,-1.2,9,6
0,929,50,1,8,2,0.6000000000000008,12.000000000000004,405,4,0.8,9,9
1,929,50,1,9,0,1.1999999999999966,17.999999999999964,1155,4,0.8,8,10
2,929,50,0,9,1,1.1999999999999984,11.999999999999984,579,0,1,8,9
3,929,33,1,4,2,0,5.000000000000004,221,0,0,6,5
0,930,50,0,8,3,0.6,6,567,0,1,10,8
1,930,50,1,10,1,1.7999999999999976,23.99999999999997,723,0,2,9,11
2,930,50,0,12,0,2.9999999999999964,29.999999999999964,1485,0,1,12,12
3,930,50,1,8,1,0.6000000000000006,12.000000000000004,345,0,2,7,9
0,931,50,0,8,1,0.6000000000000011,6.000000000000011,369,0,1,8,8
1,931,50,0,9,0,1.199999999999997,11.99999999999997,819,0,1,8,9
2,931,50,0,10,0,1.799999999999998,17.99999999999998,729,4,0.8,9,10
3,931,15,0,1,2,0,0,93,0,-1,7,1
0,932,50,0,8,6,0.6000000000000011,6.000000000000011,459,2,1.5,9,8
1,932,50,0,12,0,2.9999999999999973,29.99999999999997,1083,1,0.8,8,12
2,932,50,0,10,5,1.7999999999999985,17.999999999999982,633,0,1,11,10
3,932,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,10,8
0,933,33,1,4,2,0,5.000000000000005,269,0,0,6,5
1,933,44,0,6,0,0,0,468,4,-1.2,6,6
2,933,50,0,9,1,1.1999999999999966,11.999999999999966,783,4,0.8,7,9
3,933,33,1,4,1,0,5.000000000000006,233,4,-1.2,7,5
0,934,50,0,8,2,0.6000000000000009,6.000000000000008,417,1,2,8,8
1,934,50,0,9,0,1.1999999999999975,11.999999999999975,747,1,2,10,9
2,934,50,0,10,0,1.7999999999999976,17.999999999999975,741,0,1,10,10
3,934,27,1,3,1,0,5.000000000000003,134,0,0,6,4
0,935,50,0,8,5,0.6000000000000006,6.000000000000006,447,0,1,13,8
1,935,50,0,12,0,2.9999999999999973,29.99999999999997,1185,0,1,11,12
2,935,50,0,13,3,3.5999999999999983,35.99999999999998,885,0,1,10,13
3,935,50,0,8,1,0.6,6,357,0,1,11,8
0,936,50,0,8,5,0.6000000000000006,6.000000000000006,513,0,1,12,8
1,936,50,0,13,1,3.5999999999999988,35.999999999999986,873,1,0.8,10,13
2,936,50,0,11,1,2.3999999999999977,23.99999999999997,783,0,1,12,11
3,936,50,0,8,2,0.6000000000000008,6.000000000000007,363,0,1,12,8
0,937,15,2,1,2,0,11,134,0,0,7,3
1,937,44,0,6,1,0,0,570,4,-1.2,7,6
2,937,39,0,5,0,0,0,333,0,-1,9,5
3,937,50,0,9,3,1.1999999999999993,11.999999999999991,543,0,1,8,9
0,938,50,1,8,5,0.6000000000000006,12.000000000000004,447,0,2,10,9
1,938,50,0,12,0,2.9999999999999964,29.999999999999964,1239,1,0.8,11,12
2,938,50,0,11,3,2.399999999999998,23.99999999999998,825,0,1,9,11
3,938,50,0,8,2,0.6000000000000009,6.000000000000008,309,1,2,8,8
0,939,50,0,8,5,0.6000000000000008,6.000000000000007,387,3,1.5,7,8
1,939,50,0,12,0,2.999999999999997,29.999999999999968,1131,1,0.8,9,12
2,939,50,0,10,3,1.799999999999998,17.99999999999998,573,0,1,7,10
3,939,50,0,8,1,0.6,6,351,0,1,8,8
0,940,50,1,7,6,1.3877787807814454e-16,6.000000000000001,447,0,1,10,8
1,940,50,0,13,1,3.599999999999999,35.99999999999999,1419,1,0.8,10,13
2,940,50,0,10,2,1.799999999999998,17.99999999999998,615,1,2,12,10
3,940,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,291,0,1,10,7
0,941,50,1,8,3,0.6000000000000009,12.000000000000009,387,0,2,9,9
1,941,50,0,10,0,1.7999999999999972,17.99999999999997,1011,4,0.8,8,10
2,941,50,1,9,3,1.1999999999999966,17.999999999999964,831,4,0.8,9,10
3,941,39,0,5,2,0,0,237,4,-1.2,8,5
0,942,50,0,8,5,0.6,6,447,2,1.5,10,8
1,942,50,0,11,0,2.399999999999998,23.99999999999998,657,1,0.8,10,11
2,942,50,1,8,1,0.6000000000000001,12.000000000000002,411,0,2,8,9
3,942,50,0,8,3,0.6000000000000005,6.000000000000005,309,0,1,10,8
0,943,50,1,8,5,0.6000000000000003,12.000000000000002,519,0,1,12,9
1,943,50,0,12,0,2.9999999999999973,29.99999999999997,1047,0,1,12,12
2,943,50,0,10,3,1.799999999999999,17.99999999999999,555,0,1,11,10
3,943,50,0,8,0,0.6000000000000011,6.000000000000011,315,0,1,12,8
0,944,50,1,8,3,0.6000000000000005,12.000000000000004,423,3,0.8,12,9
1,944,50,1,8,1,0.5999999999999989,11.999999999999988,561,0,2,10,9
2,944,9,1,0,1,0,5.000000000000001,47,0,0,5,1
3,944,50,0,9,2,1.1999999999999984,11.999999999999984,657,1,2,10,9
0,945,50,1,8,3,0.6000000000000009,12.000000000000009,447,0,2,11,9
1,945,50,1,8,0,0.5999999999999984,11.999999999999984,681,4,0.8,10,9
2,945,50,1,8,2,0.5999999999999998,11.999999999999996,435,0,2,9,9
3,945,38,0,6,3,0.6,5.999999999999999,273,0,-1,6,6
0,946,50,1,8,1,0.6000000000000006,12.000000000000004,459,0,2,10,9
1,946,50,0,8,0,0.6000000000000005,6.000000000000005,381,0,1,9,8
2,946,50,0,10,0,1.7999999999999985,17.999999999999982,639,1,2,9,10
3,946,21,1,2,0,0,5.000000000000002,137,0,-1,5,3
0,947,50,1,8,5,0.6000000000000001,12.000000000000002,519,0,2,9,9
1,947,50,0,11,3,2.3999999999999977,23.99999999999997,945,1,0.8,12,11
2,947,50,0,9,2,1.1999999999999986,11.999999999999986,507,0,1,8,9
3,947,50,0,8,5,0.5999999999999998,5.999999999999997,453,0,1,11,8
0,948,50,1,8,5,0.6000000000000009,12.000000000000009,447,0,1,13,9
1,948,50,0,14,0,4.1999999999999975,41.99999999999997,1515,2,0.8,11,14
2,948,50,0,10,5,1.7999999999999976,17.999999999999975,777,4,1.5,12,10
3,948,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,10,8
0,949,50,0,8,2,0.6000000000000006,6.000000000000006,381,0,1,9,8
1,949,50,1,7,0,0,6,501,0,1,9,8
2,949,9,0,1,1,0.6,5.999999999999999,42,0,-1,4,1
3,949,27,0,3,2,0,0,123,4,-1.2,8,3
0,950,39,2,5,3,0,11.000000000000004,380,0,0,10,7
1,950,45,0,6,1,0,0,348,4,-1.2,7,6
2,950,50,1,13,0,3.6,41.99999999999999,1509,0,1,10,14
3,950,50,1,8,1,0.6000000000000008,12.000000000000004,375,0,2,11,9
0,951,33,2,4,4,0,11.000000000000004,335,0,0,6,6
1,951,50,1,9,2,1.199999999999997,17.99999999999997,801,2,0.8,7,10
2,951,50,1,11,2,2.399999999999998,29.999999999999982,1593,2,0.8,6,12
3,951,50,0,8,2,0.6000000000000008,6.000000000000007,375,0,1,7,8
0,952,50,0,8,6,0.6,6,519,0,1,12,8
1,952,50,0,13,0,3.599999999999998,35.99999999999998,1113,1,0.8,12,13
2,952,50,0,10,3,1.7999999999999985,17.999999999999982,639,0,1,9,10
3,952,50,0,8,3,0.6000000000000002,6.000000000000002,363,0,1,9,8
0,953,50,0,8,3,0.6000000000000003,6.000000000000003,495,0,1,12,8
1,953,50,0,8,1,0.6,6,789,0,1,10,8
2,953,50,0,10,1,1.799999999999998,17.99999999999998,663,1,2,10,10
3,953,32,1,4,2,0,5.999999999999998,264,0,0,6,5
0,954,50,1,11,1,2.3999999999999986,29.999999999999982,657,0,2,9,12
1,954,9,0,1,0,0.6,5.999999999999999,36,0,-1,6,1
2,954,39,0,5,0,0,0,321,3,-1.2,7,5
3,954,15,1,1,0,0,5.000000000000002,116,3,-1.2,7,2
0,955,50,0,8,6,0.6000000000000009,6.000000000000008,453,1,2,9,8
1,955,50,0,12,0,2.999999999999997,29.999999999999968,1269,0,1,13,12
2,955,50,1,11,3,2.3999999999999977,29.99999999999997,747,0,2,10,12
3,955,50,0,8,0,0.6,6,387,0,1,11,8
0,956,33,2,4,3,0,11,281,0,0,6,6
1,956,50,0,11,0,2.3999999999999995,23.999999999999996,1449,2,0.8,7,11
2,956,50,1,7,1,0,5.999999999999984,531,0,1,9,8
3,956,27,1,3,2,0,5.000000000000003,170,0,0,7,4
0,957,50,1,7,4,8.049116928532385e-16,6.000000000000007,447,2,0.8,12,8
1,957,50,0,12,0,2.9999999999999987,29.999999999999982,645,1,0.8,11,12
2,957,50,0,12,5,2.999999999999997,29.999999999999968,1191,0,1,10,12
3,957,50,0,8,1,0.6000000000000009,6.000000000000008,375,0,1,12,8
0,958,50,1,8,5,0.6000000000000009,12.000000000000009,465,4,0.8,10,9
1,958,50,0,10,1,1.7999999999999985,17.999999999999982,681,4,0.8,10,10
2,958,50,0,10,3,1.7999999999999967,17.999999999999964,1191,0,1,10,10
3,958,39,2,6,0,0.6,17.999999999999996,284,0,0,12,8
0,959,50,1,7,4,9.15933995315754e-16,6.000000000000008,405,0,1,11,8
1,959,50,1,12,0,2.999999999999997,35.999999999999964,1371,0,2,11,13
2,959,50,0,13,2,3.599999999999997,35.999999999999964,987,4,0.8,11,13
3,959,50,1,7,3,6.938893903907228e-16,6.000000000000006,369,0,2,9,8
0,960,50,0,8,3,0.6000000000000006,6.000000000000006,405,0,1,10,8
1,960,50,0,9,0,1.1999999999999975,11.999999999999975,729,0,1,10,9
2,960,50,0,10,0,1.7999999999999994,17.999999999999993,435,1,2,9,10
3,960,27,2,3,0,0,11.000000000000002,236,3,-1.2,9,5
0,961,50,1,7,5,8.049116928532385e-16,6.000000000000007,477,0,1,12,8
1,961,50,0,14,0,4.199999999999998,41.99999999999998,1557,1,0.8,11,14
2,961,50,0,9,2,1.199999999999997,11.99999999999997,711,0,1,10,9
3,961,33,0,4,3,0,0,204,0,-1,6,4
0,962,50,0,8,5,0.6000000000000006,6.000000000000006,471,0,1,11,8
1,962,50,0,16,1,5.4,54,1347,1,0.8,8,16
2,962,50,0,9,4,1.1999999999999966,11.999999999999966,939,0,1,9,9
3,962,50,0,8,4,0.6000000000000008,6.000000000000007,351,0,1,9,8
0,963,50,0,8,4,0.6000000000000004,6.000000000000004,411,1,2,12,8
1,963,50,1,12,0,2.999999999999997,35.999999999999964,1233,0,2,11,13
2,963,50,0,13,2,3.5999999999999965,35.999999999999964,1215,0,1,10,13
3,963,50,1,8,5,0.5999999999999998,11.999999999999996,483,0,2,9,9
0,964,50,1,8,4,0.6000000000000004,12.000000000000004,423,0,2,10,9
1,964,50,0,12,0,2.999999999999997,29.999999999999968,1221,1,0.8,7,12
2,964,50,0,11,2,2.399999999999998,23.99999999999998,657,1,2,10,11
3,964,50,0,8,4,0.6000000000000006,6.000000000000006,321,1,2,11,8
0,965,33,2,4,2,0,11.000000000000004,317,0,0,7,6
1,965,50,1,10,0,1.7999999999999976,23.99999999999997,999,2,0.8,10,11
2,965,50,0,10,2,1.7999999999999967,17.999999999999964,1179,2,0.8,9,10
3,965,50,0,8,0,0.5999999999999998,5.999999999999997,435,0,1,11,8
0,966,50,1,8,5,0.6000000000000006,12.000000000000004,471,1,2,10,9
1,966,50,0,11,0,2.399999999999997,23.99999999999997,1065,4,0.8,9,11
2,966,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,8,9
3,966,33,0,4,1,0,0,192,0,-1,7,4
0,967,39,1,5,2,0,5.000000000000004,266,0,0,8,6
1,967,50,1,9,0,1.199999999999997,17.99999999999997,939,2,0.8,10,10
2,967,50,1,10,2,1.7999999999999965,23.99999999999996,1233,2,0.8,10,11
3,967,50,1,8,2,0.6,12.00000000000001,345,0,2,11,9
0,968,33,1,4,3,0,5.000000000000001,293,0,-1,6,5
1,968,50,1,9,0,1.1999999999999966,17.999999999999964,1095,0,2,9,10
2,968,50,1,8,2,0.5999999999999984,11.999999999999984,609,2,0.8,10,9
3,968,50,0,8,2,0.6000000000000004,6.000000000000004,303,1,2,7,8
0,969,50,0,8,3,0.6000000000000009,6.000000000000008,441,1,2,12,8
1,969,50,0,11,0,2.399999999999998,23.99999999999998,837,1,0.8,11,11
2,969,50,0,12,2,2.999999999999997,29.999999999999968,1095,0,1,8,12
3,969,50,1,8,2,0.6,12.00000000000001,333,0,2,9,9
0,970,50,0,8,5,0.6,6,447,3,1.5,13,8
1,970,50,0,11,0,2.3999999999999986,23.999999999999982,711,0,1,11,11
2,970,50,0,15,2,4.799999999999997,47.99999999999997,1305,1,2,13,15
3,970,50,0,8,3,0.6000000000000005,6.000000000000005,393,0,1,12,8
0,971,50,0,8,5,0.6000000000000009,6.000000000000008,495,3,1.5,10,8
1,971,50,0,12,0,2.999999999999998,29.99999999999997,999,1,0.8,9,12
2,971,50,0,10,4,1.7999999999999967,17.999999999999964,777,0,1,9,10
3,971,50,0,8,1,0.6,6,381,0,1,8,8
0,972,45,2,6,4,0,11.000000000000004,395,0,0,8,8
1,972,50,1,11,0,2.3999999999999977,29.99999999999997,891,2,0.8,10,12
2,972,50,1,12,4,2.9999999999999964,35.999999999999964,1395,2,0.8,11,13
3,972,50,0,8,0,0.6000000000000008,6.000000000000007,351,1,0.8,11,8
0,973,50,1,7,6,6.938893903907228e-16,6.000000000000006,459,0,1,10,8
1,973,50,0,13,0,3.5999999999999965,35.999999999999964,1431,1,0.8,10,13
2,973,50,1,9,1,1.1999999999999975,17.999999999999975,723,0,2,10,10
3,973,27,1,3,2,0,5.000000000000004,158,0,0,8,4
0,974,50,0,8,5,0.6000000000000011,6.000000000000011,495,3,1.5,10,8
1,974,50,0,11,3,2.399999999999998,23.99999999999998,789,0,1,10,11
2,974,50,1,14,2,4.199999999999997,47.99999999999996,1431,0,2,11,15
3,974,50,1,8,3,0.6000000000000004,12.000000000000004,351,0,2,11,9
0,975,39,1,5,5,0,5.000000000000005,332,2,-1.2,12,6
1,975,50,1,11,0,2.399999999999997,29.999999999999968,1365,2,0.8,10,12
2,975,50,0,11,1,2.399999999999997,23.999999999999968,1149,2,0.8,11,11
3,975,50,0,9,2,1.2,11.999999999999998,417,1,0.8,10,9
0,976,50,1,8,7,0.6000000000000008,12.000000000000004,531,0,1,12,9
1,976,50,0,14,0,4.199999999999998,41.99999999999998,1593,1,0.8,9,14
2,976,50,0,10,3,1.7999999999999972,17.99999999999997,945,0,1,10,10
3,976,50,1,8,0,0.6000000000000008,12.000000000000004,321,0,2,10,9
0,977,50,1,8,4,0.6000000000000011,12.00000000000001,441,1,2,10,9
1,977,50,0,12,0,2.999999999999997,29.999999999999968,1149,1,0.8,12,12
2,977,50,0,9,3,1.199999999999998,11.99999999999998,633,0,1,11,9
3,977,50,1,8,2,0.6000000000000006,12.000000000000004,369,0,2,11,9
0,978,50,0,8,5,0.6000000000000004,6.000000000000004,429,1,2,7,8
1,978,50,0,10,0,1.7999999999999972,17.99999999999997,969,0,1,10,10
2,978,50,1,9,0,1.1999999999999984,17.999999999999982,567,4,0.8,7,10
3,978,32,1,4,2,0,5.999999999999998,282,0,0,6,5
0,979,50,0,8,6,0.6000000000000005,6.000000000000005,465,2,1.5,11,8
1,979,50,0,15,0,4.799999999999998,47.99999999999998,981,0,1,10,15
2,979,50,0,9,1,1.1999999999999988,11.999999999999988,543,0,1,12,9
3,979,50,0,8,4,0.6000000000000006,6.000000000000006,363,3,1.5,12,8
0,980,50,0,8,4,0.6000000000000001,6.000000000000001,459,2,1.5,14,8
1,980,50,0,14,0,4.199999999999998,41.99999999999998,915,0,1,11,14
2,980,50,0,9,4,1.199999999999997,11.99999999999997,909,0,1,10,9
3,980,50,0,8,2,0.6000000000000004,6.000000000000004,261,0,1,11,8
0,981,45,1,6,3,0,5.000000000000005,353,0,-1,8,7
1,981,50,0,11,0,2.399999999999998,23.99999999999998,801,2,0.8,9,11
2,981,50,1,9,1,1.1999999999999993,17.999999999999993,501,2,0.8,10,10
3,981,50,0,8,1,0.6000000000000006,6.000000000000006,303,1,2,8,8
0,982,50,0,8,4,0.6000000000000009,6.000000000000008,399,0,1,13,8
1,982,50,0,12,0,2.9999999999999987,29.999999999999982,753,1,0.8,11,12
2,982,50,0,10,4,1.7999999999999967,17.999999999999964,801,0,1,10,10
3,982,50,1,7,2,8.049116928532385e-16,6.000000000000007,357,3,0.8,11,8
0,983,50,0,8,1,0.6000000000000005,6.000000000000005,369,0,1,8,8
1,983,50,0,9,0,1.199999999999998,11.99999999999998,669,1,2,8,9
2,983,50,0,10,0,1.7999999999999972,17.99999999999997,849,1,2,9,10
3,983,21,0,2,0,0,0,114,4,-1.2,5,2
0,984,45,1,8,3,1.2,17.999999999999996,365,0,0,5,9
1,984,50,0,9,1,1.199999999999997,11.99999999999997,915,2,0.8,11,9
2,984,50,0,8,3,0.5999999999999993,5.999999999999993,483,0,1,9,8
3,984,50,0,8,1,0.6,6,345,0,1,11,8
0,985,50,1,8,5,0.6000000000000004,12.000000000000004,477,1,2,9,9
1,985,50,0,11,0,2.3999999999999964,23.99999999999996,1113,1,0.8,10,11
2,985,50,0,10,1,1.799999999999998,17.99999999999998,627,0,1,8,10
3,985,50,0,8,2,0.6000000000000006,6.000000000000006,309,1,2,10,8
0,986,50,0,8,1,0.6000000000000009,6.000000000000008,399,1,2,11,8
1,986,50,0,8,0,0.6,6,795,0,1,10,8
2,986,50,1,10,1,1.7999999999999976,23.99999999999997,795,4,0.8,11,11
3,986,15,1,1,1,0,5.000000000000001,98,0,0,7,2
0,987,50,0,8,6,0.6000000000000011,6.000000000000011,429,3,1.5,9,8
1,987,50,0,12,1,2.999999999999997,29.999999999999968,1413,1,0.8,10,12
2,987,50,0,12,3,2.999999999999997,29.999999999999968,921,1,2,11,12
3,987,50,0,8,2,0.6000000000000005,6.000000000000005,381,0,1,10,8
0,988,50,1,8,2,0.6000000000000006,12.000000000000004,405,1,2,12,9
1,988,50,0,12,0,2.999999999999998,29.99999999999997,843,0,1,11,12
2,988,50,0,12,2,2.999999999999997,29.999999999999968,1155,0,1,12,12
3,988,50,0,8,0,0.6,6,375,0,1,11,8
0,989,50,1,8,3,0.6000000000000006,12.000000000000004,465,1,2,11,9
1,989,50,1,13,1,3.599999999999998,41.99999999999997,891,0,2,11,14
2,989,50,0,13,4,3.599999999999997,35.999999999999964,1389,1,2,10,13
3,989,50,0,8,1,0.6000000000000005,6.000000000000005,333,0,1,11,8
0,990,50,0,8,6,0.6000000000000008,6.000000000000007,525,3,1.5,11,8
1,990,50,0,10,0,1.7999999999999998,17.999999999999996,471,1,2,9,10
2,990,50,0,13,0,3.599999999999997,35.999999999999964,1317,3,0.8,11,13
3,990,50,0,8,1,0.6000000000000009,6.000000000000008,297,1,2,9,8
0,991,50,0,8,6,0.6000000000000008,6.000000000000007,441,2,1.5,11,8
1,991,50,0,14,0,4.199999999999998,41.99999999999998,1167,1,0.8,7,14
2,991,50,0,9,5,1.1999999999999966,11.999999999999966,831,0,1,8,9
3,991,50,0,8,2,0.6,6,351,0,1,11,8
0,992,50,0,8,4,0.6,6,471,0,1,11,8
1,992,50,0,12,0,2.999999999999997,29.999999999999968,1353,1,0.8,7,12
2,992,50,0,10,1,1.7999999999999976,17.999999999999975,729,1,2,9,10
3,992,50,1,7,2,5.828670879282072e-16,6.000000000000005,327,3,0.8,9,8
0,993,50,0,8,4,0.6000000000000009,6.000000000000008,381,0,1,13,8
1,993,50,1,11,0,2.399999999999997,29.99999999999997,1095,0,2,11,12
2,993,50,0,12,2,2.9999999999999982,29.999999999999982,759,0,1,10,12
3,993,50,1,8,0,0.6000000000000008,12.000000000000004,357,0,2,10,9
0,994,50,1,8,4,0.6000000000000008,12.000000000000004,423,0,2,10,9
1,994,50,0,11,0,2.3999999999999977,23.99999999999997,981,0,1,8,11
2,994,50,0,11,3,2.3999999999999986,23.999999999999982,657,0,1,9,11
3,994,50,0,8,0,0.6000000000000009,6.000000000000008,303,0,1,9,8
0,995,50,0,8,7,0.6000000000000009,6.000000000000008,501,0,1,11,8
1,995,50,0,11,1,2.399999999999997,23.99999999999997,987,0,1,11,11
2,995,50,0,15,1,4.800000000000002,48.000000000000014,1659,1,0.8,9,15
3,995,50,0,8,1,0.6,6,321,0,1,11,8
0,996,50,0,8,4,0.6000000000000006,6.000000000000006,405,0,1,10,8
1,996,50,0,12,0,2.999999999999997,29.999999999999968,1017,1,0.8,12,12
2,996,50,0,10,2,1.799999999999999,17.99999999999999,555,0,1,11,10
3,996,50,0,8,2,0.6000000000000009,6.000000000000008,387,0,1,11,8
0,997,15,1,3,1,1.2,17.999999999999996,116,0,0,7,4
1,997,44,0,6,1,0,0,468,2,-1.2,6,6
2,997,50,0,9,1,1.2000000000000004,12.000000000000004,393,1,2,10,9
3,997,39,1,5,1,0,5.000000000000002,314,2,-1.2,10,6
0,998,50,2,7,3,9.15933995315754e-16,12.000000000000009,399,0,2,11,9
1,998,50,0,13,0,3.599999999999997,35.999999999999964,1365,1,0.8,10,13
2,998,50,0,10,4,1.7999999999999976,17.999999999999975,909,0,1,11,10
3,998,50,0,8,2,0.6,6,375,0,1,8,8
0,999,39,2,5,5,0,11.000000000000004,326,0,0,10,7
1,999,50,1,9,0,1.1999999999999966,17.999999999999964,1191,2,0.8,9,10
2,999,50,1,11,1,2.3999999999999977,29.99999999999997,1041,2,0.8,7,12
3,999,50,1,8,4,0.6000000000000001,12.000000000000002,489,0,2,9,9
0,1000,50,0,8,4,0.6000000000000008,6.000000000000007,495,0,1,12,8
1,1000,50,0,11,0,2.3999999999999977,23.99999999999997,711,0,1,11,11
2,1000,50,1,13,0,3.599999999999999,41.99999999999999,1629,0,2,10,14
3,1000,50,0,8,3,0.6000000000000009,6.000000000000008,357,1,2,10,8
0,1001,50,1,8,4,0.6000000000000003,12.000000000000002,477,0,1,10,9
1,1001,50,0,11,0,2.3999999999999964,23.99999999999996,1029,1,0.8,12,11
2,1001,50,0,9,1,1.1999999999999995,11.999999999999996,453,0,1,10,9
3,1001,50,1,8,1,0.6000000000000008,12.000000000000004,351,0,2,8,9
0,1002,50,2,7,4,4.718447854656915e-16,12.000000000000004,459,0,2,11,9
1,1002,50,0,13,0,3.599999999999997,35.999999999999964,1167,0,1,9,13
2,1002,50,0,10,2,1.799999999999998,17.99999999999998,633,0,1,9,10
3,1002,50,1,7,2,9.15933995315754e-16,6.000000000000008,303,0,2,10,8
0,1003,50,1,10,9,1.799999999999998,23.99999999999998,759,0,2,11,11
1,1003,50,0,8,7,0.5999999999999998,5.999999999999997,489,4,0.8,13,8
2,1003,50,0,8,3,0.6000000000000005,6.000000000000005,423,0,1,11,8
3,1003,50,0,13,6,3.5999999999999988,35.999999999999986,741,0,1,11,13
0,1004,50,0,8,5,0.6000000000000009,6.000000000000008,441,0,1,13,8
1,1004,50,0,13,1,3.599999999999997,35.999999999999964,1245,0,1,12,13
2,1004,50,0,12,2,2.9999999999999987,29.999999999999982,723,1,2,10,12
3,1004,50,1,8,2,0.6000000000000005,12.000000000000004,369,0,2,11,9
0,1005,50,0,8,5,0.6000000000000009,6.000000000000008,447,1,2,14,8
1,1005,50,1,11,0,2.3999999999999977,29.99999999999997,1041,4,0.8,9,12
2,1005,50,1,10,1,1.7999999999999985,23.999999999999982,633,0,2,11,11
3,1005,45,1,6,2,0,5.000000000000002,323,3,-1.2,8,7
0,1006,50,0,12,1,2.999999999999999,29.99999999999999,723,1,2,10,12
1,1006,44,0,6,0,0,0,444,0,-1,7,6
2,1006,15,1,2,1,0.6,11.999999999999998,98,0,0,6,3
3,1006,21,1,2,0,0,5.000000000000001,113,4,-1.2,5,3
0,1007,50,2,7,4,6.938893903907228e-16,12.000000000000004,453,0,2,12,9
1,1007,50,0,12,0,3,29.999999999999996,729,0,1,11,12
2,1007,50,0,12,3,2.999999999999998,29.99999999999997,1047,0,1,12,12
3,1007,50,1,8,1,0.6000000000000005,12.000000000000004,417,0,2,9,9
0,1008,21,1,2,2,0,5.000000000000002,167,0,-1,5,3
1,1008,50,0,10,0,1.7999999999999967,17.999999999999964,1065,0,1,8,10
2,1008,38,0,5,1,0,0,339,0,-1,8,5
3,1008,27,1,3,1,0,5.000000000000004,194,2,-1.2,8,4
0,1009,50,0,8,4,0.6000000000000006,6.000000000000006,375,0,1,10,8
1,1009,50,0,11,0,2.399999999999997,23.999999999999968,1209,0,1,8,11
2,1009,50,0,13,2,3.5999999999999965,35.999999999999964,1467,0,1,8,13
3,1009,50,1,8,3,0.6000000000000008,12.000000000000004,345,0,2,10,9
0,1010,50,0,8,5,0.6000000000000006,6.000000000000006,483,0,1,12,8
1,1010,50,0,11,0,2.399999999999997,23.999999999999968,945,1,0.8,9,11
2,1010,50,0,9,3,1.1999999999999986,11.999999999999986,561,0,1,7,9
3,1010,50,0,8,0,0.6000000000000008,6.000000000000007,387,0,1,11,8
0,1011,50,0,8,5,0.6000000000000006,6.000000000000006,417,0,1,12,8
1,1011,50,0,13,0,3.599999999999997,35.999999999999964,1047,1,0.8,11,13
2,1011,50,0,10,4,1.7999999999999985,17.999999999999982,567,1,2,12,10
3,1011,50,0,8,1,0.6000000000000006,6.000000000000006,363,0,1,11,8
0,1012,50,0,8,3,0.6,6,393,0,1,7,8
1,1012,50,0,12,0,2.9999999999999964,29.999999999999964,1137,1,0.8,10,12
2,1012,50,0,9,3,1.1999999999999993,11.999999999999991,543,3,1.5,9,9
3,1012,50,0,8,2,0.6000000000000011,6.000000000000011,387,0,1,7,8
0,1013,45,2,6,6,0,11,467,0,0,7,8
1,1013,50,1,12,1,2.999999999999997,35.999999999999964,1377,2,0.8,8,13
2,1013,50,0,9,1,1.1999999999999975,11.999999999999975,747,3,0.8,9,9
3,1013,33,0,4,3,0,0,180,0,-1,7,4
0,1014,50,2,7,5,6.938893903907228e-16,12.000000000000004,471,0,2,13,9
1,1014,50,0,12,0,2.999999999999998,29.99999999999997,855,1,2,13,12
2,1014,50,0,12,3,2.999999999999997,29.999999999999968,1125,0,1,12,12
3,1014,50,0,9,1,1.2000000000000006,12.000000000000004,357,0,1,11,9
0,1015,39,2,6,4,0.6,17.999999999999996,344,0,0,10,8
1,1015,50,0,11,1,2.399999999999997,23.99999999999997,1311,2,0.8,9,11
2,1015,50,1,9,2,1.199999999999998,17.99999999999998,759,2,0.8,10,10
3,1015,50,0,8,5,0.6000000000000005,6.000000000000005,363,0,1,10,8
0,1016,33,1,4,3,0,5.000000000000005,293,0,-1,6,5
1,1016,50,0,10,0,1.7999999999999967,17.999999999999964,1239,2,0.8,7,10
2,1016,50,1,8,2,0.5999999999999971,11.99999999999997,735,2,0.8,6,9
3,1016,50,0,8,3,0.6000000000000011,6.000000000000011,363,4,0.8,9,8
0,1017,50,2,7,5,6.938893903907228e-16,12.000000000000004,531,0,2,12,9
1,1017,50,0,13,0,3.599999999999997,35.99999999999997,1257,4,0.8,11,13
2,1017,50,1,9,3,1.199999999999998,17.99999999999998,687,0,2,11,10
3,1017,45,0,6,2,0,0,282,0,-1,7,6
0,1018,50,1,8,4,0.6000000000000006,12.000000000000004,441,1,2,10,9
1,1018,50,0,11,0,2.399999999999997,23.999999999999968,1065,0,1,8,11
2,1018,50,1,11,2,2.3999999999999977,29.99999999999997,723,0,2,10,12
3,1018,50,0,8,1,0.6000000000000009,6.000000000000008,345,1,2,10,8
0,1019,50,2,7,5,6.938893903907228e-16,12.000000000000004,465,0,2,10,9
1,1019,50,0,13,1,3.599999999999997,35.99999999999997,969,0,1,8,13
2,1019,50,0,9,3,1.199999999999997,11.99999999999997,747,0,1,9,9
3,1019,39,0,5,1,0,0,231,4,-1.2,11,5
0,1020,50,1,7,4,6.938893903907228e-16,6.000000000000006,393,0,2,9,8
1,1020,50,1,12,0,2.9999999999999973,35.99999999999997,1221,0,2,10,13
2,1020,50,0,12,2,2.9999999999999982,29.999999999999982,867,0,1,9,12
3,1020,50,0,8,1,0.6000000000000011,6.000000000000011,363,0,1,10,8
0,1021,50,0,8,5,0.6000000000000003,6.000000000000003,501,0,1,12,8
1,1021,50,0,15,0,4.799999999999999,47.99999999999999,1173,1,0.8,10,15
2,1021,50,0,9,4,1.1999999999999988,11.999999999999988,609,0,1,9,9
3,1021,50,0,8,6,0.6000000000000001,6.000000000000001,429,0,1,10,8
0,1022,39,1,6,3,0.6,11.999999999999998,350,0,-1,11,7
1,1022,50,0,10,0,1.7999999999999976,17.999999999999975,927,2,0.8,10,10
2,1022,50,0,9,3,1.1999999999999988,11.999999999999988,555,1,2,11,9
3,1022,45,1,6,1,0,5.000000000000006,317,2,-1.2,7,7
0,1023,50,0,8,2,0.6000000000000006,6.000000000000006,417,0,1,9,8
1,1023,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,8,9
2,1023,50,0,10,1,1.7999999999999967,17.999999999999964,1125,0,1,9,10
3,1023,39,1,5,1,0,5.000000000000002,194,0,0,9,6
0,1024,50,0,8,4,0.6000000000000004,6.000000000000004,399,0,1,13,8
1,1024,50,0,13,0,3.5999999999999965,35.999999999999964,1395,1,0.8,11,13
2,1024,50,0,12,2,2.999999999999998,29.99999999999997,939,0,1,10,12
3,1024,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,11,8
0,1025,50,0,8,2,0.6000000000000009,6.000000000000008,453,3,0.8,12,8
1,1025,50,0,9,0,1.1999999999999975,11.999999999999975,843,1,0.8,10,9
2,1025,33,0,4,1,0,0,204,0,-1,5,4
3,1025,45,1,6,3,0,5.000000000000002,311,4,-1.2,7,7
0,1026,33,1,4,3,0,5.000000000000003,275,0,-1,7,5
1,1026,50,0,10,0,1.7999999999999967,17.999999999999964,1245,1,0.8,9,10
2,1026,50,1,8,1,0.5999999999999975,11.999999999999975,651,0,2,8,9
3,1026,27,0,3,2,0,0,141,0,-1,7,3
0,1027,50,0,8,5,0.6000000000000005,6.000000000000005,399,0,1,7,8
1,1027,50,0,12,1,2.9999999999999982,29.999999999999982,699,1,2,9,12
2,1027,50,0,9,2,1.199999999999998,11.99999999999998,627,3,1.5,8,9
3,1027,50,0,8,2,0.6000000000000002,6.000000000000002,369,0,1,7,8
0,1028,50,0,8,5,0.6000000000000006,6.000000000000006,387,1,2,9,8
1,1028,50,0,11,1,2.3999999999999964,23.99999999999996,1299,0,1,10,11
2,1028,50,1,11,1,2.399999999999998,29.999999999999982,825,0,2,10,12
3,1028,50,0,8,2,0.6000000000000009,6.000000000000008,345,1,2,9,8
0,1029,50,1,8,5,0.6000000000000009,12.000000000000009,495,1,2,11,9
1,1029,50,0,13,0,3.5999999999999983,35.99999999999998,1089,1,0.8,10,13
2,1029,50,0,10,4,1.7999999999999965,17.99999999999996,1029,0,1,11,10
3,1029,50,1,8,2,0.6000000000000011,12.00000000000001,375,0,2,8,9
0,1030,50,1,8,7,0.6000000000000003,12.000000000000002,531,0,2,13,9
1,1030,50,0,12,2,2.9999999999999973,29.99999999999997,1035,1,0.8,12,12
2,1030,50,1,10,3,1.799999999999999,23.99999999999999,603,0,2,12,11
3,1030,50,0,8,5,0.5999999999999993,5.999999999999993,555,0,1,11,8
0,1031,50,1,8,5,0.6000000000000008,12.000000000000004,471,0,1,10,9
1,1031,50,0,12,0,2.9999999999999973,29.99999999999997,1059,1,0.8,11,12
2,1031,50,0,10,2,1.7999999999999985,17.999999999999982,567,0,1,9,10
3,1031,50,1,8,2,0.6,12.00000000000001,363,0,2,10,9
0,1032,50,0,8,6,0.6000000000000006,6.000000000000006,483,0,1,12,8
1,1032,50,0,14,0,4.1999999999999975,41.99999999999997,1311,1,0.8,12,14
2,1032,50,0,12,4,2.999999999999997,29.999999999999968,1101,0,1,12,12
3,1032,50,0,8,3,0.6000000000000008,6.000000000000007,327,0,1,13,8
0,1033,45,1,6,6,0,5.000000000000005,383,0,-1,7,7
1,1033,50,1,9,2,1.1999999999999975,17.999999999999975,807,2,0.8,11,10
2,1033,50,0,14,1,4.200000000000002,42.000000000000014,1485,0,1,10,14
3,1033,50,1,8,4,0.6000000000000006,12.000000000000004,381,0,2,12,9
0,1034,50,0,8,4,0.6000000000000006,6.000000000000006,411,1,2,11,8
1,1034,50,0,11,0,2.3999999999999977,23.99999999999997,933,4,0.8,10,11
2,1034,50,0,9,2,1.1999999999999993,11.999999999999991,489,0,1,11,9
3,1034,39,0,6,1,0.6,5.999999999999999,213,0,-1,11,6
0,1035,50,0,8,4,0.6000000000000009,6.000000000000008,435,0,1,10,8
1,1035,50,0,12,0,2.999999999999997,29.999999999999968,1347,1,0.8,7,12
2,1035,50,0,11,4,2.399999999999997,23.99999999999997,819,1,2,9,11
3,1035,50,0,8,3,0.6000000000000006,6.000000000000006,387,1,2,10,8
0,1036,50,0,8,5,0.6000000000000009,6.000000000000008,483,4,0.8,10,8
1,1036,50,1,10,0,1.7999999999999976,23.99999999999997,1083,4,0.8,10,11
2,1036,50,1,9,1,1.199999999999997,17.99999999999997,831,4,0.8,9,10
3,1036,39,1,6,3,0.6,11.999999999999998,266,0,0,9,7
0,1037,50,1,7,6,5.828670879282072e-16,6.000000000000005,495,4,0.8,11,8
1,1037,50,0,9,0,1.1999999999999975,11.999999999999975,645,0,1,9,9
2,1037,50,0,14,1,4.199999999999999,41.99999999999999,1521,4,0.8,10,14
3,1037,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,351,0,1,10,7
0,1038,50,1,7,6,5.828670879282072e-16,6.000000000000005,429,0,2,10,8
1,1038,50,0,13,0,3.599999999999997,35.99999999999997,1521,2,0.8,10,13
2,1038,50,0,10,2,1.799999999999998,17.99999999999998,621,1,2,9,10
3,1038,50,0,8,5,0.6,6,357,0,1,10,8
0,1039,50,1,8,4,0.6000000000000005,12.000000000000004,453,0,1,12,9
1,1039,50,0,13,1,3.599999999999997,35.99999999999997,1251,4,1.5,11,13
2,1039,50,1,10,3,1.7999999999999972,23.99999999999997,789,0,2,7,11
3,1039,50,1,8,4,0.6000000000000009,12.000000000000009,363,0,2,11,9
0,1040,50,1,8,5,0.6000000000000008,12.000000000000004,453,0,2,13,9
1,1040,50,1,11,0,2.399999999999997,29.99999999999997,1053,4,0.8,12,12
2,1040,50,1,10,2,1.7999999999999967,23.999999999999968,831,4,0.8,13,11
3,1040,45,1,6,2,0,5.000000000000006,341,3,-1.2,8,7
0,1041,50,0,8,3,0.6000000000000009,6.000000000000008,429,0,1,10,8
1,1041,50,0,9,0,1.1999999999999966,11.999999999999966,1053,0,1,9,9
2,1041,50,0,10,0,1.799999999999998,17.99999999999998,609,0,1,9,10
3,1041,27,0,4,2,0.6,5.999999999999999,183,3,-1.2,8,4
0,1042,50,1,8,4,0.6000000000000002,12.000000000000002,429,1,2,8,9
1,1042,50,0,11,0,2.3999999999999977,23.99999999999997,897,1,0.8,9,11
2,1042,50,0,9,3,1.1999999999999995,11.999999999999996,465,0,1,9,9
3,1042,50,0,8,1,0.6000000000000006,6.000000000000006,357,1,2,7,8
0,1043,50,0,8,5,0.6000000000000005,6.000000000000005,471,3,1.5,12,8
1,1043,50,0,11,1,2.3999999999999986,23.999999999999982,723,1,0.8,10,11
2,1043,50,0,9,2,1.2,11.999999999999998,429,0,1,12,9
3,1043,50,0,8,4,0.6000000000000004,6.000000000000004,345,0,1,12,8
0,1044,44,1,6,5,0,5.999999999999998,522,0,-1,8,7
1,1044,50,1,10,3,1.799999999999998,23.99999999999998,675,2,0.8,12,11
2,1044,50,0,8,2,0.6000000000000003,6.000000000000003,393,2,0.8,10,8
3,1044,50,0,11,5,2.3999999999999986,23.999999999999982,873,4,0.8,11,11
0,1045,50,1,8,4,0.6000000000000009,12.000000000000009,465,0,2,14,9
1,1045,50,0,13,0,3.5999999999999983,35.99999999999998,819,1,0.8,11,13
2,1045,50,0,9,2,1.199999999999998,11.99999999999998,651,0,1,10,9
3,1045,50,0,8,4,0.6000000000000004,6.000000000000004,375,1,2,12,8
0,1046,50,2,7,6,3.6082248300317592e-16,12.000000000000004,513,0,2,10,9
1,1046,50,0,13,0,3.5999999999999983,35.99999999999998,1569,4,0.8,8,13
2,1046,50,1,10,2,1.7999999999999976,23.99999999999997,717,4,0.8,12,11
3,1046,39,0,5,3,0,0,255,4,-1.2,9,5
0,1047,50,1,8,4,0.6000000000000005,12.000000000000004,471,0,2,9,9
1,1047,50,0,12,0,2.999999999999997,29.999999999999968,1329,1,0.8,9,12
2,1047,50,0,9,2,1.1999999999999988,11.999999999999988,531,0,1,10,9
3,1047,50,0,8,3,0.6000000000000005,6.000000000000005,369,0,1,11,8
0,1048,50,0,8,1,0.6000000000000005,6.000000000000005,441,0,1,10,8
1,1048,39,0,5,0,0,0,201,0,-1,6,5
2,1048,50,0,8,0,0.5999999999999975,5.999999999999975,687,3,0.8,9,8
3,1048,9,1,0,0,0,5.000000000000001,53,0,-1,6,1
0,1049,50,1,8,4,0.6000000000000006,12.000000000000004,411,1,2,12,9
1,1049,50,0,9,1,1.1999999999999986,11.999999999999986,513,0,1,10,9
2,1049,50,0,12,1,2.9999999999999973,29.99999999999997,1365,0,1,11,12
3,1049,50,0,8,0,0.6000000000000008,6.000000000000007,369,0,1,13,8
0,1050,50,1,8,4,0.6000000000000003,12.000000000000002,489,0,1,13,9
1,1050,50,1,12,0,2.999999999999997,35.999999999999964,1281,0,2,11,13
2,1050,50,0,10,3,1.799999999999998,17.99999999999998,645,1,2,12,10
3,1050,50,0,8,4,0.6000000000000008,6.000000000000007,345,0,1,11,8
0,1051,50,1,11,0,2.4,30,579,0,2,9,12
1,1051,39,1,5,0,0,5.000000000000003,242,0,0,8,6
2,1051,50,0,9,0,1.1999999999999962,11.99999999999996,999,4,0.8,7,9
3,1051,15,1,1,0,0,5.000000000000002,92,0,0,7,2
0,1052,50,1,8,4,0.6000000000000006,12.000000000000004,423,1,2,10,9
1,1052,50,1,12,0,2.999999999999997,35.999999999999964,1143,0,2,13,13
2,1052,50,0,10,3,1.7999999999999976,17.999999999999975,657,0,1,9,10
3,1052,50,0,8,4,0.6000000000000006,6.000000000000006,309,1,2,10,8
0,1053,50,0,8,5,0.6000000000000006,6.000000000000006,465,1,2,9,8
1,1053,50,0,11,0,2.3999999999999977,23.99999999999997,867,0,1,9,11
2,1053,50,1,10,2,1.7999999999999972,23.99999999999997,759,0,2,7,11
3,1053,50,0,7,2,9.15933995315754e-16,9.15933995315754e-15,297,0,1,7,7
0,1054,50,0,8,5,0.6000000000000005,6.000000000000005,429,0,1,11,8
1,1054,50,0,13,1,3.599999999999997,35.999999999999964,1167,1,0.8,12,13
2,1054,50,1,9,4,1.1999999999999975,17.999999999999975,729,0,2,11,10
3,1054,50,0,8,3,0.6000000000000005,6.000000000000005,327,3,1.5,10,8
0,1055,50,1,7,7,2.498001805406602e-16,6.000000000000002,537,0,1,9,8
1,1055,50,0,13,1,3.6000000000000005,36,1233,1,0.8,9,13
2,1055,50,0,9,1,1.1999999999999975,11.999999999999975,711,0,1,11,9
3,1055,39,0,5,3,0,0,237,4,-1.2,10,5
0,1056,50,0,8,4,0.6000000000000009,6.000000000000008,453,0,1,11,8
1,1056,50,0,11,0,2.399999999999997,23.99999999999997,1185,4,0.8,11,11
2,1056,50,0,9,3,1.1999999999999966,11.999999999999966,693,0,1,8,9
3,1056,21,1,3,1,0.6,11.999999999999998,131,0,0,5,4
0,1057,33,2,4,3,0,11.000000000000004,257,0,0,7,6
1,1057,50,1,9,0,1.1999999999999975,17.999999999999975,819,2,0.8,7,10
2,1057,50,0,13,3,3.599999999999997,35.999999999999964,1509,2,0.8,11,13
3,1057,50,0,8,2,0.6000000000000005,6.000000000000005,435,0,1,9,8
0,1058,50,0,8,4,0.6000000000000009,6.000000000000008,435,0,1,12,8
1,1058,50,0,12,0,2.9999999999999982,29.999999999999982,651,0,1,11,12
2,1058,50,0,10,3,1.7999999999999967,17.999999999999964,939,0,1,11,10
3,1058,50,0,8,1,0.6,6,321,3,1.5,10,8
0,1059,50,0,8,4,0.6000000000000005,6.000000000000005,483,0,1,11,8
1,1059,50,0,11,0,2.3999999999999964,23.99999999999996,1143,0,1,9,11
2,1059,50,1,9,2,1.199999999999998,17.99999999999998,609,0,2,8,10
3,1059,50,0,8,2,0.6000000000000008,6.000000000000007,327,0,1,9,8
0,1060,50,1,9,3,1.1999999999999995,17.999999999999996,531,0,2,8,10
1,1060,21,1,2,0,0,5.000000000000002,101,0,0,5,3
2,1060,50,0,10,1,1.7999999999999967,17.999999999999964,1185,2,0.8,10,10
3,1060,39,0,5,0,0,0,231,0,-1,9,5
0,1061,50,2,7,5,5.828670879282072e-16,12.000000000000004,495,0,2,11,9
1,1061,50,0,14,0,4.199999999999999,41.99999999999999,1533,1,0.8,12,14
2,1061,50,0,11,3,2.3999999999999977,23.99999999999997,771,1,2,12,11
3,1061,50,1,8,4,0.6000000000000008,12.000000000000004,351,0,2,11,9
0,1062,50,1,8,4,0.6000000000000006,12.000000000000004,441,0,2,9,9
1,1062,50,1,12,0,2.9999999999999982,35.99999999999998,945,0,2,8,13
2,1062,50,0,11,3,2.399999999999997,23.99999999999997,873,4,0.8,10,11
3,1062,50,1,7,1,3.6082248300317592e-16,6.000000000000003,249,0,2,11,8
0,1063,50,1,8,4,0.6000000000000006,12.000000000000004,483,0,2,10,9
1,1063,50,0,12,1,2.999999999999997,29.999999999999968,1293,0,1,10,12
2,1063,50,1,10,3,1.7999999999999976,23.99999999999997,747,0,2,9,11
3,1063,50,1,8,0,0.6000000000000005,12.000000000000004,351,0,2,11,9
0,1064,50,1,8,3,0.6000000000000006,12.000000000000004,423,0,2,12,9
1,1064,50,1,11,0,2.399999999999997,29.999999999999968,1191,4,0.8,10,12
2,1064,50,0,10,3,1.799999999999998,17.99999999999998,771,0,1,12,10
3,1064,39,1,5,3,0,5.000000000000006,320,3,-1.2,11,6
0,1065,50,0,8,4,0.6000000000000005,6.000000000000005,399,3,1.5,12,8
1,1065,50,0,12,0,2.9999999999999973,29.99999999999997,1185,1,0.8,13,12
2,1065,50,0,10,3,1.799999999999998,17.99999999999998,657,0,1,11,10
3,1065,50,0,8,4,0.6000000000000003,6.000000000000003,321,0,1,13,8
0,1066,50,0,8,4,0.6000000000000009,6.000000000000008,525,0,1,12,8
1,1066,50,0,12,1,2.999999999999998,29.99999999999997,1137,1,0.8,9,12
2,1066,50,0,11,2,2.3999999999999995,23.999999999999996,549,1,2,10,11
3,1066,50,0,8,3,0.6000000000000006,6.000000000000006,363,1,2,10,8
0,1067,50,1,7,5,2.498001805406602e-16,6.000000000000002,489,0,1,11,8
1,1067,50,0,12,0,2.999999999999997,29.999999999999968,1143,1,0.8,12,12
2,1067,50,0,9,1,1.1999999999999988,11.999999999999988,519,0,1,9,9
3,1067,50,0,8,2,0.6,6,327,0,1,10,8
0,1068,27,1,3,3,0,5.000000000000004,212,0,-1,7,4
1,1068,50,0,8,0,0.5999999999999971,5.999999999999971,969,2,0.8,9,8
2,1068,50,0,9,2,1.1999999999999975,11.999999999999975,633,0,1,11,9
3,1068,27,1,3,2,0,5.000000000000004,176,0,0,7,4
0,1069,50,1,8,4,0.6000000000000011,12.00000000000001,477,0,1,11,9
1,1069,50,0,13,0,3.599999999999997,35.999999999999964,1371,1,0.8,11,13
2,1069,50,1,10,3,1.7999999999999972,23.99999999999997,825,0,2,8,11
3,1069,50,0,8,2,0.6000000000000009,6.000000000000008,369,0,1,12,8
0,1070,50,1,8,3,0.6000000000000009,12.000000000000009,375,0,1,12,9
1,1070,50,0,13,0,3.599999999999997,35.99999999999997,1347,1,0.8,9,13
2,1070,50,0,11,2,2.3999999999999977,23.99999999999997,783,0,1,9,11
3,1070,50,1,8,4,0.6000000000000008,12.000000000000004,381,0,2,10,9
0,1071,50,1,8,5,0.6000000000000005,12.000000000000004,483,0,1,11,9
1,1071,50,0,13,0,3.599999999999997,35.999999999999964,1233,1,0.8,10,13
2,1071,50,1,10,1,1.799999999999998,23.99999999999998,627,0,2,9,11
3,1071,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,9,8
0,1072,21,2,2,3,0,11,191,0,0,5,4
1,1072,50,0,10,1,1.7999999999999972,17.99999999999997,765,0,1,7,10
2,1072,33,0,4,0,0,0,240,0,-1,6,4
3,1072,32,1,4,3,0,5.999999999999993,324,2,-1.2,6,5
0,1073,50,0,8,6,0.6000000000000003,6.000000000000003,483,0,1,12,8
1,1073,50,0,14,0,4.1999999999999975,41.99999999999997,1425,1,0.8,11,14
2,1073,50,1,10,3,1.799999999999998,23.99999999999998,675,0,2,11,11
3,1073,50,0,8,4,0.6,6,351,3,1.5,10,8
0,1074,45,2,6,4,0,11.000000000000004,401,0,0,9,8
1,1074,50,1,11,0,2.399999999999997,29.99999999999997,1167,2,0.8,10,12
2,1074,50,0,12,4,2.999999999999999,29.99999999999999,795,2,0.8,13,12
3,1074,50,0,8,2,0.6000000000000001,6.000000000000001,375,1,0.8,12,8
0,1075,50,0,8,5,0.6000000000000006,6.000000000000006,459,2,1.5,7,8
1,1075,50,0,12,0,2.999999999999997,29.999999999999968,1107,0,1,12,12
2,1075,50,0,9,3,1.199999999999997,11.99999999999997,663,0,1,7,9
3,1075,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,291,0,1,8,7
0,1076,50,0,8,6,0.6000000000000005,6.000000000000005,483,3,1.5,11,8
1,1076,50,0,12,0,2.999999999999997,29.999999999999968,1119,1,0.8,10,12
2,1076,50,0,10,3,1.7999999999999985,17.999999999999982,603,0,1,9,10
3,1076,50,0,8,2,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,1077,50,0,8,4,0.6000000000000005,6.000000000000005,573,0,1,9,8
1,1077,50,0,8,0,0.6000000000000011,6.000000000000011,315,0,1,8,8
2,1077,50,0,13,0,3.599999999999998,35.99999999999998,855,1,2,10,13
3,1077,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,321,0,1,10,7
0,1078,50,1,8,4,0.6000000000000005,12.000000000000004,447,0,1,13,9
1,1078,50,0,12,0,2.999999999999997,29.999999999999968,1233,2,0.8,8,12
2,1078,50,1,9,2,1.1999999999999993,17.999999999999993,489,0,2,10,10
3,1078,50,0,7,3,5.828670879282072e-16,5.828670879282072e-15,315,2,0.8,9,7
0,1079,50,0,8,5,0.6000000000000005,6.000000000000005,411,3,1.5,11,8
1,1079,50,0,12,0,2.999999999999997,29.999999999999968,1407,1,0.8,9,12
2,1079,50,1,15,2,4.8,53.99999999999999,1107,0,2,9,16
3,1079,50,0,8,4,0.6000000000000004,6.000000000000004,375,0,1,12,8
0,1080,33,1,4,1,0,5.000000000000005,233,0,0,6,5
1,1080,50,1,8,0,0.5999999999999984,11.999999999999984,639,0,2,8,9
2,1080,50,0,11,0,2.3999999999999977,23.99999999999997,807,4,0.8,11,11
3,1080,15,2,1,0,0,11,146,3,-1.2,8,3
0,1081,27,1,3,3,0,5.000000000000005,194,0,-1,7,4
1,1081,50,0,8,0,0.5999999999999975,5.999999999999975,885,1,2,9,8
2,1081,50,1,8,1,0.6,11.999999999999998,429,0,2,11,9
3,1081,39,1,5,2,0,5.000000000000005,266,2,-1.2,9,6
0,1082,50,0,8,5,0.6,6,459,3,1.5,11,8
1,1082,50,0,11,0,2.3999999999999977,23.99999999999997,771,1,2,12,11
2,1082,50,0,14,1,4.1999999999999975,41.99999999999997,1251,1,0.8,10,14
3,1082,50,0,8,0,0.6000000000000006,6.000000000000006,339,0,1,10,8
0,1083,50,1,7,4,1.3877787807814454e-16,6.000000000000001,501,2,0.8,13,8
1,1083,50,0,11,1,2.3999999999999977,23.99999999999997,891,0,1,11,11
2,1083,50,0,12,2,2.9999999999999982,29.999999999999982,891,4,0.8,12,12
3,1083,50,1,7,3,0,5.9999999999999964,465,0,1,8,8
0,1084,50,1,8,6,0.6000000000000008,12.000000000000004,513,0,2,10,9
1,1084,50,1,10,1,1.7999999999999985,23.999999999999982,615,0,2,9,11
2,1084,50,0,15,1,4.800000000000002,48.000000000000014,1677,0,1,9,15
3,1084,50,0,8,4,0.6000000000000008,6.000000000000007,393,0,1,9,8
0,1085,50,0,8,4,0.6000000000000008,6.000000000000007,435,0,1,8,8
1,1085,50,0,9,0,1.1999999999999966,11.999999999999966,1125,0,1,9,9
2,1085,50,0,10,0,1.7999999999999972,17.99999999999997,909,1,2,8,10
3,1085,27,1,3,2,0,5.000000000000003,182,3,-1.2,7,4
0,1086,50,0,8,6,0.6,6,489,3,1.5,13,8
1,1086,50,0,11,1,2.3999999999999986,23.999999999999982,735,1,0.8,10,11
2,1086,50,0,15,2,4.799999999999997,47.99999999999997,1221,0,1,10,15
3,1086,50,0,8,1,0.6000000000000009,6.000000000000008,321,0,1,12,8
0,1087,50,0,8,4,0.6,6,417,2,1.5,9,8
1,1087,50,0,12,0,2.999999999999998,29.99999999999997,825,1,0.8,10,12
2,1087,50,1,9,2,1.199999999999998,17.99999999999998,597,0,2,10,10
3,1087,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,1088,50,0,8,4,0.6,6,441,0,1,12,8
1,1088,50,0,12,0,2.9999999999999973,29.99999999999997,1143,1,0.8,8,12
2,1088,50,0,10,1,1.7999999999999985,17.999999999999982,573,0,1,11,10
3,1088,50,1,8,2,0.6000000000000005,12.000000000000004,423,0,2,10,9
0,1089,15,1,1,1,0,5.000000000000001,122,0,-1,7,2
1,1089,44,1,6,0,0,6,762,2,-1.2,6,7
2,1089,50,0,10,2,1.799999999999999,17.99999999999999,597,1,2,10,10
3,1089,33,0,4,2,0,0,186,4,-1.2,7,4
0,1090,50,1,8,4,0.6000000000000006,12.000000000000004,411,0,2,12,9
1,1090,50,0,13,0,3.599999999999997,35.999999999999964,1095,0,1,12,13
2,1090,50,0,12,2,2.999999999999998,29.99999999999997,945,1,2,10,12
3,1090,50,0,9,2,1.2000000000000004,12.000000000000004,369,1,2,12,9
0,1091,50,2,7,4,6.938893903907228e-16,12.000000000000004,471,0,2,11,9
1,1091,50,0,15,0,4.8,47.99999999999999,1341,1,0.8,10,15
2,1091,50,0,10,3,1.7999999999999967,17.999999999999964,807,0,1,9,10
3,1091,50,0,8,3,0.6,6,363,0,1,11,8
0,1092,50,0,8,3,0.6000000000000009,6.000000000000008,447,0,1,11,8
1,1092,50,0,12,0,2.9999999999999987,29.999999999999982,771,1,0.8,12,12
2,1092,50,0,11,3,2.399999999999997,23.999999999999968,903,1,2,12,11
3,1092,50,0,8,0,0.6000000000000008,6.000000000000007,381,0,1,12,8
0,1093,50,1,8,5,0.6000000000000002,12.000000000000002,507,1,2,9,9
1,1093,50,0,14,0,4.2,42,1575,1,0.8,10,14
2,1093,50,0,10,4,1.799999999999998,17.99999999999998,699,0,1,8,10
3,1093,50,0,8,6,0.6000000000000008,6.000000000000007,393,0,1,11,8
0,1094,50,1,8,3,0.6000000000000009,12.000000000000009,453,0,2,14,9
1,1094,50,1,11,0,2.3999999999999977,29.99999999999997,1017,0,1,9,12
2,1094,50,0,14,2,4.199999999999998,41.99999999999998,1563,1,0.8,9,14
3,1094,50,1,8,2,0.6,12.00000000000001,375,0,2,9,9
0,1095,50,1,8,7,0.5999999999999999,11.999999999999996,519,0,2,9,9
1,1095,50,0,13,1,3.5999999999999965,35.999999999999964,1395,1,0.8,10,13
2,1095,50,0,11,2,2.399999999999997,23.99999999999997,819,0,1,9,11
3,1095,50,1,8,2,0.6000000000000005,12.000000000000004,315,0,2,7,9
0,1096,50,0,8,5,0.6000000000000002,6.000000000000002,453,1,2,10,8
1,1096,50,0,13,0,3.5999999999999965,35.999999999999964,1425,1,0.8,8,13
2,1096,50,0,9,3,1.1999999999999984,11.999999999999984,543,0,1,9,9
3,1096,50,0,8,2,0.6000000000000009,6.000000000000008,375,0,1,10,8
0,1097,50,1,8,4,0.6000000000000006,12.000000000000004,477,0,1,11,9
1,1097,50,0,14,1,4.2,42,1419,2,0.8,11,14
2,1097,50,1,10,6,1.7999999999999985,23.999999999999982,633,0,2,9,11
3,1097,50,0,8,5,0.6000000000000006,6.000000000000006,363,1,2,11,8
0,1098,50,1,8,5,0.6000000000000006,12.000000000000004,453,1,2,14,9
1,1098,50,0,12,0,2.9999999999999987,29.999999999999982,753,1,0.8,12,12
2,1098,50,0,15,1,4.800000000000002,48.000000000000014,1551,4,0.8,11,15
3,1098,50,0,8,3,0.6000000000000003,6.000000000000003,351,0,1,12,8
0,1099,50,0,8,2,0.6000000000000009,6.000000000000008,429,1,2,9,8
1,1099,50,0,8,1,0.5999999999999978,5.999999999999977,675,0,1,9,8
2,1099,50,1,10,0,1.7999999999999976,23.99999999999997,735,0,2,10,11
3,1099,21,0,3,2,0.6,5.999999999999999,150,0,-1,5,3
0,1100,50,1,9,0,1.2000000000000002,18,459,0,2,8,10
1,1100,39,0,5,0,0,0,273,2,-1.2,9,5
2,1100,50,0,9,0,1.1999999999999975,11.999999999999975,609,2,0.8,10,9
3,1100,21,1,2,0,0,5.000000000000002,137,0,0,5,3
0,1101,50,0,8,6,0.6,6,423,0,1,8,8
1,1101,50,0,12,0,2.999999999999998,29.99999999999997,951,1,0.8,11,12
2,1101,50,0,10,4,1.799999999999998,17.99999999999998,645,0,1,9,10
3,1101,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,7,8
0,1102,50,0,8,1,0.6000000000000005,6.000000000000005,417,0,1,8,8
1,1102,50,0,9,0,1.2,11.999999999999998,507,1,2,8,9
2,1102,50,0,10,0,1.7999999999999976,17.999999999999975,795,4,0.8,11,10
3,1102,9,1,1,1,0.6,11.999999999999998,47,0,0,4,2
0,1103,50,0,8,0,0.6,6,435,0,1,8,8
1,1103,45,0,6,0,0,0,360,0,-1,6,6
2,1103,50,0,9,0,1.1999999999999975,11.999999999999975,663,4,0.8,8,9
3,1103,9,1,0,1,0,5.000000000000001,47,0,0,5,1
0,1104,50,0,8,4,0.6,6,363,0,1,9,8
1,1104,50,0,11,0,2.399999999999997,23.999999999999968,1197,1,0.8,10,11
2,1104,50,0,9,4,1.199999999999998,11.99999999999998,591,0,1,7,9
3,1104,50,0,8,3,0.6000000000000009,6.000000000000008,363,0,1,9,8
0,1105,50,0,8,5,0.6000000000000004,6.000000000000004,441,3,1.5,14,8
1,1105,50,0,11,0,2.399999999999997,23.999999999999968,1137,0,1,10,11
2,1105,50,0,14,1,4.199999999999998,41.99999999999998,891,0,1,11,14
3,1105,50,0,8,0,0.6,6,357,0,1,10,8
0,1106,50,1,8,3,0.6000000000000009,12.000000000000009,429,0,2,10,9
1,1106,50,0,11,1,2.399999999999999,23.99999999999999,675,2,1.5,11,11
2,1106,50,0,12,1,2.999999999999998,29.99999999999997,1053,0,1,11,12
3,1106,50,1,8,1,0.6000000000000008,12.000000000000004,375,0,2,10,9
0,1107,33,2,4,3,0,11.000000000000004,269,0,0,6,6
1,1107,50,1,9,1,1.199999999999998,17.99999999999998,741,2,0.8,7,10
2,1107,50,0,10,4,1.7999999999999967,17.999999999999964,1317,3,1.5,8,10
3,1107,50,0,8,1,0.6000000000000011,6.000000000000011,333,1,2,11,8
0,1108,50,1,8,3,0.6000000000000009,12.000000000000009,429,0,2,13,9
1,1108,50,0,12,0,2.999999999999998,29.99999999999997,975,0,1,12,12
2,1108,50,0,10,2,1.7999999999999985,17.999999999999982,603,3,0.8,12,10
3,1108,50,0,8,2,0.6000000000000005,6.000000000000005,357,3,1.5,11,8
0,1109,50,0,8,4,0.6000000000000006,6.000000000000006,423,0,1,12,8
1,1109,50,0,12,0,2.999999999999998,29.99999999999997,1041,1,0.8,7,12
2,1109,50,0,9,2,1.1999999999999988,11.999999999999988,543,1,2,8,9
3,1109,50,0,8,3,0.6000000000000003,6.000000000000003,381,0,1,10,8
0,1110,50,0,8,6,0.6000000000000005,6.000000000000005,501,0,1,11,8
1,1110,50,0,14,0,4.2,42,1221,1,0.8,11,14
2,1110,50,0,12,0,2.9999999999999982,29.999999999999982,753,0,1,10,12
3,1110,50,1,7,3,9.15933995315754e-16,6.000000000000008,357,3,0.8,12,8
0,1111,50,0,8,5,0.6000000000000005,6.000000000000005,441,0,1,12,8
1,1111,50,0,13,0,3.599999999999997,35.999999999999964,1299,1,0.8,9,13
2,1111,50,0,10,1,1.799999999999998,17.99999999999998,675,0,1,10,10
3,1111,50,0,8,2,0.6,6,387,0,1,12,8
0,1112,50,0,8,4,0.6000000000000011,6.000000000000011,435,3,1.5,13,8
1,1112,50,0,8,0,0.6000000000000008,6.000000000000007,273,0,1,10,8
2,1112,50,0,14,0,4.1999999999999975,41.99999999999997,1353,3,0.8,11,14
3,1112,50,0,8,0,0.6000000000000005,6.000000000000005,309,0,1,8,8
0,1113,50,0,8,6,0.6000000000000004,6.000000000000004,465,0,1,14,8
1,1113,50,1,11,1,2.3999999999999977,29.99999999999997,1053,0,2,10,12
2,1113,50,0,12,1,2.9999999999999987,29.999999999999982,735,0,1,10,12
3,1113,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,10,8
0,1114,50,1,8,2,0.6000000000000008,12.000000000000004,405,0,2,13,9
1,1114,50,0,12,0,2.9999999999999987,29.999999999999982,723,1,0.8,11,12
2,1114,50,0,9,4,1.1999999999999988,11.999999999999988,507,3,1.5,11,9
3,1114,50,0,8,0,0.6000000000000011,6.000000000000011,351,0,1,10,8
0,1115,50,0,8,7,0.5999999999999998,5.999999999999997,507,0,1,11,8
1,1115,50,0,12,2,2.9999999999999973,29.99999999999997,975,1,0.8,13,12
2,1115,50,0,9,4,1.2000000000000002,12.000000000000002,399,0,1,12,9
3,1115,50,0,8,4,0.6000000000000001,6.000000000000001,357,0,1,12,8
0,1116,50,0,8,0,0.6000000000000006,6.000000000000006,423,1,2,10,8
1,1116,50,0,8,0,0.6000000000000001,6.000000000000001,411,0,1,7,8
2,1116,50,0,10,0,1.7999999999999972,17.99999999999997,795,4,0.8,10,10
3,1116,9,1,0,0,0,5.000000000000001,65,0,-1,6,1
0,1117,50,1,8,6,0.6000000000000005,12.000000000000004,549,0,2,14,9
1,1117,50,0,12,0,2.999999999999997,29.999999999999968,1233,1,0.8,10,12
2,1117,50,1,10,2,1.799999999999998,23.99999999999998,591,0,2,11,11
3,1117,50,0,8,3,0.5999999999999998,5.999999999999997,447,0,1,11,8
0,1118,50,1,8,6,0.6000000000000011,12.00000000000001,501,0,2,11,9
1,1118,50,0,14,1,4.199999999999999,41.99999999999999,1377,4,0.8,10,14
2,1118,50,0,9,0,1.199999999999998,11.99999999999998,633,0,1,11,9
3,1118,45,1,6,4,0,5.000000000000004,287,0,0,6,7
0,1119,27,1,3,4,0,5.000000000000003,266,0,-1,9,4
1,1119,50,1,8,0,0.5999999999999971,11.99999999999997,1161,2,0.8,7,9
2,1119,50,1,8,1,0.5999999999999995,11.999999999999996,483,0,2,8,9
3,1119,21,0,2,2,0,0,120,0,-1,5,2
0,1120,33,2,5,3,0.6,17.999999999999996,299,0,0,6,7
1,1120,50,0,9,1,1.199999999999997,11.99999999999997,1089,2,0.8,7,9
2,1120,50,0,9,0,1.199999999999998,11.99999999999998,585,0,1,8,9
3,1120,33,1,4,1,0,5.000000000000006,197,0,0,6,5
0,1121,50,0,8,6,0.6000000000000006,6.000000000000006,399,1,2,13,8
1,1121,50,1,11,1,2.399999999999997,29.999999999999968,1173,0,2,11,12
2,1121,50,0,13,2,3.599999999999998,35.99999999999998,765,1,2,11,13
3,1121,50,0,8,2,0.6000000000000006,6.000000000000006,363,0,1,10,8
0,1122,45,1,7,4,0.6,11.999999999999998,401,0,-1,7,8
1,1122,50,0,11,0,2.399999999999998,23.99999999999998,771,2,0.8,9,11
2,1122,50,0,14,2,4.200000000000003,42.00000000000003,1557,1,0.8,10,14
3,1122,50,0,7,3,1.0269562977782698e-15,1.0269562977782698e-14,351,0,1,9,7
0,1123,50,1,8,3,0.6000000000000006,12.000000000000004,369,0,2,14,9
1,1123,50,0,12,1,2.9999999999999964,29.999999999999964,1185,1,0.8,12,12
2,1123,50,0,12,4,2.9999999999999982,29.999999999999982,735,1,2,11,12
3,1123,50,1,8,1,0.6,12.00000000000001,357,0,2,9,9
0,1124,50,1,8,5,0.6000000000000009,12.000000000000009,525,0,1,9,9
1,1124,50,0,15,0,4.800000000000002,48.000000000000014,1707,1,0.8,8,15
2,1124,50,1,10,5,1.7999999999999967,23.999999999999968,849,0,2,9,11
3,1124,50,1,8,3,0.6000000000000009,12.000000000000009,345,0,2,8,9
0,1125,50,1,7,3,5.828670879282072e-16,6.000000000000005,447,0,1,10,8
1,1125,50,0,12,0,2.9999999999999973,29.99999999999997,1077,1,0.8,9,12
2,1125,50,0,9,3,1.1999999999999982,11.99999999999998,627,0,1,12,9
3,1125,50,0,8,1,0.6,6,351,0,1,12,8
0,1126,50,0,8,7,0.6,5.999999999999999,537,0,1,12,8
1,1126,50,0,13,1,3.5999999999999988,35.999999999999986,1233,1,0.8,9,13
2,1126,50,0,11,2,2.399999999999998,23.99999999999998,651,1,2,11,11
3,1126,50,0,8,5,0.6000000000000008,6.000000000000007,321,0,1,10,8
0,1127,50,0,8,2,0.6000000000000008,6.000000000000007,333,0,1,10,8
1,1127,50,0,12,0,2.999999999999997,29.999999999999968,1197,1,0.8,8,12
2,1127,50,0,11,1,2.399999999999997,23.99999999999997,915,0,1,9,11
3,1127,50,1,8,3,0.6000000000000005,12.000000000000004,321,0,2,10,9
0,1128,50,0,8,4,0.6000000000000006,6.000000000000006,495,0,1,10,8
1,1128,50,0,9,1,1.1999999999999975,11.999999999999975,975,0,1,10,9
2,1128,50,1,10,0,1.7999999999999972,23.99999999999997,759,0,2,10,11
3,1128,21,1,2,2,0,5.000000000000001,143,0,0,5,3
0,1129,50,0,8,4,0.6,6,429,0,1,12,8
1,1129,50,0,11,0,2.399999999999997,23.99999999999997,963,1,2,11,11
2,1129,50,0,9,1,1.1999999999999993,11.999999999999991,495,0,1,11,9
3,1129,50,1,8,3,0.6000000000000009,12.000000000000009,369,0,2,10,9
0,1130,50,0,8,2,0.6,6,453,0,1,10,8
1,1130,50,0,8,1,0.5999999999999991,6,573,0,1,11,8
2,1130,50,0,10,1,1.799999999999999,17.99999999999999,579,1,2,9,10
3,1130,27,1,5,1,1.2,17.999999999999996,152,0,0,6,6
0,1131,50,0,8,1,0.6000000000000008,6.000000000000007,375,0,1,9,8
1,1131,50,1,8,0,0.5999999999999975,11.999999999999975,921,4,0.8,7,9
2,1131,50,0,9,1,1.199999999999998,11.99999999999998,627,0,1,8,9
3,1131,27,0,3,0,0,0,165,0,-1,6,3
0,1132,50,1,8,5,0.6000000000000006,12.000000000000004,429,1,2,9,9
1,1132,50,0,11,1,2.399999999999997,23.99999999999997,873,1,0.8,12,11
2,1132,50,0,9,5,1.199999999999998,11.99999999999998,777,1,2,9,9
3,1132,50,0,8,1,0.6,6,339,0,1,11,8
0,1133,50,0,8,4,0.6000000000000006,6.000000000000006,369,3,1.5,13,8
1,1133,50,0,12,0,2.999999999999997,29.999999999999968,885,1,2,12,12
2,1133,50,1,13,2,3.599999999999997,41.99999999999997,987,0,2,12,14
3,1133,50,0,8,3,0.6000000000000006,6.000000000000006,375,1,2,10,8
0,1134,50,0,8,2,0.6000000000000006,6.000000000000006,441,1,2,10,8
1,1134,50,0,9,0,1.2000000000000002,12.000000000000002,405,1,2,8,9
2,1134,50,0,10,0,1.7999999999999985,17.999999999999982,681,0,1,9,10
3,1134,33,1,5,0,0.6,11.999999999999998,179,0,-1,7,6
0,1135,50,0,8,4,0.6000000000000008,6.000000000000007,471,3,1.5,11,8
1,1135,50,0,12,1,2.999999999999998,29.99999999999997,897,1,0.8,11,12
2,1135,50,1,11,1,2.3999999999999986,29.999999999999982,663,0,2,12,12
3,1135,50,0,8,5,0.6000000000000005,6.000000000000005,429,0,1,11,8
0,1136,9,2,0,1,0,11,65,0,0,6,2
1,1136,26,1,3,0,0,5.999999999999993,333,2,-1.2,7,4
2,1136,50,0,10,1,1.799999999999999,17.99999999999999,609,1,0.8,10,10
3,1136,21,1,2,0,0,5.000000000000002,137,0,0,5,3
0,1137,50,0,8,5,0.6000000000000005,6.000000000000005,411,0,1,13,8
1,1137,50,0,12,0,2.999999999999997,29.999999999999968,1113,1,0.8,12,12
2,1137,50,1,9,4,1.1999999999999986,17.999999999999982,573,0,2,12,10
3,1137,50,1,8,2,0.6000000000000006,12.000000000000004,303,0,2,12,9
0,1138,50,0,8,6,0.6000000000000004,6.000000000000004,501,1,2,12,8
1,1138,50,0,11,1,2.3999999999999977,23.99999999999997,825,0,1,9,11
2,1138,50,0,10,2,1.7999999999999998,17.999999999999996,537,3,1.5,11,10
3,1138,50,0,8,4,0.5999999999999996,5.9999999999999964,489,0,1,10,8
0,1139,50,1,8,6,0.6000000000000002,12.000000000000002,489,0,2,11,9
1,1139,50,0,11,1,2.399999999999997,23.99999999999997,1065,0,1,11,11
2,1139,50,1,10,2,1.7999999999999994,23.999999999999996,543,0,2,12,11
3,1139,50,0,8,2,0.6000000000000009,6.000000000000008,327,0,1,11,8
0,1140,50,0,8,5,0.6000000000000006,6.000000000000006,429,1,2,8,8
1,1140,50,0,11,0,2.399999999999999,23.99999999999999,675,1,2,8,11
2,1140,50,1,13,2,3.599999999999997,41.999999999999964,1197,0,2,8,14
3,1140,50,0,8,1,0.6000000000000006,6.000000000000006,309,1,2,9,8
0,1141,50,1,8,5,0.6,12.00000000000001,423,0,2,11,9
1,1141,50,1,11,0,2.399999999999997,29.99999999999997,1023,0,2,9,12
2,1141,50,0,12,3,2.9999999999999987,29.999999999999982,699,0,1,11,12
3,1141,50,0,8,1,0.6,6,315,0,1,9,8
0,1142,50,1,8,6,0.6000000000000002,12.000000000000002,507,1,2,11,9
1,1142,50,0,12,1,2.9999999999999973,29.99999999999997,981,1,0.8,13,12
2,1142,50,0,10,3,1.799999999999999,17.99999999999999,513,1,2,12,10
3,1142,50,1,8,4,0.5999999999999998,11.999999999999996,525,0,2,12,9
0,1143,33,1,6,4,1.2,17.999999999999996,311,0,0,5,7
1,1143,50,1,9,1,1.199999999999997,17.99999999999997,897,0,2,9,10
2,1143,50,0,9,1,1.1999999999999966,11.999999999999966,1017,2,0.8,10,9
3,1143,50,1,8,1,0.6000000000000005,12.000000000000004,357,2,0.8,8,9
0,1144,50,1,7,5,8.049116928532385e-16,6.000000000000007,465,0,1,11,8
1,1144,50,0,9,0,1.2000000000000004,12.000000000000004,393,1,2,11,9
2,1144,50,0,13,0,3.599999999999997,35.99999999999997,1503,4,0.8,10,13
3,1144,39,0,5,0,0,0,243,1,-1.2,11,5
0,1145,50,1,7,3,6.938893903907228e-16,6.000000000000006,435,0,1,10,8
1,1145,50,0,9,0,1.2,11.999999999999998,465,1,2,8,9
2,1145,50,1,11,0,2.3999999999999995,29.999999999999996,1569,4,0.8,10,12
3,1145,27,0,3,1,0,0,165,0,-1,7,3
0,1146,50,0,8,5,0.6000000000000008,6.000000000000007,429,2,1.5,10,8
1,1146,50,0,14,0,4.1999999999999975,41.99999999999997,1293,1,0.8,12,14
2,1146,50,0,9,4,1.1999999999999975,11.999999999999975,621,0,1,12,9
3,1146,50,0,8,3,0.6000000000000009,6.000000000000008,333,0,1,14,8
0,1147,50,2,7,4,2.498001805406602e-16,12.000000000000002,477,0,2,11,9
1,1147,50,0,13,0,3.599999999999997,35.999999999999964,1227,1,0.8,11,13
2,1147,50,0,10,2,1.799999999999998,17.99999999999998,645,0,1,11,10
3,1147,50,0,8,5,0.6000000000000004,6.000000000000004,381,1,2,10,8
0,1148,50,2,7,7,6.938893903907228e-16,12.000000000000004,471,0,2,8,9
1,1148,50,0,9,1,1.199999999999998,11.99999999999998,693,0,1,8,9
2,1148,50,0,18,1,6.600000000000006,66.00000000000006,2067,3,0.8,9,18
3,1148,50,1,7,3,8.049116928532385e-16,6.000000000000007,369,3,0.8,9,8
0,1149,50,0,8,3,0.6000000000000006,6.000000000000006,387,1,2,11,8
1,1149,50,0,11,0,2.399999999999999,23.99999999999999,669,1,0.8,10,11
2,1149,50,0,10,3,1.799999999999998,17.99999999999998,711,1,2,8,10
3,1149,50,0,8,1,0.6000000000000009,6.000000000000008,333,0,1,12,8
0,1150,21,1,2,2,0,5.000000000000003,131,0,0,5,3
1,1150,50,0,10,0,1.7999999999999967,17.999999999999964,861,2,0.8,8,10
2,1150,50,1,8,3,0.6,11.99999999999998,681,2,0.8,9,9
3,1150,50,0,8,1,0.6000000000000006,6.000000000000006,381,1,2,9,8
0,1151,50,1,8,4,0.6000000000000006,12.000000000000004,435,1,2,12,9
1,1151,50,0,12,0,2.9999999999999987,29.999999999999982,1293,4,0.8,9,12
2,1151,50,0,10,2,1.7999999999999967,17.999999999999964,867,0,1,11,10
3,1151,45,1,6,2,0,5.000000000000006,257,3,-1.2,6,7
0,1152,50,0,8,3,0.6000000000000005,6.000000000000005,327,3,1.5,11,8
1,1152,50,0,11,0,2.399999999999997,23.999999999999968,969,1,0.8,10,11
2,1152,50,1,9,4,1.199999999999998,17.99999999999998,627,0,2,8,10
3,1152,50,0,8,1,0.6,6,351,0,1,11,8
0,1153,50,0,10,1,1.7999999999999998,17.999999999999996,549,0,1,10,10
1,1153,33,0,4,1,0,0,186,0,-1,5,4
2,1153,50,0,7,0,0,0,495,2,-0.2,7,7
3,1153,15,1,1,0,0,5.000000000000001,92,0,-1,7,2
0,1154,50,0,8,7,0.6000000000000009,6.000000000000008,441,0,1,11,8
1,1154,50,0,12,0,2.999999999999997,29.999999999999968,1263,1,2,10,12
2,1154,50,0,13,3,3.5999999999999983,35.99999999999998,795,0,1,11,13
3,1154,50,1,8,1,0.6000000000000005,12.000000000000004,339,0,2,10,9
0,1155,50,1,7,5,5.828670879282072e-16,6.000000000000005,411,0,1,11,8
1,1155,50,0,12,0,2.9999999999999973,29.99999999999997,1077,0,1,12,12
2,1155,50,0,10,1,1.799999999999999,17.99999999999999,537,0,1,11,10
3,1155,50,1,7,3,2.498001805406602e-16,6.000000000000002,417,0,2,11,8
0,1156,27,2,3,3,0,11.000000000000004,266,0,0,10,5
1,1156,44,0,6,1,0,0,354,4,-1.2,6,6
2,1156,33,1,4,1,0,5.000000000000001,245,4,-1.2,6,5
3,1156,50,1,9,2,1.1999999999999975,17.999999999999975,681,0,2,9,10
0,1157,50,0,8,5,0.6000000000000006,6.000000000000006,459,0,1,9,8
1,1157,50,0,13,0,3.599999999999997,35.999999999999964,1263,1,2,11,13
2,1157,50,0,11,3,2.3999999999999986,23.999999999999982,669,0,1,11,11
3,1157,50,0,8,2,0.6000000000000008,6.000000000000007,309,0,1,11,8
0,1158,50,0,8,4,0.6000000000000005,6.000000000000005,429,0,1,11,8
1,1158,50,0,12,0,2.9999999999999982,29.999999999999982,765,0,1,12,12
2,1158,50,0,9,3,1.1999999999999984,11.999999999999984,549,0,1,10,9
3,1158,50,0,7,2,6.938893903907228e-16,6.9388939039072276e-15,333,0,1,12,7
0,1159,50,0,8,5,0.6000000000000009,6.000000000000008,387,1,2,12,8
1,1159,50,0,12,0,2.999999999999997,29.999999999999968,1245,0,1,11,12
2,1159,50,0,13,1,3.599999999999998,35.99999999999998,879,0,1,12,13
3,1159,50,0,8,2,0.6,6,387,0,1,13,8
0,1160,50,1,8,3,0.6000000000000004,12.000000000000004,447,0,2,10,9
1,1160,50,0,10,0,1.7999999999999967,17.999999999999964,1011,4,0.8,13,10
2,1160,50,0,10,1,1.7999999999999985,17.999999999999982,597,1,2,11,10
3,1160,45,0,6,3,0,0,252,0,-1,6,6
0,1161,50,1,8,4,0.6000000000000005,12.000000000000004,417,0,2,9,9
1,1161,50,1,12,0,2.999999999999997,35.999999999999964,1137,0,2,10,13
2,1161,50,1,9,1,1.1999999999999968,17.999999999999964,759,0,2,10,10
3,1161,50,0,8,2,0.6000000000000009,6.000000000000008,357,0,1,12,8
0,1162,50,1,7,4,9.15933995315754e-16,6.000000000000008,429,0,1,11,8
1,1162,50,0,12,1,2.999999999999999,29.99999999999999,597,1,2,10,12
2,1162,50,1,13,3,3.5999999999999983,41.99999999999998,1191,0,2,9,14
3,1162,50,0,8,0,0.6000000000000006,6.000000000000006,369,1,2,11,8
0,1163,50,1,7,5,5.828670879282072e-16,6.000000000000005,471,0,1,11,8
1,1163,50,1,11,0,2.399999999999997,29.99999999999997,1059,0,2,10,12
2,1163,50,1,12,0,2.9999999999999987,35.999999999999986,675,0,2,9,13
3,1163,50,0,8,2,0.6,6,411,4,1.5,9,8
0,1164,27,1,3,1,0,5.000000000000002,218,0,-1,9,4
1,1164,50,0,8,0,0.5999999999999971,5.999999999999971,891,2,0.8,10,8
2,1164,50,0,10,1,1.7999999999999985,17.999999999999982,555,1,2,11,10
3,1164,33,1,4,4,0,5.000000000000004,233,2,-1.2,7,5
0,1165,50,0,8,5,0.6000000000000009,6.000000000000008,483,0,1,9,8
1,1165,50,0,13,0,3.5999999999999983,35.99999999999998,1503,1,0.8,8,13
2,1165,50,0,11,2,2.399999999999997,23.99999999999997,891,0,1,10,11
3,1165,50,1,7,0,6.938893903907228e-16,6.000000000000006,387,3,0.8,11,8
0,1166,50,0,8,2,0.6000000000000006,6.000000000000006,393,1,2,9,8
1,1166,50,0,12,1,3,29.999999999999996,483,1,2,9,12
2,1166,50,1,9,3,1.199999999999997,17.99999999999997,897,0,2,9,10
3,1166,50,0,8,1,0.6000000000000006,6.000000000000006,333,3,1.5,9,8
0,1167,50,2,7,5,5.828670879282072e-16,12.000000000000004,435,0,2,12,9
1,1167,50,0,12,0,2.9999999999999973,29.99999999999997,1173,1,0.8,11,12
2,1167,50,1,9,1,1.1999999999999993,17.999999999999993,489,0,2,10,10
3,1167,50,0,8,5,0.5999999999999996,5.9999999999999964,489,0,1,13,8
0,1168,50,0,8,3,0.6,6,453,0,1,9,8
1,1168,50,0,9,0,1.1999999999999975,11.999999999999975,765,1,2,8,9
2,1168,50,1,10,1,1.7999999999999976,23.99999999999997,771,0,2,10,11
3,1168,20,0,2,3,0,0,168,0,-1,9,2
0,1169,50,0,9,3,1.2000000000000006,12.000000000000004,429,1,2,10,9
1,1169,50,0,8,0,0.5999999999999981,5.9999999999999805,717,0,1,10,8
2,1169,21,1,2,1,0,5.000000000000003,125,0,0,5,3
3,1169,38,0,5,2,0,0,417,0,-1,9,5
0,1170,50,0,8,6,0.6000000000000009,6.000000000000008,489,3,1.5,12,8
1,1170,50,0,11,0,2.3999999999999995,23.999999999999996,681,0,1,10,11
2,1170,50,1,12,2,2.999999999999998,35.99999999999998,969,0,2,10,13
3,1170,50,0,8,1,0.6,6,363,0,1,10,8
0,1171,50,0,8,2,0.6000000000000004,6.000000000000004,465,1,2,12,8
1,1171,50,0,8,0,0.6,6,801,0,1,10,8
2,1171,50,0,10,1,1.7999999999999985,17.999999999999982,585,4,0.8,12,10
3,1171,27,1,3,2,0,5.000000000000002,182,0,0,7,4
0,1172,50,0,8,8,0.6000000000000008,6.000000000000007,513,0,1,12,8
1,1172,50,0,12,1,2.9999999999999973,29.99999999999997,1179,1,0.8,8,12
2,1172,50,0,10,1,1.799999999999998,17.99999999999998,621,1,2,10,10
3,1172,50,1,7,4,4.718447854656915e-16,6.000000000000004,381,3,0.8,10,8
0,1173,27,2,3,1,0,11,218,0,0,8,5
1,1173,50,1,8,0,0.5999999999999975,11.999999999999975,861,0,2,8,9
2,1173,50,1,10,0,1.7999999999999985,23.999999999999982,579,0,2,9,11
3,1173,27,1,3,2,0,5.000000000000002,182,0,0,8,4
0,1174,39,1,5,3,0,5.000000000000005,350,0,0,7,6
1,1174,50,0,11,0,2.3999999999999964,23.99999999999996,1203,2,0.8,9,11
2,1174,50,0,9,2,1.1999999999999984,11.999999999999984,615,1,0.8,8,9
3,1174,45,1,6,0,0,5.000000000000007,311,0,0,6,7
0,1175,50,0,8,3,0.6000000000000009,6.000000000000008,441,1,2,10,8
1,1175,50,0,9,0,1.1999999999999975,11.999999999999975,687,0,1,9,9
2,1175,50,1,10,1,1.7999999999999967,23.999999999999968,981,0,2,9,11
3,1175,33,1,5,0,0.6,11.999999999999998,221,0,0,6,6
0,1176,50,1,7,4,3.6082248300317592e-16,6.000000000000003,465,0,1,10,8
1,1176,50,0,12,1,2.9999999999999987,29.999999999999982,765,1,0.8,12,12
2,1176,50,0,9,4,1.1999999999999984,11.999999999999984,633,1,2,9,9
3,1176,50,0,8,1,0.6000000000000006,6.000000000000006,351,0,1,12,8
0,1177,50,1,8,4,0.6000000000000008,12.000000000000004,423,0,2,11,9
1,1177,50,0,11,0,2.399999999999997,23.99999999999997,981,1,0.8,11,11
2,1177,50,1,9,2,1.1999999999999993,17.999999999999993,495,0,2,11,10
3,1177,50,0,8,0,0.6,6,369,0,1,11,8
0,1178,50,1,8,5,0.6000000000000009,12.000000000000009,453,1,2,10,9
1,1178,50,0,10,0,1.799999999999998,17.99999999999998,741,0,1,10,10
2,1178,50,0,14,1,4.2,42,1233,4,0.8,10,14
3,1178,50,1,7,2,6.938893903907228e-16,6.000000000000006,339,0,2,9,8
0,1179,50,0,8,5,0.6000000000000003,6.000000000000003,465,0,1,11,8
1,1179,50,1,11,1,2.399999999999997,29.999999999999968,1323,4,0.8,12,12
2,1179,50,0,10,5,1.7999999999999976,17.999999999999975,735,0,1,12,10
3,1179,45,1,6,2,0,5.000000000000007,329,3,-1.2,7,7
0,1180,50,0,8,5,0.6,6,477,0,1,14,8
1,1180,50,0,12,0,2.999999999999998,29.99999999999997,921,3,0.8,10,12
2,1180,50,0,10,2,1.7999999999999972,17.99999999999997,759,0,1,11,10
3,1180,50,1,8,2,0.6,12.00000000000001,369,0,2,11,9
0,1181,50,0,8,3,0.6000000000000009,6.000000000000008,429,1,2,11,8
1,1181,50,0,13,0,3.599999999999997,35.99999999999997,1029,2,0.8,9,13
2,1181,50,0,9,2,1.1999999999999993,11.999999999999991,507,0,1,11,9
3,1181,50,0,8,3,0.6,6,381,3,1.5,10,8
0,1182,50,0,8,3,0.6000000000000005,6.000000000000005,441,0,1,12,8
1,1182,50,0,13,1,3.599999999999997,35.99999999999997,921,1,0.8,12,13
2,1182,50,0,9,4,1.1999999999999988,11.999999999999988,555,0,1,12,9
3,1182,50,0,8,3,0.6000000000000003,6.000000000000003,441,0,1,12,8
0,1183,50,0,8,5,0.6000000000000001,6.000000000000001,567,0,1,10,8
1,1183,50,0,12,1,2.9999999999999982,29.999999999999982,897,1,0.8,10,12
2,1183,50,0,9,3,1.1999999999999993,11.999999999999991,483,0,1,10,9
3,1183,50,0,8,3,0.5999999999999996,5.9999999999999964,483,0,1,12,8
0,1184,50,0,8,5,0.6000000000000011,6.000000000000011,435,3,1.5,10,8
1,1184,50,0,10,0,1.7999999999999976,17.999999999999975,657,0,1,10,10
2,1184,50,0,13,1,3.5999999999999965,35.999999999999964,1335,0,1,11,13
3,1184,50,1,7,2,9.15933995315754e-16,6.000000000000008,291,4,0.8,11,8
0,1185,50,1,8,6,0.6000000000000002,12.000000000000002,489,0,2,10,9
1,1185,50,0,10,1,1.7999999999999972,17.99999999999997,981,4,0.8,10,10
2,1185,50,1,10,4,1.7999999999999985,23.999999999999982,657,0,2,11,11
3,1185,45,1,6,3,0,5.000000000000007,317,0,-1,6,7
0,1186,50,1,8,3,0.6000000000000009,12.000000000000009,459,1,2,11,9
1,1186,50,0,12,0,2.9999999999999987,29.999999999999982,681,0,1,11,12
2,1186,50,0,12,1,2.9999999999999973,29.99999999999997,969,0,1,11,12
3,1186,50,0,8,0,0.6,6,375,0,1,11,8
0,1187,50,0,8,1,0.6000000000000008,6.000000000000007,459,0,1,10,8
1,1187,50,0,9,0,1.1999999999999995,11.999999999999996,345,0,1,9,9
2,1187,50,0,11,0,2.399999999999997,23.999999999999968,1011,4,0.8,11,11
3,1187,21,1,2,0,0,5.000000000000003,143,3,-1.2,5,3
0,1188,50,0,8,1,0.6000000000000006,6.000000000000006,357,1,2,10,8
1,1188,50,0,8,0,0.5999999999999989,5.9999999999999885,669,0,1,10,8
2,1188,50,0,10,0,1.7999999999999985,17.999999999999982,627,4,0.8,11,10
3,1188,21,0,2,2,0,0,144,0,-1,5,2
0,1189,50,0,8,5,0.6000000000000004,6.000000000000004,471,1,2,11,8
1,1189,50,0,11,0,2.399999999999997,23.999999999999968,1041,1,0.8,10,11
2,1189,50,0,10,4,1.7999999999999998,17.999999999999996,489,0,1,9,10
3,1189,50,1,7,0,9.15933995315754e-16,6.000000000000008,357,0,2,9,8
0,1190,50,1,8,5,0.6000000000000006,12.000000000000004,441,1,2,10,9
1,1190,50,0,12,1,2.9999999999999987,29.999999999999982,879,0,1,10,12
2,1190,50,0,9,2,1.1999999999999988,11.999999999999988,549,0,1,9,9
3,1190,50,1,10,5,1.799999999999998,23.99999999999998,801,0,2,12,11
0,1191,50,0,8,6,0.6000000000000004,6.000000000000004,585,0,1,11,8
1,1191,50,0,12,1,2.9999999999999987,29.999999999999982,855,1,0.8,8,12
2,1191,50,1,9,0,1.1999999999999988,17.99999999999999,519,0,2,8,10
3,1191,50,0,8,5,0.6000000000000002,6.000000000000002,345,1,2,10,8
0,1192,50,0,8,2,0.6000000000000009,6.000000000000008,417,1,2,9,8
1,1192,50,1,8,0,0.6,11.99999999999998,651,0,2,10,9
2,1192,50,0,10,1,1.7999999999999965,17.99999999999996,1041,0,1,9,10
3,1192,21,0,2,1,0,0,108,0,-1,5,2
0,1193,50,0,8,5,0.6000000000000004,6.000000000000004,543,1,2,13,8
1,1193,50,1,10,1,1.7999999999999985,23.999999999999982,639,0,2,10,11
2,1193,50,0,13,1,3.5999999999999983,35.99999999999998,1113,3,0.8,9,13
3,1193,50,0,8,1,0.6000000000000004,6.000000000000004,369,1,2,12,8
0,1194,50,0,8,5,0.6000000000000009,6.000000000000008,441,1,2,11,8
1,1194,50,0,12,0,2.999999999999998,29.99999999999997,921,1,0.8,10,12
2,1194,50,0,11,3,2.399999999999997,23.99999999999997,843,1,2,10,11
3,1194,50,1,7,1,8.049116928532385e-16,6.000000000000007,327,3,0.8,8,8
0,1195,50,0,8,3,0.6,6,453,0,1,12,8
1,1195,50,0,8,0,0.5999999999999984,5.999999999999984,615,1,0.8,9,8
2,1195,50,0,10,1,1.7999999999999967,17.999999999999964,993,1,2,12,10
3,1195,33,2,4,1,0,11.000000000000004,233,0,0,6,6
0,1196,50,0,8,4,0.6000000000000009,6.000000000000008,501,0,1,10,8
1,1196,50,0,11,0,2.3999999999999986,23.999999999999982,675,0,1,10,11
2,1196,50,0,12,1,2.999999999999998,29.99999999999997,921,0,1,9,12
3,1196,50,0,8,1,0.6000000000000006,6.000000000000006,315,1,2,10,8
0,1197,50,0,8,5,0.6000000000000006,6.000000000000006,417,3,1.5,11,8
1,1197,50,0,12,0,2.999999999999997,29.999999999999968,1077,1,0.8,12,12
2,1197,50,1,10,3,1.799999999999998,23.99999999999998,621,0,2,10,11
3,1197,50,0,8,3,0.6000000000000008,6.000000000000007,381,0,1,9,8
0,1198,50,0,8,6,0.6000000000000005,6.000000000000005,423,0,1,11,8
1,1198,50,0,11,0,2.399999999999997,23.999999999999968,1143,0,1,11,11
2,1198,50,1,10,3,1.7999999999999985,23.999999999999982,645,0,2,11,11
3,1198,50,1,8,2,0.6000000000000005,12.000000000000004,411,0,2,11,9
0,1199,50,1,8,4,0.6000000000000006,12.000000000000004,489,1,2,11,9
1,1199,50,0,12,0,2.9999999999999964,29.999999999999964,1233,0,1,14,12
2,1199,50,0,12,1,2.999999999999998,29.99999999999997,837,4,0.8,12,12
3,1199,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,273,0,1,10,7
0,1200,50,0,8,5,0.6000000000000005,6.000000000000005,435,3,1.5,14,8
1,1200,50,0,12,1,2.999999999999997,29.999999999999968,1305,0,1,11,12
2,1200,50,0,13,3,3.599999999999998,35.99999999999998,993,0,1,11,13
3,1200,50,0,8,3,0.6000000000000009,6.000000000000008,333,0,1,9,8
0,1201,50,1,8,3,0.6000000000000008,12.000000000000004,441,0,2,11,9
1,1201,50,0,9,0,1.2000000000000006,12.000000000000004,309,1,2,9,9
2,1201,50,0,11,0,2.399999999999997,23.999999999999968,1317,1,2,10,11
3,1201,27,0,3,1,0,0,171,1,-1.2,8,3
0,1202,50,1,8,3,0.6000000000000006,12.000000000000004,423,0,2,12,9
1,1202,50,0,12,0,2.9999999999999973,29.99999999999997,1035,1,0.8,12,12
2,1202,50,0,8,4,0.6,5.999999999999999,435,3,1.5,9,8
3,1202,50,0,8,3,0.6000000000000009,6.000000000000008,393,3,1.5,10,8
0,1203,50,2,7,5,4.718447854656915e-16,12.000000000000004,543,4,0.8,11,9
1,1203,50,0,11,4,2.399999999999998,23.99999999999998,651,1,0.8,10,11
2,1203,50,0,8,3,0.6000000000000002,6.000000000000002,429,3,0.8,10,8
3,1203,50,0,13,7,3.599999999999999,35.99999999999999,1167,0,1,11,13
0,1204,50,0,8,6,0.6000000000000006,6.000000000000006,495,0,1,12,8
1,1204,50,0,12,1,2.9999999999999982,29.999999999999982,1029,1,0.8,11,12
2,1204,50,0,11,2,2.399999999999999,23.99999999999999,573,1,2,11,11
3,1204,50,0,8,4,0.6000000000000002,6.000000000000002,429,0,1,10,8
0,1205,50,0,8,5,0.6000000000000008,6.000000000000007,447,0,1,12,8
1,1205,50,1,11,0,2.399999999999997,29.999999999999968,1179,4,0.8,9,12
2,1205,50,0,10,1,1.7999999999999976,17.999999999999975,687,0,1,13,10
3,1205,45,1,6,3,0,5.000000000000006,323,3,-1.2,8,7
0,1206,50,0,8,5,0.6000000000000004,6.000000000000004,429,1,2,13,8
1,1206,50,0,12,2,2.999999999999998,29.99999999999997,1041,1,2,11,12
2,1206,50,0,13,2,3.599999999999998,35.99999999999998,903,0,1,13,13
3,1206,50,0,8,3,0.6000000000000003,6.000000000000003,369,0,1,10,8
0,1207,50,0,8,6,0.6000000000000005,6.000000000000005,441,3,1.5,12,8
1,1207,50,0,11,0,2.399999999999997,23.999999999999968,1083,0,1,11,11
2,1207,50,0,14,0,4.199999999999998,41.99999999999998,957,0,1,11,14
3,1207,50,1,8,3,0.6000000000000011,12.00000000000001,375,0,2,11,9
0,1208,50,2,7,4,6.938893903907228e-16,12.000000000000004,471,0,2,12,9
1,1208,50,1,10,0,1.7999999999999972,23.99999999999997,843,0,2,8,11
2,1208,50,0,12,4,2.999999999999998,29.99999999999997,921,0,1,10,12
3,1208,50,0,9,3,1.2000000000000006,12.000000000000004,375,1,2,11,9
0,1209,50,1,8,6,0.6,12.00000000000001,471,0,2,11,9
1,1209,50,0,15,0,4.799999999999998,47.99999999999998,1551,0,1,12,15
2,1209,50,0,12,4,2.999999999999998,29.99999999999997,921,0,1,10,12
3,1209,50,0,8,4,0.6000000000000005,6.000000000000005,321,3,1.5,12,8
0,1210,50,0,8,2,0.6000000000000006,6.000000000000006,513,1,2,12,8
1,1210,50,0,8,0,0.6000000000000003,6.000000000000003,405,2,0.8,11,8
2,1210,50,0,10,1,1.799999999999999,17.99999999999999,681,0,1,13,10
3,1210,45,1,7,1,0.6,11.999999999999998,311,0,0,6,8
0,1211,45,1,6,4,0,5.000000000000004,395,0,-1,6,7
1,1211,50,0,10,0,1.7999999999999967,17.999999999999964,1101,2,0.8,9,10
2,1211,50,1,8,4,0.5999999999999993,11.999999999999991,555,2,0.8,9,9
3,1211,50,1,8,0,0.6,12.00000000000001,345,0,2,10,9
0,1212,50,1,8,4,0.6000000000000009,12.000000000000009,495,0,1,10,9
1,1212,50,0,12,1,2.999999999999997,29.999999999999968,1317,1,2,10,12
2,1212,50,0,10,4,1.7999999999999976,17.999999999999975,795,0,1,11,10
3,1212,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,10,8
0,1213,50,0,10,0,1.7999999999999985,17.999999999999982,645,0,1,7,10
1,1213,38,0,5,1,0,0,363,4,-1.2,7,5
2,1213,9,1,0,1,0,5.000000000000001,47,0,0,3,1
3,1213,21,1,2,0,0,5.000000000000003,155,4,-1.2,5,3
0,1214,50,1,8,5,0.6000000000000005,12.000000000000004,495,0,2,12,9
1,1214,50,0,12,0,2.9999999999999973,29.99999999999997,933,0,1,10,12
2,1214,50,0,10,1,1.7999999999999994,17.999999999999993,495,1,2,9,10
3,1214,50,0,8,1,0.6000000000000008,6.000000000000007,375,0,1,9,8
0,1215,50,1,8,5,0.6000000000000001,12.000000000000002,471,0,1,14,9
1,1215,50,0,13,0,3.599999999999997,35.999999999999964,1245,1,0.8,14,13
2,1215,50,0,10,1,1.799999999999998,17.99999999999998,609,0,1,11,10
3,1215,50,0,8,3,0.6,6,387,3,1.5,13,8
0,1216,33,2,4,3,0,11.000000000000002,287,0,0,7,6
1,1216,50,1,9,0,1.1999999999999966,17.999999999999964,1209,2,0.8,7,10
2,1216,50,0,8,3,0.5999999999999999,5.999999999999998,447,0,1,8,8
3,1216,33,1,4,3,0,5.000000000000004,197,0,0,7,5
0,1217,39,1,5,5,0,5.000000000000005,380,0,-1,11,6
1,1217,50,0,10,0,1.7999999999999972,17.99999999999997,1035,2,0.8,7,10
2,1217,50,1,8,1,0.5999999999999998,11.999999999999996,489,2,0.8,7,9
3,1217,50,0,8,2,0.6000000000000004,6.000000000000004,285,1,2,8,8
0,1218,50,0,8,5,0.6000000000000005,6.000000000000005,435,2,1.5,12,8
1,1218,50,0,14,0,4.199999999999999,41.99999999999999,1407,0,1,10,14
2,1218,50,1,10,3,1.7999999999999972,23.99999999999997,933,0,2,12,11
3,1218,45,1,6,3,0,5.000000000000006,287,0,-1,8,7
0,1219,50,0,8,1,0.6,6,387,0,1,11,8
1,1219,50,0,9,0,1.1999999999999995,11.999999999999996,525,1,2,10,9
2,1219,50,0,10,0,1.7999999999999985,17.999999999999982,549,0,1,8,10
3,1219,15,0,1,0,0,0,81,4,-1.2,6,1
0,1220,50,0,8,6,0.6,6,537,3,1.5,9,8
1,1220,50,1,11,0,2.3999999999999977,29.99999999999997,741,0,2,11,12
2,1220,50,0,14,1,4.199999999999998,41.99999999999998,1521,0,1,10,14
3,1220,50,0,8,2,0.6000000000000009,6.000000000000008,375,0,1,9,8
0,1221,50,1,8,3,0.6000000000000006,12.000000000000004,471,1,2,10,9
1,1221,50,0,11,0,2.3999999999999986,23.999999999999982,705,1,0.8,10,11
2,1221,50,0,9,2,1.199999999999998,11.99999999999998,615,0,1,7,9
3,1221,50,0,8,2,0.6000000000000006,6.000000000000006,333,1,2,11,8
0,1222,50,1,8,4,0.6000000000000004,12.000000000000004,441,0,1,12,9
1,1222,50,1,13,0,3.599999999999997,41.999999999999964,1245,0,2,11,14
2,1222,50,0,9,3,1.1999999999999988,11.999999999999988,525,0,1,12,9
3,1222,50,1,8,4,0.6000000000000009,12.000000000000009,381,0,2,11,9
0,1223,50,1,7,6,8.049116928532385e-16,6.000000000000007,387,0,1,12,8
1,1223,50,1,12,0,2.9999999999999964,35.999999999999964,1185,0,2,10,13
2,1223,50,0,13,2,3.599999999999997,35.99999999999997,1005,4,0.8,11,13
3,1223,50,0,7,1,8.049116928532385e-16,8.049116928532385e-15,321,0,1,9,7
0,1224,50,0,8,6,0.6000000000000006,6.000000000000006,453,2,1.5,11,8
1,1224,50,0,13,0,3.599999999999997,35.999999999999964,1377,0,1,10,13
2,1224,50,1,9,1,1.1999999999999975,17.999999999999975,771,4,0.8,11,10
3,1224,45,1,6,2,0,5.000000000000004,251,0,0,7,7
0,1225,50,1,8,4,0.6,12.00000000000001,381,0,2,7,9
1,1225,50,1,11,0,2.399999999999997,29.99999999999997,927,0,2,8,12
2,1225,50,1,11,1,2.3999999999999977,29.99999999999997,891,0,2,8,12
3,1225,50,0,8,1,0.6000000000000008,6.000000000000007,333,0,1,8,8
0,1226,50,0,8,3,0.6000000000000006,6.000000000000006,429,3,1.5,12,8
1,1226,50,0,11,0,2.3999999999999977,23.99999999999997,645,1,0.8,12,11
2,1226,50,0,9,2,1.2000000000000006,12.000000000000004,393,3,1.5,10,9
3,1226,50,1,8,0,0.6,12.00000000000001,357,0,2,10,9
0,1227,50,0,8,7,0.6000000000000003,6.000000000000003,495,0,1,10,8
1,1227,50,0,12,2,2.999999999999997,29.999999999999968,1407,0,1,10,12
2,1227,50,0,13,3,3.599999999999997,35.99999999999997,1023,0,1,10,13
3,1227,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,10,8
0,1228,50,0,8,5,0.6000000000000006,6.000000000000006,381,0,1,10,8
1,1228,50,0,12,0,2.999999999999997,29.999999999999968,1203,1,0.8,10,12
2,1228,50,0,11,1,2.3999999999999986,23.999999999999982,705,0,1,9,11
3,1228,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,10,8
0,1229,50,0,8,5,0.6000000000000009,6.000000000000008,477,0,1,11,8
1,1229,50,0,11,0,2.3999999999999977,23.99999999999997,819,0,1,12,11
2,1229,50,0,14,2,4.1999999999999975,41.99999999999997,1347,3,0.8,9,14
3,1229,50,0,8,1,0.6000000000000008,6.000000000000007,339,0,1,12,8
0,1230,50,0,8,6,0.6000000000000011,6.000000000000011,519,0,1,10,8
1,1230,50,1,11,0,2.399999999999999,29.99999999999999,615,0,2,10,12
2,1230,50,0,14,1,4.199999999999999,41.99999999999999,1215,0,1,10,14
3,1230,50,1,7,3,9.15933995315754e-16,6.000000000000008,285,0,2,9,8
0,1231,50,1,8,4,0.6,12.00000000000001,477,0,2,12,9
1,1231,50,0,11,1,2.3999999999999986,23.999999999999982,675,4,0.8,12,11
2,1231,50,0,9,1,1.1999999999999975,11.999999999999975,651,0,1,10,9
3,1231,50,1,7,4,0,5.999999999999995,453,0,1,11,8
0,1232,50,1,8,6,0.6000000000000006,12.000000000000004,489,1,2,12,9
1,1232,50,0,10,3,1.799999999999999,17.99999999999999,651,4,1.5,11,10
2,1232,50,0,13,1,3.599999999999997,35.99999999999997,1383,4,0.8,9,13
3,1232,50,0,8,0,0.6000000000000008,6.000000000000007,303,0,1,9,8
0,1233,50,1,8,4,0.6000000000000009,12.000000000000009,465,0,2,14,9
1,1233,50,0,12,0,2.9999999999999964,29.999999999999964,1299,0,1,11,12
2,1233,50,1,11,5,2.399999999999998,29.999999999999982,741,0,2,13,12
3,1233,50,1,8,2,0.6,12.00000000000001,381,0,2,10,9
0,1234,50,1,7,5,6.938893903907228e-16,6.000000000000006,465,0,1,11,8
1,1234,50,1,12,0,2.999999999999998,35.99999999999998,927,0,2,8,13
2,1234,50,0,13,2,3.599999999999997,35.99999999999997,1215,0,1,9,13
3,1234,50,0,8,0,0.6000000000000006,6.000000000000006,351,0,1,10,8
0,1235,50,1,8,3,0.6000000000000009,12.000000000000009,459,0,1,11,9
1,1235,50,0,12,1,2.9999999999999987,29.999999999999982,825,1,0.8,10,12
2,1235,50,1,9,2,1.199999999999997,17.99999999999997,735,0,2,8,10
3,1235,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,9,8
0,1236,50,0,8,6,0.6000000000000003,6.000000000000003,501,0,1,11,8
1,1236,50,0,12,2,2.999999999999999,29.99999999999999,669,1,0.8,12,12
2,1236,50,0,9,1,1.1999999999999995,11.999999999999996,411,0,1,11,9
3,1236,50,0,8,6,0.6,5.999999999999989,531,0,1,12,8
0,1237,50,1,8,5,0.6,12.00000000000001,501,0,2,12,9
1,1237,50,0,11,0,2.3999999999999986,23.999999999999982,621,0,1,12,11
2,1237,50,0,13,3,3.599999999999997,35.999999999999964,1287,1,2,11,13
3,1237,50,0,8,0,0.6000000000000005,6.000000000000005,267,0,1,10,8
0,1238,9,1,0,0,0,5.000000000000001,71,0,-1,4,1
1,1238,50,1,8,0,0.5999999999999989,11.999999999999988,615,2,0.8,8,9
2,1238,50,0,8,0,0.6,6,345,0,1,9,8
3,1238,45,1,6,0,0,5.000000000000002,311,2,-1.2,6,7
0,1239,50,1,8,6,0.6000000000000011,12.00000000000001,453,1,2,11,9
1,1239,50,0,15,0,4.799999999999998,47.99999999999998,1065,1,0.8,11,15
2,1239,50,1,10,3,1.7999999999999972,23.99999999999997,957,0,2,9,11
3,1239,50,0,8,4,0.6000000000000006,6.000000000000006,291,0,1,10,8
0,1240,50,0,11,0,2.3999999999999986,23.999999999999982,627,1,2,7,11
1,1240,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,1240,27,0,3,0,0,0,171,2,-1.2,8,3
3,1240,9,1,0,0,0,5.000000000000001,77,3,-1.2,4,1
0,1241,50,0,8,3,0.6000000000000009,6.000000000000008,399,1,2,12,8
1,1241,50,0,9,0,1.1999999999999993,11.999999999999991,447,0,1,13,9
2,1241,50,0,12,0,2.999999999999998,29.99999999999997,1035,3,0.8,11,12
3,1241,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,12,8
0,1242,50,1,7,4,6.938893903907228e-16,6.000000000000006,435,0,1,11,8
1,1242,50,0,13,0,3.5999999999999965,35.999999999999964,1407,1,0.8,9,13
2,1242,50,0,13,2,3.599999999999998,35.99999999999998,963,0,1,9,13
3,1242,50,0,8,3,0.6000000000000009,6.000000000000008,387,0,1,10,8
0,1243,50,0,8,4,0.6000000000000005,6.000000000000005,447,0,1,11,8
1,1243,50,0,11,1,2.3999999999999977,23.99999999999997,879,1,0.8,10,11
2,1243,50,0,9,4,1.199999999999998,11.99999999999998,591,0,1,9,9
3,1243,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,11,8
0,1244,50,0,8,4,0.6000000000000008,6.000000000000007,453,3,1.5,10,8
1,1244,50,0,9,0,1.1999999999999988,11.999999999999988,501,0,1,11,9
2,1244,50,0,14,0,4.1999999999999975,41.99999999999997,1167,1,2,9,14
3,1244,50,0,8,0,0.6,6,351,0,1,11,8
0,1245,50,2,8,4,0.6000000000000006,18.000000000000007,477,0,2,10,10
1,1245,50,0,11,0,2.399999999999997,23.999999999999968,981,1,0.8,12,11
2,1245,50,0,9,2,1.2000000000000002,12.000000000000002,393,2,0.8,11,9
3,1245,50,1,8,1,0.6000000000000008,12.000000000000004,381,0,2,9,9
0,1246,50,0,8,3,0.6000000000000006,6.000000000000006,399,0,1,7,8
1,1246,50,0,11,0,2.3999999999999964,23.99999999999996,1281,0,1,6,11
2,1246,50,1,11,1,2.399999999999998,29.999999999999982,777,0,2,6,12
3,1246,50,0,8,2,0.6000000000000011,6.000000000000011,345,0,1,6,8
0,1247,50,0,8,4,0.6000000000000009,6.000000000000008,531,0,1,11,8
1,1247,50,0,11,0,2.4,24,489,1,0.8,13,11
2,1247,50,0,10,2,1.7999999999999976,17.999999999999975,873,0,1,12,10
3,1247,50,1,8,2,0.6000000000000005,12.000000000000004,273,0,2,9,9
0,1248,33,2,4,2,0,11.000000000000002,257,0,0,6,6
1,1248,50,0,10,0,1.7999999999999976,17.999999999999975,1011,1,0.8,9,10
2,1248,50,0,9,3,1.1999999999999966,11.999999999999966,777,0,1,10,9
3,1248,45,1,6,1,0,5.000000000000007,317,2,-1.2,6,7
0,1249,50,1,8,6,0.6000000000000009,12.000000000000009,459,0,2,11,9
1,1249,50,0,12,0,2.999999999999997,29.999999999999968,1107,1,0.8,12,12
2,1249,50,1,10,2,1.799999999999998,23.99999999999998,615,0,2,10,11
3,1249,50,0,8,1,0.6,6,327,0,1,11,8
0,1250,50,0,8,7,0.6000000000000008,6.000000000000007,483,3,1.5,12,8
1,1250,50,0,13,0,3.599999999999997,35.999999999999964,1293,1,2,10,13
2,1250,50,0,15,1,4.8,47.99999999999999,1131,4,0.8,10,15
3,1250,50,0,8,3,0.6000000000000008,6.000000000000007,339,0,1,12,8
0,1251,39,2,5,4,0,11,380,0,0,9,7
1,1251,50,0,11,1,2.399999999999998,23.99999999999998,1395,2,0.8,7,11
2,1251,50,1,9,2,1.1999999999999975,17.999999999999975,771,2,0.8,10,10
3,1251,50,0,8,5,0.6000000000000006,6.000000000000006,375,0,1,11,8
0,1252,50,0,8,3,0.6000000000000009,6.000000000000008,453,1,2,9,8
1,1252,50,0,12,0,2.9999999999999982,29.999999999999982,765,1,2,10,12
2,1252,50,0,12,3,2.999999999999997,29.999999999999968,1017,1,2,9,12
3,1252,50,0,8,0,0.6000000000000008,6.000000000000007,321,0,1,7,8
0,1253,50,0,8,4,0.6,6,447,0,1,11,8
1,1253,50,0,12,0,2.9999999999999982,29.999999999999982,687,1,2,14,12
2,1253,50,0,9,1,1.1999999999999982,11.99999999999998,555,0,1,14,9
3,1253,50,0,8,2,0.6000000000000005,6.000000000000005,345,3,1.5,12,8
0,1254,50,0,8,5,0.6000000000000009,6.000000000000008,489,1,2,13,8
1,1254,50,0,14,0,4.199999999999998,41.99999999999998,1647,1,0.8,11,14
2,1254,50,1,12,2,2.9999999999999973,35.99999999999997,927,0,2,12,13
3,1254,50,0,8,4,0.6000000000000005,6.000000000000005,405,0,1,11,8
0,1255,50,0,8,4,0.6000000000000004,6.000000000000004,429,0,1,12,8
1,1255,50,0,12,0,2.999999999999998,29.99999999999997,1005,1,0.8,11,12
2,1255,50,0,11,1,2.399999999999999,23.99999999999999,591,1,2,10,11
3,1255,50,1,7,3,5.828670879282072e-16,6.000000000000005,387,3,0.8,9,8
0,1256,50,1,8,4,0.6000000000000006,12.000000000000004,435,1,2,10,9
1,1256,50,0,12,0,2.999999999999997,29.999999999999968,1299,1,0.8,10,12
2,1256,50,1,9,1,1.1999999999999984,17.999999999999982,573,0,2,12,10
3,1256,50,1,8,3,0.6000000000000006,12.000000000000004,357,0,2,11,9
0,1257,50,0,8,6,0.6,6,507,0,1,13,8
1,1257,50,0,12,0,2.999999999999998,29.99999999999997,837,0,1,12,12
2,1257,50,0,14,1,4.199999999999999,41.99999999999999,1143,0,1,11,14
3,1257,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,2,12,8
0,1258,50,0,8,5,0.5999999999999999,5.999999999999998,483,2,1.5,10,8
1,1258,50,0,11,1,2.399999999999997,23.999999999999968,1053,1,0.8,12,11
2,1258,50,0,9,2,1.1999999999999984,11.999999999999984,597,0,1,7,9
3,1258,50,0,8,0,0.6000000000000008,6.000000000000007,309,0,1,8,8
0,1259,39,1,5,6,0,5.000000000000002,296,0,0,8,6
1,1259,50,0,12,1,3.000000000000001,30.000000000000007,1239,2,0.8,8,12
2,1259,50,0,9,1,1.199999999999998,11.99999999999998,585,0,1,10,9
3,1259,50,1,7,5,0,6,687,2,-0.2,10,8
0,1260,50,1,8,4,0.6000000000000008,12.000000000000004,417,0,2,6,9
1,1260,50,1,11,0,2.399999999999997,29.99999999999997,1059,0,2,9,12
2,1260,50,1,10,4,1.7999999999999976,23.99999999999997,717,0,2,7,11
3,1260,50,0,8,1,0.6000000000000008,6.000000000000007,315,0,1,7,8
0,1261,33,1,4,2,0,5.000000000000005,275,0,-1,6,5
1,1261,50,1,9,0,1.199999999999997,17.99999999999997,945,0,2,9,10
2,1261,50,0,7,3,0,0,681,2,-0.2,7,7
3,1261,39,1,5,1,0,5.000000000000006,284,2,-1.2,7,6
0,1262,50,0,8,3,0.6000000000000011,6.000000000000011,465,1,2,10,8
1,1262,50,0,8,0,0.5999999999999975,5.999999999999975,915,0,1,11,8
2,1262,50,0,10,1,1.7999999999999976,17.999999999999975,687,0,1,10,10
3,1262,21,1,2,1,0,5.000000000000003,119,0,0,5,3
0,1263,50,0,8,7,0.6000000000000005,6.000000000000005,465,0,1,11,8
1,1263,50,1,12,2,2.9999999999999973,35.99999999999997,1155,0,2,9,13
2,1263,50,0,10,1,1.7999999999999998,17.999999999999996,531,1,0.8,11,10
3,1263,50,1,7,6,0,6,621,3,-0.2,10,8
0,1264,50,0,8,3,0.6000000000000008,6.000000000000007,387,0,1,7,8
1,1264,50,0,11,0,2.399999999999997,23.99999999999997,1017,1,0.8,9,11
2,1264,50,0,9,2,1.199999999999998,11.99999999999998,555,0,1,7,9
3,1264,50,0,8,1,0.6000000000000009,6.000000000000008,315,0,1,10,8
0,1265,50,1,8,3,0.6,12.00000000000001,477,0,2,13,9
1,1265,50,0,12,0,2.999999999999999,29.99999999999999,603,1,0.8,12,12
2,1265,50,0,9,2,1.1999999999999988,11.999999999999988,585,0,1,13,9
3,1265,50,0,8,1,0.6000000000000008,6.000000000000007,369,0,1,13,8
0,1266,50,0,10,1,1.7999999999999994,17.999999999999993,615,0,1,8,10
1,1266,27,0,3,0,0,0,141,0,-1,7,3
2,1266,44,0,6,0,0,0,444,2,-1.2,6,6
3,1266,15,0,2,0,0.6,5.999999999999999,87,1,-1.2,7,2
0,1267,50,1,8,4,0.6000000000000006,12.000000000000004,459,0,1,12,9
1,1267,50,1,13,1,3.599999999999998,41.99999999999997,951,0,2,12,14
2,1267,50,0,10,3,1.7999999999999976,17.999999999999975,657,3,1.5,13,10
3,1267,50,1,8,2,0.6000000000000005,12.000000000000004,333,0,2,12,9
0,1268,50,0,8,3,0.6,6,453,0,1,11,8
1,1268,50,0,9,0,1.199999999999998,11.99999999999998,603,1,2,10,9
2,1268,50,1,10,2,1.799999999999998,23.99999999999998,825,4,0.8,10,11
3,1268,33,1,4,0,0,5.000000000000003,179,0,-1,7,5
0,1269,50,1,7,5,5.828670879282072e-16,6.000000000000005,423,0,1,11,8
1,1269,50,0,14,0,4.199999999999998,41.99999999999998,1311,1,0.8,12,14
2,1269,50,0,10,3,1.799999999999998,17.99999999999998,699,0,1,10,10
3,1269,50,1,8,3,0.6000000000000008,12.000000000000004,363,0,2,10,9
0,1270,50,1,7,5,8.049116928532385e-16,6.000000000000007,429,0,1,11,8
1,1270,50,1,11,0,2.399999999999997,29.99999999999997,969,0,2,9,12
2,1270,50,0,12,1,2.9999999999999973,29.99999999999997,1161,0,1,9,12
3,1270,50,0,8,0,0.6000000000000008,6.000000000000007,273,0,1,9,8
0,1271,50,1,8,3,0.6000000000000011,12.00000000000001,477,0,2,10,9
1,1271,50,0,12,0,2.999999999999998,29.99999999999997,993,0,1,12,12
2,1271,50,0,9,4,1.1999999999999975,11.999999999999975,645,3,1.5,11,9
3,1271,50,0,8,2,0.6000000000000008,6.000000000000007,375,0,1,11,8
0,1272,33,1,4,3,0,5.000000000000005,257,0,-1,6,5
1,1272,50,0,10,0,1.7999999999999967,17.999999999999964,1155,2,0.8,7,10
2,1272,50,0,8,4,0.5999999999999979,5.999999999999979,705,0,1,10,8
3,1272,33,0,4,1,0,0,210,4,-1.2,7,4
0,1273,50,0,8,5,0.6000000000000003,6.000000000000003,507,0,1,11,8
1,1273,50,0,10,1,1.7999999999999985,17.999999999999982,615,1,0.8,11,10
2,1273,50,0,9,1,1.1999999999999995,11.999999999999996,441,0,1,11,9
3,1273,50,0,8,1,0.6000000000000001,6.000000000000001,405,0,1,12,8
0,1274,50,1,8,3,0.6000000000000006,12.000000000000004,513,4,0.8,12,9
1,1274,50,1,10,0,1.7999999999999976,23.99999999999997,825,4,0.8,12,11
2,1274,50,0,11,1,2.399999999999997,23.999999999999968,1329,4,0.8,9,11
3,1274,45,0,6,1,0,0,258,2,-1.2,7,6
0,1275,50,1,8,1,0.6000000000000009,12.000000000000009,411,0,2,7,9
1,1275,50,1,8,0,0.5999999999999984,11.999999999999984,561,4,0.8,8,9
2,1275,50,0,11,1,2.399999999999997,23.999999999999968,939,1,2,10,11
3,1275,15,1,1,0,0,5.000000000000001,92,0,0,5,2
0,1276,27,1,4,2,0.6,11.999999999999998,224,0,-1,8,5
1,1276,50,0,10,1,1.7999999999999976,17.999999999999975,783,1,2,8,10
2,1276,50,0,10,3,1.7999999999999967,17.999999999999964,1149,0,1,10,10
3,1276,50,1,8,3,0.6000000000000005,12.000000000000004,405,0,1,9,9
0,1277,50,0,8,4,0.6000000000000009,6.000000000000008,435,1,2,8,8
1,1277,50,0,11,0,2.3999999999999977,23.99999999999997,909,0,1,9,11
2,1277,50,0,12,3,2.999999999999997,29.999999999999968,1233,0,1,7,12
3,1277,50,0,8,0,0.6000000000000008,6.000000000000007,387,0,1,8,8
0,1278,50,0,8,4,0.6,6,459,0,1,11,8
1,1278,50,1,11,0,2.3999999999999995,29.999999999999996,603,4,0.8,11,12
2,1278,50,0,11,1,2.399999999999998,23.99999999999998,999,4,0.8,10,11
3,1278,45,0,6,1,0,0,252,4,-1.2,8,6
0,1279,45,0,6,1,0,0,330,0,-1,5,6
1,1279,50,0,9,0,1.1999999999999988,11.999999999999988,519,2,0.8,8,9
2,1279,50,0,10,0,1.799999999999998,17.99999999999998,651,1,2,8,10
3,1279,45,0,6,1,0,0,222,4,-1.2,7,6
0,1280,50,1,8,3,0.6000000000000008,12.000000000000004,459,0,1,12,9
1,1280,50,0,13,0,3.599999999999997,35.99999999999997,1299,1,0.8,9,13
2,1280,50,0,11,2,2.399999999999998,23.99999999999998,795,0,1,12,11
3,1280,50,0,8,5,0.6000000000000006,6.000000000000006,339,1,2,12,8
0,1281,50,0,8,1,0.6000000000000011,6.000000000000011,435,1,2,9,8
1,1281,50,1,8,0,0.6000000000000001,12.000000000000002,441,0,2,9,9
2,1281,50,1,10,0,1.799999999999998,23.99999999999998,633,0,2,7,11
3,1281,21,0,2,0,0,0,126,0,-1,5,2
0,1282,50,0,8,4,0.6000000000000005,6.000000000000005,411,0,1,9,8
1,1282,50,1,7,1,3.6082248300317592e-16,6.000000000000003,273,0,2,8,8
2,1282,50,0,10,0,1.7999999999999967,17.999999999999964,1185,4,0.8,8,10
3,1282,15,1,2,0,0.6,11.999999999999998,104,3,-1.2,8,3
0,1283,50,0,8,6,0.6000000000000005,6.000000000000005,489,0,1,11,8
1,1283,50,0,14,1,4.200000000000002,42.000000000000014,1443,0,1,10,14
2,1283,50,0,10,3,1.7999999999999976,17.999999999999975,705,0,1,9,10
3,1283,50,0,8,4,0.6000000000000008,6.000000000000007,303,3,1.5,9,8
0,1284,50,1,7,4,8.049116928532385e-16,6.000000000000007,441,0,1,12,8
1,1284,50,0,12,0,2.9999999999999982,29.999999999999982,855,1,2,9,12
2,1284,50,0,12,2,2.999999999999997,29.999999999999968,1125,0,1,9,12
3,1284,50,0,9,1,1.2000000000000006,12.000000000000004,339,1,2,12,9
0,1285,50,0,8,5,0.6000000000000006,6.000000000000006,453,1,2,10,8
1,1285,50,0,11,1,2.399999999999997,23.99999999999997,957,0,1,11,11
2,1285,50,0,14,2,4.199999999999998,41.99999999999998,909,1,2,10,14
3,1285,50,0,8,4,0.6000000000000006,6.000000000000006,387,0,1,10,8
0,1286,50,1,8,1,0.6000000000000008,12.000000000000004,351,0,2,8,9
1,1286,50,0,9,0,1.1999999999999988,11.999999999999988,477,4,0.8,8,9
2,1286,50,0,11,0,2.3999999999999986,23.999999999999982,729,1,2,10,11
3,1286,27,1,3,0,0,5.000000000000002,164,0,0,6,4
0,1287,50,0,8,7,0.6000000000000003,6.000000000000003,477,3,1.5,11,8
1,1287,50,0,11,0,2.399999999999997,23.999999999999968,1143,0,1,12,11
2,1287,50,0,12,1,2.9999999999999987,29.999999999999982,681,1,2,12,12
3,1287,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,13,8
0,1288,50,0,8,6,0.6,6,399,0,1,10,8
1,1288,50,0,16,1,5.4,54,1557,3,0.8,10,16
2,1288,50,0,13,3,3.599999999999997,35.99999999999997,1215,0,1,9,13
3,1288,50,0,8,4,0.6000000000000001,6.000000000000001,447,4,1.5,9,8
0,1289,33,2,4,2,0,11.000000000000002,353,0,0,6,6
1,1289,50,1,9,1,1.1999999999999984,17.999999999999982,681,2,0.8,11,10
2,1289,50,0,8,2,0.6000000000000001,6.000000000000001,429,0,1,9,8
3,1289,50,1,7,4,0,5.9999999999999885,627,2,-0.2,9,8
0,1290,50,0,8,3,0.6000000000000009,6.000000000000008,417,0,1,10,8
1,1290,50,0,9,0,1.1999999999999975,11.999999999999975,717,0,1,8,9
2,1290,50,0,10,0,1.7999999999999967,17.999999999999964,1149,0,1,9,10
3,1290,33,0,5,2,0.6,5.999999999999999,228,0,-1,7,5
0,1291,21,1,2,1,0,5.000000000000003,131,0,-1,5,3
1,1291,44,1,6,0,0,6,744,2,-1.2,6,7
2,1291,50,0,9,2,1.1999999999999995,11.999999999999996,459,0,1,9,9
3,1291,39,1,5,1,0,5.000000000000006,254,2,-1.2,9,6
0,1292,50,1,7,4,1.3877787807814454e-16,6.000000000000001,435,0,1,9,8
1,1292,50,0,12,0,2.999999999999997,29.999999999999968,1227,1,0.8,11,12
2,1292,50,0,10,1,1.799999999999998,17.99999999999998,609,0,1,11,10
3,1292,50,0,8,3,0.6000000000000009,6.000000000000008,357,0,1,11,8
0,1293,50,1,8,4,0.6,12.00000000000001,519,0,2,13,9
1,1293,50,0,10,1,1.8000000000000005,18,381,1,2,10,10
2,1293,50,1,12,1,2.999999999999998,35.99999999999998,1113,0,2,12,13
3,1293,50,0,8,0,0.6000000000000009,6.000000000000008,351,0,1,13,8
0,1294,50,1,8,4,0.6000000000000011,12.00000000000001,483,0,2,11,9
1,1294,50,1,10,0,1.7999999999999976,23.99999999999997,723,0,2,10,11
2,1294,50,1,12,3,2.999999999999998,35.99999999999998,1041,0,2,8,13
3,1294,50,0,8,0,0.6000000000000008,6.000000000000007,357,0,1,12,8
0,1295,45,1,6,4,0,5.000000000000004,323,4,-1.2,8,7
1,1295,50,1,12,1,2.9999999999999964,35.999999999999964,1371,4,0.8,9,13
2,1295,50,0,11,2,2.399999999999998,23.99999999999998,825,2,0.8,9,11
3,1295,45,1,6,6,0,5.000000000000004,317,3,-1.2,7,7
0,1296,50,0,8,6,0.6000000000000004,6.000000000000004,447,0,1,9,8
1,1296,50,0,9,1,1.1999999999999975,11.999999999999975,675,0,1,8,9
2,1296,50,0,10,1,1.7999999999999972,17.99999999999997,1047,0,1,8,10
3,1296,33,1,5,1,0.6,11.999999999999998,203,0,0,6,6
0,1297,39,2,5,3,0,11.000000000000004,302,0,0,9,7
1,1297,50,0,11,0,2.3999999999999977,23.99999999999997,1059,0,1,11,11
2,1297,50,0,9,2,1.199999999999998,11.99999999999998,663,4,0.8,8,9
3,1297,50,0,8,2,0.6000000000000005,6.000000000000005,399,3,1.5,9,8
0,1298,50,0,9,3,1.2000000000000008,12.000000000000009,423,1,2,10,9
1,1298,32,1,4,0,0,5.999999999999998,258,0,0,5,5
2,1298,50,0,12,1,2.9999999999999973,29.99999999999997,987,4,0.8,12,12
3,1298,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,255,0,1,11,7
0,1299,50,1,8,3,0.6000000000000005,12.000000000000004,489,0,2,10,9
1,1299,45,0,6,1,0,0,282,3,-1.2,7,6
2,1299,50,1,11,0,2.399999999999997,29.999999999999968,1209,3,0.8,10,12
3,1299,50,0,8,0,0.6000000000000009,6.000000000000008,351,0,1,14,8
0,1300,27,1,5,2,1.2,17.999999999999996,254,0,-1,9,6
1,1300,50,1,9,1,1.1999999999999975,17.999999999999975,759,0,2,8,10
2,1300,50,1,9,3,1.1999999999999966,17.999999999999964,1065,2,0.8,9,10
3,1300,50,0,8,2,0.6000000000000002,6.000000000000002,411,1,2,10,8
0,1301,50,2,8,3,0.6000000000000005,18.000000000000004,459,0,2,8,10
1,1301,50,0,11,1,2.399999999999997,23.999999999999968,1047,0,1,9,11
2,1301,50,1,9,3,1.1999999999999988,17.99999999999999,561,0,2,7,10
3,1301,50,0,8,2,0.6000000000000008,6.000000000000007,381,0,1,8,8
0,1302,27,2,3,1,0,11,158,0,0,8,5
1,1302,50,1,9,0,1.199999999999997,17.99999999999997,1017,0,2,8,10
2,1302,45,0,6,0,0,0,336,4,-1.2,6,6
3,1302,27,1,3,2,0,5.000000000000003,158,0,0,6,4
0,1303,33,1,4,4,0,5.000000000000005,275,0,-1,6,5
1,1303,50,0,11,0,2.3999999999999995,23.999999999999996,1503,2,0.8,7,11
2,1303,50,0,9,2,1.1999999999999975,11.999999999999975,687,1,0.8,9,9
3,1303,39,1,5,4,0,5.000000000000002,326,2,-1.2,8,6
0,1304,50,0,8,6,0.6000000000000004,6.000000000000004,411,0,1,10,8
1,1304,50,0,12,0,2.9999999999999964,29.999999999999964,1215,1,0.8,11,12
2,1304,50,1,10,2,1.7999999999999985,23.999999999999982,585,0,2,10,11
3,1304,50,1,8,1,0.6,12.00000000000001,357,0,2,11,9
0,1305,45,2,6,5,0,11.000000000000004,407,0,0,7,8
1,1305,50,0,14,0,4.200000000000001,42.00000000000001,1551,0,1,10,14
2,1305,50,1,9,2,1.1999999999999966,17.999999999999964,777,2,0.8,9,10
3,1305,50,1,7,4,6.938893903907228e-16,6.000000000000006,393,2,0.8,10,8
0,1306,50,0,8,0,0.6000000000000008,6.000000000000007,363,0,1,8,8
1,1306,50,0,9,0,1.199999999999999,11.99999999999999,513,0,1,6,9
2,1306,50,0,11,0,2.399999999999997,23.99999999999997,957,1,2,12,11
3,1306,9,1,0,0,0,5.000000000000001,71,0,-1,5,1
0,1307,39,2,5,3,0,11,326,0,0,10,7
1,1307,50,0,10,0,1.7999999999999965,17.99999999999996,1191,2,0.8,9,10
2,1307,50,0,9,1,1.1999999999999982,11.99999999999998,561,2,0.8,11,9
3,1307,45,1,6,4,0,5.000000000000005,341,2,-1.2,7,7
0,1308,15,2,1,1,0,11,122,0,0,8,3
1,1308,50,0,9,0,1.199999999999997,11.99999999999997,891,1,2,8,9
2,1308,32,0,4,2,0,0,282,2,-1.2,6,4
3,1308,21,1,2,1,0,5.000000000000003,131,2,-1.2,5,3
0,1309,50,0,8,5,0.6000000000000005,6.000000000000005,543,2,1.5,12,8
1,1309,50,0,14,0,4.199999999999999,41.99999999999999,777,1,0.8,12,14
2,1309,50,0,9,4,1.199999999999997,11.99999999999997,849,0,1,11,9
3,1309,50,0,8,1,0.6,6,327,0,1,13,8
0,1310,50,0,8,7,0.6,6,537,3,1.5,14,8
1,1310,50,0,9,0,1.1999999999999988,11.999999999999988,507,0,1,13,9
2,1310,50,0,14,1,4.1999999999999975,41.99999999999997,981,1,2,11,14
3,1310,50,0,8,1,0.6000000000000005,6.000000000000005,339,4,1.5,11,8
0,1311,50,0,7,6,3.6082248300317592e-16,3.608224830031759e-15,441,0,1,9,7
1,1311,50,0,12,0,2.999999999999998,29.99999999999997,897,0,1,12,12
2,1311,50,1,10,3,1.7999999999999976,23.99999999999997,675,0,2,11,11
3,1311,50,0,8,1,0.6,6,339,0,1,10,8
0,1312,45,1,6,4,0,5.000000000000005,473,0,-1,8,7
1,1312,50,1,9,0,1.199999999999998,17.99999999999998,669,2,0.8,12,10
2,1312,50,0,11,0,2.399999999999997,23.999999999999968,1347,2,0.8,9,11
3,1312,50,1,8,1,0.6000000000000009,12.000000000000009,357,0,2,11,9
0,1313,50,1,8,1,0.6000000000000008,12.000000000000004,405,0,2,11,9
1,1313,50,1,8,0,0.6,11.99999999999998,717,4,0.8,11,9
2,1313,50,1,10,1,1.799999999999999,23.99999999999999,573,0,2,11,11
3,1313,33,0,4,1,0,0,198,0,-1,5,4
0,1314,50,0,8,4,0.6000000000000009,6.000000000000008,489,0,1,13,8
1,1314,50,0,10,1,1.799999999999998,17.99999999999998,735,0,1,10,10
2,1314,50,0,15,1,4.799999999999996,47.99999999999996,1209,1,2,10,15
3,1314,50,0,8,1,0.6000000000000009,6.000000000000008,321,0,1,11,8
0,1315,50,0,8,2,0.6000000000000009,6.000000000000008,429,0,1,10,8
1,1315,50,1,7,0,0,5.999999999999984,633,0,1,11,8
2,1315,50,1,9,1,1.1999999999999975,17.999999999999975,663,0,2,9,10
3,1315,21,1,2,2,0,5.000000000000001,149,0,0,5,3
0,1316,50,0,8,6,0.6000000000000001,6.000000000000001,543,0,1,12,8
1,1316,50,0,12,2,2.9999999999999987,29.999999999999982,1281,1,0.8,8,12
2,1316,50,0,11,1,2.3999999999999986,23.999999999999982,567,1,2,9,11
3,1316,50,0,8,6,0.5999999999999992,5.999999999999992,537,0,1,12,8
0,1317,50,0,8,5,0.6000000000000009,6.000000000000008,471,2,1.5,11,8
1,1317,50,0,12,0,2.999999999999997,29.999999999999968,1119,0,1,12,12
2,1317,50,0,10,2,1.7999999999999994,17.999999999999993,489,0,1,11,10
3,1317,50,0,8,3,0.5999999999999999,5.999999999999998,459,0,1,13,8
0,1318,50,0,8,2,0.6000000000000009,6.000000000000008,483,0,1,9,8
1,1318,50,1,7,0,6.938893903907228e-16,6.000000000000006,303,0,2,6,8
2,1318,50,1,11,0,2.3999999999999977,29.99999999999997,891,0,2,7,12
3,1318,50,0,8,0,0.6000000000000004,6.000000000000004,309,1,2,7,8
0,1319,50,0,8,3,0.6,6,417,0,1,8,8
1,1319,50,0,11,0,2.3999999999999977,23.99999999999997,939,1,0.8,7,11
2,1319,50,0,9,3,1.199999999999997,11.99999999999997,855,0,1,8,9
3,1319,50,0,8,1,0.6000000000000009,6.000000000000008,363,0,1,9,8
0,1320,50,0,8,7,0.6000000000000009,6.000000000000008,495,3,1.5,9,8
1,1320,50,0,13,0,3.599999999999997,35.99999999999997,1149,0,1,9,13
2,1320,50,0,11,2,2.3999999999999986,23.999999999999982,711,0,1,10,11
3,1320,50,0,8,2,0.6000000000000008,6.000000000000007,339,0,1,11,8
0,1321,27,1,3,2,0,5.000000000000004,242,0,-1,9,4
1,1321,50,0,9,0,1.1999999999999973,11.999999999999972,933,2,0.8,10,9
2,1321,50,0,8,2,0.6000000000000004,6.000000000000004,417,0,1,11,8
3,1321,50,1,7,1,3.6082248300317592e-16,6.000000000000003,363,2,0.8,10,8
0,1322,33,1,4,3,0,5.000000000000005,275,0,-1,6,5
1,1322,50,1,10,0,1.7999999999999967,23.999999999999968,1353,2,0.8,9,11
2,1322,50,0,9,2,1.199999999999998,11.99999999999998,645,0,1,8,9
3,1322,50,1,7,4,6.938893903907228e-16,6.000000000000006,321,0,2,8,8
0,1323,50,1,8,2,0.6000000000000005,12.000000000000004,351,0,2,9,9
1,1323,50,1,10,0,1.7999999999999967,23.999999999999968,945,0,2,11,11
2,1323,50,0,9,2,1.1999999999999995,11.999999999999996,471,0,1,11,9
3,1323,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,357,0,1,10,7
0,1324,50,0,8,5,0.6000000000000009,6.000000000000008,447,0,1,11,8
1,1324,50,0,12,0,2.9999999999999964,29.999999999999964,1413,1,0.8,8,12
2,1324,50,0,11,3,2.399999999999997,23.99999999999997,765,0,1,8,11
3,1324,50,0,8,4,0.6000000000000006,6.000000000000006,393,0,1,10,8
0,1325,39,1,5,4,0,5,386,0,-1,11,6
1,1325,50,1,10,0,1.7999999999999972,23.99999999999997,1125,2,0.8,9,11
2,1325,50,1,8,2,0.5999999999999989,11.999999999999988,597,2,0.8,8,9
3,1325,50,1,8,1,0.6000000000000008,12.000000000000004,381,2,0.8,11,9
0,1326,50,0,8,6,0.6000000000000009,6.000000000000008,423,3,1.5,12,8
1,1326,50,0,14,1,4.199999999999999,41.99999999999999,1545,1,2,11,14
2,1326,50,0,15,1,4.800000000000001,48.00000000000001,1113,1,0.8,12,15
3,1326,50,1,9,3,1.2000000000000006,18.000000000000007,387,0,2,12,10
0,1327,9,1,0,0,0,5.000000000000001,83,0,-1,6,1
1,1327,38,0,5,0,0,0,453,3,-1.2,7,5
2,1327,26,2,3,1,0,11.999999999999996,357,2,-1.2,6,5
3,1327,50,0,8,2,0.6,6,315,0,1,11,8
0,1328,50,1,8,4,0.6,12.00000000000001,405,0,2,8,9
1,1328,50,0,12,1,2.999999999999997,29.999999999999968,1221,1,0.8,10,12
2,1328,50,1,10,3,1.7999999999999976,23.99999999999997,693,0,2,11,11
3,1328,50,0,8,3,0.6000000000000006,6.000000000000006,357,1,2,10,8
0,1329,50,0,8,3,0.6000000000000006,6.000000000000006,387,0,1,11,8
1,1329,50,1,11,0,2.399999999999997,29.999999999999968,1023,0,2,11,12
2,1329,50,0,13,2,3.5999999999999988,35.999999999999986,837,1,2,10,13
3,1329,50,1,8,1,0.6000000000000011,12.00000000000001,375,0,2,12,9
0,1330,50,0,8,6,0.6000000000000006,6.000000000000006,465,0,1,12,8
1,1330,50,0,14,0,4.199999999999998,41.99999999999998,1083,1,0.8,13,14
2,1330,50,0,9,2,1.1999999999999984,11.999999999999984,561,0,1,10,9
3,1330,50,0,7,6,1.3877787807814454e-16,1.3877787807814457e-15,405,0,1,10,7
0,1331,50,1,8,2,0.6000000000000009,12.000000000000009,357,0,2,9,9
1,1331,50,0,9,0,1.1999999999999966,11.999999999999966,825,4,0.8,9,9
2,1331,50,0,11,0,2.399999999999997,23.99999999999997,975,4,0.8,11,11
3,1331,33,2,4,2,0,11,191,0,0,7,6
0,1332,50,1,8,1,0.6000000000000009,12.000000000000009,363,0,2,10,9
1,1332,38,0,5,0,0,0,357,2,-1.2,8,5
2,1332,50,0,9,1,1.2000000000000002,12.000000000000002,315,0,1,11,9
3,1332,39,1,5,0,0,5.000000000000005,236,3,-1.2,9,6
0,1333,50,0,8,3,0.6000000000000009,6.000000000000008,417,0,1,10,8
1,1333,50,0,9,0,1.1999999999999968,11.999999999999968,813,0,1,7,9
2,1333,50,0,11,1,2.399999999999997,23.99999999999997,957,1,2,10,11
3,1333,27,0,3,2,0,0,177,0,-1,7,3
0,1334,50,1,7,6,5.828670879282072e-16,6.000000000000005,393,0,1,9,8
1,1334,50,0,11,1,2.399999999999997,23.999999999999968,1227,0,1,9,11
2,1334,50,0,14,0,4.2,42,1041,0,1,9,14
3,1334,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,9,8
0,1335,50,0,8,4,0.6000000000000009,6.000000000000008,435,1,2,11,8
1,1335,50,0,13,1,3.5999999999999983,35.99999999999998,1173,1,0.8,9,13
2,1335,50,0,9,3,1.1999999999999984,11.999999999999984,567,0,1,8,9
3,1335,50,0,8,5,0.6000000000000006,6.000000000000006,333,1,2,10,8
0,1336,50,1,8,4,0.6000000000000005,12.000000000000004,495,0,2,11,9
1,1336,50,0,12,0,2.9999999999999982,29.999999999999982,909,1,0.8,11,12
2,1336,50,0,10,2,1.7999999999999985,17.999999999999982,615,0,1,11,10
3,1336,50,0,8,2,0.6000000000000006,6.000000000000006,291,1,2,10,8
0,1337,50,0,8,6,0.6000000000000008,6.000000000000007,417,0,1,12,8
1,1337,50,0,13,0,3.599999999999998,35.99999999999998,1521,1,0.8,12,13
2,1337,50,0,11,1,2.399999999999997,23.99999999999997,807,0,1,11,11
3,1337,50,0,8,4,0.6000000000000005,6.000000000000005,393,0,1,10,8
0,1338,50,0,8,6,0.6000000000000011,6.000000000000011,447,0,1,11,8
1,1338,50,0,14,0,4.199999999999997,41.999999999999964,1371,1,2,10,14
2,1338,50,0,11,2,2.3999999999999977,23.99999999999997,795,0,1,10,11
3,1338,50,0,8,5,0.6000000000000008,6.000000000000007,399,3,1.5,11,8
0,1339,50,1,8,4,0.6000000000000006,12.000000000000004,483,1,2,9,9
1,1339,50,0,10,0,1.7999999999999972,17.99999999999997,741,1,0.8,12,10
2,1339,50,0,12,2,2.9999999999999973,29.99999999999997,1053,0,1,11,12
3,1339,50,0,8,2,0.6,6,327,0,1,9,8
0,1340,50,1,8,3,0.6000000000000009,12.000000000000009,465,1,2,11,9
1,1340,50,1,12,0,2.999999999999997,35.999999999999964,1239,0,2,10,13
2,1340,50,0,12,1,2.9999999999999973,29.99999999999997,963,0,1,13,12
3,1340,50,0,8,3,0.6000000000000004,6.000000000000004,405,0,1,10,8
0,1341,21,1,2,3,0,5,227,0,-1,5,3
1,1341,50,0,9,2,1.1999999999999984,11.999999999999984,645,1,2,8,9
2,1341,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,327,0,1,10,7
3,1341,44,1,6,4,0,5.999999999999984,654,2,-1.2,6,7
0,1342,50,2,7,6,2.498001805406602e-16,12.000000000000002,525,4,0.8,12,9
1,1342,50,0,11,4,2.399999999999997,23.99999999999997,759,1,0.8,12,11
2,1342,50,0,8,3,0.5999999999999993,5.999999999999993,501,0,1,11,8
3,1342,50,1,12,8,2.9999999999999973,35.99999999999997,1239,0,2,12,13
0,1343,50,0,8,6,0.6,6,477,0,1,11,8
1,1343,50,0,13,0,3.5999999999999965,35.999999999999964,1383,1,0.8,8,13
2,1343,50,0,11,2,2.3999999999999977,23.99999999999997,741,0,1,11,11
3,1343,50,1,7,3,4.718447854656915e-16,6.000000000000004,357,3,0.8,9,8
0,1344,27,1,4,3,0.6,11.999999999999998,218,0,-1,8,5
1,1344,50,0,8,1,0.5999999999999971,5.999999999999971,945,2,0.8,10,8
2,1344,50,0,9,0,1.1999999999999993,11.999999999999991,519,1,2,11,9
3,1344,27,0,3,1,0,0,177,0,-1,8,3
0,1345,50,1,7,5,6.938893903907228e-16,6.000000000000006,453,0,1,12,8
1,1345,50,0,13,1,3.5999999999999983,35.99999999999998,1245,1,0.8,8,13
2,1345,50,0,10,2,1.799999999999998,17.99999999999998,603,0,1,9,10
3,1345,50,0,8,6,0.5999999999999994,5.999999999999994,537,0,1,10,8
0,1346,50,1,8,3,0.6000000000000005,12.000000000000004,459,0,2,9,9
1,1346,50,0,10,1,1.7999999999999972,17.99999999999997,1047,4,0.8,10,10
2,1346,50,0,10,2,1.7999999999999985,17.999999999999982,669,1,2,10,10
3,1346,39,1,5,1,0,5.000000000000005,260,3,-1.2,11,6
0,1347,50,0,8,6,0.6000000000000006,6.000000000000006,531,2,1.5,12,8
1,1347,50,0,13,0,3.599999999999997,35.99999999999997,1149,2,0.8,11,13
2,1347,50,0,9,1,1.199999999999998,11.99999999999998,603,0,1,10,9
3,1347,33,0,4,3,0,0,156,0,-1,7,4
0,1348,50,1,8,3,0.6000000000000005,12.000000000000004,471,0,1,12,9
1,1348,50,0,15,0,4.799999999999997,47.99999999999997,1185,1,2,12,15
2,1348,50,1,9,4,1.1999999999999975,17.999999999999975,657,0,2,12,10
3,1348,50,0,8,5,0.6000000000000006,6.000000000000006,369,0,1,12,8
0,1349,50,1,7,6,5.828670879282072e-16,6.000000000000005,417,0,1,9,8
1,1349,50,0,12,0,2.999999999999997,29.999999999999968,1371,0,1,12,12
2,1349,50,1,12,5,2.999999999999998,35.99999999999998,789,0,2,13,13
3,1349,50,0,8,1,0.6000000000000008,6.000000000000007,351,0,1,13,8
0,1350,50,0,8,4,0.6000000000000006,6.000000000000006,423,1,2,7,8
1,1350,50,0,11,1,2.3999999999999977,23.99999999999997,807,1,0.8,9,11
2,1350,50,1,9,2,1.199999999999997,17.99999999999997,735,0,2,9,10
3,1350,50,0,8,2,0.6000000000000004,6.000000000000004,345,1,2,6,8
0,1351,50,0,8,1,0.6000000000000004,6.000000000000004,399,1,2,8,8
1,1351,50,0,8,0,0.6000000000000006,6.000000000000006,345,0,1,7,8
2,1351,50,0,10,0,1.7999999999999967,17.999999999999964,849,4,0.8,8,10
3,1351,15,1,1,0,0,5.000000000000002,116,0,-1,7,2
0,1352,50,1,7,4,9.15933995315754e-16,6.000000000000008,477,0,1,12,8
1,1352,50,0,12,0,2.999999999999998,29.99999999999997,1185,0,1,10,12
2,1352,50,1,12,2,2.9999999999999987,35.999999999999986,753,0,2,12,13
3,1352,50,0,8,1,0.6000000000000006,6.000000000000006,315,0,1,13,8
0,1353,50,0,8,4,0.6000000000000009,6.000000000000008,495,1,2,12,8
1,1353,50,1,11,0,2.399999999999997,29.99999999999997,975,0,2,10,12
2,1353,50,0,13,2,3.599999999999997,35.999999999999964,1227,1,2,9,13
3,1353,50,0,8,2,0.6000000000000005,6.000000000000005,387,4,1.5,10,8
0,1354,50,1,8,5,0.6000000000000006,12.000000000000004,381,0,2,10,9
1,1354,50,0,13,0,3.599999999999997,35.999999999999964,1215,1,0.8,11,13
2,1354,50,1,11,4,2.399999999999997,29.99999999999997,795,0,2,11,12
3,1354,50,0,8,3,0.6000000000000009,6.000000000000008,375,0,1,9,8
0,1355,50,1,8,2,0.6000000000000003,12.000000000000002,447,0,2,12,9
1,1355,50,0,12,0,2.999999999999997,29.999999999999968,1287,0,1,12,12
2,1355,50,0,12,2,2.9999999999999987,29.999999999999982,645,1,2,10,12
3,1355,50,0,8,2,0.6000000000000008,6.000000000000007,363,0,1,12,8
0,1356,50,0,8,5,0.6000000000000008,6.000000000000007,423,0,1,11,8
1,1356,50,0,11,0,2.399999999999997,23.99999999999997,915,0,1,10,11
2,1356,50,0,11,2,2.3999999999999995,23.999999999999996,525,0,1,10,11
3,1356,50,0,8,2,0.6000000000000008,6.000000000000007,387,0,1,9,8
0,1357,50,0,8,4,0.6000000000000002,6.000000000000002,399,0,1,12,8
1,1357,50,0,12,0,2.9999999999999964,29.999999999999964,1053,0,1,11,12
2,1357,50,0,9,2,1.1999999999999995,11.999999999999996,429,0,1,10,9
3,1357,50,0,8,1,0.6000000000000008,6.000000000000007,291,0,1,10,8
0,1358,50,1,8,4,0.6000000000000009,12.000000000000009,393,0,2,11,9
1,1358,50,0,12,0,2.999999999999997,29.999999999999968,1077,1,0.8,12,12
2,1358,50,0,9,3,1.1999999999999984,11.999999999999984,603,0,1,10,9
3,1358,50,0,8,2,0.6000000000000009,6.000000000000008,315,0,1,10,8
0,1359,50,2,7,5,9.15933995315754e-16,12.000000000000009,453,0,2,10,9
1,1359,50,1,11,0,2.399999999999998,29.999999999999982,969,0,2,9,12
2,1359,50,0,15,1,4.800000000000001,48.00000000000001,1551,1,0.8,10,15
3,1359,50,0,8,1,0.6,6,303,0,1,8,8
0,1360,45,1,6,2,0,5.000000000000005,335,0,0,5,7
1,1360,50,0,8,0,0.5999999999999984,5.999999999999984,555,2,0.8,8,8
2,1360,50,1,10,1,1.7999999999999976,23.99999999999997,795,0,2,10,11
3,1360,27,1,4,1,0.6,11.999999999999998,158,0,-1,8,5
0,1361,50,0,8,4,0.6000000000000009,6.000000000000008,411,0,1,10,8
1,1361,50,0,11,0,2.399999999999998,23.99999999999998,807,1,2,10,11
2,1361,50,0,12,2,2.999999999999997,29.999999999999968,1143,0,1,9,12
3,1361,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,10,8
0,1362,50,0,8,5,0.6000000000000008,6.000000000000007,453,0,1,10,8
1,1362,50,0,12,1,2.9999999999999982,29.999999999999982,897,1,0.8,10,12
2,1362,50,0,10,2,1.799999999999999,17.99999999999999,561,0,1,9,10
3,1362,50,0,8,4,0.6000000000000002,6.000000000000002,429,0,1,11,8
0,1363,50,0,8,4,0.6000000000000009,6.000000000000008,477,0,1,10,8
1,1363,50,1,9,0,1.1999999999999984,17.999999999999982,633,4,0.8,9,10
2,1363,50,1,10,1,1.7999999999999976,23.99999999999997,963,4,0.8,10,11
3,1363,39,1,5,2,0,5.000000000000005,206,0,0,8,6
0,1364,50,1,7,6,6.938893903907228e-16,6.000000000000006,429,0,1,11,8
1,1364,50,0,11,0,2.399999999999997,23.999999999999968,999,1,0.8,10,11
2,1364,50,1,10,2,1.799999999999998,23.99999999999998,681,0,2,8,11
3,1364,50,0,8,1,0.6,6,333,0,1,9,8
0,1365,50,0,8,3,0.6000000000000006,6.000000000000006,447,0,1,9,8
1,1365,50,0,11,0,2.3999999999999986,23.999999999999982,627,1,0.8,11,11
2,1365,50,1,8,2,0.5999999999999993,11.999999999999991,495,0,2,9,9
3,1365,50,0,8,1,0.6000000000000006,6.000000000000006,309,0,1,9,8
0,1366,50,1,8,4,0.6000000000000006,12.000000000000004,465,0,2,12,9
1,1366,50,0,12,0,2.9999999999999973,29.99999999999997,1065,1,0.8,12,12
2,1366,50,0,10,2,1.799999999999999,17.99999999999999,555,0,1,10,10
3,1366,50,1,8,2,0.6,12.00000000000001,345,0,2,10,9
0,1367,45,1,6,4,0,5.000000000000006,359,0,0,6,7
1,1367,50,1,10,0,1.7999999999999976,23.99999999999997,855,2,0.8,13,11
2,1367,50,0,12,1,2.9999999999999964,29.999999999999964,1341,2,0.8,10,12
3,1367,50,0,9,1,1.2000000000000004,12.000000000000004,321,1,2,11,9
0,1368,39,2,5,4,0,11.000000000000004,332,0,0,11,7
1,1368,50,0,10,0,1.7999999999999967,17.999999999999964,1017,2,0.8,10,10
2,1368,50,0,9,3,1.1999999999999993,11.999999999999991,507,1,2,10,9
3,1368,45,1,6,2,0,5.000000000000006,347,2,-1.2,6,7
0,1369,50,0,8,4,0.6,6,453,0,1,9,8
1,1369,50,0,11,0,2.399999999999997,23.99999999999997,999,1,0.8,11,11
2,1369,50,0,10,2,1.799999999999999,17.99999999999999,567,0,1,8,10
3,1369,50,0,8,0,0.6,6,315,0,1,9,8
0,1370,50,1,8,5,0.6000000000000008,12.000000000000004,423,0,2,11,9
1,1370,50,0,12,0,2.999999999999997,29.999999999999968,1299,0,1,10,12
2,1370,50,0,13,2,3.599999999999999,35.99999999999999,819,0,1,12,13
3,1370,50,0,8,1,0.6,6,345,0,1,11,8
0,1371,50,0,10,1,1.7999999999999994,17.999999999999993,669,0,1,9,10
1,1371,33,1,4,0,0,5.000000000000001,233,0,0,7,5
2,1371,44,0,6,0,0,0,366,3,-1.2,6,6
3,1371,33,0,4,1,0,0,162,4,-1.2,6,4
0,1372,50,2,7,5,6.938893903907228e-16,12.000000000000004,441,0,2,11,9
1,1372,50,1,11,0,2.399999999999997,29.99999999999997,1029,4,0.8,10,12
2,1372,50,0,10,2,1.7999999999999976,17.999999999999975,771,0,1,11,10
3,1372,44,1,6,3,0,5.999999999999994,420,3,-1.2,7,7
0,1373,50,1,8,5,0.6000000000000006,12.000000000000004,477,0,1,13,9
1,1373,50,0,14,1,4.1999999999999975,41.99999999999997,1239,0,1,13,14
2,1373,50,0,9,2,1.199999999999999,11.99999999999999,525,0,1,10,9
3,1373,50,0,8,6,0.5999999999999991,6,495,3,1.5,12,8
0,1374,50,1,7,4,8.049116928532385e-16,6.000000000000007,393,0,1,10,8
1,1374,50,1,11,0,2.399999999999997,29.99999999999997,1047,4,0.8,8,12
2,1374,50,0,10,2,1.7999999999999967,17.999999999999964,1035,0,1,10,10
3,1374,39,1,5,1,0,5.000000000000004,236,3,-1.2,9,6
0,1375,50,0,7,7,2.498001805406602e-16,2.4980018054066026e-15,477,0,1,11,7
1,1375,50,0,12,0,2.999999999999997,29.999999999999968,1059,0,1,11,12
2,1375,50,0,10,0,1.7999999999999998,17.999999999999996,465,0,1,11,10
3,1375,50,1,8,2,0.6000000000000009,12.000000000000009,345,0,2,12,9
0,1376,50,1,8,4,0.6000000000000001,12.000000000000002,447,0,2,12,9
1,1376,50,0,12,1,2.9999999999999964,29.999999999999964,1047,1,0.8,13,12
2,1376,50,0,9,2,1.2000000000000004,12.000000000000004,393,1,2,11,9
3,1376,50,0,8,3,0.6,6,345,0,1,12,8
0,1377,50,0,8,2,0.6000000000000009,6.000000000000008,417,1,2,9,8
1,1377,50,0,9,1,1.1999999999999993,11.999999999999991,513,1,2,13,9
2,1377,50,0,10,2,1.7999999999999972,17.99999999999997,957,0,1,11,10
3,1377,21,1,2,0,0,5.000000000000003,161,3,-1.2,5,3
0,1378,50,1,8,5,0.6,12.00000000000001,477,0,2,12,9
1,1378,50,0,14,0,4.199999999999998,41.99999999999998,1293,4,0.8,11,14
2,1378,50,0,10,5,1.7999999999999972,17.99999999999997,747,0,1,10,10
3,1378,50,0,7,2,8.049116928532385e-16,8.049116928532385e-15,357,0,1,10,7
0,1379,50,0,8,7,0.6000000000000008,6.000000000000007,513,3,1.5,11,8
1,1379,50,1,12,0,2.999999999999997,35.999999999999964,1311,0,2,9,13
2,1379,50,1,11,3,2.399999999999998,29.999999999999982,717,0,2,9,12
3,1379,50,1,7,1,9.15933995315754e-16,6.000000000000008,327,3,0.8,11,8
0,1380,50,0,8,4,0.6,6,423,3,1.5,14,8
1,1380,50,0,12,0,2.999999999999999,29.99999999999999,711,0,1,12,12
2,1380,50,1,12,2,2.999999999999997,35.999999999999964,1083,0,2,11,13
3,1380,50,1,8,1,0.6000000000000005,12.000000000000004,369,0,2,13,9
0,1381,50,1,7,5,6.938893903907228e-16,6.000000000000006,417,0,1,10,8
1,1381,50,1,12,0,2.9999999999999987,35.999999999999986,711,0,2,11,13
2,1381,50,1,14,2,4.199999999999999,47.99999999999999,1491,0,2,10,15
3,1381,50,0,8,1,0.6000000000000009,6.000000000000008,327,0,1,10,8
0,1382,50,1,7,5,5.828670879282072e-16,6.000000000000005,417,0,1,12,8
1,1382,50,0,12,0,2.999999999999997,29.999999999999968,1317,0,1,11,12
2,1382,50,0,12,2,2.999999999999997,29.999999999999968,867,0,1,11,12
3,1382,50,0,9,3,1.2000000000000002,12.000000000000002,429,0,1,13,9
0,1383,39,2,5,3,0,11.000000000000004,338,0,0,9,7
1,1383,50,0,10,0,1.7999999999999967,17.999999999999964,1305,2,0.8,9,10
2,1383,50,1,8,0,0.5999999999999984,11.999999999999984,573,0,2,7,9
3,1383,15,0,1,3,0,0,105,4,-1.2,9,1
0,1384,50,0,8,2,0.6,6,471,0,1,9,8
1,1384,50,0,8,0,0.6000000000000002,6.000000000000002,417,0,1,9,8
2,1384,50,1,9,0,1.1999999999999975,17.999999999999975,675,0,2,9,10
3,1384,21,1,3,0,0.6,11.999999999999998,137,0,-1,5,4
0,1385,21,1,3,2,0.6,11.999999999999998,101,0,0,5,4
1,1385,50,0,9,1,1.1999999999999975,11.999999999999975,681,1,2,8,9
2,1385,33,1,4,3,0,5.000000000000002,233,0,0,6,5
3,1385,27,1,3,0,0,5.000000000000004,158,2,-1.2,7,4
0,1386,50,0,8,3,0.6000000000000009,6.000000000000008,387,0,1,10,8
1,1386,50,0,12,0,2.9999999999999973,29.99999999999997,1023,1,0.8,9,12
2,1386,50,1,8,2,0.5999999999999999,11.999999999999996,459,0,2,10,9
3,1386,50,0,8,3,0.6000000000000005,6.000000000000005,393,0,1,10,8
0,1387,50,1,9,3,1.2000000000000006,18.000000000000007,369,1,2,11,10
1,1387,50,0,12,0,2.999999999999997,29.999999999999968,1089,2,0.8,10,12
2,1387,50,0,9,4,1.199999999999998,11.99999999999998,663,0,1,10,9
3,1387,50,1,7,2,5.828670879282072e-16,6.000000000000005,339,0,2,9,8
0,1388,50,2,8,4,0.6000000000000005,18.000000000000004,561,0,2,12,10
1,1388,50,0,11,0,2.3999999999999995,23.999999999999996,513,1,0.8,10,11
2,1388,50,0,12,1,2.999999999999997,29.999999999999968,1263,0,1,10,12
3,1388,50,0,9,2,1.2000000000000006,12.000000000000004,357,1,2,10,9
0,1389,50,0,8,6,0.6000000000000006,6.000000000000006,477,3,1.5,11,8
1,1389,50,1,12,0,2.9999999999999973,35.99999999999997,1083,0,2,10,13
2,1389,50,0,12,2,2.9999999999999982,29.999999999999982,729,1,2,11,12
3,1389,50,1,7,2,5.828670879282072e-16,6.000000000000005,351,3,0.8,10,8
0,1390,50,0,8,6,0.6000000000000009,6.000000000000008,429,3,1.5,11,8
1,1390,50,0,9,2,1.1999999999999968,11.999999999999968,687,0,1,9,9
2,1390,50,0,14,0,4.199999999999998,41.99999999999998,1125,3,0.8,9,14
3,1390,50,0,8,3,0.6000000000000005,6.000000000000005,297,0,1,10,8
0,1391,50,0,9,4,1.2000000000000002,12.000000000000002,513,0,1,13,9
1,1391,50,0,12,0,2.999999999999997,29.999999999999968,1215,0,1,12,12
2,1391,50,0,8,4,0.5999999999999993,5.999999999999993,513,0,1,9,8
3,1391,50,1,7,4,4.718447854656915e-16,6.000000000000004,381,0,2,9,8
0,1392,44,2,6,3,0,11.999999999999996,528,4,-1.2,7,8
1,1392,50,0,10,2,1.7999999999999998,17.999999999999996,435,1,2,11,10
2,1392,50,0,8,1,0.6,5.999999999999999,447,2,0.8,11,8
3,1392,50,1,10,3,1.799999999999999,23.99999999999999,591,0,2,13,11
0,1393,50,0,8,6,0.6000000000000009,6.000000000000008,477,1,2,10,8
1,1393,50,1,8,1,0.5999999999999998,11.999999999999996,501,0,2,9,9
2,1393,50,0,13,1,3.599999999999997,35.99999999999997,1395,3,0.8,11,13
3,1393,50,0,8,0,0.6000000000000011,6.000000000000011,357,0,1,11,8
0,1394,50,1,8,4,0.6000000000000009,12.000000000000009,363,1,2,11,9
1,1394,50,1,11,1,2.399999999999997,29.999999999999968,1215,0,2,11,12
2,1394,50,0,15,1,4.799999999999998,47.99999999999998,1017,4,0.8,13,15
3,1394,50,0,8,4,0.6000000000000008,6.000000000000007,375,0,1,12,8
0,1395,50,0,9,2,1.2000000000000004,12.000000000000004,429,1,2,12,9
1,1395,33,0,5,0,0.6,5.999999999999999,228,0,-1,5,5
2,1395,50,0,9,1,1.1999999999999993,11.999999999999991,489,1,2,9,9
3,1395,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,285,4,0.8,9,7
0,1396,45,2,6,5,0,11,407,0,0,7,8
1,1396,50,0,12,0,2.999999999999998,29.99999999999997,1317,2,0.8,8,12
2,1396,50,0,10,0,1.799999999999998,17.99999999999998,723,0,1,9,10
3,1396,50,0,8,3,0.6000000000000004,6.000000000000004,303,0,1,11,8
0,1397,45,0,6,2,0,0,354,0,-1,7,6
1,1397,50,0,9,1,1.1999999999999975,11.999999999999975,687,1,2,10,9
2,1397,9,0,0,1,0,0,42,0,-1,6,0
3,1397,38,0,5,0,0,0,351,0,-1,10,5
0,1398,50,1,7,4,5.828670879282072e-16,6.000000000000005,417,0,2,10,8
1,1398,50,0,11,0,2.3999999999999977,23.99999999999997,861,1,0.8,12,11
2,1398,50,0,11,4,2.3999999999999995,23.999999999999996,543,1,2,12,11
3,1398,50,0,8,0,0.6000000000000009,6.000000000000008,387,0,1,11,8
0,1399,50,0,8,7,0.6000000000000005,6.000000000000005,441,3,1.5,13,8
1,1399,50,0,12,0,2.9999999999999964,29.999999999999964,1287,0,1,13,12
2,1399,50,0,14,2,4.199999999999998,41.99999999999998,849,1,2,13,14
3,1399,50,0,8,2,0.6000000000000008,6.000000000000007,339,0,1,13,8
0,1400,50,1,7,5,5.828670879282072e-16,6.000000000000005,459,0,1,10,8
1,1400,50,0,12,1,2.9999999999999982,29.999999999999982,903,1,0.8,9,12
2,1400,50,1,9,2,1.1999999999999975,17.999999999999975,759,0,2,8,10
3,1400,50,1,8,3,0.6000000000000006,12.000000000000004,363,0,2,10,9
0,1401,33,1,4,2,0,5.000000000000004,287,0,-1,7,5
1,1401,50,0,9,0,1.1999999999999966,11.999999999999966,1035,2,0.8,10,9
2,1401,50,0,8,1,0.5999999999999975,5.999999999999975,699,0,1,11,8
3,1401,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,10,8
0,1402,50,0,8,5,0.6000000000000006,6.000000000000006,429,0,1,9,8
1,1402,27,1,3,0,0,5.000000000000003,158,0,0,6,4
2,1402,50,0,11,0,2.399999999999997,23.999999999999968,1047,1,0.8,8,11
3,1402,50,1,7,0,4.718447854656915e-16,6.000000000000004,315,3,0.8,8,8
0,1403,50,1,8,5,0.6,12.00000000000001,393,0,2,13,9
1,1403,50,0,13,0,3.599999999999997,35.99999999999997,1389,1,0.8,11,13
2,1403,50,0,11,3,2.3999999999999986,23.999999999999982,759,0,1,10,11
3,1403,50,1,7,4,5.828670879282072e-16,6.000000000000005,345,3,0.8,11,8
0,1404,50,0,8,5,0.6000000000000009,6.000000000000008,411,1,2,12,8
1,1404,50,0,12,0,2.999999999999997,29.999999999999968,1125,1,0.8,11,12
2,1404,50,0,10,3,1.799999999999999,17.99999999999999,537,1,2,10,10
3,1404,50,1,8,0,0.6,12.00000000000001,345,0,2,11,9
0,1405,39,1,5,3,0,5.000000000000001,290,0,-1,11,6
1,1405,50,0,10,0,1.7999999999999967,17.999999999999964,1119,2,0.8,7,10
2,1405,50,1,8,3,0.5999999999999984,11.999999999999984,597,2,0.8,8,9
3,1405,50,0,8,3,0.6000000000000008,6.000000000000007,393,0,1,9,8
0,1406,50,0,10,1,1.7999999999999994,17.999999999999993,561,0,1,9,10
1,1406,32,0,4,0,0,0,252,0,-1,6,4
2,1406,50,0,8,0,0.5999999999999984,5.999999999999984,639,2,0.8,7,8
3,1406,15,1,1,0,0,5.000000000000002,80,0,0,8,2
0,1407,50,1,8,6,0.5999999999999995,11.999999999999996,555,0,1,9,9
1,1407,50,0,14,1,4.199999999999998,41.99999999999998,1275,2,0.8,9,14
2,1407,50,0,10,4,1.7999999999999985,17.999999999999982,639,0,1,10,10
3,1407,50,0,8,3,0.6000000000000004,6.000000000000004,363,1,2,8,8
0,1408,50,1,8,6,0.6000000000000005,12.000000000000004,525,0,2,10,9
1,1408,50,0,14,0,4.199999999999999,41.99999999999999,1449,1,0.8,8,14
2,1408,50,0,10,0,1.7999999999999976,17.999999999999975,669,1,2,8,10
3,1408,50,0,8,2,0.6000000000000009,6.000000000000008,345,0,1,9,8
0,1409,50,1,8,5,0.6000000000000004,12.000000000000004,477,0,1,9,9
1,1409,50,0,12,0,2.9999999999999973,29.99999999999997,981,1,2,10,12
2,1409,50,0,10,4,1.799999999999998,17.99999999999998,579,0,1,8,10
3,1409,50,1,8,1,0.6000000000000008,12.000000000000004,387,0,2,8,9
0,1410,50,0,8,3,0.6000000000000009,6.000000000000008,441,1,2,9,8
1,1410,50,1,9,1,1.1999999999999975,17.999999999999975,807,4,0.8,8,10
2,1410,50,0,11,0,2.399999999999997,23.999999999999968,1071,4,0.8,10,11
3,1410,39,0,6,2,0.6,5.999999999999999,261,4,-1.2,9,6
0,1411,50,0,8,4,0.6000000000000003,6.000000000000003,459,0,1,13,8
1,1411,50,0,13,0,3.599999999999997,35.999999999999964,1155,1,0.8,9,13
2,1411,50,0,10,5,1.7999999999999972,17.99999999999997,705,0,1,10,10
3,1411,50,0,8,3,0.6,6,351,0,1,10,8
0,1412,50,0,8,6,0.6000000000000005,6.000000000000005,429,3,1.5,13,8
1,1412,50,0,11,1,2.399999999999997,23.999999999999968,1059,0,1,10,11
2,1412,50,0,13,0,3.5999999999999983,35.99999999999998,741,0,1,12,13
3,1412,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,11,8
0,1413,50,0,8,4,0.6000000000000011,6.000000000000011,423,0,1,11,8
1,1413,50,0,12,0,2.999999999999997,29.999999999999968,1155,1,0.8,10,12
2,1413,50,0,11,2,2.3999999999999977,23.99999999999997,675,1,2,11,11
3,1413,50,1,7,2,5.828670879282072e-16,6.000000000000005,297,3,0.8,10,8
0,1414,50,1,8,5,0.6000000000000005,12.000000000000004,471,0,2,8,9
1,1414,50,0,11,1,2.399999999999997,23.99999999999997,867,1,0.8,9,11
2,1414,50,0,9,3,1.1999999999999984,11.999999999999984,585,0,1,11,9
3,1414,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,11,8
0,1415,50,0,8,3,0.6000000000000006,6.000000000000006,459,0,1,11,8
1,1415,50,0,11,0,2.399999999999997,23.999999999999968,1089,1,0.8,8,11
2,1415,50,0,10,2,1.799999999999998,17.99999999999998,639,0,1,9,10
3,1415,50,0,8,4,0.6000000000000008,6.000000000000007,357,0,1,8,8
0,1416,50,1,8,2,0.6000000000000008,12.000000000000004,393,0,2,8,9
1,1416,50,1,10,0,1.7999999999999965,23.99999999999996,1089,0,2,9,11
2,1416,50,0,10,2,1.7999999999999972,17.99999999999997,795,0,1,7,10
3,1416,27,1,3,2,0,5.000000000000002,170,3,-1.2,7,4
0,1417,50,0,8,4,0.6000000000000008,6.000000000000007,441,0,1,11,8
1,1417,50,0,12,0,2.999999999999998,29.99999999999997,921,0,1,12,12
2,1417,50,1,9,3,1.1999999999999995,17.999999999999993,495,0,2,10,10
3,1417,50,0,8,5,0.6000000000000006,6.000000000000006,429,3,1.5,9,8
0,1418,50,0,8,5,0.6000000000000009,6.000000000000008,477,2,1.5,11,8
1,1418,50,0,13,0,3.599999999999998,35.99999999999998,963,4,0.8,8,13
2,1418,50,0,9,2,1.1999999999999988,11.999999999999988,513,0,1,9,9
3,1418,45,0,6,2,0,0,282,4,-1.2,7,6
0,1419,27,2,3,2,0,11.000000000000004,224,0,0,8,5
1,1419,50,0,9,0,1.1999999999999968,11.999999999999968,807,2,0.8,9,9
2,1419,50,0,8,1,0.5999999999999993,5.999999999999993,453,0,1,9,8
3,1419,50,0,8,2,0.6000000000000005,6.000000000000005,363,0,1,12,8
0,1420,45,2,6,2,0,11,371,0,0,7,8
1,1420,50,0,11,1,2.3999999999999964,23.99999999999996,1191,2,0.8,9,11
2,1420,50,1,9,3,1.199999999999998,17.99999999999998,621,0,2,10,10
3,1420,50,1,7,2,5.828670879282072e-16,6.000000000000005,261,2,0.8,11,8
0,1421,45,1,6,4,0,5.000000000000006,395,0,-1,9,7
1,1421,50,0,11,0,2.399999999999998,23.99999999999998,765,0,1,10,11
2,1421,50,0,11,2,2.399999999999997,23.99999999999997,1017,2,0.8,9,11
3,1421,50,1,8,1,0.6000000000000005,12.000000000000004,375,0,2,10,9
0,1422,50,0,8,5,0.6000000000000001,6.000000000000001,429,0,1,7,8
1,1422,50,0,11,1,2.399999999999997,23.999999999999968,999,1,0.8,8,11
2,1422,50,0,9,5,1.1999999999999984,11.999999999999984,525,0,1,9,9
3,1422,50,0,8,2,0.6000000000000009,6.000000000000008,351,0,1,10,8
0,1423,39,2,5,4,0,11.000000000000002,314,0,0,9,7
1,1423,50,0,10,0,1.7999999999999967,17.999999999999964,1131,2,0.8,9,10
2,1423,50,0,8,2,0.6,6,567,3,0.8,9,8
3,1423,45,1,6,0,0,5.000000000000007,323,2,-1.2,6,7
0,1424,50,1,8,5,0.6000000000000009,12.000000000000009,417,1,2,12,9
1,1424,50,0,12,0,2.999999999999998,29.99999999999997,1167,4,0.8,9,12
2,1424,50,0,10,1,1.799999999999998,17.99999999999998,753,4,0.8,12,10
3,1424,45,1,6,3,0,5.000000000000004,299,3,-1.2,7,7
0,1425,50,0,8,3,0.6000000000000009,6.000000000000008,459,0,1,9,8
1,1425,50,0,11,0,2.399999999999998,23.99999999999998,795,0,1,10,11
2,1425,50,1,10,2,1.7999999999999967,23.999999999999968,951,0,2,9,11
3,1425,50,0,8,1,0.6,6,375,0,1,11,8
0,1426,50,0,8,5,0.6000000000000004,6.000000000000004,477,0,1,8,8
1,1426,50,0,11,0,2.3999999999999977,23.99999999999997,681,1,2,9,11
2,1426,50,0,14,1,4.199999999999997,41.999999999999964,1281,1,2,12,14
3,1426,50,0,8,2,0.6000000000000009,6.000000000000008,333,0,1,10,8
0,1427,50,0,8,6,0.6000000000000004,6.000000000000004,453,2,1.5,13,8
1,1427,50,0,13,1,3.599999999999997,35.999999999999964,1287,4,0.8,9,13
2,1427,50,1,9,3,1.1999999999999988,17.99999999999999,531,0,2,11,10
3,1427,45,1,6,3,0,5.000000000000007,269,0,0,7,7
0,1428,50,0,8,3,0.6000000000000005,6.000000000000005,429,0,1,11,8
1,1428,50,0,12,0,2.999999999999997,29.999999999999968,1149,1,0.8,12,12
2,1428,50,0,9,4,1.199999999999998,11.99999999999998,657,0,1,11,9
3,1428,50,0,8,1,0.6000000000000009,6.000000000000008,381,0,1,11,8
0,1429,15,1,2,2,0.6,11.999999999999998,128,0,0,7,3
1,1429,50,1,8,1,0.5999999999999986,11.999999999999986,609,0,2,9,9
2,1429,50,0,10,2,1.7999999999999972,17.99999999999997,873,1,2,9,10
3,1429,33,0,4,3,0,0,210,4,-1.2,6,4
0,1430,50,1,8,5,0.6000000000000009,12.000000000000009,435,1,2,10,9
1,1430,50,0,12,0,2.999999999999997,29.999999999999968,1245,1,0.8,10,12
2,1430,50,0,10,6,1.7999999999999967,17.999999999999964,831,1,2,12,10
3,1430,50,1,8,0,0.6000000000000008,12.000000000000004,357,0,2,11,9
0,1431,39,2,5,5,0,11.000000000000004,332,0,0,10,7
1,1431,50,1,11,0,2.399999999999997,29.999999999999968,1383,2,0.8,8,12
2,1431,50,1,10,2,1.7999999999999972,23.99999999999997,1113,2,0.8,10,11
3,1431,50,1,8,1,0.6000000000000001,12.000000000000002,369,2,0.8,11,9
0,1432,33,1,4,4,0,5.000000000000005,275,0,-1,6,5
1,1432,50,1,10,0,1.7999999999999967,23.999999999999968,1281,2,0.8,8,11
2,1432,50,0,12,2,2.9999999999999973,29.99999999999997,1551,0,1,10,12
3,1432,50,0,8,4,0.6000000000000011,6.000000000000011,315,1,2,11,8
0,1433,50,1,7,4,8.049116928532385e-16,6.000000000000007,369,0,1,9,8
1,1433,50,0,12,0,2.9999999999999973,29.99999999999997,1125,0,1,9,12
2,1433,50,0,9,2,1.199999999999998,11.99999999999998,591,0,1,9,9
3,1433,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,8,8
0,1434,15,2,1,2,0,11,122,0,0,8,3
1,1434,50,0,8,0,0.5999999999999976,5.999999999999976,849,2,0.8,10,8
2,1434,50,0,11,1,2.399999999999997,23.999999999999968,825,0,1,7,11
3,1434,9,1,0,1,0,5.000000000000001,47,0,0,6,1
0,1435,50,1,8,5,0.6000000000000008,12.000000000000004,465,0,2,12,9
1,1435,50,0,12,0,2.9999999999999973,29.99999999999997,1149,0,1,11,12
2,1435,50,0,10,3,1.799999999999998,17.99999999999998,627,0,1,11,10
3,1435,50,0,8,1,0.6000000000000005,6.000000000000005,333,0,1,11,8
0,1436,33,2,4,3,0,11,287,0,0,7,6
1,1436,50,0,10,0,1.7999999999999967,17.999999999999964,1269,2,0.8,8,10
2,1436,50,0,9,2,1.199999999999998,11.99999999999998,597,1,2,9,9
3,1436,33,0,4,3,0,0,222,0,-1,6,4
0,1437,50,0,8,6,0.6000000000000009,6.000000000000008,501,3,1.5,11,8
1,1437,50,0,9,1,1.1999999999999984,11.999999999999984,531,0,1,10,9
2,1437,50,0,14,2,4.200000000000002,42.000000000000014,1407,3,0.8,8,14
3,1437,50,0,8,1,0.6000000000000009,6.000000000000008,339,0,1,11,8
0,1438,50,0,8,7,0.6000000000000008,6.000000000000007,531,0,1,10,8
1,1438,50,0,14,1,4.1999999999999975,41.99999999999997,1233,1,0.8,9,14
2,1438,50,0,11,3,2.3999999999999977,23.99999999999997,783,0,1,11,11
3,1438,50,0,8,2,0.6,6,321,0,1,10,8
0,1439,50,0,8,2,0.6000000000000009,6.000000000000008,429,0,1,9,8
1,1439,50,0,9,0,1.199999999999997,11.99999999999997,1029,1,2,8,9
2,1439,50,1,9,2,1.199999999999998,17.99999999999998,663,0,2,8,10
3,1439,27,1,3,3,0,5.000000000000002,194,3,-1.2,9,4
0,1440,15,1,1,2,0,5.000000000000002,128,0,-1,7,2
1,1440,38,1,5,1,0,5.9999999999999885,507,2,-1.2,8,6
2,1440,21,1,2,1,0,5.000000000000001,173,4,-1.2,5,3
3,1440,50,0,8,4,0.5999999999999992,5.999999999999992,525,0,1,8,8
0,1441,50,0,9,4,1.2000000000000008,12.000000000000009,417,1,2,12,9
1,1441,50,0,14,0,4.199999999999999,41.99999999999999,1095,1,0.8,11,14
2,1441,50,0,11,3,2.399999999999997,23.999999999999968,939,1,2,11,11
3,1441,50,1,8,1,0.6,12.00000000000001,333,0,2,11,9
0,1442,50,0,8,1,0.6000000000000006,6.000000000000006,405,0,1,11,8
1,1442,50,0,8,0,0.5999999999999976,5.999999999999976,957,0,1,11,8
2,1442,50,0,10,1,1.7999999999999985,17.999999999999982,513,1,2,11,10
3,1442,27,0,3,2,0,0,189,0,-1,7,3
0,1443,50,1,13,0,3.599999999999997,41.99999999999997,1125,0,2,7,14
1,1443,9,1,0,0,0,5.000000000000001,41,0,0,5,1
2,1443,15,1,1,0,0,5.000000000000001,92,0,0,6,2
3,1443,9,1,0,0,0,5.000000000000001,65,3,-1.2,5,1
0,1444,50,1,7,5,6.938893903907228e-16,6.000000000000006,411,0,1,11,8
1,1444,50,0,13,1,3.5999999999999965,35.999999999999964,1107,1,0.8,9,13
2,1444,50,0,9,2,1.1999999999999993,11.999999999999991,423,0,1,10,9
3,1444,50,1,8,5,0.6,12.00000000000001,363,0,2,11,9
0,1445,50,0,8,6,0.6000000000000006,6.000000000000006,405,0,1,13,8
1,1445,50,0,13,1,3.599999999999997,35.999999999999964,1287,1,0.8,12,13
2,1445,50,0,10,5,1.799999999999998,17.99999999999998,681,0,1,11,10
3,1445,50,0,8,4,0.6000000000000009,6.000000000000008,369,3,1.5,9,8
0,1446,39,1,5,3,0,5.000000000000003,278,0,-1,9,6
1,1446,50,0,11,0,2.3999999999999964,23.99999999999996,1377,2,0.8,8,11
2,1446,50,0,9,1,1.199999999999998,11.99999999999998,597,1,0.8,9,9
3,1446,39,0,5,3,0,0,207,0,-1,10,5
0,1447,39,2,5,5,0,11.000000000000009,320,0,0,10,7
1,1447,50,0,10,0,1.7999999999999965,17.99999999999996,1197,2,0.8,8,10
2,1447,50,1,8,3,0.6,11.99999999999998,663,2,0.8,7,9
3,1447,50,0,8,1,0.6000000000000009,6.000000000000008,315,0,1,8,8
0,1448,50,1,8,3,0.6000000000000002,12.000000000000002,447,0,2,8,9
1,1448,50,1,10,1,1.7999999999999967,23.999999999999968,1059,0,2,9,11
2,1448,50,0,10,2,1.799999999999998,17.99999999999998,567,1,2,8,10
3,1448,50,0,8,4,0.5999999999999998,5.999999999999997,537,0,1,11,8
0,1449,50,0,8,5,0.6000000000000005,6.000000000000005,417,0,1,11,8
1,1449,50,0,12,0,2.999999999999997,29.999999999999968,1191,1,0.8,10,12
2,1449,50,0,10,3,1.7999999999999985,17.999999999999982,579,1,2,10,10
3,1449,50,0,8,3,0.6000000000000009,6.000000000000008,375,0,1,12,8
0,1450,50,1,7,5,5.828670879282072e-16,6.000000000000005,447,0,1,10,8
1,1450,50,0,13,1,3.599999999999997,35.99999999999997,1221,1,2,10,13
2,1450,50,1,14,1,4.199999999999998,47.99999999999998,1101,0,2,10,15
3,1450,50,1,8,3,0.6000000000000005,12.000000000000004,363,0,2,11,9
0,1451,50,1,8,5,0.6000000000000005,12.000000000000004,495,0,1,12,9
1,1451,50,0,12,1,2.9999999999999973,29.99999999999997,969,4,1.5,11,12
2,1451,50,0,10,3,1.7999999999999967,17.999999999999964,783,0,1,12,10
3,1451,50,0,8,3,0.6000000000000011,6.000000000000011,339,0,1,10,8
0,1452,50,0,8,7,0.6000000000000003,6.000000000000003,489,0,1,13,8
1,1452,50,0,13,0,3.599999999999997,35.999999999999964,1269,1,2,12,13
2,1452,50,1,12,2,2.9999999999999982,35.99999999999998,747,0,2,13,13
3,1452,50,0,8,1,0.6000000000000008,6.000000000000007,351,0,1,11,8
0,1453,50,1,8,5,0.6,12.00000000000001,519,0,2,11,9
1,1453,50,0,10,1,1.7999999999999976,17.999999999999975,807,0,1,10,10
2,1453,50,0,14,1,4.199999999999998,41.99999999999998,1443,3,0.8,10,14
3,1453,50,0,8,1,0.6000000000000001,6.000000000000001,351,0,1,10,8
0,1454,45,1,6,4,0,5.000000000000003,395,0,-1,7,7
1,1454,50,0,12,0,2.999999999999997,29.999999999999968,1197,2,0.8,9,12
2,1454,50,1,9,2,1.1999999999999984,17.999999999999982,579,0,2,9,10
3,1454,50,0,8,1,0.6000000000000009,6.000000000000008,393,1,2,12,8
0,1455,50,1,8,4,0.6000000000000009,12.000000000000009,489,0,2,12,9
1,1455,50,0,11,1,2.399999999999998,23.99999999999998,639,0,1,10,11
2,1455,50,0,13,1,3.599999999999998,35.99999999999998,933,1,2,11,13
3,1455,50,0,8,2,0.6000000000000009,6.000000000000008,303,1,2,11,8
0,1456,50,0,8,2,0.6000000000000009,6.000000000000008,441,1,2,12,8
1,1456,50,0,8,0,0.5999999999999971,5.999999999999971,843,0,1,11,8
2,1456,50,1,10,3,1.799999999999998,23.99999999999998,687,0,2,11,11
3,1456,33,1,4,1,0,5.000000000000005,215,0,0,6,5
0,1457,50,0,8,4,0.6000000000000005,6.000000000000005,441,0,1,11,8
1,1457,50,0,12,1,2.999999999999998,29.99999999999997,993,1,0.8,10,12
2,1457,50,0,10,1,1.799999999999998,17.99999999999998,831,0,1,11,10
3,1457,50,0,8,4,0.6,5.999999999999999,465,0,1,8,8
0,1458,50,0,8,3,0.6000000000000009,6.000000000000008,381,0,1,10,8
1,1458,50,0,9,0,1.1999999999999966,11.999999999999966,1101,0,1,9,9
2,1458,50,0,10,2,1.7999999999999972,17.99999999999997,969,3,0.8,10,10
3,1458,27,0,3,1,0,0,135,4,-1.2,6,3
0,1459,50,1,7,5,9.15933995315754e-16,6.000000000000008,483,0,2,10,8
1,1459,50,0,9,0,1.1999999999999995,11.999999999999996,429,0,1,10,9
2,1459,50,0,13,0,3.5999999999999965,35.999999999999964,1287,3,0.8,9,13
3,1459,50,0,8,1,0.6000000000000009,6.000000000000008,321,0,1,10,8
0,1460,50,0,8,1,0.6,6,369,0,1,8,8
1,1460,50,0,8,1,0.5999999999999992,5.999999999999992,573,1,0.8,10,8
2,1460,50,0,9,1,1.199999999999998,11.99999999999998,615,0,1,7,9
3,1460,21,1,3,0,0.6,11.999999999999998,131,0,0,5,4
0,1461,33,1,4,1,0,5.000000000000004,227,0,-1,6,5
1,1461,50,0,8,0,0.6,6,717,2,0.8,9,8
2,1461,50,0,9,2,1.1999999999999995,11.999999999999996,465,1,2,11,9
3,1461,39,1,5,1,0,5.000000000000004,248,0,0,9,6
0,1462,27,2,3,1,0,11.000000000000004,230,0,0,8,5
1,1462,50,1,8,0,0.5999999999999989,11.999999999999988,615,2,0.8,7,9
2,1462,50,1,8,1,0.5999999999999971,11.99999999999997,819,2,0.8,9,9
3,1462,50,1,7,0,5.828670879282072e-16,6.000000000000005,393,0,2,8,8
0,1463,50,1,8,4,0.6,12.00000000000001,399,0,2,14,9
1,1463,50,1,11,0,2.3999999999999977,29.99999999999997,987,0,2,10,12
2,1463,50,0,12,1,2.9999999999999987,29.999999999999982,705,0,1,11,12
3,1463,50,0,8,2,0.6000000000000001,6.000000000000001,369,4,1.5,11,8
0,1464,50,0,8,2,0.6000000000000005,6.000000000000005,417,0,1,8,8
1,1464,50,1,10,0,1.799999999999999,23.99999999999999,531,0,2,7,11
2,1464,50,0,10,2,1.799999999999998,17.99999999999998,657,1,2,8,10
3,1464,50,0,8,1,0.6000000000000006,6.000000000000006,369,0,1,8,8
0,1465,50,0,8,4,0.6000000000000009,6.000000000000008,429,0,1,14,8
1,1465,50,0,13,1,3.5999999999999983,35.99999999999998,861,1,0.8,10,13
2,1465,50,0,11,2,2.399999999999997,23.999999999999968,1005,0,1,10,11
3,1465,50,1,7,2,8.049116928532385e-16,6.000000000000007,357,3,0.8,11,8
0,1466,50,1,8,3,0.6000000000000008,12.000000000000004,417,0,2,11,9
1,1466,50,1,10,0,1.7999999999999967,23.999999999999968,1239,4,0.8,10,11
2,1466,50,1,9,2,1.199999999999998,17.99999999999998,645,4,0.8,9,10
3,1466,39,1,6,2,0.6,11.999999999999998,248,3,-1.2,10,7
0,1467,50,1,8,4,0.6000000000000006,12.000000000000004,459,1,2,10,9
1,1467,50,0,14,1,4.2,42,1323,1,0.8,9,14
2,1467,50,0,10,2,1.7999999999999976,17.999999999999975,693,0,1,11,10
3,1467,50,0,8,4,0.6000000000000006,6.000000000000006,345,1,2,11,8
0,1468,50,2,7,5,2.498001805406602e-16,12.000000000000002,417,0,2,11,9
1,1468,50,0,12,1,2.999999999999997,29.999999999999968,1083,0,1,12,12
2,1468,50,0,9,1,1.1999999999999984,11.999999999999984,525,0,1,11,9
3,1468,50,0,7,3,6.938893903907228e-16,6.9388939039072276e-15,285,0,1,10,7
0,1469,50,0,8,3,0.6000000000000004,6.000000000000004,483,0,1,9,8
1,1469,50,0,9,1,1.199999999999998,11.99999999999998,819,0,1,9,9
2,1469,50,0,10,1,1.799999999999998,17.99999999999998,621,0,1,8,10
3,1469,32,0,4,3,0,0,300,0,-1,6,4
0,1470,45,2,6,5,0,11.000000000000002,413,0,0,7,8
1,1470,50,0,11,0,2.399999999999997,23.999999999999968,1137,2,0.8,9,11
2,1470,50,0,9,2,1.1999999999999988,11.999999999999988,591,1,0.8,8,9
3,1470,33,0,5,2,0.6,5.999999999999999,204,0,-1,7,5
0,1471,50,1,8,4,0.6000000000000008,12.000000000000004,447,0,2,13,9
1,1471,50,1,11,0,2.399999999999997,29.99999999999997,1275,0,2,10,12
2,1471,50,0,11,4,2.3999999999999986,23.999999999999982,657,0,1,11,11
3,1471,50,1,8,2,0.6,12.00000000000001,357,0,2,8,9
0,1472,50,0,8,6,0.6000000000000006,6.000000000000006,471,1,2,11,8
1,1472,50,1,12,1,2.999999999999997,35.999999999999964,1077,0,2,11,13
2,1472,50,0,11,4,2.399999999999999,23.99999999999999,573,0,1,12,11
3,1472,50,1,8,2,0.6000000000000009,12.000000000000009,393,0,2,10,9
0,1473,50,2,7,4,6.938893903907228e-16,12.000000000000004,429,0,2,12,9
1,1473,50,0,11,0,2.3999999999999977,23.99999999999997,1041,4,0.8,12,11
2,1473,50,0,9,0,1.1999999999999995,11.999999999999996,459,0,1,9,9
3,1473,27,1,3,2,0,5.000000000000002,182,0,0,8,4
0,1474,15,1,2,1,0.6,11.999999999999998,98,0,0,6,3
1,1474,50,0,8,0,0.5999999999999984,5.999999999999984,639,1,2,9,8
2,1474,32,1,4,0,0,5.999999999999993,450,4,-1.2,6,5
3,1474,45,0,6,2,0,0,252,4,-1.2,6,6
0,1475,50,0,8,3,0.6,6,465,3,1.5,10,8
1,1475,50,0,8,0,0.6000000000000008,6.000000000000007,321,0,1,10,8
2,1475,50,0,13,0,3.599999999999997,35.99999999999997,1131,3,0.8,10,13
3,1475,50,0,8,1,0.6000000000000009,6.000000000000008,351,0,1,11,8
0,1476,50,0,8,5,0.6000000000000009,6.000000000000008,483,3,1.5,11,8
1,1476,50,0,11,0,2.399999999999997,23.99999999999997,789,0,1,10,11
2,1476,50,0,14,0,4.199999999999998,41.99999999999998,1503,0,1,9,14
3,1476,50,0,8,1,0.6,6,333,0,1,9,8
0,1477,50,0,8,6,0.6000000000000008,6.000000000000007,447,4,1.5,9,8
1,1477,50,0,10,0,1.7999999999999972,17.99999999999997,711,1,2,8,10
2,1477,50,0,10,4,1.7999999999999976,17.999999999999975,735,1,2,8,10
3,1477,50,0,8,0,0.6000000000000006,6.000000000000006,261,0,1,6,8
0,1478,50,0,8,4,0.6000000000000009,6.000000000000008,453,0,1,12,8
1,1478,50,0,11,0,2.399999999999998,23.99999999999998,849,0,1,10,11
2,1478,50,0,13,3,3.5999999999999988,35.999999999999986,765,1,2,10,13
3,1478,50,1,7,1,5.828670879282072e-16,6.000000000000005,339,3,0.8,10,8
0,1479,50,0,9,0,1.2000000000000006,12.000000000000004,471,0,1,9,9
1,1479,45,0,6,0,0,0,318,0,-1,7,6
2,1479,50,0,10,0,1.7999999999999976,17.999999999999975,711,4,0.8,10,10
3,1479,21,0,2,0,0,0,132,0,-1,5,2
0,1480,50,0,8,7,0.6000000000000009,6.000000000000008,489,2,1.5,13,8
1,1480,50,0,13,1,3.599999999999997,35.999999999999964,1209,4,0.8,10,13
2,1480,50,1,9,4,1.1999999999999975,17.999999999999975,705,4,0.8,11,10
3,1480,45,1,6,2,0,5.000000000000005,239,0,0,6,7
0,1481,50,0,8,6,0.6,6,405,2,1.5,10,8
1,1481,50,0,12,1,2.9999999999999982,29.999999999999982,705,1,0.8,11,12
2,1481,50,0,10,1,1.7999999999999976,17.999999999999975,663,1,2,8,10
3,1481,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,9,8
0,1482,50,0,8,5,0.6000000000000009,6.000000000000008,381,0,1,10,8
1,1482,50,0,14,0,4.199999999999998,41.99999999999998,1401,1,0.8,11,14
2,1482,50,0,12,3,2.999999999999997,29.999999999999968,1119,0,1,10,12
3,1482,50,1,7,4,5.828670879282072e-16,6.000000000000005,381,3,0.8,9,8
0,1483,50,0,8,5,0.6000000000000004,6.000000000000004,435,0,1,10,8
1,1483,50,0,13,0,3.5999999999999983,35.99999999999998,1155,1,0.8,11,13
2,1483,50,0,11,2,2.3999999999999977,23.99999999999997,657,0,1,10,11
3,1483,50,1,7,2,6.938893903907228e-16,6.000000000000006,339,3,0.8,12,8
0,1484,45,1,6,6,0,5.000000000000007,377,0,-1,7,7
1,1484,50,1,10,2,1.7999999999999976,23.99999999999997,891,2,0.8,11,11
2,1484,50,0,14,2,4.200000000000002,42.000000000000014,1449,2,0.8,8,14
3,1484,50,0,8,3,0.6000000000000011,6.000000000000011,357,0,1,11,8
0,1485,21,1,2,3,0,5.000000000000001,203,0,-1,5,3
1,1485,50,0,10,1,1.7999999999999976,17.999999999999975,1083,2,0.8,11,10
2,1485,50,0,9,2,1.1999999999999995,11.999999999999996,465,2,0.8,11,9
3,1485,44,1,6,5,0,5.999999999999984,642,2,-1.2,6,7
0,1486,50,2,8,4,0.6000000000000005,18.000000000000004,495,0,2,13,10
1,1486,50,0,12,1,2.999999999999997,29.999999999999968,1095,1,0.8,9,12
2,1486,50,0,10,1,1.7999999999999985,17.999999999999982,627,0,1,11,10
3,1486,50,0,8,4,0.6000000000000002,6.000000000000002,393,1,2,10,8
0,1487,50,1,8,1,0.6,12.00000000000001,399,2,0.8,8,9
1,1487,15,0,2,0,0.6,5.999999999999999,87,3,-1.2,8,2
2,1487,50,0,10,0,1.799999999999998,17.99999999999998,699,0,1,8,10
3,1487,50,0,8,1,0.6000000000000004,6.000000000000004,285,1,2,9,8
0,1488,50,1,8,6,0.6000000000000001,12.000000000000002,531,0,1,12,9
1,1488,50,0,13,0,3.5999999999999965,35.999999999999964,1197,1,0.8,10,13
2,1488,50,1,10,4,1.7999999999999985,23.999999999999982,597,0,2,11,11
3,1488,50,1,8,4,0.6,12.00000000000001,339,0,2,11,9
0,1489,39,1,5,3,0,5.000000000000004,374,0,-1,10,6
1,1489,50,0,11,0,2.399999999999999,23.99999999999999,1509,2,0.8,8,11
2,1489,50,0,9,2,1.199999999999997,11.99999999999997,747,0,1,9,9
3,1489,50,1,7,3,1.0269562977782698e-15,6,381,2,0.8,12,8
0,1490,50,0,8,6,0.6000000000000002,6.000000000000002,495,1,2,8,8
1,1490,50,0,12,0,2.999999999999997,29.999999999999968,1467,1,0.8,9,12
2,1490,50,0,11,1,2.399999999999998,23.99999999999998,741,0,1,7,11
3,1490,50,1,8,2,0.6000000000000006,12.000000000000004,357,0,2,9,9
0,1491,50,0,8,3,0.6000000000000009,6.000000000000008,447,0,1,10,8
1,1491,50,1,9,0,1.199999999999997,17.99999999999997,963,0,2,9,10
2,1491,50,0,10,2,1.7999999999999967,17.999999999999964,1011,0,1,9,10
3,1491,27,1,3,1,0,5.000000000000003,200,3,-1.2,8,4
0,1492,50,0,8,5,0.6000000000000005,6.000000000000005,501,0,1,10,8
1,1492,50,0,11,0,2.399999999999997,23.999999999999968,1107,0,1,9,11
2,1492,50,0,9,4,1.1999999999999993,11.999999999999991,507,1,2,9,9
3,1492,50,0,8,2,0.6000000000000009,6.000000000000008,363,0,1,10,8
0,1493,50,0,8,5,0.6000000000000008,6.000000000000007,459,0,1,11,8
1,1493,50,0,12,0,2.999999999999997,29.999999999999968,1041,0,1,9,12
2,1493,50,0,10,4,1.7999999999999972,17.99999999999997,777,1,2,10,10
3,1493,50,0,7,0,9.15933995315754e-16,9.15933995315754e-15,345,0,1,10,7
0,1494,50,0,8,0,0.6,6,405,0,1,9,8
1,1494,50,0,9,1,1.1999999999999973,11.999999999999972,849,0,1,10,9
2,1494,50,1,10,1,1.7999999999999985,23.999999999999982,597,0,2,9,11
3,1494,21,0,3,2,0.6,5.999999999999999,108,4,-1.2,5,3
0,1495,50,0,8,2,0.6000000000000009,6.000000000000008,411,0,1,9,8
1,1495,50,0,9,0,1.1999999999999975,11.999999999999975,753,0,1,9,9
2,1495,50,0,10,1,1.7999999999999972,17.99999999999997,867,4,0.8,9,10
3,1495,21,0,2,0,0,0,108,0,-1,5,2
0,1496,50,0,8,7,0.6000000000000006,6.000000000000006,501,0,1,11,8
1,1496,50,0,12,1,2.999999999999998,29.99999999999997,1029,0,1,11,12
2,1496,50,0,10,3,1.7999999999999976,17.999999999999975,747,0,1,10,10
3,1496,50,1,7,3,0,5.9999999999999964,495,3,-0.2,11,8
0,1497,50,1,8,2,0.6000000000000004,12.000000000000004,471,0,2,12,9
1,1497,50,0,9,0,1.1999999999999975,11.999999999999975,813,1,2,10,9
2,1497,50,0,10,1,1.799999999999999,17.99999999999999,549,0,1,9,10
3,1497,27,1,3,1,0,5.000000000000003,158,0,0,7,4
0,1498,9,2,0,0,0,11,95,2,-1.2,5,2
1,1498,9,0,0,0,0,0,36,3,-1.2,7,0
2,1498,21,0,2,0,0,0,138,0,-1,5,2
3,1498,15,0,1,0,0,0,81,4,-1.2,6,1
0,1499,50,1,8,4,0.6000000000000008,12.000000000000004,453,0,2,10,9
1,1499,50,0,12,2,2.9999999999999982,29.999999999999982,873,1,0.8,11,12
2,1499,50,0,10,1,1.7999999999999985,17.999999999999982,597,3,0.8,9,10
3,1499,50,0,8,1,0.6,6,321,3,1.5,10,8
0,1500,50,0,8,5,0.6000000000000009,6.000000000000008,453,0,1,7,8
1,1500,50,0,11,0,2.399999999999997,23.999999999999968,1143,1,0.8,9,11
2,1500,50,0,10,5,1.7999999999999985,17.999999999999982,603,1,2,8,10
3,1500,50,0,8,2,0.6000000000000006,6.000000000000006,411,0,1,9,8
0,1501,50,1,8,6,0.6000000000000003,12.000000000000002,465,4,0.8,12,9
1,1501,50,0,11,0,2.399999999999997,23.999999999999968,1095,4,0.8,10,11
2,1501,50,0,11,4,2.3999999999999977,23.99999999999997,801,4,0.8,9,11
3,1501,45,2,6,3,0,11,389,4,-1.2,7,8
0,1502,50,1,8,3,0.6000000000000008,12.000000000000004,423,0,2,14,9
1,1502,50,0,12,0,2.999999999999998,29.99999999999997,1089,1,2,12,12
2,1502,50,0,13,2,3.599999999999997,35.99999999999997,1005,4,0.8,13,13
3,1502,50,1,7,2,8.049116928532385e-16,6.000000000000007,363,0,2,11,8
0,1503,50,0,8,1,0.6000000000000009,6.000000000000008,417,1,2,9,8
1,1503,50,1,9,1,1.1999999999999966,17.999999999999964,765,0,2,8,10
2,1503,50,1,10,1,1.7999999999999972,23.99999999999997,885,4,0.8,10,11
3,1503,20,1,3,3,0.6,11.999999999999998,180,0,0,9,4
0,1504,33,2,4,3,0,11.000000000000004,245,0,0,6,6
1,1504,50,0,9,0,1.1999999999999966,11.999999999999966,1059,2,0.8,8,9
2,1504,50,1,8,3,0.5999999999999984,11.999999999999984,621,0,2,8,9
3,1504,39,1,5,0,0,5.000000000000006,296,2,-1.2,8,6
0,1505,45,1,6,4,0,5.000000000000006,413,0,-1,7,7
1,1505,50,0,11,0,2.399999999999997,23.99999999999997,1227,2,0.8,8,11
2,1505,50,0,9,4,1.199999999999997,11.99999999999997,723,2,0.8,11,9
3,1505,50,1,7,0,9.15933995315754e-16,6.000000000000008,333,2,0.8,11,8
0,1506,50,1,8,5,0.6000000000000002,12.000000000000002,501,1,2,11,9
1,1506,50,0,13,0,3.599999999999997,35.999999999999964,1407,1,2,11,13
2,1506,50,0,12,2,2.9999999999999982,29.999999999999982,885,0,1,12,12
3,1506,50,0,9,1,1.2000000000000002,12.000000000000002,423,0,1,10,9
0,1507,50,1,8,5,0.6000000000000008,12.000000000000004,525,0,1,11,9
1,1507,50,0,13,0,3.6000000000000014,36.000000000000014,1473,1,0.8,10,13
2,1507,50,0,10,1,1.799999999999999,17.99999999999999,531,1,2,9,10
3,1507,50,1,8,7,0.5999999999999976,11.999999999999975,687,0,2,11,9
0,1508,50,0,8,4,0.6000000000000002,6.000000000000002,423,1,2,11,8
1,1508,50,1,8,1,0.6000000000000001,12.000000000000002,399,0,2,9,9
2,1508,50,0,12,0,2.9999999999999973,29.99999999999997,1287,4,0.8,10,12
3,1508,33,0,4,2,0,0,216,0,-1,6,4
0,1509,50,1,9,2,1.2000000000000004,18,543,1,2,10,10
1,1509,45,1,6,0,0,5.000000000000002,287,4,-1.2,7,7
2,1509,50,0,10,0,1.7999999999999976,17.999999999999975,933,2,0.8,9,10
3,1509,39,1,5,1,0,5.000000000000005,278,3,-1.2,9,6
0,1510,50,0,13,0,3.599999999999998,35.99999999999998,927,1,2,9,13
1,1510,15,1,1,0,0,5.000000000000001,86,0,0,6,2
2,1510,21,0,2,0,0,0,96,0,-1,5,2
3,1510,15,1,1,0,0,5.000000000000002,116,3,-1.2,6,2
0,1511,50,1,8,1,0.6,12.00000000000001,399,0,2,8,9
1,1511,33,0,5,0,0.6,5.999999999999999,150,3,-1.2,6,5
2,1511,50,0,10,0,1.7999999999999972,17.99999999999997,933,2,0.8,11,10
3,1511,50,0,8,0,0.6000000000000004,6.000000000000004,303,1,2,9,8
0,1512,50,1,8,2,0.6000000000000001,12.000000000000002,567,3,0.8,9,9
1,1512,50,0,9,1,1.1999999999999975,11.999999999999975,657,0,1,7,9
2,1512,27,1,3,1,0,5.000000000000001,170,0,0,7,4
3,1512,50,0,8,1,0.6000000000000009,6.000000000000008,309,0,1,9,8
0,1513,50,0,8,7,0.6000000000000003,6.000000000000003,543,0,1,12,8
1,1513,50,0,12,0,2.9999999999999973,29.99999999999997,939,1,2,9,12
2,1513,50,0,11,2,2.3999999999999995,23.999999999999996,603,0,1,11,11
3,1513,50,0,8,2,0.6,6,345,0,1,11,8
0,1514,50,0,8,6,0.6,6,459,0,1,11,8
1,1514,50,0,13,1,3.5999999999999965,35.999999999999964,1377,1,0.8,11,13
2,1514,50,1,11,1,2.399999999999997,29.999999999999968,849,0,2,10,12
3,1514,50,1,7,3,6.938893903907228e-16,6.000000000000006,297,3,0.8,10,8
0,1515,50,1,8,6,0.6000000000000006,12.000000000000004,489,1,2,11,9
1,1515,50,0,14,0,4.2,42,1377,4,0.8,10,14
2,1515,50,0,10,3,1.7999999999999972,17.99999999999997,747,4,0.8,12,10
3,1515,45,0,6,3,0,0,318,0,-1,6,6
0,1516,50,0,8,3,0.6000000000000008,6.000000000000007,447,0,1,11,8
1,1516,50,0,12,0,2.9999999999999973,29.99999999999997,1137,1,0.8,10,12
2,1516,50,0,10,1,1.7999999999999967,17.999999999999964,789,1,2,10,10
3,1516,50,0,8,1,0.6,6,351,0,1,9,8
0,1517,50,0,8,5,0.6000000000000005,6.000000000000005,483,0,1,10,8
1,1517,50,0,13,0,3.599999999999997,35.999999999999964,1467,1,2,11,13
2,1517,50,0,12,3,2.9999999999999982,29.999999999999982,705,0,1,11,12
3,1517,50,0,8,2,0.6000000000000009,6.000000000000008,345,0,1,10,8
0,1518,50,0,8,2,0.6000000000000005,6.000000000000005,471,0,1,9,8
1,1518,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,333,3,0.8,11,7
2,1518,21,1,3,1,0.6,11.999999999999998,137,0,0,5,4
3,1518,50,0,9,0,1.2000000000000002,12.000000000000002,411,1,2,9,9
0,1519,50,1,8,4,0.6000000000000004,12.000000000000004,411,0,2,11,9
1,1519,50,0,12,1,2.9999999999999973,29.99999999999997,1053,1,0.8,10,12
2,1519,50,0,9,5,1.1999999999999988,11.999999999999988,549,3,1.5,11,9
3,1519,50,0,8,1,0.6,6,375,0,1,9,8
0,1520,50,0,8,4,0.6,6,453,3,1.5,14,8
1,1520,50,0,11,0,2.399999999999997,23.999999999999968,1113,0,1,10,11
2,1520,50,0,13,1,3.599999999999998,35.99999999999998,867,1,2,10,13
3,1520,50,1,7,4,6.938893903907228e-16,6.000000000000006,357,0,1,10,8
0,1521,50,1,8,3,0.6000000000000006,12.000000000000004,441,1,2,12,9
1,1521,50,0,12,0,2.9999999999999982,29.999999999999982,933,0,1,12,12
2,1521,50,0,12,2,2.999999999999997,29.999999999999968,1035,3,0.8,13,12
3,1521,50,0,9,1,1.2000000000000002,12.000000000000002,363,0,1,12,9
0,1522,50,0,8,5,0.6,6,459,0,1,12,8
1,1522,50,0,12,1,2.999999999999997,29.999999999999968,1245,1,0.8,10,12
2,1522,50,0,11,1,2.399999999999998,23.99999999999998,693,1,2,12,11
3,1522,50,1,7,4,4.718447854656915e-16,6.000000000000004,375,3,0.8,12,8
0,1523,27,1,3,2,0,5.000000000000002,206,0,-1,8,4
1,1523,50,0,9,0,1.1999999999999966,11.999999999999966,1029,2,0.8,11,9
2,1523,50,1,8,1,0.5999999999999989,11.999999999999988,585,0,2,10,9
3,1523,50,0,8,3,0.6000000000000008,6.000000000000007,363,0,1,11,8
0,1524,50,0,7,4,4.718447854656915e-16,4.718447854656915e-15,357,0,1,9,7
1,1524,50,0,11,0,2.399999999999997,23.999999999999968,1245,2,0.8,8,11
2,1524,50,0,10,2,1.7999999999999972,17.99999999999997,897,2,0.8,12,10
3,1524,39,1,5,4,0,5.000000000000002,290,3,-1.2,8,6
0,1525,50,1,7,5,9.15933995315754e-16,6.000000000000008,429,0,1,12,8
1,1525,50,0,12,0,2.999999999999998,29.99999999999997,1029,1,2,9,12
2,1525,50,0,15,0,4.8000000000000025,48.00000000000002,1629,1,0.8,12,15
3,1525,50,0,8,2,0.6000000000000004,6.000000000000004,357,0,1,12,8
0,1526,50,1,7,4,4.718447854656915e-16,6.000000000000004,399,0,1,10,8
1,1526,50,0,11,0,2.3999999999999977,23.99999999999997,1041,4,0.8,10,11
2,1526,38,1,6,3,0.6,11.999999999999998,435,0,0,8,7
3,1526,45,1,7,2,0.6,11.999999999999998,311,4,-1.2,8,8
0,1527,50,1,8,6,0.6000000000000009,12.000000000000009,441,1,2,10,9
1,1527,50,0,12,0,2.999999999999997,29.999999999999968,1263,0,1,12,12
2,1527,50,0,12,3,2.9999999999999982,29.999999999999982,777,0,1,12,12
3,1527,50,1,8,3,0.6000000000000008,12.000000000000004,375,0,2,11,9
0,1528,50,0,8,4,0.6000000000000004,6.000000000000004,423,0,1,9,8
1,1528,50,0,9,1,1.1999999999999995,11.999999999999996,417,0,1,8,9
2,1528,50,0,10,0,1.7999999999999972,17.99999999999997,1077,0,1,10,10
3,1528,33,1,5,0,0.6,11.999999999999998,245,3,-1.2,6,6
0,1529,50,1,8,4,0.6000000000000008,12.000000000000004,441,0,2,8,9
1,1529,50,0,11,1,2.399999999999997,23.99999999999997,951,1,0.8,9,11
2,1529,50,0,9,3,1.1999999999999982,11.99999999999998,555,0,1,8,9
3,1529,50,0,8,3,0.6,6,351,0,1,11,8
0,1530,50,0,8,1,0.6,6,393,0,1,8,8
1,1530,50,0,8,0,0.5999999999999999,5.999999999999998,573,1,0.8,10,8
2,1530,50,1,9,0,1.199999999999997,17.99999999999997,723,0,2,8,10
3,1530,9,0,1,1,0.6,5.999999999999999,42,0,-1,6,1
0,1531,50,0,8,5,0.6000000000000009,6.000000000000008,435,0,1,11,8
1,1531,50,0,13,1,3.599999999999997,35.999999999999964,1293,1,0.8,8,13
2,1531,50,0,10,3,1.7999999999999967,17.999999999999964,759,0,1,10,10
3,1531,50,0,8,3,0.6,6,321,0,1,10,8
0,1532,50,0,9,5,1.2000000000000006,12.000000000000004,531,3,1.5,12,9
1,1532,50,0,13,1,3.600000000000003,36.00000000000003,1461,0,1,9,13
2,1532,50,1,10,3,1.799999999999998,23.99999999999998,627,0,2,9,11
3,1532,50,0,8,4,0.6000000000000008,6.000000000000007,333,0,1,10,8
0,1533,39,2,5,4,0,11.000000000000004,356,0,0,8,7
1,1533,50,1,9,2,1.1999999999999995,17.999999999999996,465,0,2,10,10
2,1533,50,0,12,1,3.000000000000004,30.00000000000004,1437,3,1.5,11,12
3,1533,50,0,8,3,0.6,5.999999999999999,411,1,2,9,8
0,1534,50,0,8,6,0.6000000000000004,6.000000000000004,513,3,1.5,11,8
1,1534,50,0,11,0,2.399999999999997,23.999999999999968,1107,0,1,10,11
2,1534,50,0,12,1,2.999999999999998,29.99999999999997,735,0,1,9,12
3,1534,50,0,8,1,0.6000000000000009,6.000000000000008,339,1,2,9,8
0,1535,50,0,8,4,0.6000000000000011,6.000000000000011,417,0,1,10,8
1,1535,50,0,11,1,2.3999999999999977,23.99999999999997,933,1,0.8,11,11
2,1535,50,0,10,1,1.799999999999998,17.99999999999998,591,1,2,8,10
3,1535,50,0,8,2,0.6000000000000008,6.000000000000007,381,0,1,10,8
0,1536,50,2,7,8,6.938893903907228e-16,12.000000000000004,453,0,2,11,9
1,1536,50,1,13,1,3.599999999999997,41.99999999999997,1173,0,2,10,14
2,1536,50,0,14,4,4.200000000000002,42.000000000000014,1725,0,1,11,14
3,1536,50,0,9,1,1.2000000000000004,12.000000000000004,399,1,2,12,9
0,1537,50,0,8,0,0.6000000000000009,6.000000000000008,357,0,1,9,8
1,1537,50,0,9,2,1.199999999999999,11.99999999999999,525,0,1,8,9
2,1537,50,0,10,1,1.7999999999999976,17.999999999999975,777,4,0.8,11,10
3,1537,27,0,4,1,0.6,5.999999999999999,141,0,-1,7,4
0,1538,50,0,8,5,0.6000000000000009,6.000000000000008,429,0,1,11,8
1,1538,50,0,11,0,2.399999999999997,23.999999999999968,963,0,1,11,11
2,1538,50,0,12,0,2.999999999999998,29.99999999999997,831,0,1,9,12
3,1538,50,0,8,1,0.6000000000000009,6.000000000000008,297,0,1,11,8
0,1539,50,0,8,4,0.6000000000000006,6.000000000000006,465,2,1.5,13,8
1,1539,50,0,13,1,3.599999999999997,35.999999999999964,1131,4,0.8,10,13
2,1539,50,1,9,0,1.1999999999999984,17.999999999999982,603,0,2,11,10
3,1539,45,0,6,4,0,0,318,0,-1,7,6
0,1540,50,0,8,4,0.6000000000000008,6.000000000000007,513,0,1,10,8
1,1540,50,1,10,0,1.7999999999999976,23.99999999999997,771,0,2,10,11
2,1540,50,0,12,0,2.999999999999998,29.99999999999997,1569,4,0.8,8,12
3,1540,45,1,6,0,0,5.000000000000005,269,0,0,6,7
0,1541,50,0,8,4,0.6000000000000006,6.000000000000006,471,1,2,11,8
1,1541,50,1,10,0,1.7999999999999976,23.99999999999997,969,4,0.8,10,11
2,1541,50,0,9,2,1.199999999999998,11.99999999999998,633,0,1,9,9
3,1541,33,1,4,0,0,5.000000000000006,233,0,0,6,5
0,1542,50,1,8,4,0.6000000000000006,12.000000000000004,483,0,1,12,9
1,1542,50,0,14,0,4.199999999999997,41.999999999999964,1347,1,0.8,11,14
2,1542,50,1,9,5,1.199999999999997,17.99999999999997,717,0,2,10,10
3,1542,50,0,8,4,0.6000000000000011,6.000000000000011,405,0,1,10,8
0,1543,33,1,4,4,0,5.000000000000002,311,0,-1,6,5
1,1543,50,1,10,0,1.7999999999999967,23.999999999999968,1299,2,0.8,9,11
2,1543,50,1,9,0,1.1999999999999975,17.999999999999975,759,2,0.8,9,10
3,1543,50,1,7,0,6.938893903907228e-16,6.000000000000006,255,0,2,10,8
0,1544,50,2,7,2,8.049116928532385e-16,12.000000000000009,495,0,2,11,9
1,1544,50,0,12,0,2.999999999999999,29.99999999999999,741,1,0.8,11,12
2,1544,50,0,12,1,2.9999999999999973,29.99999999999997,1059,4,0.8,11,12
3,1544,50,1,7,1,8.049116928532385e-16,6.000000000000007,339,0,2,11,8
0,1545,50,1,7,4,4.718447854656915e-16,6.000000000000004,387,0,1,11,8
1,1545,50,0,14,0,4.1999999999999975,41.99999999999997,1155,1,0.8,12,14
2,1545,50,0,11,4,2.399999999999997,23.999999999999968,945,0,1,11,11
3,1545,50,0,8,3,0.6000000000000005,6.000000000000005,339,0,1,10,8
0,1546,50,1,8,5,0.6000000000000001,12.000000000000002,483,0,2,12,9
1,1546,50,0,14,1,4.199999999999998,41.99999999999998,1395,1,2,10,14
2,1546,50,1,9,2,1.199999999999998,17.99999999999998,603,0,2,10,10
3,1546,44,1,6,6,0,6,504,0,0,5,7
0,1547,50,1,7,5,5.828670879282072e-16,6.000000000000005,423,0,1,10,8
1,1547,50,0,13,2,3.599999999999997,35.999999999999964,1287,1,0.8,8,13
2,1547,50,0,10,2,1.7999999999999972,17.99999999999997,765,0,1,10,10
3,1547,50,0,8,4,0.6000000000000005,6.000000000000005,363,0,1,9,8
0,1548,50,0,8,5,0.6,6,441,3,1.5,14,8
1,1548,50,0,12,1,2.999999999999999,29.99999999999999,711,0,1,11,12
2,1548,50,0,15,3,4.800000000000001,48.00000000000001,1449,1,0.8,10,15
3,1548,50,0,8,1,0.6000000000000009,6.000000000000008,333,1,2,10,8
0,1549,50,0,8,4,0.6,6,459,0,1,11,8
1,1549,50,0,11,0,2.399999999999998,23.99999999999998,933,1,0.8,9,11
2,1549,50,1,9,3,1.199999999999997,17.99999999999997,837,0,2,8,10
3,1549,50,0,8,0,0.6000000000000009,6.000000000000008,357,0,1,10,8
0,1550,50,0,9,1,1.2000000000000004,12.000000000000004,453,1,2,12,9
1,1550,50,0,7,1,0,0,489,4,-0.2,10,7
2,1550,9,1,1,0,0.6,11.999999999999998,41,0,0,5,2
3,1550,39,1,5,2,0,5.000000000000004,260,4,-1.2,10,6
0,1551,50,1,8,7,0.6000000000000006,12.000000000000004,495,1,2,9,9
1,1551,50,0,15,1,4.8000000000000025,48.00000000000002,1761,1,0.8,9,15
2,1551,50,0,10,3,1.7999999999999967,17.999999999999964,837,0,1,9,10
3,1551,50,0,8,5,0.6000000000000005,6.000000000000005,363,0,1,9,8
0,1552,50,0,8,6,0.6000000000000008,6.000000000000007,459,3,1.5,13,8
1,1552,50,0,10,0,1.7999999999999976,17.999999999999975,657,0,1,11,10
2,1552,50,0,14,0,4.199999999999997,41.999999999999964,1419,0,1,10,14
3,1552,50,0,8,1,0.6,6,363,4,1.5,11,8
0,1553,33,2,4,2,0,11.000000000000004,305,0,0,7,6
1,1553,50,1,9,0,1.199999999999997,17.99999999999997,915,2,0.8,9,10
2,1553,50,0,10,1,1.7999999999999967,17.999999999999964,1179,2,0.8,10,10
3,1553,50,0,8,0,0.6,6,333,0,1,8,8
0,1554,50,0,8,3,0.6,6,429,0,1,10,8
1,1554,50,0,11,0,2.399999999999997,23.99999999999997,897,1,2,10,11
2,1554,50,0,9,4,1.1999999999999995,11.999999999999996,489,0,1,9,9
3,1554,50,1,8,2,0.6000000000000005,12.000000000000004,381,0,2,9,9
0,1555,50,1,7,4,5.828670879282072e-16,6.000000000000005,459,0,1,12,8
1,1555,50,0,12,0,2.999999999999998,29.99999999999997,987,0,1,11,12
2,1555,50,0,10,4,1.7999999999999972,17.99999999999997,789,0,1,10,10
3,1555,50,1,8,2,0.6000000000000009,12.000000000000009,393,0,2,9,9
0,1556,45,2,7,3,0.6,17.999999999999996,389,0,0,6,9
1,1556,50,0,11,1,2.399999999999997,23.999999999999968,1203,2,0.8,9,11
2,1556,50,0,9,2,1.1999999999999975,11.999999999999975,657,1,0.8,8,9
3,1556,33,1,4,2,0,5.000000000000005,227,0,0,7,5
0,1557,50,1,8,6,0.6000000000000008,12.000000000000004,567,0,2,9,9
1,1557,50,0,10,2,1.7999999999999976,17.999999999999975,687,4,0.8,10,10
2,1557,50,0,13,2,3.599999999999997,35.99999999999997,1527,4,0.8,7,13
3,1557,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,315,0,1,7,7
0,1558,50,0,8,4,0.6000000000000006,6.000000000000006,399,1,2,12,8
1,1558,50,0,11,0,2.399999999999998,23.99999999999998,879,1,0.8,10,11
2,1558,50,0,11,3,2.3999999999999977,23.99999999999997,735,0,1,9,11
3,1558,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,7,8
0,1559,50,1,8,7,0.6000000000000004,12.000000000000004,477,0,2,10,9
1,1559,50,0,14,1,4.199999999999998,41.99999999999998,1185,2,0.8,10,14
2,1559,50,0,10,2,1.7999999999999976,17.999999999999975,717,1,2,10,10
3,1559,50,0,8,4,0.6000000000000003,6.000000000000003,417,3,1.5,10,8
0,1560,45,2,6,5,0,11.000000000000004,425,0,0,7,8
1,1560,50,0,11,0,2.399999999999997,23.99999999999997,1113,2,0.8,8,11
2,1560,50,0,9,2,1.199999999999997,11.99999999999997,867,1,0.8,8,9
3,1560,27,1,3,2,0,5.000000000000003,200,3,-1.2,7,4
0,1561,50,0,8,6,0.6000000000000006,6.000000000000006,441,0,1,9,8
1,1561,50,0,12,0,2.999999999999997,29.999999999999968,1197,1,0.8,9,12
2,1561,50,0,10,4,1.7999999999999972,17.99999999999997,777,0,1,10,10
3,1561,50,0,8,1,0.6000000000000008,6.000000000000007,303,0,1,12,8
0,1562,50,1,8,5,0.6000000000000005,12.000000000000004,459,0,2,12,9
1,1562,50,1,12,1,2.999999999999998,35.99999999999998,1125,0,2,12,13
2,1562,50,0,14,2,4.199999999999998,41.99999999999998,1323,3,0.8,12,14
3,1562,50,0,9,0,1.1999999999999995,11.999999999999996,441,1,2,11,9
0,1563,50,0,8,0,0.6000000000000006,6.000000000000006,477,1,2,8,8
1,1563,50,1,8,0,0.6,12.00000000000001,345,0,2,9,9
2,1563,50,0,10,0,1.7999999999999976,17.999999999999975,705,0,1,9,10
3,1563,15,1,1,0,0,5.000000000000001,92,0,0,8,2
0,1564,50,0,8,3,0.6000000000000006,6.000000000000006,423,1,2,12,8
1,1564,50,0,8,0,0.5999999999999971,5.999999999999971,777,0,1,9,8
2,1564,50,1,10,1,1.7999999999999972,23.99999999999997,915,4,0.8,13,11
3,1564,33,1,4,3,0,5.000000000000002,191,0,-1,7,5
0,1565,50,2,8,3,0.6000000000000002,18,519,0,2,9,10
1,1565,50,0,12,0,2.999999999999997,29.999999999999968,1335,1,0.8,9,12
2,1565,50,0,10,4,1.799999999999998,17.99999999999998,639,1,2,9,10
3,1565,50,1,8,4,0.6000000000000006,12.000000000000004,303,0,2,10,9
0,1566,50,0,8,4,0.6000000000000004,6.000000000000004,405,1,2,10,8
1,1566,50,0,11,0,2.399999999999997,23.99999999999997,993,0,1,11,11
2,1566,50,0,12,2,2.9999999999999987,29.999999999999982,723,0,1,9,12
3,1566,50,0,8,4,0.6000000000000009,6.000000000000008,363,0,1,11,8
0,1567,50,0,8,4,0.6000000000000002,6.000000000000002,459,0,1,10,8
1,1567,50,0,11,0,2.399999999999999,23.99999999999999,687,1,0.8,11,11
2,1567,50,0,10,2,1.7999999999999998,17.999999999999996,465,1,2,11,10
3,1567,50,0,8,0,0.6000000000000005,6.000000000000005,363,0,1,11,8
0,1568,50,1,7,4,2.498001805406602e-16,6.000000000000002,453,0,1,12,8
1,1568,50,1,11,0,2.3999999999999964,29.999999999999964,1053,0,2,11,12
2,1568,50,0,12,1,2.9999999999999987,29.999999999999982,693,0,1,12,12
3,1568,50,0,8,1,0.6000000000000009,6.000000000000008,357,0,1,10,8
0,1569,50,0,10,1,1.799999999999999,17.99999999999999,591,1,2,7,10
1,1569,9,0,1,0,0.6,5.999999999999999,36,4,-1.2,5,1
2,1569,38,0,5,0,0,0,351,2,-1.2,7,5
3,1569,27,0,3,0,0,0,153,0,-1,7,3
0,1570,50,0,8,3,0.6000000000000006,6.000000000000006,429,0,1,11,8
1,1570,50,0,11,0,2.3999999999999986,23.999999999999982,705,0,1,11,11
2,1570,50,0,12,3,2.9999999999999973,29.99999999999997,879,1,2,11,12
3,1570,50,0,8,2,0.6000000000000009,6.000000000000008,351,4,1.5,10,8
0,1571,50,0,8,5,0.6000000000000001,6.000000000000001,501,0,1,12,8
1,1571,50,0,12,0,2.999999999999997,29.999999999999968,999,1,0.8,13,12
2,1571,50,0,11,2,2.3999999999999995,23.999999999999996,525,1,2,13,11
3,1571,50,0,8,3,0.6000000000000008,6.000000000000007,339,0,1,12,8
0,1572,50,0,8,6,0.6000000000000005,6.000000000000005,477,0,1,14,8
1,1572,50,1,12,0,2.999999999999997,35.999999999999964,1329,0,2,12,13
2,1572,50,1,11,1,2.3999999999999977,29.99999999999997,807,0,2,12,12
3,1572,50,1,8,3,0.6,12.00000000000001,357,0,2,10,9
0,1573,39,1,5,3,0,5.000000000000004,296,0,-1,11,6
1,1573,50,0,10,0,1.7999999999999972,17.99999999999997,957,1,0.8,10,10
2,1573,50,0,9,2,1.199999999999998,11.99999999999998,591,0,1,10,9
3,1573,38,1,5,5,0,5.999999999999993,381,0,0,9,6
0,1574,39,2,5,2,0,11.000000000000004,224,0,0,11,7
1,1574,50,0,11,0,2.399999999999997,23.999999999999968,1347,0,1,10,11
2,1574,50,1,11,1,2.399999999999997,29.99999999999997,1155,2,0.8,8,12
3,1574,50,0,9,3,1.1999999999999995,11.999999999999996,477,0,1,10,9
0,1575,50,1,8,4,0.6000000000000004,12.000000000000004,459,0,2,13,9
1,1575,50,0,14,0,4.199999999999998,41.99999999999998,1449,1,0.8,9,14
2,1575,50,1,9,4,1.1999999999999975,17.999999999999975,621,0,2,9,10
3,1575,50,0,8,5,0.6000000000000002,6.000000000000002,417,1,2,10,8
0,1576,50,0,9,4,1.1999999999999995,11.999999999999996,501,0,1,10,9
1,1576,50,0,11,2,2.399999999999997,23.99999999999997,1077,1,0.8,11,11
2,1576,50,0,8,3,0.5999999999999998,5.999999999999997,405,1,2,10,8
3,1576,50,0,8,3,0.6,6,357,0,1,10,8
0,1577,50,1,8,4,0.6000000000000008,12.000000000000004,411,0,2,10,9
1,1577,50,0,10,0,1.7999999999999972,17.99999999999997,1083,4,0.8,10,10
2,1577,50,0,10,2,1.799999999999999,17.99999999999999,549,1,2,9,10
3,1577,27,1,3,1,0,5.000000000000002,182,0,0,7,4
0,1578,50,1,10,0,1.7999999999999985,23.999999999999982,639,0,2,7,11
1,1578,32,0,4,0,0,0,330,2,-1.2,6,4
2,1578,15,0,1,1,0,0,87,0,-1,6,1
3,1578,15,1,1,0,0,5.000000000000001,92,4,-1.2,8,2
0,1579,50,1,8,3,0.6000000000000005,12.000000000000004,387,0,2,9,9
1,1579,50,0,11,0,2.399999999999997,23.999999999999968,1029,1,2,10,11
2,1579,50,0,14,1,4.1999999999999975,41.99999999999997,1101,1,2,10,14
3,1579,50,0,8,1,0.6000000000000005,6.000000000000005,285,0,1,9,8
0,1580,50,0,8,3,0.6000000000000005,6.000000000000005,399,0,1,11,8
1,1580,50,1,11,0,2.399999999999997,29.99999999999997,1023,0,2,10,12
2,1580,50,0,10,3,1.7999999999999985,17.999999999999982,537,1,2,11,10
3,1580,50,1,8,0,0.6000000000000008,12.000000000000004,345,0,2,10,9
0,1581,45,1,6,3,0,5.000000000000003,425,0,-1,8,7
1,1581,50,0,11,1,2.399999999999998,23.99999999999998,753,0,1,10,11
2,1581,50,1,8,2,0.6,11.999999999999998,477,2,0.8,10,9
3,1581,50,0,8,3,0.6000000000000005,6.000000000000005,357,3,1.5,11,8
0,1582,45,2,6,4,0,11.000000000000004,401,0,0,9,8
1,1582,50,0,11,1,2.3999999999999986,23.999999999999982,789,2,0.8,10,11
2,1582,50,1,11,5,2.399999999999997,29.99999999999997,1191,2,0.8,11,12
3,1582,50,0,8,2,0.6000000000000008,6.000000000000007,303,0,1,13,8
0,1583,50,0,8,6,0.6000000000000005,6.000000000000005,519,0,1,10,8
1,1583,50,0,11,1,2.399999999999998,23.99999999999998,753,1,0.8,9,11
2,1583,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,11,9
3,1583,50,1,8,4,0.5999999999999995,11.999999999999996,471,0,2,8,9
0,1584,50,0,8,5,0.6,6,357,0,1,7,8
1,1584,50,0,11,1,2.399999999999997,23.999999999999968,1065,1,0.8,7,11
2,1584,50,0,10,3,1.7999999999999976,17.999999999999975,753,3,1.5,10,10
3,1584,50,1,8,1,0.6000000000000009,12.000000000000009,309,0,2,6,9
0,1585,50,2,8,4,0.6000000000000006,18.000000000000007,435,0,2,11,10
1,1585,50,0,12,0,2.999999999999997,29.999999999999968,1119,1,0.8,12,12
2,1585,50,0,10,2,1.7999999999999985,17.999999999999982,549,1,2,8,10
3,1585,50,0,8,0,0.6000000000000009,6.000000000000008,363,0,1,12,8
0,1586,50,1,8,5,0.6000000000000004,12.000000000000004,483,1,2,12,9
1,1586,50,0,11,0,2.3999999999999977,23.99999999999997,1125,4,0.8,10,11
2,1586,50,1,9,1,1.1999999999999984,17.999999999999982,531,0,2,11,10
3,1586,27,0,3,2,0,0,195,4,-1.2,9,3
0,1587,50,1,8,4,0.6000000000000006,12.000000000000004,471,1,2,10,9
1,1587,50,1,12,0,2.999999999999997,35.999999999999964,1533,4,0.8,10,13
2,1587,50,1,9,1,1.1999999999999975,17.999999999999975,657,0,2,10,10
3,1587,21,0,2,2,0,0,120,0,-1,5,2
0,1588,50,0,8,5,0.6000000000000006,6.000000000000006,423,1,2,9,8
1,1588,50,0,12,0,2.999999999999997,29.999999999999968,1017,1,0.8,9,12
2,1588,50,0,9,2,1.1999999999999975,11.999999999999975,615,0,1,8,9
3,1588,50,0,8,2,0.6000000000000006,6.000000000000006,375,0,1,12,8
0,1589,21,1,2,1,0,5.000000000000001,203,0,-1,5,3
1,1589,44,1,6,0,0,5.999999999999985,702,2,-1.2,6,7
2,1589,50,0,7,0,0,0,513,0,0,8,7
3,1589,33,1,4,2,0,5.000000000000003,167,0,0,5,5
0,1590,50,1,8,5,0.6000000000000009,12.000000000000009,441,1,2,12,9
1,1590,50,0,13,1,3.5999999999999965,35.999999999999964,1233,1,2,10,13
2,1590,50,1,13,1,3.5999999999999983,41.99999999999998,1161,0,2,11,14
3,1590,50,0,8,3,0.6000000000000006,6.000000000000006,357,0,1,12,8
0,1591,50,0,8,6,0.6000000000000002,6.000000000000002,507,2,1.5,10,8
1,1591,50,0,14,0,4.1999999999999975,41.99999999999997,1455,1,0.8,11,14
2,1591,50,1,9,1,1.199999999999997,17.99999999999997,687,0,2,8,10
3,1591,50,1,8,3,0.6000000000000006,12.000000000000004,309,0,2,10,9
0,1592,50,0,8,4,0.6,6,381,0,1,9,8
1,1592,50,1,11,0,2.399999999999998,29.999999999999982,795,0,2,9,12
2,1592,50,1,12,2,2.9999999999999964,35.999999999999964,1281,0,2,9,13
3,1592,50,0,8,1,0.6000000000000009,6.000000000000008,327,0,1,10,8
0,1593,50,0,8,5,0.6000000000000001,6.000000000000001,459,0,1,10,8
1,1593,50,0,12,1,2.999999999999998,29.99999999999997,927,0,1,12,12
2,1593,50,1,9,1,1.1999999999999993,17.999999999999993,483,0,2,10,10
3,1593,50,1,7,4,0,5.999999999999995,393,0,1,9,8
0,1594,50,1,8,3,0.6000000000000004,12.000000000000004,453,0,1,11,9
1,1594,50,0,12,0,2.999999999999997,29.999999999999968,1215,1,0.8,12,12
2,1594,50,1,9,4,1.1999999999999984,17.999999999999982,567,0,2,9,10
3,1594,50,0,8,4,0.6000000000000006,6.000000000000006,363,1,2,12,8
0,1595,50,0,8,5,0.6000000000000005,6.000000000000005,531,0,1,12,8
1,1595,50,0,13,2,3.5999999999999988,35.999999999999986,849,1,0.8,11,13
2,1595,50,0,10,3,1.799999999999999,17.99999999999999,579,0,1,14,10
3,1595,50,0,8,8,0.6,6,831,0,1,13,8
0,1596,50,1,8,3,0.6,12.00000000000001,489,0,2,9,9
1,1596,50,0,10,0,1.799999999999999,17.99999999999999,381,0,1,9,10
2,1596,50,0,8,1,0.6000000000000002,6.000000000000002,399,1,2,10,8
3,1596,50,0,8,1,0.6000000000000004,6.000000000000004,267,1,2,11,8
0,1597,50,1,8,4,0.6000000000000005,12.000000000000004,495,0,1,11,9
1,1597,50,0,13,0,3.599999999999999,35.99999999999999,735,1,0.8,10,13
2,1597,50,0,10,4,1.7999999999999967,17.999999999999964,1047,0,1,12,10
3,1597,50,0,8,1,0.6000000000000005,6.000000000000005,405,0,1,10,8
0,1598,50,0,8,5,0.6000000000000006,6.000000000000006,417,0,1,13,8
1,1598,50,0,12,0,2.999999999999997,29.999999999999968,1227,1,2,12,12
2,1598,50,1,12,2,2.999999999999998,35.99999999999998,903,0,2,11,13
3,1598,50,1,8,2,0.6,12.00000000000001,387,0,2,9,9
0,1599,50,1,8,6,0.6000000000000005,12.000000000000004,507,0,2,11,9
1,1599,50,0,12,1,2.9999999999999973,29.99999999999997,1107,1,0.8,11,12
2,1599,50,0,9,4,1.1999999999999984,11.999999999999984,567,3,1.5,10,9
3,1599,50,0,8,4,0.5999999999999999,5.999999999999998,465,0,1,12,8
0,1600,50,0,9,0,1.2000000000000006,12.000000000000004,399,1,2,12,9
1,1600,45,1,6,0,0,5.000000000000001,401,4,-1.2,6,7
2,1600,50,0,8,0,0.5999999999999975,5.999999999999975,657,3,0.8,11,8
3,1600,9,1,0,1,0,5.000000000000001,47,0,0,4,1
0,1601,50,2,7,7,2.498001805406602e-16,12.000000000000002,447,0,2,10,9
1,1601,50,0,13,0,3.599999999999997,35.99999999999997,1233,0,1,10,13
2,1601,50,0,10,3,1.799999999999999,17.99999999999999,519,1,2,10,10
3,1601,50,0,8,3,0.6000000000000009,6.000000000000008,327,0,1,11,8
0,1602,50,1,8,4,0.6000000000000008,12.000000000000004,423,0,2,12,9
1,1602,50,0,12,0,2.9999999999999964,29.999999999999964,1329,4,0.8,10,12
2,1602,50,0,11,3,2.399999999999998,23.99999999999998,879,4,0.8,11,11
3,1602,45,1,6,1,0,5.000000000000006,341,3,-1.2,6,7
0,1603,33,2,4,3,0,11,317,0,0,6,6
1,1603,50,1,9,0,1.199999999999997,17.99999999999997,1059,2,0.8,10,10
2,1603,50,1,8,4,0.6,11.99999999999998,681,2,0.8,10,9
3,1603,50,0,8,1,0.6000000000000011,6.000000000000011,393,1,2,9,8
0,1604,39,1,5,2,0,5.000000000000003,338,0,-1,10,6
1,1604,50,0,10,0,1.799999999999998,17.99999999999998,819,2,0.8,10,10
2,1604,50,0,9,2,1.1999999999999995,11.999999999999996,435,2,0.8,12,9
3,1604,45,1,6,2,0,5.000000000000004,281,2,-1.2,7,7
0,1605,33,1,4,3,0,5.000000000000002,341,0,-1,7,5
1,1605,50,0,9,0,1.199999999999997,11.99999999999997,1005,2,0.8,8,9
2,1605,50,0,9,1,1.1999999999999988,11.999999999999988,537,0,1,8,9
3,1605,27,0,3,2,0,0,189,0,-1,8,3
0,1606,50,0,8,7,0.5999999999999995,5.999999999999995,627,0,1,11,8
1,1606,50,0,12,3,2.999999999999998,29.99999999999997,837,0,1,12,12
2,1606,50,1,8,2,0.5999999999999999,11.999999999999996,471,0,2,11,9
3,1606,50,0,10,8,1.7999999999999972,17.99999999999997,1131,4,0.8,11,10
0,1607,39,1,5,4,0,5.000000000000006,380,0,-1,10,6
1,1607,50,0,10,0,1.7999999999999967,17.999999999999964,1227,1,0.8,10,10
2,1607,50,0,9,2,1.1999999999999984,11.999999999999984,591,1,2,8,9
3,1607,21,0,2,2,0,0,126,0,-1,5,2
0,1608,27,1,3,3,0,5.000000000000003,254,0,-1,7,4
1,1608,50,1,9,0,1.199999999999997,17.99999999999997,1047,2,0.8,10,10
2,1608,50,1,8,1,0.5999999999999976,11.999999999999975,891,0,2,11,9
3,1608,50,1,7,2,6.938893903907228e-16,6.000000000000006,369,2,0.8,9,8
0,1609,50,1,8,5,0.6000000000000004,12.000000000000004,471,1,2,11,9
1,1609,50,0,13,0,3.599999999999997,35.99999999999997,1377,1,0.8,10,13
2,1609,50,0,9,2,1.1999999999999982,11.99999999999998,609,0,1,10,9
3,1609,50,0,8,4,0.6000000000000005,6.000000000000005,381,0,1,11,8
0,1610,50,1,8,4,0.6000000000000008,12.000000000000004,381,0,2,11,9
1,1610,50,0,12,1,2.999999999999997,29.999999999999968,1137,0,1,11,12
2,1610,50,1,9,6,1.199999999999998,17.99999999999998,687,0,2,9,10
3,1610,50,1,8,1,0.6,12.00000000000001,351,0,2,9,9
0,1611,50,0,8,5,0.6000000000000009,6.000000000000008,435,1,2,10,8
1,1611,50,0,13,0,3.599999999999997,35.99999999999997,1065,1,2,8,13
2,1611,50,0,15,2,4.800000000000003,48.00000000000003,1581,1,2,11,15
3,1611,50,0,8,1,0.6,6,381,0,1,9,8
0,1612,50,0,8,5,0.6000000000000002,6.000000000000002,453,0,1,9,8
1,1612,50,0,13,0,3.599999999999997,35.999999999999964,1065,1,2,10,13
2,1612,50,1,9,3,1.1999999999999988,17.99999999999999,549,0,2,8,10
3,1612,50,1,7,3,6.938893903907228e-16,6.000000000000006,291,0,2,9,8
0,1613,50,0,8,4,0.6000000000000009,6.000000000000008,381,1,2,9,8
1,1613,50,0,11,0,2.3999999999999977,23.99999999999997,825,1,2,11,11
2,1613,50,0,10,1,1.7999999999999994,17.999999999999993,489,1,2,9,10
3,1613,50,0,8,0,0.6000000000000006,6.000000000000006,327,0,1,12,8
0,1614,50,0,8,5,0.6000000000000009,6.000000000000008,471,2,1.5,9,8
1,1614,50,0,12,0,2.9999999999999982,29.999999999999982,795,1,0.8,10,12
2,1614,50,1,9,3,1.1999999999999993,17.999999999999993,537,0,2,10,10
3,1614,50,0,8,2,0.6000000000000004,6.000000000000004,339,0,1,11,8
0,1615,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,11,8
1,1615,50,0,8,0,0.5999999999999971,5.999999999999971,915,0,1,10,8
2,1615,50,0,10,0,1.7999999999999972,17.99999999999997,747,1,2,11,10
3,1615,27,0,3,2,0,0,153,0,-1,5,3
0,1616,50,1,8,4,0.6,12.00000000000001,405,0,2,10,9
1,1616,50,0,11,0,2.399999999999997,23.99999999999997,969,1,0.8,9,11
2,1616,50,1,9,1,1.1999999999999984,17.999999999999982,591,0,2,10,10
3,1616,50,0,8,1,0.6000000000000011,6.000000000000011,339,0,1,11,8
0,1617,50,0,8,0,0.6000000000000006,6.000000000000006,483,0,1,7,8
1,1617,50,0,8,0,0.6000000000000009,6.000000000000008,327,0,1,9,8
2,1617,50,0,10,0,1.7999999999999972,17.99999999999997,699,1,2,8,10
3,1617,9,1,0,0,0,5.000000000000001,77,0,-1,5,1
0,1618,21,1,2,2,0,5.000000000000001,203,0,-1,5,3
1,1618,50,0,8,0,0.5999999999999975,5.999999999999975,801,1,2,10,8
2,1618,44,1,6,0,0,5.999999999999997,396,0,0,6,7
3,1618,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,285,2,0.8,9,7
0,1619,50,1,8,4,0.6000000000000003,12.000000000000002,495,0,1,11,9
1,1619,50,0,13,0,3.5999999999999965,35.999999999999964,1197,1,0.8,10,13
2,1619,50,0,11,2,2.399999999999998,23.99999999999998,663,1,2,12,11
3,1619,50,0,8,3,0.6000000000000009,6.000000000000008,297,1,2,11,8
0,1620,50,1,8,3,0.6,12.00000000000001,435,0,2,10,9
1,1620,50,0,12,0,2.999999999999998,29.99999999999997,789,1,0.8,12,12
2,1620,50,0,10,2,1.7999999999999965,17.99999999999996,1071,0,1,10,10
3,1620,50,0,8,0,0.6000000000000006,6.000000000000006,297,1,2,10,8
0,1621,50,0,8,7,0.6,6,483,0,1,12,8
1,1621,50,0,13,1,3.599999999999997,35.999999999999964,1383,0,1,11,13
2,1621,50,0,10,1,1.7999999999999967,17.999999999999964,783,0,1,10,10
3,1621,50,1,8,2,0.6000000000000005,12.000000000000004,345,0,2,11,9
0,1622,50,0,8,5,0.6000000000000011,6.000000000000011,429,0,1,9,8
1,1622,50,1,11,0,2.3999999999999977,29.99999999999997,891,0,2,10,12
2,1622,50,0,11,3,2.399999999999997,23.999999999999968,1137,1,2,8,11
3,1622,50,0,8,0,0.6,6,351,0,1,9,8
0,1623,50,0,9,4,1.2000000000000002,12.000000000000002,471,3,1.5,10,9
1,1623,50,0,13,0,3.599999999999999,35.99999999999999,975,2,0.8,8,13
2,1623,50,0,10,5,1.7999999999999967,17.999999999999964,837,4,1.5,9,10
3,1623,50,0,8,2,0.6000000000000009,6.000000000000008,327,0,1,8,8
0,1624,50,0,8,3,0.6000000000000008,6.000000000000007,405,0,1,12,8
1,1624,50,0,12,0,2.9999999999999982,29.999999999999982,789,1,2,10,12
2,1624,50,0,11,3,2.399999999999998,23.99999999999998,741,1,2,11,11
3,1624,50,0,8,3,0.6000000000000005,6.000000000000005,345,0,1,11,8
0,1625,50,1,8,5,0.6000000000000002,12.000000000000002,537,0,2,8,9
1,1625,50,0,13,0,3.599999999999997,35.99999999999997,1257,1,0.8,9,13
2,1625,50,0,9,1,1.1999999999999975,11.999999999999975,747,0,1,8,9
3,1625,50,0,8,3,0.6000000000000006,6.000000000000006,369,3,1.5,10,8
0,1626,45,1,6,4,0,5.000000000000007,371,0,-1,7,7
1,1626,50,0,12,1,2.9999999999999973,29.99999999999997,1047,2,0.8,8,12
2,1626,50,1,12,3,2.999999999999996,35.99999999999996,1587,2,0.8,10,13
3,1626,50,0,8,4,0.6000000000000006,6.000000000000006,309,1,2,9,8
0,1627,50,0,8,5,0.6000000000000004,6.000000000000004,441,3,1.5,10,8
1,1627,50,0,13,0,3.599999999999997,35.99999999999997,1269,0,1,9,13
2,1627,50,0,11,6,2.3999999999999986,23.999999999999982,549,1,2,10,11
3,1627,50,0,8,2,0.6000000000000005,6.000000000000005,261,0,1,11,8
0,1628,50,0,8,2,0.6000000000000009,6.000000000000008,399,1,2,9,8
1,1628,50,0,9,0,1.1999999999999984,11.999999999999984,555,1,2,9,9
2,1628,50,0,10,1,1.7999999999999965,17.99999999999996,1161,4,0.8,11,10
3,1628,27,1,3,2,0,5.000000000000002,146,0,0,7,4
0,1629,50,1,8,5,0.6000000000000009,12.000000000000009,471,0,2,11,9
1,1629,50,0,11,0,2.3999999999999986,23.999999999999982,669,0,1,9,11
2,1629,50,1,14,0,4.2,47.99999999999999,1599,0,2,11,15
3,1629,50,0,8,2,0.6000000000000009,6.000000000000008,333,0,1,9,8
0,1630,45,1,6,5,0,5.000000000000005,389,0,0,5,7
1,1630,50,0,10,0,1.7999999999999967,17.999999999999964,1143,2,0.8,10,10
2,1630,50,1,9,2,1.1999999999999975,17.999999999999975,741,2,0.8,9,10
3,1630,50,0,8,2,0.6,6,369,0,1,10,8
0,1631,39,2,5,3,0,11.000000000000004,326,0,0,8,7
1,1631,50,0,10,0,1.7999999999999967,17.999999999999964,939,2,0.8,9,10
2,1631,50,0,9,2,1.1999999999999968,11.999999999999968,783,2,0.8,11,9
3,1631,45,1,6,1,0,5.000000000000006,299,2,-1.2,7,7
0,1632,50,1,7,3,6.938893903907228e-16,6.000000000000006,477,2,0.8,10,8
1,1632,50,0,13,0,3.5999999999999983,35.99999999999998,1293,0,1,10,13
2,1632,50,0,13,1,3.599999999999997,35.999999999999964,1221,0,1,10,13
3,1632,50,0,8,3,0.6,5.999999999999999,429,0,1,9,8
0,1633,50,0,8,5,0.6000000000000009,6.000000000000008,489,3,1.5,9,8
1,1633,50,0,12,2,2.9999999999999973,29.99999999999997,1149,4,1.5,9,12
2,1633,50,0,12,3,2.9999999999999982,29.999999999999982,693,1,2,10,12
3,1633,50,0,8,1,0.6000000000000006,6.000000000000006,333,0,1,10,8
0,1634,50,0,10,0,1.7999999999999994,17.999999999999993,567,0,1,11,10
1,1634,33,0,4,1,0,0,180,0,-1,6,4
2,1634,50,0,7,0,0,0,537,3,-0.2,7,7
3,1634,15,0,2,0,0.6,5.999999999999999,87,0,-1,7,2
0,1635,50,1,7,6,5.828670879282072e-16,6.000000000000005,453,0,1,9,8
1,1635,50,0,13,1,3.599999999999997,35.99999999999997,1041,1,0.8,11,13
2,1635,50,0,9,2,1.1999999999999993,11.999999999999991,447,0,1,8,9
3,1635,39,1,6,1,0.6,11.999999999999998,248,0,0,9,7
0,1636,50,1,8,3,0.6,12.00000000000001,375,0,2,10,9
1,1636,50,0,12,0,2.999999999999998,29.99999999999997,777,1,0.8,11,12
2,1636,50,0,10,3,1.7999999999999972,17.99999999999997,891,0,1,10,10
3,1636,50,0,8,1,0.6000000000000009,6.000000000000008,321,1,2,10,8
0,1637,50,0,8,3,0.6000000000000003,6.000000000000003,417,3,1.5,9,8
1,1637,50,0,12,0,2.999999999999997,29.999999999999968,1137,1,2,12,12
2,1637,50,0,10,2,1.7999999999999998,17.999999999999996,459,1,2,11,10
3,1637,50,1,7,0,8.049116928532385e-16,6.000000000000007,321,3,0.8,10,8
0,1638,50,1,8,3,0.6000000000000009,12.000000000000009,459,1,2,11,9
1,1638,50,1,8,1,0.5999999999999984,11.999999999999984,525,0,2,12,9
2,1638,50,0,13,0,3.5999999999999983,35.99999999999998,1089,3,0.8,11,13
3,1638,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,12,8
0,1639,50,0,8,6,0.6000000000000003,6.000000000000003,447,3,1.5,13,8
1,1639,50,0,12,1,2.999999999999997,29.999999999999968,1227,0,1,11,12
2,1639,50,0,14,2,4.199999999999998,41.99999999999998,837,0,1,12,14
3,1639,50,1,8,2,0.6000000000000009,12.000000000000009,339,0,2,11,9
0,1640,45,1,6,4,0,5.000000000000005,377,0,0,6,7
1,1640,50,1,11,0,2.399999999999997,29.99999999999997,1119,2,0.8,12,12
2,1640,50,1,10,2,1.7999999999999967,23.999999999999968,831,2,0.8,12,11
3,1640,50,0,9,2,1.2000000000000006,12.000000000000004,357,2,0.8,13,9
0,1641,50,0,8,3,0.6000000000000005,6.000000000000005,429,0,1,10,8
1,1641,50,1,9,0,1.1999999999999966,17.999999999999964,1065,0,2,9,10
2,1641,50,0,10,1,1.7999999999999976,17.999999999999975,705,0,1,8,10
3,1641,27,1,3,2,0,5.000000000000003,194,3,-1.2,7,4
0,1642,50,0,8,6,0.6000000000000006,6.000000000000006,411,3,1.5,10,8
1,1642,50,0,12,1,2.999999999999997,29.999999999999968,1185,1,2,13,12
2,1642,50,0,15,1,4.799999999999999,47.99999999999999,1077,3,1.5,10,15
3,1642,50,0,8,4,0.6000000000000005,6.000000000000005,327,4,1.5,11,8
0,1643,9,0,0,1,0,0,42,0,-1,4,0
1,1643,38,0,5,0,0,0,417,0,-1,9,5
2,1643,50,0,9,0,1.1999999999999984,11.999999999999984,513,3,0.8,9,9
3,1643,27,1,3,1,0,5.000000000000004,188,2,-1.2,9,4
0,1644,50,0,8,6,0.6,6,471,3,1.5,13,8
1,1644,50,0,13,0,3.599999999999997,35.99999999999997,1125,0,1,11,13
2,1644,50,0,15,1,4.799999999999999,47.99999999999999,1179,1,0.8,12,15
3,1644,50,0,8,0,0.6000000000000005,6.000000000000005,345,0,1,10,8
0,1645,50,0,8,4,0.6000000000000006,6.000000000000006,411,0,1,11,8
1,1645,50,0,13,0,3.599999999999997,35.999999999999964,1161,1,0.8,11,13
2,1645,50,1,11,1,2.399999999999997,29.99999999999997,819,0,2,9,12
3,1645,50,1,8,2,0.6000000000000008,12.000000000000004,345,0,2,11,9
0,1646,50,0,8,4,0.6000000000000008,6.000000000000007,381,3,1.5,12,8
1,1646,50,0,12,0,2.9999999999999973,29.99999999999997,1065,1,0.8,14,12
2,1646,50,0,10,4,1.7999999999999985,17.999999999999982,549,0,1,14,10
3,1646,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,12,8
0,1647,50,0,8,4,0.6000000000000011,6.000000000000011,435,0,1,10,8
1,1647,50,0,14,0,4.2,42,1161,1,0.8,11,14
2,1647,50,0,8,2,0.5999999999999978,5.999999999999977,669,0,1,9,8
3,1647,50,0,8,3,0.6000000000000009,6.000000000000008,345,0,1,12,8
0,1648,50,1,8,4,0.6000000000000006,12.000000000000004,489,0,2,12,9
1,1648,50,0,13,0,3.599999999999998,35.99999999999998,1065,1,2,10,13
2,1648,50,0,13,2,3.599999999999997,35.999999999999964,1275,1,2,11,13
3,1648,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,10,8
0,1649,50,0,8,1,0.6000000000000006,6.000000000000006,453,1,2,11,8
1,1649,50,1,8,1,0.5999999999999998,11.999999999999996,447,0,2,10,9
2,1649,50,0,10,0,1.7999999999999976,17.999999999999975,693,0,1,9,10
3,1649,15,1,1,1,0,5.000000000000001,122,0,-1,7,2
0,1650,50,0,8,6,0.6000000000000004,6.000000000000004,393,0,1,10,8
1,1650,50,0,11,1,2.399999999999997,23.999999999999968,1017,1,0.8,8,11
2,1650,50,1,9,4,1.199999999999998,17.99999999999998,657,0,2,8,10
3,1650,50,0,8,2,0.6000000000000008,6.000000000000007,315,3,1.5,9,8
0,1651,27,1,3,3,0,5.000000000000001,206,0,-1,8,4
1,1651,50,1,8,0,0.5999999999999971,11.99999999999997,981,0,2,8,9
2,1651,50,0,10,0,1.799999999999998,17.99999999999998,645,1,2,10,10
3,1651,21,0,2,3,0,0,132,0,-1,5,2
0,1652,50,1,7,7,3.6082248300317592e-16,6.000000000000003,459,0,2,11,8
1,1652,50,0,13,0,3.599999999999997,35.999999999999964,1059,0,1,10,13
2,1652,50,0,11,3,2.3999999999999986,23.999999999999982,675,0,1,9,11
3,1652,50,0,8,3,0.6000000000000009,6.000000000000008,393,3,1.5,10,8
0,1653,45,1,6,3,0,5.000000000000004,365,0,-1,6,7
1,1653,50,0,11,0,2.399999999999997,23.999999999999968,1023,0,1,10,11
2,1653,50,1,8,3,0.5999999999999975,11.999999999999975,657,2,0.8,9,9
3,1653,50,0,8,1,0.6000000000000008,6.000000000000007,327,3,1.5,11,8
0,1654,50,0,8,6,0.6000000000000005,6.000000000000005,495,3,1.5,11,8
1,1654,50,0,12,0,2.999999999999997,29.999999999999968,1377,1,0.8,8,12
2,1654,50,0,12,2,2.999999999999998,29.99999999999997,783,0,1,11,12
3,1654,50,0,8,1,0.6000000000000009,6.000000000000008,327,0,1,9,8
0,1655,50,0,8,2,0.6,6,423,0,1,10,8
1,1655,50,0,8,0,0.5999999999999992,5.999999999999992,681,0,1,11,8
2,1655,50,0,10,0,1.7999999999999985,17.999999999999982,597,1,2,10,10
3,1655,15,0,1,2,0,0,93,0,-1,7,1
0,1656,50,1,8,1,0.6,12.00000000000001,447,0,2,9,9
1,1656,50,0,9,1,1.1999999999999975,11.999999999999975,735,0,1,8,9
2,1656,50,0,10,1,1.799999999999998,17.99999999999998,651,4,0.8,8,10
3,1656,27,0,4,2,0.6,5.999999999999999,177,0,-1,8,4
0,1657,45,1,6,3,0,5.000000000000003,305,0,-1,8,7
1,1657,50,0,11,0,2.399999999999997,23.99999999999997,1167,2,0.8,11,11
2,1657,50,0,9,2,1.1999999999999984,11.999999999999984,621,1,0.8,8,9
3,1657,39,1,5,3,0,5.000000000000005,260,3,-1.2,9,6
0,1658,50,0,8,5,0.6000000000000002,6.000000000000002,513,3,1.5,13,8
1,1658,50,0,12,0,2.999999999999997,29.999999999999968,1059,1,0.8,13,12
2,1658,50,1,9,1,1.1999999999999993,17.999999999999993,489,0,2,10,10
3,1658,50,0,8,3,0.5999999999999999,5.999999999999998,441,0,1,11,8
0,1659,50,0,8,0,0.6000000000000009,6.000000000000008,417,1,2,9,8
1,1659,50,1,8,0,0.6000000000000001,12.000000000000002,417,0,2,8,9
2,1659,50,0,10,0,1.7999999999999972,17.99999999999997,765,0,1,9,10
3,1659,9,1,0,0,0,5.000000000000001,71,0,-1,7,1
0,1660,50,1,8,4,0.6000000000000009,12.000000000000009,393,0,2,10,9
1,1660,50,0,13,0,3.5999999999999983,35.99999999999998,921,1,2,9,13
2,1660,50,0,13,4,3.599999999999997,35.999999999999964,1257,2,1.5,9,13
3,1660,50,0,8,0,0.6000000000000005,6.000000000000005,327,0,1,9,8
0,1661,50,2,7,4,5.828670879282072e-16,12.000000000000004,501,0,2,11,9
1,1661,50,0,13,0,3.599999999999998,35.99999999999998,1167,1,0.8,8,13
2,1661,50,0,10,3,1.7999999999999985,17.999999999999982,573,4,1.5,11,10
3,1661,50,1,8,5,0.6,11.999999999999998,465,3,-0.2,10,9
0,1662,50,2,7,4,5.828670879282072e-16,12.000000000000004,393,0,2,10,9
1,1662,50,0,12,0,2.9999999999999973,29.99999999999997,1161,4,0.8,11,12
2,1662,50,0,10,2,1.799999999999998,17.99999999999998,669,0,1,9,10
3,1662,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,291,0,1,10,7
0,1663,50,1,7,5,1.0269562977782698e-15,6,405,0,1,12,8
1,1663,50,0,13,1,3.599999999999997,35.999999999999964,1107,1,0.8,10,13
2,1663,50,1,9,1,1.1999999999999988,17.99999999999999,537,0,2,9,10
3,1663,50,0,8,3,0.6000000000000006,6.000000000000006,375,0,1,11,8
0,1664,50,0,8,6,0.6000000000000006,6.000000000000006,447,0,1,9,8
1,1664,50,0,15,0,4.800000000000005,48.00000000000005,1599,1,0.8,8,15
2,1664,50,0,12,1,2.9999999999999964,29.999999999999964,1131,1,2,11,12
3,1664,50,0,8,4,0.6000000000000002,6.000000000000002,417,3,1.5,9,8
0,1665,50,0,8,3,0.6000000000000006,6.000000000000006,453,1,2,9,8
1,1665,50,0,9,1,1.1999999999999984,11.999999999999984,681,1,2,10,9
2,1665,50,0,10,2,1.7999999999999972,17.99999999999997,1095,0,1,13,10
3,1665,27,1,3,2,0,5.000000000000004,170,0,0,7,4
0,1666,50,1,7,5,9.15933995315754e-16,6.000000000000008,495,4,0.8,9,8
1,1666,50,1,9,1,1.1999999999999975,17.999999999999975,693,0,2,7,10
2,1666,50,0,15,2,4.800000000000005,48.00000000000005,1839,4,0.8,9,15
3,1666,50,0,7,4,5.828670879282072e-16,5.828670879282072e-15,339,0,1,8,7
0,1667,50,0,8,1,0.6000000000000006,6.000000000000006,423,1,2,10,8
1,1667,50,0,8,0,0.6,5.999999999999989,663,0,1,9,8
2,1667,50,1,10,1,1.7999999999999976,23.99999999999997,747,0,2,8,11
3,1667,15,1,1,0,0,5.000000000000002,80,0,0,6,2
0,1668,50,1,7,4,8.049116928532385e-16,6.000000000000007,405,0,1,13,8
1,1668,50,1,12,0,2.9999999999999973,35.99999999999997,1065,0,2,11,13
2,1668,50,0,12,1,2.999999999999998,29.99999999999997,855,0,1,11,12
3,1668,50,0,9,4,1.2000000000000004,12.000000000000004,339,1,2,12,9
0,1669,50,0,8,4,0.6000000000000009,6.000000000000008,441,0,1,9,8
1,1669,38,0,5,0,0,0,297,0,-1,7,5
2,1669,50,1,11,2,2.399999999999997,29.999999999999968,1161,3,0.8,11,12
3,1669,50,0,8,0,0.6000000000000006,6.000000000000006,345,0,1,11,8
0,1670,50,1,7,5,8.049116928532385e-16,6.000000000000007,459,0,1,12,8
1,1670,50,0,11,1,2.399999999999998,23.99999999999998,663,1,2,10,11
2,1670,50,0,15,0,4.799999999999998,47.99999999999998,1317,1,0.8,12,15
3,1670,50,0,8,3,0.6,6,339,4,1.5,11,8
0,1671,45,2,6,7,0,11,437,0,0,7,8
1,1671,50,0,13,0,3.600000000000003,36.00000000000003,1611,2,0.8,8,13
2,1671,50,0,10,6,1.7999999999999972,17.99999999999997,693,1,2,9,10
3,1671,50,1,7,3,6.938893903907228e-16,6.000000000000006,339,0,2,9,8
0,1672,50,2,8,4,0.6,18.000000000000007,549,0,2,12,10
1,1672,50,0,11,0,2.399999999999999,23.99999999999999,561,0,1,10,11
2,1672,50,0,13,3,3.5999999999999983,35.99999999999998,1245,3,1.5,12,13
3,1672,50,0,8,1,0.6,6,369,0,1,11,8
0,1673,50,1,8,4,0.6000000000000003,12.000000000000002,447,0,2,9,9
1,1673,50,0,10,0,1.7999999999999967,17.999999999999964,1149,1,0.8,8,10
2,1673,50,0,10,1,1.799999999999998,17.99999999999998,639,0,1,7,10
3,1673,50,1,8,2,0.6000000000000008,12.000000000000004,345,0,2,8,9
0,1674,50,1,8,5,0.6000000000000004,12.000000000000004,483,0,2,11,9
1,1674,50,0,11,1,2.399999999999998,23.99999999999998,711,0,1,11,11
2,1674,50,0,8,3,0.5999999999999995,5.999999999999995,501,0,1,7,8
3,1674,50,0,8,3,0.6000000000000001,6.000000000000001,441,0,1,11,8
0,1675,50,0,8,4,0.6000000000000008,6.000000000000007,405,4,0.8,12,8
1,1675,50,1,10,0,1.7999999999999967,23.999999999999968,1071,4,0.8,10,11
2,1675,50,1,10,1,1.7999999999999972,23.99999999999997,873,0,2,11,11
3,1675,45,1,7,2,0.6,11.999999999999998,281,0,0,5,8
0,1676,50,0,8,4,0.6000000000000004,6.000000000000004,477,0,1,14,8
1,1676,50,0,13,0,3.599999999999998,35.99999999999998,1029,1,0.8,12,13
2,1676,50,1,11,3,2.399999999999998,29.999999999999982,807,0,2,11,12
3,1676,50,0,8,5,0.6000000000000005,6.000000000000005,369,0,1,12,8
0,1677,50,0,10,1,1.799999999999999,17.99999999999999,663,0,1,10,10
1,1677,50,0,7,0,0,0,693,1,-0.2,8,7
2,1677,15,1,1,1,0,5.000000000000001,98,0,0,6,2
3,1677,21,1,2,2,0,5.000000000000002,167,4,-1.2,5,3
0,1678,50,1,8,4,0.6000000000000009,12.000000000000009,411,0,2,12,9
1,1678,50,0,11,0,2.399999999999997,23.999999999999968,1209,0,1,13,11
2,1678,50,0,13,5,3.599999999999997,35.99999999999997,867,1,0.8,11,13
3,1678,50,0,8,3,0.6000000000000005,6.000000000000005,351,4,1.5,12,8
0,1679,50,0,8,3,0.6000000000000004,6.000000000000004,459,1,2,9,8
1,1679,50,0,8,1,0.6000000000000001,6.000000000000001,441,0,1,7,8
2,1679,50,1,10,0,1.7999999999999967,23.999999999999968,1077,0,2,10,11
3,1679,27,1,5,1,1.2,17.999999999999996,164,0,0,8,6
0,1680,45,0,6,5,0,0,390,0,-1,5,6
1,1680,50,0,10,0,1.7999999999999965,17.99999999999996,1137,2,0.8,8,10
2,1680,50,0,10,2,1.799999999999998,17.99999999999998,711,0,1,11,10
3,1680,50,1,7,1,6.938893903907228e-16,6.000000000000006,315,0,2,8,8
0,1681,50,0,8,4,0.6000000000000009,6.000000000000008,507,3,1.5,13,8
1,1681,50,0,9,0,1.1999999999999984,11.999999999999984,633,1,0.8,10,9
2,1681,50,0,10,2,1.799999999999998,17.99999999999998,657,3,0.8,9,10
3,1681,50,0,8,0,0.6000000000000008,6.000000000000007,399,0,1,10,8
0,1682,50,0,8,5,0.6000000000000009,6.000000000000008,417,1,2,10,8
1,1682,50,0,12,0,2.9999999999999973,29.99999999999997,975,1,0.8,11,12
2,1682,50,0,11,2,2.399999999999997,23.999999999999968,1083,0,1,11,11
3,1682,50,1,8,2,0.6000000000000005,12.000000000000004,369,0,2,10,9
0,1683,50,1,7,5,1.0269562977782698e-15,6,483,0,1,14,8
1,1683,50,1,12,0,2.999999999999998,35.99999999999998,1053,0,2,12,13
2,1683,50,0,12,3,2.9999999999999987,29.999999999999982,717,0,1,13,12
3,1683,50,0,9,1,1.2000000000000008,12.000000000000009,363,1,2,13,9
0,1684,45,2,6,6,0,11.000000000000009,389,0,0,6,8
1,1684,50,1,10,1,1.7999999999999972,23.99999999999997,921,2,0.8,8,11
2,1684,50,0,14,1,4.200000000000001,42.00000000000001,1539,2,0.8,10,14
3,1684,50,0,8,4,0.6000000000000009,6.000000000000008,339,0,1,10,8
0,1685,50,1,8,4,0.6000000000000003,12.000000000000002,495,0,2,12,9
1,1685,50,0,13,0,3.599999999999997,35.99999999999997,969,1,0.8,10,13
2,1685,50,0,11,1,2.3999999999999995,23.999999999999996,621,0,1,11,11
3,1685,50,0,8,4,0.6000000000000008,6.000000000000007,369,0,1,12,8
0,1686,50,0,8,5,0.6000000000000005,6.000000000000005,501,0,1,12,8
1,1686,50,0,15,1,4.799999999999997,47.99999999999997,1275,1,0.8,11,15
2,1686,50,0,10,3,1.7999999999999985,17.999999999999982,633,0,1,11,10
3,1686,50,0,8,4,0.6000000000000008,6.000000000000007,363,0,1,11,8
0,1687,27,1,3,3,0,5.000000000000004,206,0,-1,8,4
1,1687,50,1,8,0,0.6,11.99999999999998,735,2,0.8,6,9
2,1687,50,0,10,3,1.7999999999999965,17.99999999999996,1131,0,1,9,10
3,1687,50,0,8,2,0.6000000000000006,6.000000000000006,381,1,2,8,8
0,1688,39,1,5,4,0,5.000000000000006,308,0,-1,10,6
1,1688,50,1,11,0,2.399999999999997,29.999999999999968,1167,2,0.8,9,12
2,1688,50,0,11,1,2.3999999999999977,23.99999999999997,1065,2,0.8,11,11
3,1688,50,0,9,1,1.1999999999999995,11.999999999999996,417,1,0.8,11,9
0,1689,50,0,8,4,0.6000000000000004,6.000000000000004,453,1,2,12,8
1,1689,50,0,12,1,2.9999999999999987,29.999999999999982,699,1,0.8,11,12
2,1689,50,0,8,1,0.6000000000000005,6.000000000000005,363,0,1,11,8
3,1689,50,0,8,4,0.6,5.999999999999999,471,0,1,10,8
0,1690,50,1,7,3,5.828670879282072e-16,6.000000000000005,435,4,0.8,10,8
1,1690,50,0,12,0,2.999999999999998,29.99999999999997,909,1,0.8,8,12
2,1690,50,0,11,3,2.399999999999997,23.999999999999968,1143,1,2,9,11
3,1690,50,1,7,3,8.049116928532385e-16,6.000000000000007,327,0,2,8,8
0,1691,50,0,8,6,0.6000000000000004,6.000000000000004,495,0,1,12,8
1,1691,50,0,14,0,4.199999999999998,41.99999999999998,1323,4,0.8,9,14
2,1691,50,0,9,3,1.1999999999999993,11.999999999999991,501,0,1,12,9
3,1691,45,0,6,2,0,0,264,0,-1,6,6
0,1692,50,0,8,4,0.5999999999999999,5.999999999999998,483,0,1,10,8
1,1692,50,0,11,0,2.399999999999997,23.99999999999997,1149,1,0.8,10,11
2,1692,50,1,9,4,1.1999999999999984,17.999999999999982,591,0,2,10,10
3,1692,50,0,8,4,0.6000000000000006,6.000000000000006,327,0,1,11,8
0,1693,50,1,7,1,5.828670879282072e-16,6.000000000000005,387,0,1,13,8
1,1693,50,0,8,0,0.6000000000000001,6.000000000000001,417,0,1,11,8
2,1693,50,1,10,0,1.7999999999999967,23.999999999999968,837,4,0.8,8,11
3,1693,15,0,1,0,0,0,81,0,-1,6,1
0,1694,50,1,8,5,0.6000000000000003,12.000000000000002,441,0,2,13,9
1,1694,50,0,14,0,4.1999999999999975,41.99999999999997,1263,0,1,10,14
2,1694,50,0,10,3,1.7999999999999972,17.99999999999997,843,0,1,11,10
3,1694,50,0,8,3,0.6000000000000006,6.000000000000006,375,3,1.5,10,8
0,1695,33,1,4,3,0,5.000000000000005,257,0,0,7,5
1,1695,50,1,9,0,1.1999999999999962,17.99999999999996,1149,2,0.8,9,10
2,1695,50,0,8,3,0.5999999999999984,5.999999999999984,645,0,1,10,8
3,1695,50,1,7,0,9.15933995315754e-16,6.000000000000008,393,2,0.8,9,8
0,1696,27,2,3,2,0,11.000000000000002,218,0,0,9,5
1,1696,50,1,8,0,0.5999999999999971,11.99999999999997,1047,2,0.8,9,9
2,1696,50,0,10,1,1.799999999999998,17.99999999999998,573,1,2,10,10
3,1696,21,1,3,2,0.6,11.999999999999998,143,0,0,5,4
0,1697,50,1,8,4,0.6000000000000009,12.000000000000009,423,1,2,14,9
1,1697,50,0,12,1,2.999999999999998,29.99999999999997,873,0,1,12,12
2,1697,50,0,13,3,3.599999999999997,35.99999999999997,1329,0,1,13,13
3,1697,50,0,8,3,0.6000000000000006,6.000000000000006,309,0,1,11,8
0,1698,50,1,10,1,1.7999999999999994,23.999999999999996,549,0,2,8,11
1,1698,15,0,1,0,0,0,81,3,-1.2,7,1
2,1698,38,0,5,0,0,0,339,2,-1.2,8,5
3,1698,27,0,3,0,0,0,147,0,-1,5,3
0,1699,50,0,8,6,0.6000000000000008,6.000000000000007,471,3,1.5,12,8
1,1699,50,0,11,1,2.399999999999997,23.99999999999997,753,1,2,11,11
2,1699,50,0,12,2,2.999999999999998,29.99999999999997,1287,0,1,10,12
3,1699,50,0,8,1,0.6,6,363,0,1,10,8
0,1700,33,1,4,4,0,5.000000000000005,275,0,-1,6,5
1,1700,50,0,9,0,1.1999999999999962,11.99999999999996,1125,2,0.8,8,9
2,1700,50,0,9,1,1.1999999999999993,11.999999999999991,495,0,1,10,9
3,1700,27,1,3,1,0,5.000000000000004,182,0,0,8,4
0,1701,50,0,8,4,0.6000000000000004,6.000000000000004,477,0,1,8,8
1,1701,50,0,9,1,1.199999999999997,11.99999999999997,747,0,1,8,9
2,1701,50,0,10,1,1.799999999999999,17.99999999999999,609,0,1,8,10
3,1701,32,1,4,3,0,5.999999999999994,324,0,0,6,5
0,1702,50,0,8,5,0.6000000000000005,6.000000000000005,429,2,1.5,11,8
1,1702,50,0,14,0,4.1999999999999975,41.99999999999997,1131,1,0.8,10,14
2,1702,50,1,9,1,1.1999999999999975,17.999999999999975,609,0,2,10,10
3,1702,50,0,8,2,0.6000000000000006,6.000000000000006,285,0,1,12,8
0,1703,50,0,8,4,0.6000000000000006,6.000000000000006,435,0,1,10,8
1,1703,50,0,12,0,2.999999999999997,29.999999999999968,1317,1,0.8,8,12
2,1703,50,1,11,3,2.3999999999999977,29.99999999999997,861,0,2,9,12
3,1703,50,0,8,3,0.6000000000000009,6.000000000000008,363,0,1,10,8
0,1704,50,1,7,5,4.718447854656915e-16,6.000000000000004,483,0,1,11,8
1,1704,50,0,13,2,3.599999999999997,35.99999999999997,1455,0,1,10,13
2,1704,50,1,13,1,3.599999999999997,41.99999999999997,969,0,2,9,14
3,1704,50,0,8,3,0.6000000000000004,6.000000000000004,375,0,1,10,8
0,1705,50,1,8,5,0.6000000000000006,12.000000000000004,501,1,2,13,9
1,1705,50,0,12,0,2.9999999999999982,29.999999999999982,717,1,0.8,11,12
2,1705,50,0,11,2,2.3999999999999977,23.99999999999997,867,0,1,11,11
3,1705,50,0,8,2,0.6,6,375,3,1.5,11,8
0,1706,50,2,7,4,5.828670879282072e-16,12.000000000000004,423,0,2,9,9
1,1706,50,0,13,0,3.5999999999999983,35.99999999999998,1137,1,0.8,7,13
2,1706,50,0,10,3,1.7999999999999972,17.99999999999997,891,1,2,8,10
3,1706,50,1,7,3,9.15933995315754e-16,6.000000000000008,309,0,2,9,8
0,1707,27,1,3,2,0,5.000000000000004,188,0,0,6,4
1,1707,50,0,10,0,1.7999999999999967,17.999999999999964,1089,0,1,11,10
2,1707,50,0,8,1,0.6,5.999999999999989,645,0,1,11,8
3,1707,50,0,8,2,0.6000000000000008,6.000000000000007,399,3,1.5,11,8
0,1708,50,0,8,4,0.6000000000000006,6.000000000000006,399,0,1,8,8
1,1708,50,0,11,0,2.399999999999997,23.999999999999968,1215,0,1,8,11
2,1708,50,0,11,3,2.399999999999998,23.99999999999998,705,1,2,8,11
3,1708,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,8,8
0,1709,9,1,0,1,0,5.000000000000001,47,0,0,6,1
1,1709,26,1,3,0,0,5.999999999999993,279,4,-1.2,7,4
2,1709,20,1,2,1,0,5.999999999999997,192,4,-1.2,11,3
3,1709,50,0,8,0,0.6,6,615,4,0.8,7,8
0,1710,50,1,8,4,0.6,12.00000000000001,483,0,2,9,9
1,1710,50,0,12,0,2.999999999999997,29.999999999999968,1155,1,0.8,12,12
2,1710,50,1,10,3,1.7999999999999985,23.999999999999982,633,0,2,12,11
3,1710,50,1,7,2,9.15933995315754e-16,6.000000000000008,321,3,0.8,10,8
0,1711,50,2,7,5,3.6082248300317592e-16,12.000000000000004,447,0,2,12,9
1,1711,50,0,13,1,3.5999999999999983,35.99999999999998,999,0,1,11,13
2,1711,50,0,13,3,3.599999999999998,35.99999999999998,1053,0,1,11,13
3,1711,50,0,8,4,0.6000000000000001,6.000000000000001,399,0,1,10,8
0,1712,50,0,8,4,0.6000000000000009,6.000000000000008,489,1,2,12,8
1,1712,50,0,11,0,2.3999999999999977,23.99999999999997,987,1,0.8,10,11
2,1712,50,0,10,3,1.7999999999999994,17.999999999999993,579,0,1,11,10
3,1712,50,0,8,1,0.6000000000000009,6.000000000000008,351,0,1,12,8
0,1713,33,2,4,3,0,11.000000000000004,287,0,0,7,6
1,1713,50,1,10,0,1.7999999999999972,23.99999999999997,1059,2,0.8,9,11
2,1713,50,0,10,3,1.7999999999999965,17.99999999999996,1311,2,0.8,9,10
3,1713,50,1,8,2,0.6000000000000001,12.000000000000002,417,2,0.8,9,9
0,1714,50,0,8,4,0.6000000000000005,6.000000000000005,435,0,1,9,8
1,1714,50,1,9,0,1.1999999999999966,17.999999999999964,1053,4,0.8,10,10
2,1714,50,0,10,1,1.7999999999999976,17.999999999999975,669,0,1,9,10
3,1714,21,0,2,0,0,0,84,0,-1,5,2
0,1715,50,0,8,4,0.6000000000000008,6.000000000000007,525,3,0.8,11,8
1,1715,44,0,6,1,0,0,348,3,-1.2,7,6
2,1715,33,0,4,1,0,0,228,4,-1.2,7,4
3,1715,50,0,11,1,2.399999999999999,23.99999999999999,825,0,1,11,11
0,1716,50,0,8,5,0.6000000000000006,6.000000000000006,453,0,1,9,8
1,1716,50,0,11,0,2.3999999999999977,23.99999999999997,759,0,1,8,11
2,1716,50,0,14,1,4.200000000000001,42.00000000000001,1389,1,2,9,14
3,1716,50,0,8,3,0.6000000000000006,6.000000000000006,345,0,1,9,8
0,1717,50,2,7,3,6.938893903907228e-16,12.000000000000004,441,0,2,11,9
1,1717,50,0,12,0,2.9999999999999982,29.999999999999982,951,0,1,12,12
2,1717,50,0,13,3,3.599999999999997,35.999999999999964,1353,0,1,11,13
3,1717,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,11,8
0,1718,50,0,8,5,0.6000000000000001,6.000000000000001,489,0,1,11,8
1,1718,50,0,12,1,2.999999999999998,29.99999999999997,993,1,0.8,12,12
2,1718,50,0,10,4,1.7999999999999994,17.999999999999993,489,0,1,11,10
3,1718,50,0,8,3,0.6000000000000011,6.000000000000011,381,0,1,11,8
0,1719,50,1,8,5,0.6000000000000006,12.000000000000004,465,1,2,10,9
1,1719,50,0,13,0,3.599999999999997,35.99999999999997,1305,1,0.8,9,13
2,1719,50,0,10,2,1.7999999999999985,17.999999999999982,633,0,1,9,10
3,1719,50,0,8,2,0.6,6,381,0,1,10,8
0,1720,50,0,8,5,0.6000000000000009,6.000000000000008,375,0,1,10,8
1,1720,50,0,12,0,2.9999999999999964,29.999999999999964,1359,1,0.8,9,12
2,1720,50,1,11,0,2.3999999999999977,29.99999999999997,861,0,2,8,12
3,1720,50,1,8,1,0.6000000000000005,12.000000000000004,369,0,2,7,9
0,1721,50,0,8,4,0.6,6,399,0,1,12,8
1,1721,50,0,11,0,2.399999999999997,23.99999999999997,1149,0,1,10,11
2,1721,50,0,14,1,4.1999999999999975,41.99999999999997,1221,0,1,10,14
3,1721,50,0,8,3,0.6000000000000006,6.000000000000006,375,1,2,10,8
0,1722,50,1,8,5,0.6000000000000001,12.000000000000002,543,0,1,12,9
1,1722,50,0,12,0,2.999999999999998,29.99999999999997,1077,1,0.8,10,12
2,1722,50,0,10,3,1.7999999999999985,17.999999999999982,579,1,2,10,10
3,1722,50,1,8,2,0.6000000000000008,12.000000000000004,333,0,2,11,9
0,1723,50,0,9,3,1.2000000000000006,12.000000000000004,387,1,2,11,9
1,1723,50,0,11,0,2.399999999999997,23.999999999999968,957,1,0.8,11,11
2,1723,50,1,8,4,0.5999999999999998,11.999999999999996,465,0,2,11,9
3,1723,50,0,8,0,0.6000000000000006,6.000000000000006,399,0,1,10,8
0,1724,50,0,8,5,0.5999999999999998,5.999999999999997,555,0,1,10,8
1,1724,50,0,11,1,2.399999999999997,23.99999999999997,1107,1,0.8,10,11
2,1724,50,0,9,2,1.1999999999999988,11.999999999999988,549,0,1,10,9
3,1724,50,0,8,3,0.6000000000000002,6.000000000000002,429,0,1,12,8
0,1725,50,1,8,5,0.6,12.00000000000001,453,0,2,12,9
1,1725,50,0,14,0,4.199999999999999,41.99999999999999,1149,1,0.8,11,14
2,1725,50,0,9,5,1.199999999999999,11.99999999999999,489,0,1,12,9
3,1725,50,0,8,1,0.6,6,333,0,1,12,8
0,1726,50,0,8,6,0.6000000000000005,6.000000000000005,459,0,1,12,8
1,1726,50,0,12,0,2.999999999999997,29.999999999999968,1179,1,0.8,10,12
2,1726,50,1,10,1,1.7999999999999985,23.999999999999982,651,0,2,11,11
3,1726,50,1,7,3,6.938893903907228e-16,6.000000000000006,327,3,0.8,10,8
0,1727,50,0,8,3,0.6000000000000008,6.000000000000007,459,0,1,12,8
1,1727,50,1,11,0,2.399999999999997,29.999999999999968,1197,4,0.8,10,12
2,1727,50,1,10,2,1.7999999999999985,23.999999999999982,687,4,0.8,12,11
3,1727,45,1,6,2,0,5.000000000000005,305,3,-1.2,8,7
0,1728,50,1,8,7,0.6000000000000009,12.000000000000009,501,0,2,11,9
1,1728,50,0,10,1,1.7999999999999985,17.999999999999982,615,0,1,10,10
2,1728,50,0,13,2,3.599999999999997,35.99999999999997,1509,0,1,10,13
3,1728,50,0,8,1,0.6000000000000011,6.000000000000011,333,1,2,11,8
0,1729,39,2,5,3,0,11.000000000000004,398,0,0,9,7
1,1729,50,0,10,0,1.7999999999999972,17.99999999999997,1107,1,0.8,9,10
2,1729,50,0,9,1,1.1999999999999984,11.999999999999984,513,2,0.8,10,9
3,1729,27,0,3,2,0,0,153,0,-1,10,3
0,1730,45,2,6,6,0,11,491,4,-1.2,8,8
1,1730,50,1,9,4,1.199999999999998,17.99999999999998,723,2,0.8,12,10
2,1730,50,0,7,4,0,0,501,0,0,10,7
3,1730,50,0,11,5,2.399999999999997,23.99999999999997,1209,2,0.8,9,11
0,1731,50,1,8,7,0.5999999999999998,11.999999999999996,555,0,1,11,9
1,1731,50,0,13,2,3.599999999999997,35.999999999999964,1245,1,0.8,10,13
2,1731,50,0,10,2,1.799999999999999,17.99999999999999,573,1,2,9,10
3,1731,50,1,8,4,0.6,12.00000000000001,363,0,2,10,9
0,1732,50,1,8,5,0.6000000000000005,12.000000000000004,477,0,2,11,9
1,1732,50,0,12,2,2.9999999999999987,29.999999999999982,831,1,0.8,9,12
2,1732,50,0,10,2,1.7999999999999994,17.999999999999993,489,1,2,11,10
3,1732,50,0,8,6,0.5999999999999981,5.9999999999999805,663,0,1,12,8
0,1733,50,0,8,2,0.6000000000000008,6.000000000000007,357,0,1,10,8
1,1733,50,0,9,0,1.1999999999999988,11.999999999999988,549,1,2,11,9
2,1733,50,1,10,0,1.7999999999999965,23.99999999999996,1227,4,0.8,12,11
3,1733,21,0,2,0,0,0,126,0,-1,5,2
0,1734,50,1,8,4,0.6000000000000005,12.000000000000004,453,0,2,9,9
1,1734,50,0,10,0,1.7999999999999967,17.999999999999964,1005,1,0.8,11,10
2,1734,50,0,10,0,1.7999999999999985,17.999999999999982,555,1,2,9,10
3,1734,50,0,8,3,0.6000000000000009,6.000000000000008,351,0,1,10,8
0,1735,50,0,8,5,0.6000000000000009,6.000000000000008,465,0,1,10,8
1,1735,50,0,12,0,2.999999999999999,29.99999999999999,603,0,1,11,12
2,1735,50,0,12,3,2.9999999999999973,29.99999999999997,1167,0,1,8,12
3,1735,50,0,8,0,0.6000000000000006,6.000000000000006,321,0,1,10,8
0,1736,50,0,8,4,0.6000000000000006,6.000000000000006,411,3,1.5,10,8
1,1736,50,0,11,0,2.3999999999999986,23.999999999999982,771,1,0.8,12,11
2,1736,50,0,9,2,1.2,11.999999999999998,411,0,1,10,9
3,1736,50,0,8,0,0.6000000000000009,6.000000000000008,357,0,1,10,8
0,1737,21,2,2,2,0,11.000000000000002,179,0,0,5,4
1,1737,50,0,9,0,1.1999999999999968,11.999999999999968,987,0,1,11,9
2,1737,50,0,8,2,0.5999999999999994,5.999999999999994,543,0,1,12,8
3,1737,50,1,8,1,0.6000000000000005,12.000000000000004,375,0,2,10,9
0,1738,21,2,2,2,0,11,197,0,0,5,4
1,1738,50,1,7,0,0,5.999999999999975,939,0,0,9,8
2,1738,50,1,8,1,0.5999999999999989,11.999999999999988,651,1,2,10,9
3,1738,50,1,7,2,6.938893903907228e-16,6.000000000000006,261,0,2,7,8
0,1739,50,1,8,4,0.6000000000000009,12.000000000000009,483,1,2,11,9
1,1739,50,0,13,0,3.599999999999998,35.99999999999998,969,0,1,11,13
2,1739,50,0,10,4,1.7999999999999972,17.99999999999997,789,1,2,10,10
3,1739,50,1,7,1,8.049116928532385e-16,6.000000000000007,357,0,2,10,8
0,1740,33,2,4,3,0,11.000000000000004,287,0,0,7,6
1,1740,50,0,10,0,1.7999999999999967,17.999999999999964,1251,2,0.8,12,10
2,1740,50,1,9,1,1.199999999999997,17.99999999999997,1035,2,0.8,8,10
3,1740,50,0,8,3,0.6,5.999999999999999,435,0,1,8,8
0,1741,27,1,3,3,0,5.000000000000002,236,0,-1,11,4
1,1741,50,0,9,0,1.1999999999999966,11.999999999999966,1053,0,1,9,9
2,1741,44,0,6,2,0,0,486,2,-1.2,6,6
3,1741,27,0,4,2,0.6,5.999999999999999,159,4,-1.2,9,4
0,1742,50,1,8,5,0.6000000000000005,12.000000000000004,501,0,2,12,9
1,1742,50,0,14,0,4.1999999999999975,41.99999999999997,1287,1,0.8,11,14
2,1742,50,0,11,3,2.399999999999998,23.99999999999998,813,0,1,10,11
3,1742,50,1,8,3,0.6000000000000009,12.000000000000009,339,0,2,11,9
0,1743,45,1,6,4,0,5.000000000000005,395,0,-1,8,7
1,1743,50,1,12,0,2.999999999999997,35.999999999999964,1569,2,0.8,12,13
2,1743,50,0,12,1,2.999999999999997,29.999999999999968,1065,2,0.8,10,12
3,1743,50,0,9,3,1.2000000000000004,12.000000000000004,387,1,2,10,9
0,1744,39,1,5,4,0,5.000000000000003,338,0,-1,9,6
1,1744,50,0,11,0,2.399999999999997,23.999999999999968,1221,0,1,9,11
2,1744,50,1,9,3,1.1999999999999988,17.99999999999999,543,2,0.8,9,10
3,1744,50,0,8,2,0.6000000000000006,6.000000000000006,357,1,2,8,8
0,1745,39,1,6,6,0.6,11.999999999999998,350,0,-1,8,7
1,1745,50,1,9,1,1.199999999999997,17.99999999999997,657,2,0.8,8,10
2,1745,50,1,11,2,2.399999999999997,29.99999999999997,1551,0,2,9,12
3,1745,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,297,0,1,10,7
0,1746,50,0,8,5,0.5999999999999999,5.999999999999998,477,0,1,10,8
1,1746,50,0,9,3,1.199999999999997,11.99999999999997,867,1,0.8,8,9
2,1746,27,1,3,1,0,5.000000000000003,158,0,0,7,4
3,1746,50,1,7,4,0,6,855,4,-0.2,8,8
0,1747,50,1,8,4,0.6000000000000009,12.000000000000009,405,0,2,10,9
1,1747,50,0,11,0,2.399999999999997,23.999999999999968,1209,0,1,8,11
2,1747,50,1,10,2,1.799999999999998,23.99999999999998,615,0,2,9,11
3,1747,50,0,8,2,0.6000000000000008,6.000000000000007,345,0,1,9,8
0,1748,50,0,8,4,0.6000000000000009,6.000000000000008,513,2,1.5,13,8
1,1748,50,0,14,0,4.199999999999999,41.99999999999999,717,1,0.8,11,14
2,1748,50,0,9,2,1.199999999999998,11.99999999999998,711,0,1,11,9
3,1748,50,0,8,2,0.6000000000000005,6.000000000000005,321,3,1.5,10,8
0,1749,50,1,8,3,0.6000000000000005,12.000000000000004,381,0,1,12,9
1,1749,50,0,12,0,2.999999999999997,29.999999999999968,1077,0,1,11,12
2,1749,50,0,10,2,1.799999999999999,17.99999999999999,549,1,2,9,10
3,1749,50,1,7,1,8.049116928532385e-16,6.000000000000007,345,0,2,11,8
0,1750,50,1,7,4,6.938893903907228e-16,6.000000000000006,435,0,2,9,8
1,1750,50,0,12,0,2.999999999999999,29.99999999999999,705,1,2,9,12
2,1750,50,1,13,1,3.5999999999999983,41.99999999999998,1089,0,2,7,14
3,1750,50,0,8,0,0.6000000000000008,6.000000000000007,357,0,1,10,8
0,1751,50,1,8,4,0.6000000000000009,12.000000000000009,489,1,2,12,9
1,1751,50,1,13,0,3.5999999999999983,41.99999999999998,1137,4,0.8,10,14
2,1751,50,0,10,4,1.799999999999998,17.99999999999998,645,1,2,11,10
3,1751,45,0,6,2,0,0,294,4,-1.2,7,6
0,1752,50,1,7,6,2.498001805406602e-16,6.000000000000002,471,0,1,9,8
1,1752,50,0,11,0,2.399999999999997,23.999999999999968,1215,0,1,13,11
2,1752,50,0,13,0,3.599999999999997,35.99999999999997,927,0,1,12,13
3,1752,50,0,8,2,0.6000000000000006,6.000000000000006,345,0,1,10,8
0,1753,50,1,7,4,6.938893903907228e-16,6.000000000000006,441,2,0.8,10,8
1,1753,50,0,12,0,2.999999999999997,29.999999999999968,1251,0,1,10,12
2,1753,50,0,12,3,2.999999999999998,29.99999999999997,801,1,2,10,12
3,1753,50,0,8,0,0.6000000000000006,6.000000000000006,333,1,2,9,8
0,1754,50,0,8,7,0.6000000000000011,6.000000000000011,495,2,1.5,11,8
1,1754,50,0,16,0,5.4,53.99999999999999,1305,1,0.8,11,16
2,1754,50,0,11,4,2.399999999999997,23.999999999999968,1095,4,0.8,13,11
3,1754,50,0,8,3,0.6000000000000003,6.000000000000003,387,0,1,10,8
0,1755,50,0,8,4,0.6000000000000009,6.000000000000008,441,0,1,9,8
1,1755,50,0,9,1,1.1999999999999984,11.999999999999984,537,0,1,8,9
2,1755,50,0,11,1,2.399999999999997,23.99999999999997,1053,4,0.8,8,11
3,1755,39,1,5,0,0,5.000000000000006,260,0,0,9,6
0,1756,50,1,8,5,0.6000000000000008,12.000000000000004,453,0,2,11,9
1,1756,50,0,11,0,2.399999999999997,23.999999999999968,903,1,2,9,11
2,1756,50,0,13,0,3.5999999999999965,35.999999999999964,1137,4,0.8,9,13
3,1756,50,1,7,2,6.938893903907228e-16,6.000000000000006,309,0,2,11,8
0,1757,50,1,8,5,0.6000000000000004,12.000000000000004,465,0,2,11,9
1,1757,50,0,12,1,2.9999999999999973,29.99999999999997,1089,0,1,12,12
2,1757,50,0,9,2,1.199999999999998,11.99999999999998,591,0,1,11,9
3,1757,50,0,8,2,0.6000000000000008,6.000000000000007,363,0,1,9,8
0,1758,45,2,6,4,0,11.000000000000004,335,0,0,8,8
1,1758,50,0,11,0,2.399999999999997,23.99999999999997,1029,2,0.8,9,11
2,1758,50,1,9,2,1.1999999999999966,17.999999999999964,855,2,0.8,9,10
3,1758,50,0,8,1,0.6000000000000005,6.000000000000005,303,4,0.8,11,8
0,1759,45,2,6,4,0,11.000000000000009,365,0,0,8,8
1,1759,50,0,11,0,2.399999999999997,23.99999999999997,1185,2,0.8,10,11
2,1759,50,0,9,2,1.1999999999999975,11.999999999999975,741,1,0.8,9,9
3,1759,39,1,6,0,0.6,11.999999999999998,224,0,0,9,7
0,1760,50,1,7,4,8.049116928532385e-16,6.000000000000007,357,0,2,8,8
1,1760,50,0,11,1,2.399999999999997,23.999999999999968,975,0,1,10,11
2,1760,50,0,14,1,4.199999999999999,41.99999999999999,1533,2,0.8,9,14
3,1760,50,0,8,5,0.6,6,351,0,1,9,8
0,1761,50,1,8,4,0.6000000000000005,12.000000000000004,411,0,2,12,9
1,1761,50,0,14,0,4.199999999999998,41.99999999999998,1431,4,0.8,10,14
2,1761,50,1,10,2,1.7999999999999972,23.99999999999997,741,0,2,8,11
3,1761,50,0,7,4,6.938893903907228e-16,6.9388939039072276e-15,315,0,1,11,7
0,1762,33,2,4,3,0,11,275,0,0,6,6
1,1762,50,0,10,0,1.7999999999999972,17.99999999999997,1107,2,0.8,8,10
2,1762,50,1,8,3,0.5999999999999975,11.999999999999975,675,2,0.8,9,9
3,1762,50,1,7,3,6.938893903907228e-16,6.000000000000006,315,0,2,9,8
0,1763,50,2,7,3,1.3877787807814454e-16,12.000000000000002,519,0,2,9,9
1,1763,50,0,12,0,2.999999999999997,29.999999999999968,1317,1,0.8,10,12
2,1763,50,1,10,4,1.799999999999998,23.99999999999998,651,0,2,11,11
3,1763,50,1,7,3,6.938893903907228e-16,6.000000000000006,285,0,2,9,8
0,1764,50,0,8,5,0.6000000000000011,6.000000000000011,489,1,2,14,8
1,1764,50,0,9,0,1.1999999999999995,11.999999999999996,453,0,1,9,9
2,1764,50,0,13,0,3.5999999999999983,35.99999999999998,1173,3,0.8,9,13
3,1764,50,0,8,0,0.6000000000000008,6.000000000000007,345,0,1,10,8
0,1765,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,2,8,8
1,1765,15,0,3,0,1.2,11.999999999999998,81,0,-1,8,3
2,1765,50,0,10,0,1.7999999999999985,17.999999999999982,585,1,2,8,10
3,1765,50,1,8,1,0.6000000000000004,12.000000000000004,309,0,2,7,9
0,1766,50,0,10,0,1.7999999999999985,17.999999999999982,621,1,2,8,10
1,1766,44,0,6,0,0,0,498,1,-1.2,7,6
2,1766,27,1,3,1,0,5.000000000000003,158,0,0,6,4
3,1766,15,1,1,0,0,5.000000000000002,86,0,0,6,2
0,1767,50,0,8,0,0.6000000000000006,6.000000000000006,381,1,2,9,8
1,1767,50,1,8,0,0.6000000000000005,12.000000000000004,369,0,2,6,9
2,1767,50,0,10,0,1.7999999999999972,17.99999999999997,747,0,1,7,10
3,1767,9,1,0,0,0,5.000000000000001,77,3,-1.2,6,1
0,1768,50,0,12,0,2.9999999999999987,29.999999999999982,765,0,1,9,12
1,1768,15,0,1,0,0,0,87,2,-1.2,6,1
2,1768,27,0,3,0,0,0,153,2,-1.2,7,3
3,1768,15,1,1,0,0,5.000000000000001,98,3,-1.2,8,2
0,1769,50,2,7,6,5.828670879282072e-16,12.000000000000004,459,0,2,12,9
1,1769,50,0,14,1,4.199999999999999,41.99999999999999,1347,2,0.8,9,14
2,1769,50,0,10,2,1.799999999999999,17.99999999999999,549,0,1,10,10
3,1769,50,0,8,3,0.6000000000000011,6.000000000000011,333,0,1,9,8
0,1770,50,0,8,3,0.6000000000000002,6.000000000000002,435,0,1,11,8
1,1770,50,0,12,0,2.9999999999999973,29.99999999999997,1011,1,0.8,12,12
2,1770,50,0,9,1,1.1999999999999988,11.999999999999988,531,3,1.5,10,9
3,1770,50,0,8,4,0.6000000000000006,6.000000000000006,327,1,2,10,8
0,1771,33,1,4,2,0,5.000000000000005,263,0,0,6,5
1,1771,50,0,8,0,0.5999999999999989,5.9999999999999885,477,3,0.8,9,8
2,1771,33,0,4,1,0,0,198,4,-1.2,7,4
3,1771,39,0,5,0,0,0,219,4,-1.2,8,5
0,1772,50,1,8,4,0.6000000000000006,12.000000000000004,417,0,2,11,9
1,1772,50,0,12,0,2.9999999999999973,29.99999999999997,1065,1,0.8,12,12
2,1772,50,0,15,5,4.8000000000000025,48.00000000000002,1665,4,0.8,10,15
3,1772,50,0,8,5,0.6000000000000006,6.000000000000006,399,0,1,11,8
0,1773,50,0,8,4,0.6,6,471,0,1,12,8
1,1773,50,0,12,0,2.9999999999999982,29.999999999999982,951,1,0.8,9,12
2,1773,50,1,10,2,1.7999999999999967,23.999999999999968,837,0,2,10,11
3,1773,50,0,8,2,0.6000000000000009,6.000000000000008,333,0,1,10,8
0,1774,50,0,8,1,0.6000000000000009,6.000000000000008,393,1,2,12,8
1,1774,50,0,8,0,0.5999999999999989,5.9999999999999885,471,0,1,10,8
2,1774,50,0,10,0,1.7999999999999972,17.99999999999997,879,4,0.8,11,10
3,1774,21,0,2,1,0,0,102,1,-1.2,5,2
0,1775,50,0,9,4,1.2000000000000002,12.000000000000002,519,1,2,13,9
1,1775,50,0,11,0,2.3999999999999977,23.99999999999997,981,1,0.8,11,11
2,1775,50,0,9,2,1.2000000000000002,12.000000000000002,405,0,1,12,9
3,1775,50,0,8,2,0.6000000000000008,6.000000000000007,303,0,1,12,8
0,1776,39,0,5,2,0,0,345,0,-1,8,5
1,1776,50,1,9,0,1.1999999999999988,17.99999999999999,561,0,2,7,10
2,1776,50,0,10,2,1.7999999999999972,17.99999999999997,981,2,0.8,9,10
3,1776,50,0,8,1,0.6000000000000008,6.000000000000007,357,0,1,9,8
0,1777,50,0,8,1,0.6000000000000004,6.000000000000004,435,1,2,9,8
1,1777,50,0,8,0,0.5999999999999982,5.999999999999981,789,0,1,8,8
2,1777,50,0,10,1,1.7999999999999994,17.999999999999993,495,4,0.8,9,10
3,1777,9,1,0,1,0,5.000000000000001,47,0,0,6,1
0,1778,50,0,8,4,0.6000000000000006,6.000000000000006,429,0,1,12,8
1,1778,50,0,10,0,1.7999999999999967,17.999999999999964,1197,4,0.8,9,10
2,1778,50,0,11,1,2.3999999999999977,23.99999999999997,849,4,0.8,8,11
3,1778,45,0,6,2,0,0,264,0,-1,7,6
0,1779,50,0,8,6,0.6000000000000008,6.000000000000007,447,0,1,13,8
1,1779,50,0,12,0,2.999999999999998,29.99999999999997,975,1,0.8,10,12
2,1779,50,0,11,2,2.399999999999999,23.99999999999999,681,0,1,12,11
3,1779,50,0,8,0,0.6,6,357,0,1,10,8
0,1780,50,0,8,5,0.6000000000000008,6.000000000000007,429,0,1,8,8
1,1780,50,1,11,0,2.399999999999997,29.999999999999968,1251,0,2,10,12
2,1780,50,1,10,1,1.7999999999999967,23.999999999999968,771,0,2,8,11
3,1780,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,8,8
0,1781,50,0,8,4,0.6000000000000009,6.000000000000008,489,2,1.5,13,8
1,1781,50,0,14,0,4.200000000000001,42.00000000000001,999,0,1,10,14
2,1781,50,0,11,2,2.399999999999997,23.999999999999968,1275,4,0.8,9,11
3,1781,45,1,6,4,0,5.000000000000007,329,3,-1.2,8,7
0,1782,50,1,8,6,0.6000000000000003,12.000000000000002,549,0,2,10,9
1,1782,50,0,13,1,3.599999999999997,35.99999999999997,1311,0,1,11,13
2,1782,50,0,10,2,1.7999999999999985,17.999999999999982,573,0,1,9,10
3,1782,50,1,8,5,0.6000000000000004,12.000000000000004,429,0,2,9,9
0,1783,21,1,2,2,0,5.000000000000002,185,0,-1,5,3
1,1783,50,1,9,1,1.1999999999999975,17.999999999999975,753,2,0.8,9,10
2,1783,50,0,8,2,0.5999999999999975,5.999999999999975,807,0,1,10,8
3,1783,50,0,8,1,0.6000000000000001,6.000000000000001,453,0,1,9,8
0,1784,50,1,8,4,0.6000000000000008,12.000000000000004,453,0,2,9,9
1,1784,50,0,11,0,2.399999999999997,23.99999999999997,825,1,2,12,11
2,1784,50,0,9,2,1.199999999999999,11.99999999999999,555,0,1,11,9
3,1784,50,0,8,2,0.6000000000000003,6.000000000000003,345,0,1,9,8
0,1785,50,0,8,5,0.6,6,423,3,1.5,10,8
1,1785,15,1,1,0,0,5.000000000000001,92,0,0,6,2
2,1785,50,0,13,0,3.599999999999997,35.99999999999997,1263,3,0.8,12,13
3,1785,50,1,7,0,5.828670879282072e-16,6.000000000000005,315,3,0.8,8,8
0,1786,50,0,8,6,0.6000000000000005,6.000000000000005,465,0,1,8,8
1,1786,50,0,13,0,3.599999999999997,35.999999999999964,1341,1,2,10,13
2,1786,50,0,12,2,2.999999999999998,29.99999999999997,729,0,1,11,12
3,1786,50,0,8,1,0.6,6,351,0,1,11,8
0,1787,50,0,8,3,0.6000000000000005,6.000000000000005,441,0,1,10,8
1,1787,50,0,12,0,2.999999999999997,29.999999999999968,1149,1,0.8,11,12
2,1787,50,0,9,4,1.1999999999999993,11.999999999999991,513,0,1,10,9
3,1787,50,0,8,1,0.6,6,345,0,1,10,8
0,1788,21,2,2,2,0,11.000000000000002,215,0,0,5,4
1,1788,50,0,9,0,1.1999999999999982,11.99999999999998,639,0,1,9,9
2,1788,33,0,4,1,0,0,234,4,-1.2,7,4
3,1788,44,0,6,3,0,0,456,0,-1,7,6
0,1789,50,0,8,4,0.6000000000000008,6.000000000000007,447,3,1.5,11,8
1,1789,50,0,12,0,2.999999999999998,29.99999999999997,975,1,2,9,12
2,1789,50,0,12,1,2.9999999999999987,29.999999999999982,723,0,1,10,12
3,1789,50,0,8,3,0.6000000000000004,6.000000000000004,333,1,2,11,8
0,1790,50,2,8,3,0.6000000000000009,18.000000000000007,471,0,2,11,10
1,1790,50,1,11,0,2.3999999999999977,29.99999999999997,891,0,2,11,12
2,1790,50,0,10,2,1.7999999999999967,17.999999999999964,1035,0,1,10,10
3,1790,50,0,8,0,0.6000000000000008,6.000000000000007,381,0,1,9,8
0,1791,50,1,8,5,0.6,12.00000000000001,435,0,2,13,9
1,1791,50,0,11,1,2.399999999999997,23.999999999999968,1029,4,0.8,11,11
2,1791,50,1,10,1,1.7999999999999976,23.99999999999997,795,0,2,12,11
3,1791,45,1,7,3,0.6,11.999999999999998,251,0,-1,6,8
0,1792,50,1,8,3,0.6000000000000009,12.000000000000009,333,0,2,10,9
1,1792,50,0,13,0,3.599999999999997,35.999999999999964,1101,1,0.8,11,13
2,1792,50,1,11,2,2.3999999999999964,29.999999999999964,1215,0,2,9,12
3,1792,50,0,8,2,0.6000000000000006,6.000000000000006,309,1,2,10,8
0,1793,50,0,8,6,0.6000000000000006,6.000000000000006,477,2,1.5,9,8
1,1793,50,0,11,0,2.399999999999997,23.99999999999997,885,1,0.8,9,11
2,1793,50,0,9,3,1.1999999999999988,11.999999999999988,567,0,1,9,9
3,1793,50,0,8,1,0.6000000000000006,6.000000000000006,303,0,1,8,8
0,1794,45,1,6,5,0,5.000000000000002,413,0,-1,7,7
1,1794,50,0,13,0,3.599999999999997,35.99999999999997,1413,2,0.8,7,13
2,1794,50,0,9,1,1.199999999999998,11.99999999999998,615,3,0.8,8,9
3,1794,27,0,3,1,0,0,153,4,-1.2,9,3
0,1795,50,0,8,7,0.6000000000000008,6.000000000000007,525,3,1.5,11,8
1,1795,50,1,10,2,1.799999999999998,23.99999999999998,705,0,2,8,11
2,1795,50,1,14,1,4.2,47.99999999999999,1539,0,2,9,15
3,1795,50,0,8,1,0.6,6,363,0,1,9,8
0,1796,50,0,8,6,0.6,6,435,2,1.5,10,8
1,1796,50,0,12,0,2.9999999999999973,29.99999999999997,1185,1,0.8,11,12
2,1796,50,0,10,5,1.7999999999999972,17.99999999999997,747,1,2,8,10
3,1796,50,0,8,1,0.6000000000000009,6.000000000000008,381,0,1,9,8
0,1797,45,1,6,6,0,5.000000000000004,449,0,-1,7,7
1,1797,50,0,13,1,3.5999999999999983,35.99999999999998,1293,0,1,9,13
2,1797,50,1,10,2,1.7999999999999976,23.99999999999997,801,2,0.8,12,11
3,1797,50,0,7,4,1.3877787807814454e-16,1.3877787807814457e-15,357,4,0.8,8,7
0,1798,50,0,8,4,0.6000000000000008,6.000000000000007,393,2,1.5,11,8
1,1798,50,0,14,0,4.199999999999998,41.99999999999998,909,1,0.8,12,14
2,1798,50,0,9,4,1.1999999999999988,11.999999999999988,561,0,1,10,9
3,1798,50,0,8,1,0.6,6,339,3,1.5,11,8
0,1799,50,1,7,3,6.938893903907228e-16,6.000000000000006,405,0,2,10,8
1,1799,50,0,11,0,2.3999999999999977,23.99999999999997,975,1,0.8,11,11
2,1799,50,0,12,1,2.999999999999997,29.999999999999968,1053,0,1,10,12
3,1799,50,1,8,1,0.6000000000000011,12.00000000000001,363,0,2,11,9
0,1800,50,1,8,4,0.6000000000000002,12.000000000000002,537,1,2,10,9
1,1800,50,0,11,2,2.3999999999999995,23.999999999999996,573,0,1,11,11
2,1800,50,0,9,2,1.1999999999999988,11.999999999999988,471,1,2,12,9
3,1800,50,0,8,2,0.6000000000000004,6.000000000000004,369,0,1,9,8
0,1801,50,0,8,3,0.6000000000000004,6.000000000000004,459,0,1,8,8
1,1801,50,0,11,0,2.399999999999997,23.999999999999968,1017,1,2,11,11
2,1801,50,0,9,2,1.1999999999999975,11.999999999999975,633,0,1,6,9
3,1801,50,0,8,2,0.6000000000000008,6.000000000000007,393,0,1,8,8
0,1802,50,0,8,4,0.6000000000000008,6.000000000000007,435,3,1.5,12,8
1,1802,50,1,8,0,0.6000000000000001,12.000000000000002,399,0,2,7,9
2,1802,50,0,13,0,3.599999999999997,35.999999999999964,1389,0,1,11,13
3,1802,50,1,8,1,0.6,12.00000000000001,363,0,2,10,9
0,1803,50,0,8,5,0.6000000000000008,6.000000000000007,447,3,1.5,10,8
1,1803,50,0,11,0,2.399999999999997,23.999999999999968,1185,1,2,12,11
2,1803,50,0,12,1,2.9999999999999982,29.999999999999982,783,0,1,10,12
3,1803,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,10,8
0,1804,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,9,8
1,1804,50,1,9,0,1.1999999999999966,17.999999999999964,1077,0,2,9,10
2,1804,50,0,10,0,1.7999999999999967,17.999999999999964,915,0,1,12,10
3,1804,27,1,3,1,0,5.000000000000002,146,3,-1.2,7,4
0,1805,50,0,8,5,0.6000000000000009,6.000000000000008,399,1,2,12,8
1,1805,50,0,12,0,2.9999999999999973,29.99999999999997,1077,1,2,8,12
2,1805,50,0,13,3,3.5999999999999983,35.99999999999998,1077,0,1,9,13
3,1805,50,0,8,3,0.6000000000000006,6.000000000000006,303,0,1,11,8
0,1806,50,0,8,4,0.6000000000000003,6.000000000000003,435,0,1,8,8
1,1806,50,0,11,0,2.3999999999999977,23.99999999999997,897,1,0.8,8,11
2,1806,50,1,9,1,1.1999999999999988,17.99999999999999,525,0,2,6,10
3,1806,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,9,8
0,1807,50,1,8,5,0.6000000000000003,12.000000000000002,465,0,1,11,9
1,1807,50,0,14,0,4.199999999999999,41.99999999999999,1509,2,0.8,8,14
2,1807,50,1,9,2,1.199999999999997,17.99999999999997,645,0,2,9,10
3,1807,50,1,7,5,8.049116928532385e-16,6.000000000000007,393,0,2,10,8
0,1808,50,0,8,6,0.6000000000000009,6.000000000000008,465,4,1.5,14,8
1,1808,50,0,11,0,2.399999999999997,23.99999999999997,1017,0,1,10,11
2,1808,50,0,12,1,2.9999999999999982,29.999999999999982,771,0,1,10,12
3,1808,50,0,8,2,0.6000000000000005,6.000000000000005,285,0,1,9,8
0,1809,50,0,8,5,0.6000000000000004,6.000000000000004,549,0,1,11,8
1,1809,50,0,13,0,3.599999999999998,35.99999999999998,1023,1,0.8,10,13
2,1809,50,0,10,2,1.799999999999999,17.99999999999999,579,0,1,10,10
3,1809,50,0,8,5,0.5999999999999996,5.9999999999999964,459,0,1,10,8
0,1810,50,1,8,3,0.6000000000000008,12.000000000000004,429,0,2,9,9
1,1810,50,1,11,0,2.3999999999999977,29.99999999999997,861,0,2,10,12
2,1810,50,0,11,1,2.3999999999999995,23.999999999999996,603,0,1,8,11
3,1810,50,0,8,1,0.6000000000000009,6.000000000000008,333,0,1,8,8
0,1811,45,0,6,3,0,0,426,0,-1,6,6
1,1811,50,0,7,0,4.718447854656915e-16,4.718447854656915e-15,345,4,0.8,10,7
2,1811,50,0,13,0,3.599999999999998,35.99999999999998,1119,0,1,10,13
3,1811,39,0,5,0,0,0,261,0,-1,8,5
0,1812,50,0,8,5,0.6000000000000009,6.000000000000008,363,1,2,6,8
1,1812,50,1,10,1,1.7999999999999967,23.999999999999968,795,0,2,8,11
2,1812,50,0,11,1,2.399999999999997,23.99999999999997,765,0,1,6,11
3,1812,50,0,8,3,0.6000000000000008,6.000000000000007,345,0,1,7,8
0,1813,50,1,8,6,0.6000000000000002,12.000000000000002,477,0,2,9,9
1,1813,50,0,12,0,2.999999999999997,29.999999999999968,1455,1,0.8,7,12
2,1813,50,0,11,2,2.3999999999999977,23.99999999999997,795,1,2,8,11
3,1813,50,0,8,2,0.6000000000000009,6.000000000000008,369,1,2,9,8
0,1814,50,0,8,6,0.6000000000000005,6.000000000000005,471,0,1,11,8
1,1814,50,1,11,0,2.399999999999997,29.999999999999968,1197,0,2,10,12
2,1814,50,1,9,1,1.199999999999997,17.99999999999997,729,0,2,10,10
3,1814,50,1,8,3,0.6000000000000005,12.000000000000004,321,0,2,7,9
0,1815,50,0,8,4,0.6000000000000008,6.000000000000007,477,4,0.8,11,8
1,1815,50,1,9,2,1.1999999999999975,17.999999999999975,705,4,0.8,11,10
2,1815,33,1,4,0,0,5.000000000000005,221,0,0,6,5
3,1815,44,1,7,4,0.6,11.999999999999998,516,4,-1.2,7,8
0,1816,45,2,6,6,0,11,491,0,0,8,8
1,1816,50,0,11,0,2.399999999999997,23.99999999999997,1161,2,0.8,10,11
2,1816,50,1,9,3,1.1999999999999993,17.999999999999993,501,2,0.8,11,10
3,1816,50,0,8,5,0.6000000000000002,6.000000000000002,435,0,1,12,8
0,1817,21,1,2,2,0,5.000000000000001,233,0,-1,5,3
1,1817,50,0,7,0,0,0,579,0,0,9,7
2,1817,50,1,9,0,1.1999999999999993,17.999999999999993,543,0,2,9,10
3,1817,38,0,5,2,0,0,333,0,-1,8,5
0,1818,50,1,7,3,6.938893903907228e-16,6.000000000000006,423,0,1,13,8
1,1818,50,0,12,0,2.9999999999999987,29.999999999999982,723,0,1,12,12
2,1818,50,0,12,4,2.999999999999997,29.999999999999968,1281,0,1,11,12
3,1818,50,0,9,3,1.2000000000000006,12.000000000000004,309,1,2,11,9
0,1819,27,0,3,2,0,0,195,0,-1,6,3
1,1819,50,1,7,0,0,5.999999999999975,861,2,-0.2,10,8
2,1819,50,0,8,1,0.5999999999999984,5.999999999999984,537,2,0.8,7,8
3,1819,21,0,2,1,0,0,114,0,-1,5,2
0,1820,50,0,8,3,0.6000000000000008,6.000000000000007,483,3,1.5,13,8
1,1820,50,0,12,0,2.9999999999999982,29.999999999999982,783,1,0.8,12,12
2,1820,50,1,9,3,1.2,17.999999999999996,471,0,2,11,10
3,1820,50,0,8,3,0.6000000000000003,6.000000000000003,423,0,1,12,8
0,1821,50,2,8,5,0.6000000000000008,18.000000000000007,447,0,2,9,10
1,1821,50,0,11,1,2.399999999999997,23.999999999999968,1167,1,0.8,9,11
2,1821,50,1,9,3,1.1999999999999966,17.999999999999964,783,0,2,7,10
3,1821,50,0,8,0,0.6000000000000009,6.000000000000008,315,0,1,9,8
0,1822,50,0,8,5,0.6000000000000002,6.000000000000002,471,0,1,10,8
1,1822,50,0,12,0,2.999999999999997,29.999999999999968,1113,0,1,11,12
2,1822,50,0,10,2,1.799999999999998,17.99999999999998,609,4,1.5,10,10
3,1822,50,0,8,3,0.6000000000000006,6.000000000000006,339,0,1,10,8
0,1823,50,1,8,4,0.6000000000000006,12.000000000000004,489,1,2,12,9
1,1823,50,0,12,0,2.9999999999999973,29.99999999999997,1425,0,1,13,12
2,1823,50,0,12,2,2.9999999999999987,29.999999999999982,891,0,1,10,12
3,1823,50,0,9,3,1.2000000000000004,12.000000000000004,375,1,2,12,9
0,1824,50,0,8,4,0.6000000000000008,6.000000000000007,411,0,1,11,8
1,1824,50,0,12,0,2.999999999999997,29.999999999999968,1023,1,0.8,10,12
2,1824,50,1,10,2,1.799999999999999,23.99999999999999,537,0,2,12,11
3,1824,50,1,7,1,5.828670879282072e-16,6.000000000000005,363,3,0.8,12,8
0,1825,33,1,4,2,0,5.000000000000005,269,0,0,7,5
1,1825,50,0,10,0,1.7999999999999976,17.999999999999975,729,2,0.8,10,10
2,1825,50,1,8,3,0.5999999999999989,11.999999999999988,597,2,0.8,10,9
3,1825,50,0,8,1,0.6000000000000006,6.000000000000006,339,0,1,10,8
0,1826,50,1,8,4,0.6000000000000009,12.000000000000009,363,4,0.8,9,9
1,1826,50,1,10,0,1.7999999999999967,23.999999999999968,1251,4,0.8,11,11
2,1826,50,0,10,0,1.7999999999999972,17.99999999999997,915,0,1,10,10
3,1826,39,1,6,3,0.6,11.999999999999998,266,0,0,9,7
0,1827,50,0,8,3,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,1827,50,1,9,0,1.1999999999999966,17.999999999999964,1185,4,0.8,8,10
2,1827,50,0,9,2,1.1999999999999975,11.999999999999975,711,0,1,9,9
3,1827,33,1,5,4,0.6,11.999999999999998,263,3,-1.2,7,6
0,1828,50,0,8,6,0.6000000000000004,6.000000000000004,513,0,1,10,8
1,1828,50,0,13,0,3.599999999999997,35.99999999999997,1185,1,0.8,8,13
2,1828,50,0,10,4,1.799999999999999,17.99999999999999,561,0,1,10,10
3,1828,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,10,8
0,1829,50,0,8,3,0.6000000000000005,6.000000000000005,459,0,1,12,8
1,1829,50,0,10,0,1.7999999999999972,17.99999999999997,1089,0,1,8,10
2,1829,50,0,9,1,1.1999999999999995,11.999999999999996,417,0,1,9,9
3,1829,27,1,3,2,0,5.000000000000002,200,0,0,8,4
0,1830,50,0,8,5,0.6,6,477,0,1,11,8
1,1830,50,0,11,0,2.3999999999999986,23.999999999999982,651,1,2,11,11
2,1830,50,1,12,2,2.9999999999999964,35.999999999999964,1143,0,2,9,13
3,1830,50,0,8,4,0.6000000000000006,6.000000000000006,327,0,1,10,8
0,1831,27,1,3,3,0,5.000000000000003,230,0,-1,10,4
1,1831,50,0,9,0,1.1999999999999962,11.99999999999996,1143,2,0.8,10,9
2,1831,50,0,9,2,1.1999999999999984,11.999999999999984,621,0,1,10,9
3,1831,45,0,6,4,0,0,312,0,-1,7,6
0,1832,39,2,6,5,0.6,17.999999999999996,386,0,0,9,8
1,1832,50,0,10,1,1.7999999999999972,17.99999999999997,1179,2,0.8,8,10
2,1832,50,0,9,2,1.1999999999999975,11.999999999999975,657,0,1,9,9
3,1832,32,1,4,3,0,5.999999999999997,252,0,0,5,5
0,1833,50,0,8,1,0.6000000000000009,6.000000000000008,423,0,1,10,8
1,1833,50,0,9,0,1.1999999999999988,11.999999999999988,555,1,2,9,9
2,1833,50,0,10,0,1.7999999999999972,17.99999999999997,909,0,1,12,10
3,1833,27,1,3,1,0,5.000000000000004,152,0,0,5,4
0,1834,50,1,7,3,8.049116928532385e-16,6.000000000000007,387,0,1,10,8
1,1834,50,0,12,0,2.999999999999998,29.99999999999997,897,0,1,9,12
2,1834,50,0,12,2,2.9999999999999973,29.99999999999997,1089,0,1,9,12
3,1834,50,0,8,0,0.6000000000000011,6.000000000000011,357,0,1,10,8
0,1835,50,1,8,2,0.6000000000000009,12.000000000000009,477,1,2,12,9
1,1835,50,0,11,1,2.399999999999998,23.99999999999998,663,0,1,10,11
2,1835,50,0,12,3,2.9999999999999973,29.99999999999997,1035,1,2,11,12
3,1835,50,0,8,3,0.6000000000000008,6.000000000000007,357,3,1.5,11,8
0,1836,50,0,8,5,0.6000000000000008,6.000000000000007,477,3,1.5,12,8
1,1836,50,0,11,0,2.3999999999999986,23.999999999999982,681,0,1,10,11
2,1836,50,0,15,2,4.799999999999997,47.99999999999997,1191,1,2,11,15
3,1836,50,0,8,2,0.6000000000000011,6.000000000000011,381,0,1,10,8
0,1837,50,1,8,5,0.6000000000000006,12.000000000000004,483,0,1,11,9
1,1837,50,0,14,0,4.199999999999999,41.99999999999999,1221,0,1,8,14
2,1837,50,0,11,3,2.399999999999998,23.99999999999998,747,0,1,11,11
3,1837,50,1,7,2,5.828670879282072e-16,6.000000000000005,333,0,1,9,8
0,1838,50,0,8,5,0.6000000000000004,6.000000000000004,429,0,1,9,8
1,1838,50,0,11,0,2.399999999999997,23.999999999999968,1107,0,1,8,11
2,1838,50,1,11,1,2.399999999999998,29.999999999999982,723,0,2,8,12
3,1838,50,0,8,2,0.6,6,333,0,1,7,8
0,1839,50,0,8,4,0.6000000000000001,6.000000000000001,459,0,1,10,8
1,1839,50,0,13,0,3.5999999999999983,35.99999999999998,891,1,0.8,11,13
2,1839,50,0,9,2,1.1999999999999988,11.999999999999988,549,0,1,9,9
3,1839,50,0,8,1,0.6000000000000006,6.000000000000006,333,1,2,8,8
0,1840,39,2,5,4,0,11.000000000000004,374,4,-1.2,11,7
1,1840,50,0,8,0,0.5999999999999994,5.999999999999994,525,0,1,10,8
2,1840,50,0,11,0,2.3999999999999977,23.99999999999997,897,0,1,11,11
3,1840,39,1,5,2,0,5.000000000000004,230,0,0,10,6
0,1841,45,1,6,2,0,5.000000000000003,365,0,-1,9,7
1,1841,50,0,12,0,2.9999999999999973,29.99999999999997,1221,1,2,10,12
2,1841,50,0,10,2,1.799999999999999,17.99999999999999,567,1,2,10,10
3,1841,50,0,7,3,3.6082248300317592e-16,3.608224830031759e-15,273,4,0.8,10,7
0,1842,45,1,6,3,0,5.000000000000004,335,0,-1,8,7
1,1842,50,1,11,0,2.3999999999999977,29.99999999999997,849,0,2,10,12
2,1842,50,0,11,3,2.3999999999999964,23.99999999999996,1485,2,0.8,8,11
3,1842,50,1,8,1,0.6000000000000009,12.000000000000009,351,0,2,13,9
0,1843,45,1,6,4,0,5.000000000000005,377,0,-1,7,7
1,1843,50,0,13,0,3.599999999999999,35.99999999999999,1179,2,0.8,9,13
2,1843,50,1,10,1,1.799999999999999,23.99999999999999,561,2,0.8,9,11
3,1843,50,0,8,4,0.6000000000000002,6.000000000000002,375,1,2,12,8
0,1844,50,0,8,4,0.6000000000000004,6.000000000000004,465,0,1,11,8
1,1844,50,0,13,1,3.599999999999997,35.999999999999964,1371,1,0.8,11,13
2,1844,50,0,11,0,2.399999999999997,23.999999999999968,855,1,2,11,11
3,1844,50,0,8,3,0.6000000000000008,6.000000000000007,303,0,1,10,8
0,1845,39,1,5,3,0,5.000000000000002,368,0,-1,10,6
1,1845,50,0,10,1,1.799999999999998,17.99999999999998,837,2,0.8,8,10
2,1845,50,1,8,1,0.5999999999999998,11.999999999999996,549,2,0.8,7,9
3,1845,50,0,8,5,0.5999999999999995,5.999999999999995,537,0,1,10,8
0,1846,50,0,8,5,0.6,6,441,0,1,10,8
1,1846,50,0,13,0,3.599999999999998,35.99999999999998,1107,1,0.8,13,13
2,1846,50,0,10,3,1.799999999999999,17.99999999999999,525,0,1,12,10
3,1846,50,0,8,2,0.6000000000000008,6.000000000000007,315,3,1.5,11,8
0,1847,33,1,5,3,0.6,11.999999999999998,281,0,-1,7,6
1,1847,50,0,9,0,1.1999999999999966,11.999999999999966,1119,2,0.8,11,9
2,1847,50,0,8,3,0.5999999999999984,5.999999999999984,585,0,1,11,8
3,1847,50,0,8,3,0.6000000000000009,6.000000000000008,387,0,1,10,8
0,1848,50,0,8,6,0.6,6,417,4,1.5,13,8
1,1848,50,0,12,0,2.999999999999997,29.999999999999968,1311,4,0.8,11,12
2,1848,50,0,11,3,2.399999999999997,23.99999999999997,807,0,1,12,11
3,1848,50,0,8,1,0.6000000000000008,6.000000000000007,363,0,1,9,8
0,1849,50,1,8,5,0.6000000000000006,12.000000000000004,429,1,2,11,9
1,1849,50,0,13,0,3.599999999999997,35.99999999999997,1341,1,0.8,11,13
2,1849,50,1,10,3,1.7999999999999976,23.99999999999997,915,0,2,10,11
3,1849,50,0,8,3,0.6000000000000005,6.000000000000005,321,0,1,10,8
0,1850,50,1,8,5,0.6000000000000002,12.000000000000002,465,0,2,11,9
1,1850,50,0,13,0,3.5999999999999983,35.99999999999998,1197,1,0.8,10,13
2,1850,50,0,9,2,1.1999999999999993,11.999999999999991,507,1,2,12,9
3,1850,50,0,8,3,0.6000000000000009,6.000000000000008,333,0,1,12,8
0,1851,45,1,6,3,0,5.000000000000005,413,0,-1,9,7
1,1851,50,1,11,0,2.399999999999998,29.999999999999982,1053,2,0.8,10,12
2,1851,50,0,11,4,2.399999999999997,23.999999999999968,1167,2,0.8,11,11
3,1851,50,0,9,2,1.2000000000000002,12.000000000000002,399,2,0.8,14,9
0,1852,50,2,7,5,3.6082248300317592e-16,12.000000000000004,507,0,2,11,9
1,1852,50,0,13,0,3.599999999999997,35.999999999999964,1359,0,1,9,13
2,1852,50,1,10,4,1.7999999999999976,23.99999999999997,747,0,2,10,11
3,1852,50,0,7,1,9.15933995315754e-16,9.15933995315754e-15,321,0,1,10,7
0,1853,50,0,8,6,0.6000000000000009,6.000000000000008,519,3,1.5,10,8
1,1853,50,0,11,0,2.399999999999999,23.99999999999999,621,0,1,12,11
2,1853,50,0,15,1,4.799999999999997,47.99999999999997,1305,1,2,10,15
3,1853,50,0,8,1,0.6000000000000008,6.000000000000007,351,0,1,11,8
0,1854,45,1,6,3,0,5.000000000000007,341,0,0,6,7
1,1854,50,1,12,0,2.999999999999997,35.999999999999964,1491,2,0.8,10,13
2,1854,50,0,10,1,1.7999999999999972,17.99999999999997,801,1,0.8,10,10
3,1854,39,1,5,3,0,5.000000000000002,212,3,-1.2,8,6
0,1855,50,0,8,5,0.6000000000000003,6.000000000000003,459,2,1.5,12,8
1,1855,50,0,13,0,3.599999999999997,35.999999999999964,1173,1,0.8,12,13
2,1855,50,0,9,3,1.1999999999999988,11.999999999999988,525,0,1,10,9
3,1855,50,1,8,2,0.6,12.00000000000001,381,0,2,12,9
0,1856,50,0,8,2,0.6000000000000009,6.000000000000008,435,1,2,11,8
1,1856,50,0,8,0,0.5999999999999993,5.999999999999993,633,2,0.8,11,8
2,1856,50,1,10,0,1.7999999999999972,23.99999999999997,789,4,0.8,11,11
3,1856,15,0,1,0,0,0,81,0,-1,7,1
0,1857,50,2,7,4,5.828670879282072e-16,12.000000000000004,411,0,2,8,9
1,1857,50,0,12,0,2.9999999999999973,29.99999999999997,969,1,0.8,9,12
2,1857,50,0,9,2,1.199999999999998,11.99999999999998,651,0,1,8,9
3,1857,50,0,8,2,0.6000000000000009,6.000000000000008,363,0,1,9,8
0,1858,50,1,7,4,6.938893903907228e-16,6.000000000000006,435,0,2,10,8
1,1858,50,0,10,0,1.7999999999999976,17.999999999999975,873,1,0.8,9,10
2,1858,50,0,11,0,2.399999999999999,23.99999999999999,561,1,2,11,11
3,1858,50,0,8,1,0.6000000000000005,6.000000000000005,351,0,1,9,8
0,1859,50,1,7,4,8.049116928532385e-16,6.000000000000007,447,2,0.8,12,8
1,1859,50,0,11,0,2.399999999999997,23.999999999999968,1209,0,1,10,11
2,1859,50,1,10,2,1.7999999999999976,23.99999999999997,819,4,0.8,10,11
3,1859,39,1,5,1,0,5.000000000000004,242,3,-1.2,10,6
0,1860,50,0,8,6,0.6000000000000005,6.000000000000005,507,3,1.5,12,8
1,1860,50,0,13,0,3.599999999999997,35.999999999999964,1359,0,1,9,13
2,1860,50,0,14,1,4.199999999999998,41.99999999999998,969,0,1,11,14
3,1860,50,0,9,3,1.1999999999999995,11.999999999999996,441,0,1,9,9
0,1861,50,1,8,6,0.6000000000000004,12.000000000000004,495,0,2,9,9
1,1861,50,0,12,0,2.9999999999999982,29.999999999999982,771,1,0.8,9,12
2,1861,50,0,9,4,1.1999999999999984,11.999999999999984,573,0,1,8,9
3,1861,50,0,8,2,0.6000000000000004,6.000000000000004,405,0,1,9,8
0,1862,45,2,6,4,0,11.000000000000002,419,0,0,8,8
1,1862,50,1,11,0,2.399999999999997,29.99999999999997,1083,2,0.8,10,12
2,1862,50,0,11,0,2.3999999999999977,23.99999999999997,939,2,0.8,10,11
3,1862,50,1,8,3,0.6000000000000005,12.000000000000004,339,0,2,11,9
0,1863,50,1,8,2,0.6000000000000005,12.000000000000004,447,0,1,10,9
1,1863,50,0,10,0,1.7999999999999985,17.999999999999982,621,1,0.8,8,10
2,1863,50,0,8,0,0.6000000000000001,6.000000000000001,423,0,1,7,8
3,1863,50,0,8,0,0.6000000000000003,6.000000000000003,297,0,1,8,8
0,1864,50,2,7,4,8.049116928532385e-16,12.000000000000009,363,0,2,11,9
1,1864,50,1,11,0,2.399999999999997,29.999999999999968,1221,4,0.8,7,12
2,1864,50,1,9,2,1.199999999999998,17.99999999999998,753,4,0.8,11,10
3,1864,33,1,4,3,0,5.000000000000003,269,3,-1.2,7,5
0,1865,50,2,7,6,3.6082248300317592e-16,12.000000000000004,459,0,2,12,9
1,1865,50,0,13,0,3.5999999999999965,35.999999999999964,1473,0,1,12,13
2,1865,50,0,12,1,2.999999999999998,29.99999999999997,1131,0,1,10,12
3,1865,50,0,9,3,1.2000000000000006,12.000000000000004,399,1,2,11,9
0,1866,50,0,8,2,0.6000000000000006,6.000000000000006,399,2,1.5,13,8
1,1866,50,1,12,0,2.999999999999998,35.99999999999998,1005,0,2,10,13
2,1866,50,0,9,2,1.1999999999999995,11.999999999999996,477,0,1,11,9
3,1866,45,0,6,1,0,0,240,2,-1.2,8,6
0,1867,50,2,7,4,5.828670879282072e-16,12.000000000000004,489,0,2,11,9
1,1867,50,0,13,0,3.599999999999998,35.99999999999998,1503,1,0.8,10,13
2,1867,50,0,13,1,3.599999999999997,35.99999999999997,993,0,1,9,13
3,1867,50,0,8,1,0.6000000000000006,6.000000000000006,321,0,1,9,8
0,1868,50,1,8,5,0.6,12.00000000000001,459,0,2,10,9
1,1868,50,0,12,0,2.9999999999999973,29.99999999999997,987,1,0.8,10,12
2,1868,50,0,10,2,1.799999999999998,17.99999999999998,735,0,1,12,10
3,1868,50,1,7,1,5.828670879282072e-16,6.000000000000005,345,3,0.8,10,8
0,1869,50,0,8,4,0.6000000000000005,6.000000000000005,399,0,1,12,8
1,1869,50,0,10,0,1.7999999999999967,17.999999999999964,915,0,1,11,10
2,1869,50,1,11,2,2.3999999999999977,29.99999999999997,813,0,2,11,12
3,1869,50,1,8,0,0.6000000000000011,12.00000000000001,357,1,2,12,9
0,1870,50,1,8,6,0.6000000000000004,12.000000000000004,513,0,2,12,9
1,1870,50,0,12,1,2.9999999999999982,29.999999999999982,825,1,0.8,12,12
2,1870,50,0,10,3,1.7999999999999998,17.999999999999996,465,1,2,12,10
3,1870,50,1,8,3,0.6000000000000006,12.000000000000004,393,0,2,12,9
0,1871,15,0,1,1,0,0,63,3,-1.2,6,1
1,1871,32,0,4,0,0,0,402,0,-1,6,4
2,1871,50,0,10,0,1.7999999999999994,17.999999999999993,447,1,2,7,10
3,1871,27,1,3,0,0,5.000000000000005,176,2,-1.2,8,4
0,1872,50,1,11,0,2.399999999999999,29.99999999999999,669,0,2,8,12
1,1872,21,0,2,0,0,0,156,3,-1.2,5,2
2,1872,45,0,6,0,0,0,366,3,-1.2,7,6
3,1872,27,1,3,0,0,5.000000000000002,182,3,-1.2,9,4
0,1873,50,0,8,6,0.6000000000000001,6.000000000000001,549,0,1,11,8
1,1873,50,0,13,0,3.599999999999997,35.99999999999997,1029,1,0.8,12,13
2,1873,50,0,10,2,1.7999999999999994,17.999999999999993,519,1,2,12,10
3,1873,50,0,8,3,0.6000000000000003,6.000000000000003,459,0,1,9,8
0,1874,45,1,6,4,0,5.000000000000005,335,0,0,7,7
1,1874,50,0,11,0,2.399999999999997,23.999999999999968,867,0,1,12,11
2,1874,50,1,11,3,2.399999999999997,29.99999999999997,957,2,0.8,10,12
3,1874,50,0,9,1,1.2000000000000002,12.000000000000002,375,0,1,13,9
0,1875,50,1,8,4,0.6000000000000008,12.000000000000004,489,0,2,13,9
1,1875,50,0,13,1,3.5999999999999988,35.999999999999986,903,1,2,11,13
2,1875,50,0,12,4,2.999999999999997,29.999999999999968,1083,0,1,11,12
3,1875,50,0,8,2,0.6,6,345,0,1,11,8
0,1876,50,1,8,3,0.6000000000000006,12.000000000000004,411,1,2,12,9
1,1876,50,0,12,0,2.9999999999999964,29.999999999999964,1047,1,0.8,12,12
2,1876,50,0,9,2,1.1999999999999995,11.999999999999996,483,0,1,11,9
3,1876,50,0,8,3,0.6,6,381,0,1,13,8
0,1877,50,1,7,5,4.718447854656915e-16,6.000000000000004,465,4,0.8,11,8
1,1877,50,0,9,1,1.2000000000000006,12.000000000000004,387,0,1,13,9
2,1877,50,0,14,0,4.200000000000001,42.00000000000001,1299,4,0.8,9,14
3,1877,45,1,6,2,0,5.000000000000006,311,0,-1,8,7
0,1878,50,0,8,4,0.6,6,447,0,1,13,8
1,1878,50,0,10,0,1.799999999999999,17.99999999999999,471,0,1,10,10
2,1878,50,0,12,0,2.999999999999997,29.999999999999968,1215,0,1,12,12
3,1878,50,0,8,2,0.6000000000000008,6.000000000000007,327,3,1.5,11,8
0,1879,50,0,8,3,0.6000000000000009,6.000000000000008,465,0,1,8,8
1,1879,50,0,9,0,1.199999999999997,11.99999999999997,813,0,1,9,9
2,1879,50,1,10,1,1.7999999999999972,23.99999999999997,993,0,2,9,11
3,1879,27,0,4,2,0.6,5.999999999999999,159,3,-1.2,8,4
0,1880,33,1,4,3,0,5.000000000000002,251,0,-1,6,5
1,1880,50,0,10,0,1.7999999999999967,17.999999999999964,1335,2,0.8,7,10
2,1880,50,1,10,1,1.7999999999999972,23.99999999999997,1107,2,0.8,9,11
3,1880,50,0,8,1,0.6000000000000009,6.000000000000008,297,0,1,8,8
0,1881,50,0,8,5,0.6000000000000005,6.000000000000005,429,0,1,8,8
1,1881,50,0,12,0,2.999999999999997,29.999999999999968,1293,1,0.8,7,12
2,1881,50,1,10,4,1.7999999999999976,23.99999999999997,681,0,2,9,11
3,1881,50,1,7,4,3.6082248300317592e-16,6.000000000000003,435,3,0.8,10,8
0,1882,33,2,4,3,0,11.000000000000004,305,0,0,7,6
1,1882,50,1,8,1,0.5999999999999993,11.999999999999991,561,2,0.8,7,9
2,1882,50,1,10,2,1.7999999999999976,23.99999999999997,1329,2,0.8,8,11
3,1882,50,0,8,1,0.6000000000000009,6.000000000000008,363,1,2,11,8
0,1883,39,1,5,4,0,5.000000000000002,386,0,-1,10,6
1,1883,50,0,11,1,2.399999999999997,23.99999999999997,1425,0,1,8,11
2,1883,50,1,9,1,1.199999999999997,17.99999999999997,855,2,0.8,9,10
3,1883,50,1,7,3,6.938893903907228e-16,6.000000000000006,303,0,2,11,8
0,1884,50,0,10,1,1.7999999999999985,17.999999999999982,621,0,1,7,10
1,1884,9,0,1,0,0.6,5.999999999999999,36,0,-1,5,1
2,1884,44,1,6,0,0,5.999999999999997,390,0,0,7,7
3,1884,27,0,3,0,0,0,135,1,-1.2,8,3
0,1885,45,2,6,3,0,11.000000000000004,347,0,0,8,8
1,1885,50,0,11,0,2.399999999999997,23.99999999999997,993,2,0.8,8,11
2,1885,50,0,9,1,1.199999999999999,11.99999999999999,501,0,1,9,9
3,1885,50,1,7,1,5.828670879282072e-16,6.000000000000005,321,0,2,11,8
0,1886,50,1,8,2,0.6000000000000005,12.000000000000004,321,0,2,9,9
1,1886,50,0,11,0,2.399999999999997,23.99999999999997,993,1,2,10,11
2,1886,50,0,9,4,1.1999999999999975,11.999999999999975,699,0,1,6,9
3,1886,50,1,8,2,0.6000000000000011,12.00000000000001,369,0,2,9,9
0,1887,50,1,8,2,0.6,12.00000000000001,393,0,2,11,9
1,1887,50,0,8,0,0.5999999999999984,5.999999999999984,555,1,2,10,8
2,1887,15,0,2,1,0.6,5.999999999999999,87,4,-1.2,7,2
3,1887,33,1,4,3,0,5,287,4,-1.2,6,5
0,1888,50,1,8,6,0.6000000000000009,12.000000000000009,435,1,2,11,9
1,1888,50,0,13,1,3.599999999999997,35.99999999999997,1341,1,2,9,13
2,1888,50,1,14,1,4.2,47.99999999999999,1095,0,2,8,15
3,1888,50,0,9,2,1.1999999999999995,11.999999999999996,399,0,1,10,9
0,1889,39,1,5,3,0,5.000000000000005,344,0,-1,12,6
1,1889,50,1,11,0,2.3999999999999977,29.99999999999997,1077,0,2,10,12
2,1889,50,1,10,2,1.7999999999999967,23.999999999999968,1203,2,0.8,10,11
3,1889,50,0,9,1,1.1999999999999995,11.999999999999996,423,2,0.8,10,9
0,1890,50,0,8,7,0.6000000000000005,6.000000000000005,489,0,1,12,8
1,1890,50,0,15,1,4.799999999999999,47.99999999999999,1485,1,0.8,11,15
2,1890,50,0,10,4,1.7999999999999972,17.99999999999997,801,0,1,11,10
3,1890,50,1,8,4,0.6000000000000006,12.000000000000004,393,0,2,10,9
0,1891,50,0,8,2,0.6000000000000008,6.000000000000007,399,0,1,9,8
1,1891,50,0,9,0,1.1999999999999975,11.999999999999975,699,0,1,9,9
2,1891,50,0,10,1,1.7999999999999965,17.99999999999996,1179,0,1,12,10
3,1891,33,1,4,0,0,5.000000000000005,227,0,-1,6,5
0,1892,50,1,8,3,0.6000000000000006,12.000000000000004,387,0,2,11,9
1,1892,50,0,12,0,2.9999999999999973,29.99999999999997,1065,1,2,10,12
2,1892,50,0,13,3,3.5999999999999988,35.999999999999986,747,1,2,14,13
3,1892,50,0,8,2,0.6000000000000009,6.000000000000008,321,0,1,11,8
0,1893,50,0,12,1,2.999999999999999,29.99999999999999,633,1,2,10,12
1,1893,21,1,2,0,0,5.000000000000002,113,4,-1.2,5,3
2,1893,50,0,9,1,1.199999999999997,11.99999999999997,909,2,0.8,9,9
3,1893,21,0,2,1,0,0,108,0,-1,5,2
0,1894,50,1,7,4,9.15933995315754e-16,6.000000000000008,519,0,1,11,8
1,1894,50,0,10,1,1.7999999999999985,17.999999999999982,549,1,2,9,10
2,1894,50,0,13,1,3.599999999999998,35.99999999999998,1035,4,0.8,11,13
3,1894,50,1,7,1,5.828670879282072e-16,6.000000000000005,351,0,2,9,8
0,1895,50,1,7,5,4.718447854656915e-16,6.000000000000004,393,0,2,8,8
1,1895,50,0,10,0,1.7999999999999967,17.999999999999964,1269,2,0.8,9,10
2,1895,50,0,11,3,2.399999999999998,23.99999999999998,777,1,0.8,9,11
3,1895,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,279,0,1,7,7
0,1896,50,0,8,3,0.6,6,471,0,1,12,8
1,1896,50,0,12,0,2.9999999999999987,29.999999999999982,741,1,0.8,11,12
2,1896,50,0,10,2,1.7999999999999972,17.99999999999997,969,0,1,10,10
3,1896,50,0,8,1,0.6,6,363,0,1,10,8
0,1897,50,0,8,1,0.6000000000000002,6.000000000000002,387,1,2,9,8
1,1897,50,0,9,0,1.1999999999999995,11.999999999999996,429,1,2,8,9
2,1897,50,0,10,0,1.7999999999999967,17.999999999999964,963,0,1,10,10
3,1897,15,1,1,0,0,5.000000000000002,86,0,0,6,2
0,1898,50,0,11,1,2.3999999999999995,23.999999999999996,579,1,2,7,11
1,1898,9,0,0,0,0,0,36,0,-1,6,0
2,1898,50,0,9,0,1.199999999999997,11.99999999999997,885,4,0.8,8,9
3,1898,33,0,4,0,0,0,192,0,-1,5,4
0,1899,50,0,8,5,0.6000000000000011,6.000000000000011,531,3,1.5,13,8
1,1899,50,0,9,1,1.1999999999999995,11.999999999999996,381,0,1,11,9
2,1899,50,0,13,2,3.5999999999999965,35.999999999999964,1473,3,0.8,11,13
3,1899,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,12,8
0,1900,50,1,8,5,0.6000000000000006,12.000000000000004,453,1,2,11,9
1,1900,50,0,12,0,2.9999999999999973,29.99999999999997,1143,0,1,12,12
2,1900,50,0,10,1,1.799999999999999,17.99999999999999,555,1,2,11,10
3,1900,50,0,8,3,0.6000000000000002,6.000000000000002,453,0,1,11,8
0,1901,50,1,8,4,0.6000000000000009,12.000000000000009,459,1,2,12,9
1,1901,50,1,12,0,2.999999999999998,35.99999999999998,873,0,2,12,13
2,1901,50,0,14,2,4.1999999999999975,41.99999999999997,1329,0,1,13,14
3,1901,50,0,8,2,0.6000000000000008,6.000000000000007,321,0,1,12,8
0,1902,50,0,9,5,1.1999999999999995,11.999999999999996,555,4,0.8,11,9
1,1902,50,0,10,3,1.7999999999999967,17.999999999999964,1035,1,0.8,10,10
2,1902,39,1,5,2,0,5.000000000000004,260,0,0,10,6
3,1902,50,0,9,4,1.199999999999998,11.99999999999998,747,4,0.8,8,9
0,1903,50,0,8,5,0.6000000000000006,6.000000000000006,423,1,2,10,8
1,1903,50,1,11,1,2.399999999999997,29.99999999999997,1065,0,2,7,12
2,1903,50,0,13,1,3.5999999999999988,35.999999999999986,891,4,0.8,9,13
3,1903,50,0,7,3,4.718447854656915e-16,4.718447854656915e-15,285,0,1,9,7
0,1904,50,1,8,5,0.6000000000000009,12.000000000000009,525,1,2,11,9
1,1904,50,0,9,0,1.1999999999999984,11.999999999999984,543,0,1,8,9
2,1904,50,0,14,2,4.200000000000003,42.00000000000003,1449,1,0.8,10,14
3,1904,50,0,8,2,0.6000000000000006,6.000000000000006,327,0,1,8,8
0,1905,50,1,7,6,4.718447854656915e-16,6.000000000000004,411,0,2,9,8
1,1905,50,0,11,0,2.399999999999997,23.99999999999997,1011,4,0.8,8,11
2,1905,50,0,9,1,1.1999999999999995,11.999999999999996,417,0,1,9,9
3,1905,33,0,4,1,0,0,174,4,-1.2,6,4
0,1906,50,2,7,3,9.15933995315754e-16,12.000000000000009,453,4,0.8,13,9
1,1906,50,0,9,0,1.1999999999999995,11.999999999999996,381,0,1,10,9
2,1906,50,0,13,0,3.599999999999997,35.99999999999997,1023,4,0.8,10,13
3,1906,50,1,7,0,4.718447854656915e-16,6.000000000000004,291,0,2,10,8
0,1907,50,1,7,4,9.15933995315754e-16,6.000000000000008,381,0,2,10,8
1,1907,50,1,11,2,2.3999999999999977,29.99999999999997,1059,4,0.8,9,12
2,1907,50,0,10,4,1.7999999999999972,17.99999999999997,1047,1,0.8,12,10
3,1907,39,1,5,1,0,5.000000000000006,272,3,-1.2,10,6
0,1908,50,0,8,2,0.6000000000000008,6.000000000000007,447,0,1,13,8
1,1908,50,0,11,0,2.3999999999999995,23.999999999999996,495,0,1,12,11
2,1908,50,0,9,1,1.2,11.999999999999998,453,1,2,11,9
3,1908,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,12,8
0,1909,50,0,8,4,0.6000000000000008,6.000000000000007,423,3,1.5,13,8
1,1909,50,0,12,0,2.999999999999997,29.999999999999968,933,1,0.8,11,12
2,1909,50,0,10,2,1.7999999999999994,17.999999999999993,477,3,1.5,9,10
3,1909,50,0,8,2,0.6000000000000008,6.000000000000007,273,0,1,10,8
0,1910,50,2,7,3,6.938893903907228e-16,12.000000000000004,519,0,2,10,9
1,1910,50,1,12,1,2.9999999999999982,35.99999999999998,975,0,2,8,13
2,1910,50,0,14,2,4.199999999999998,41.99999999999998,1527,0,1,11,14
3,1910,50,0,8,3,0.6,6,357,0,1,8,8
0,1911,50,1,7,5,3.6082248300317592e-16,6.000000000000003,441,0,1,10,8
1,1911,50,0,11,1,2.3999999999999964,23.99999999999996,1131,0,1,10,11
2,1911,50,0,11,2,2.3999999999999977,23.99999999999997,747,0,1,11,11
3,1911,50,0,8,0,0.6000000000000008,6.000000000000007,321,0,1,9,8
0,1912,50,0,8,5,0.6000000000000009,6.000000000000008,417,3,1.5,11,8
1,1912,50,0,12,0,2.999999999999997,29.999999999999968,1245,1,2,10,12
2,1912,50,0,13,2,3.599999999999998,35.99999999999998,837,1,2,10,13
3,1912,50,0,8,0,0.6,6,351,0,1,10,8
0,1913,50,0,8,4,0.6000000000000009,6.000000000000008,453,0,1,12,8
1,1913,50,1,10,0,1.7999999999999998,24,513,0,2,11,11
2,1913,50,0,15,2,4.799999999999999,47.99999999999999,1029,3,0.8,13,15
3,1913,50,0,8,3,0.6000000000000005,6.000000000000005,369,4,1.5,11,8
0,1914,50,0,8,4,0.6000000000000006,6.000000000000006,417,0,1,9,8
1,1914,50,0,11,1,2.399999999999997,23.99999999999997,825,1,0.8,9,11
2,1914,50,0,10,3,1.799999999999999,17.99999999999999,531,1,2,10,10
3,1914,50,0,8,2,0.6000000000000006,6.000000000000006,351,0,1,10,8
0,1915,50,1,8,4,0.6000000000000008,12.000000000000004,411,0,2,13,9
1,1915,50,0,12,0,2.999999999999997,29.999999999999968,1173,0,1,11,12
2,1915,50,1,13,1,3.5999999999999983,41.99999999999998,1023,0,2,10,14
3,1915,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,12,8
0,1916,50,1,8,4,0.6000000000000009,12.000000000000009,483,0,2,11,9
1,1916,50,1,11,0,2.3999999999999977,29.99999999999997,909,4,0.8,10,12
2,1916,50,0,10,3,1.7999999999999967,17.999999999999964,933,0,1,10,10
3,1916,45,1,6,0,0,5.000000000000006,323,3,-1.2,7,7
0,1917,50,1,8,3,0.6000000000000011,12.00000000000001,429,1,2,12,9
1,1917,50,0,12,1,2.999999999999998,29.99999999999997,1035,4,0.8,12,12
2,1917,50,1,10,1,1.7999999999999994,23.999999999999996,501,0,2,13,11
3,1917,50,0,7,3,8.049116928532385e-16,8.049116928532385e-15,303,0,1,12,7
0,1918,50,1,8,4,0.6000000000000011,12.00000000000001,483,0,1,10,9
1,1918,50,0,10,0,1.799999999999998,17.99999999999998,615,1,2,9,10
2,1918,50,0,13,0,3.599999999999997,35.99999999999997,1467,4,0.8,8,13
3,1918,50,0,8,4,0.6000000000000009,6.000000000000008,357,0,1,10,8
0,1919,50,1,8,5,0.6000000000000006,12.000000000000004,477,1,2,10,9
1,1919,50,0,12,0,2.9999999999999973,29.99999999999997,1071,1,0.8,11,12
2,1919,50,0,9,3,1.199999999999997,11.99999999999997,729,0,1,11,9
3,1919,50,1,8,3,0.6000000000000005,12.000000000000004,291,0,2,12,9
0,1920,50,0,8,4,0.6000000000000006,6.000000000000006,411,1,2,12,8
1,1920,50,0,10,0,1.7999999999999972,17.99999999999997,963,0,1,12,10
2,1920,50,0,12,2,2.9999999999999964,29.999999999999964,1233,0,1,10,12
3,1920,50,0,8,2,0.6000000000000009,6.000000000000008,357,0,1,10,8
0,1921,50,1,10,0,1.7999999999999985,23.999999999999982,651,0,2,9,11
1,1921,15,1,1,0,0,5.000000000000001,92,0,0,6,2
2,1921,45,0,6,0,0,0,270,2,-1.2,6,6
3,1921,15,1,1,0,0,5.000000000000002,98,3,-1.2,6,2
0,1922,50,0,8,4,0.6000000000000006,6.000000000000006,435,0,1,13,8
1,1922,50,0,13,0,3.599999999999997,35.999999999999964,1245,1,0.8,12,13
2,1922,50,0,12,2,2.999999999999998,29.99999999999997,957,0,1,13,12
3,1922,50,0,8,2,0.6000000000000008,6.000000000000007,363,0,1,10,8
0,1923,50,0,8,5,0.6000000000000011,6.000000000000011,471,4,0.8,12,8
1,1923,50,0,12,0,2.999999999999998,29.99999999999997,1185,4,0.8,9,12
2,1923,50,0,11,3,2.399999999999997,23.99999999999997,1119,4,0.8,10,11
3,1923,45,1,6,3,0,5.000000000000001,299,3,-1.2,7,7
0,1924,50,1,7,4,5.828670879282072e-16,6.000000000000005,405,0,1,10,8
1,1924,50,0,12,0,2.999999999999997,29.999999999999968,1149,1,0.8,10,12
2,1924,50,1,8,3,0.5999999999999989,11.999999999999988,543,0,2,7,9
3,1924,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,12,8
0,1925,50,0,8,5,0.6000000000000008,6.000000000000007,435,0,1,12,8
1,1925,50,0,15,0,4.799999999999997,47.99999999999997,1209,1,0.8,12,15
2,1925,50,0,9,2,1.199999999999998,11.99999999999998,645,0,1,11,9
3,1925,50,0,8,5,0.6000000000000008,6.000000000000007,375,0,1,10,8
0,1926,27,2,3,4,0,11,218,0,0,8,5
1,1926,50,1,8,1,0.5999999999999971,11.99999999999997,1095,2,0.8,8,9
2,1926,50,0,10,1,1.7999999999999965,17.99999999999996,843,2,0.8,9,10
3,1926,21,1,2,2,0,5.000000000000001,125,0,0,5,3
0,1927,50,0,8,4,0.6000000000000009,6.000000000000008,477,1,2,12,8
1,1927,50,0,9,1,1.1999999999999984,11.999999999999984,579,0,1,10,9
2,1927,50,0,12,0,2.999999999999997,29.999999999999968,1263,4,0.8,8,12
3,1927,45,1,7,3,0.6,11.999999999999998,299,0,0,7,8
0,1928,50,1,11,1,2.399999999999999,29.99999999999999,717,0,2,9,12
1,1928,38,0,5,0,0,0,363,1,-1.2,8,5
2,1928,15,1,1,1,0,5.000000000000001,98,0,0,6,2
3,1928,21,1,2,1,0,5.000000000000002,161,4,-1.2,5,3
0,1929,50,0,8,9,0.6000000000000003,6.000000000000003,501,0,1,12,8
1,1929,50,0,11,2,2.3999999999999977,23.99999999999997,819,4,0.8,10,11
2,1929,50,0,12,3,2.999999999999997,29.999999999999968,1347,4,0.8,9,12
3,1929,45,1,7,3,0.6,11.999999999999998,317,0,0,6,8
0,1930,33,1,5,2,0.6,11.999999999999998,299,0,-1,6,6
1,1930,50,0,9,0,1.199999999999997,11.99999999999997,921,2,0.8,8,9
2,1930,50,0,9,3,1.199999999999997,11.99999999999997,741,0,1,8,9
3,1930,39,1,5,4,0,5.000000000000001,290,2,-1.2,10,6
0,1931,50,0,8,5,0.6000000000000005,6.000000000000005,447,3,1.5,10,8
1,1931,50,0,12,2,2.9999999999999982,29.999999999999982,807,1,0.8,11,12
2,1931,50,0,10,3,1.7999999999999985,17.999999999999982,591,0,1,11,10
3,1931,50,0,8,7,0.5999999999999981,5.9999999999999805,705,0,1,12,8
0,1932,27,2,3,2,0,11,200,0,0,8,5
1,1932,50,0,8,1,0.5999999999999971,5.999999999999971,969,0,1,9,8
2,1932,50,1,9,1,1.1999999999999975,17.999999999999975,651,0,2,10,10
3,1932,27,1,3,4,0,5.000000000000001,212,0,0,7,4
0,1933,50,1,8,5,0.6,12.00000000000001,501,0,2,11,9
1,1933,50,0,8,1,0.6000000000000003,6.000000000000003,339,0,1,11,8
2,1933,50,0,13,1,3.599999999999998,35.99999999999998,1011,3,0.8,12,13
3,1933,50,0,8,0,0.6000000000000006,6.000000000000006,297,0,1,11,8
0,1934,45,1,6,5,0,5.000000000000004,455,0,-1,8,7
1,1934,50,1,9,1,1.1999999999999993,17.999999999999993,507,0,2,11,10
2,1934,50,0,8,1,0.5999999999999993,5.999999999999993,471,2,0.8,11,8
3,1934,50,0,9,2,1.1999999999999993,11.999999999999991,465,1,2,11,9
0,1935,50,1,8,5,0.6000000000000005,12.000000000000004,531,0,2,10,9
1,1935,50,0,13,0,3.599999999999997,35.999999999999964,1287,1,0.8,8,13
2,1935,50,0,10,2,1.7999999999999976,17.999999999999975,675,0,1,9,10
3,1935,50,0,8,1,0.6000000000000009,6.000000000000008,315,0,1,10,8
0,1936,50,0,8,5,0.6,6,411,2,1.5,8,8
1,1936,50,0,12,0,2.999999999999998,29.99999999999997,885,0,1,9,12
2,1936,50,1,10,3,1.7999999999999967,23.999999999999968,849,0,2,8,11
3,1936,50,1,8,0,0.6000000000000009,12.000000000000009,321,0,2,6,9
0,1937,50,1,8,5,0.6,12.00000000000001,453,0,2,10,9
1,1937,50,0,12,0,2.9999999999999973,29.99999999999997,1059,1,0.8,10,12
2,1937,50,0,9,4,1.1999999999999988,11.999999999999988,555,3,1.5,10,9
3,1937,50,0,8,1,0.6,6,399,0,1,10,8
0,1938,45,1,7,4,0.6,11.999999999999998,377,0,0,7,8
1,1938,50,0,10,2,1.7999999999999985,17.999999999999982,723,2,0.8,11,10
2,1938,50,1,11,1,2.399999999999997,29.99999999999997,849,2,0.8,11,12
3,1938,50,0,8,3,0.5999999999999998,5.999999999999997,501,0,1,12,8
0,1939,50,0,8,3,0.6000000000000008,6.000000000000007,423,0,1,10,8
1,1939,50,0,12,0,2.9999999999999973,29.99999999999997,1131,1,0.8,9,12
2,1939,50,0,10,2,1.7999999999999967,17.999999999999964,807,0,1,10,10
3,1939,50,1,7,1,9.15933995315754e-16,6.000000000000008,387,3,0.8,10,8
0,1940,39,1,5,5,0,5.000000000000002,368,0,-1,9,6
1,1940,50,1,11,2,2.399999999999997,29.999999999999968,1089,0,2,9,12
2,1940,50,0,11,0,2.399999999999997,23.99999999999997,981,2,0.8,11,11
3,1940,50,1,9,3,1.1999999999999995,17.999999999999996,423,0,2,8,10
0,1941,50,1,7,6,5.828670879282072e-16,6.000000000000005,429,0,2,8,8
1,1941,50,0,11,1,2.399999999999997,23.99999999999997,1137,0,1,9,11
2,1941,50,0,10,3,1.7999999999999985,17.999999999999982,621,0,1,8,10
3,1941,50,0,8,1,0.5999999999999999,5.999999999999998,465,0,1,9,8
0,1942,15,1,1,2,0,5.000000000000001,158,0,-1,8,2
1,1942,50,0,8,0,0.5999999999999989,5.9999999999999885,591,1,2,9,8
2,1942,50,0,9,0,1.1999999999999993,11.999999999999991,465,0,1,8,9
3,1942,32,1,4,2,0,5.999999999999997,330,2,-1.2,6,5
0,1943,50,1,8,3,0.6000000000000004,12.000000000000004,441,0,1,10,9
1,1943,50,0,11,0,2.399999999999997,23.999999999999968,945,1,0.8,10,11
2,1943,50,0,9,4,1.1999999999999988,11.999999999999988,507,0,1,8,9
3,1943,50,0,8,1,0.6000000000000009,6.000000000000008,357,0,1,8,8
0,1944,50,0,8,4,0.6000000000000003,6.000000000000003,399,4,0.8,10,8
1,1944,50,1,9,0,1.199999999999997,17.99999999999997,1047,4,0.8,8,10
2,1944,50,1,9,1,1.199999999999998,17.99999999999998,573,4,0.8,8,10
3,1944,21,1,2,1,0,5.000000000000003,131,0,0,5,3
0,1945,33,2,4,3,0,11.000000000000004,275,0,0,7,6
1,1945,50,0,9,0,1.1999999999999966,11.999999999999966,891,2,0.8,9,9
2,1945,50,0,9,3,1.1999999999999975,11.999999999999975,699,0,1,10,9
3,1945,39,1,5,0,0,5.000000000000006,302,2,-1.2,9,6
0,1946,50,0,8,4,0.6000000000000009,6.000000000000008,387,3,1.5,14,8
1,1946,50,1,10,0,1.7999999999999985,23.999999999999982,729,0,2,13,11
2,1946,50,0,14,1,4.199999999999997,41.999999999999964,1143,1,2,11,14
3,1946,50,0,8,1,0.6000000000000009,6.000000000000008,363,1,2,12,8
0,1947,50,0,8,5,0.6000000000000008,6.000000000000007,429,3,1.5,12,8
1,1947,50,0,11,0,2.3999999999999977,23.99999999999997,879,0,1,12,11
2,1947,50,0,12,2,2.9999999999999973,29.99999999999997,903,3,0.8,9,12
3,1947,50,0,9,0,1.2000000000000006,12.000000000000004,369,0,1,10,9
0,1948,50,1,8,2,0.6000000000000005,12.000000000000004,411,2,0.8,13,9
1,1948,21,0,3,0,0.6,5.999999999999999,114,3,-1.2,5,3
2,1948,50,0,8,0,0.5999999999999984,5.999999999999984,567,3,0.8,12,8
3,1948,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,261,0,1,9,7
0,1949,50,0,8,4,0.6000000000000011,6.000000000000011,471,3,1.5,12,8
1,1949,50,0,12,0,2.999999999999998,29.99999999999997,1107,1,0.8,12,12
2,1949,50,0,10,3,1.799999999999999,17.99999999999999,501,1,2,11,10
3,1949,50,0,8,1,0.6,6,387,0,1,13,8
0,1950,27,2,3,3,0,11,290,0,0,9,5
1,1950,50,0,9,2,1.1999999999999984,11.999999999999984,657,1,2,11,9
2,1950,50,0,8,0,0.5999999999999999,5.999999999999998,465,0,1,11,8
3,1950,50,0,8,3,0.5999999999999991,6,555,1,2,11,8
0,1951,50,1,7,5,5.828670879282072e-16,6.000000000000005,399,0,1,9,8
1,1951,50,0,12,0,2.999999999999997,29.999999999999968,1335,1,0.8,12,12
2,1951,50,1,10,2,1.799999999999998,23.99999999999998,627,0,2,9,11
3,1951,50,0,8,3,0.6,6,387,0,1,11,8
0,1952,21,0,2,3,0,0,144,0,-1,5,2
1,1952,50,0,7,1,0,0,729,1,-0.2,10,7
2,1952,50,0,10,1,1.7999999999999972,17.99999999999997,741,1,2,7,10
3,1952,15,1,3,2,1.2,17.999999999999996,104,0,0,7,4
0,1953,50,0,8,5,0.6000000000000003,6.000000000000003,381,0,1,11,8
1,1953,50,0,12,1,2.999999999999997,29.999999999999968,1191,1,0.8,9,12
2,1953,50,0,11,2,2.399999999999998,23.99999999999998,687,1,2,9,11
3,1953,50,1,8,1,0.6000000000000008,12.000000000000004,339,0,2,10,9
0,1954,39,1,5,3,0,5.000000000000003,308,0,-1,9,6
1,1954,50,0,10,0,1.7999999999999967,17.999999999999964,1167,2,0.8,7,10
2,1954,50,0,9,0,1.1999999999999975,11.999999999999975,723,2,0.8,9,9
3,1954,27,1,3,2,0,5.000000000000003,176,3,-1.2,9,4
0,1955,50,0,8,5,0.6000000000000005,6.000000000000005,495,2,1.5,13,8
1,1955,50,0,15,0,4.799999999999998,47.99999999999998,1119,1,0.8,9,15
2,1955,50,0,10,2,1.7999999999999994,17.999999999999993,525,1,2,11,10
3,1955,50,0,8,4,0.6000000000000008,6.000000000000007,387,0,1,12,8
0,1956,50,0,8,2,0.6000000000000009,6.000000000000008,447,1,2,11,8
1,1956,50,0,8,0,0.5999999999999989,5.9999999999999885,591,0,1,11,8
2,1956,50,1,10,1,1.7999999999999972,23.99999999999997,789,0,2,10,11
3,1956,27,0,4,0,0.6,5.999999999999999,135,0,-1,6,4
0,1957,50,0,8,5,0.6,6,393,0,1,11,8
1,1957,50,0,11,0,2.399999999999997,23.999999999999968,1113,1,0.8,12,11
2,1957,50,0,10,5,1.799999999999999,17.99999999999999,531,1,2,9,10
3,1957,50,0,8,1,0.6000000000000011,6.000000000000011,345,1,2,11,8
0,1958,50,1,8,6,0.6000000000000004,12.000000000000004,393,1,2,11,9
1,1958,50,0,11,0,2.399999999999997,23.999999999999968,1089,1,0.8,8,11
2,1958,50,0,15,0,4.8000000000000025,48.00000000000002,1563,3,0.8,10,15
3,1958,50,0,8,3,0.6000000000000005,6.000000000000005,423,4,1.5,11,8
0,1959,50,1,8,5,0.6000000000000006,12.000000000000004,453,1,2,12,9
1,1959,50,1,11,0,2.399999999999997,29.999999999999968,1419,4,0.8,7,12
2,1959,50,0,10,1,1.799999999999998,17.99999999999998,753,4,0.8,10,10
3,1959,33,1,4,2,0,5.000000000000004,209,3,-1.2,6,5
0,1960,39,2,5,4,0,11.000000000000002,320,0,0,12,7
1,1960,50,0,11,0,2.3999999999999964,23.99999999999996,1305,1,2,10,11
2,1960,50,0,11,1,2.3999999999999977,23.99999999999997,1077,2,0.8,9,11
3,1960,50,1,8,2,0.6000000000000006,12.000000000000004,375,0,2,10,9
0,1961,50,0,11,1,2.3999999999999977,23.99999999999997,897,0,1,6,11
1,1961,9,1,1,0,0.6,11.999999999999998,41,0,0,7,2
2,1961,27,0,3,0,0,0,183,3,-1.2,7,3
3,1961,15,1,1,0,0,5.000000000000001,122,3,-1.2,7,2
0,1962,50,1,7,4,6.938893903907228e-16,6.000000000000006,423,0,1,9,8
1,1962,50,0,12,0,2.999999999999997,29.999999999999968,1335,0,1,12,12
2,1962,50,0,13,3,3.599999999999998,35.99999999999998,939,1,2,11,13
3,1962,50,0,8,2,0.6,6,363,0,1,11,8
0,1963,33,1,4,2,0,5.000000000000005,299,0,-1,7,5
1,1963,50,1,9,0,1.1999999999999988,17.99999999999999,591,2,0.8,10,10
2,1963,50,0,8,2,0.6000000000000001,6.000000000000001,423,4,0.8,13,8
3,1963,50,1,7,4,0,5.999999999999993,495,2,-0.2,9,8
0,1964,50,2,8,4,0.6000000000000006,18.000000000000007,393,0,2,13,10
1,1964,50,0,12,1,2.9999999999999973,29.99999999999997,1059,1,0.8,12,12
2,1964,50,0,10,4,1.7999999999999994,17.999999999999993,507,4,0.8,13,10
3,1964,50,0,8,1,0.6,6,399,0,1,12,8
0,1965,39,1,5,2,0,5.000000000000005,386,0,0,9,6
1,1965,50,1,9,0,1.1999999999999984,17.999999999999982,675,2,0.8,12,10
2,1965,50,0,8,1,0.5999999999999998,5.999999999999997,489,4,0.8,10,8
3,1965,50,1,8,1,0.6000000000000008,12.000000000000004,369,0,2,11,9
0,1966,50,1,7,4,6.938893903907228e-16,6.000000000000006,459,0,1,11,8
1,1966,50,0,12,0,2.9999999999999982,29.999999999999982,849,1,2,10,12
2,1966,50,0,13,2,3.599999999999997,35.999999999999964,1341,1,2,10,13
3,1966,50,0,9,2,1.2000000000000004,12.000000000000004,309,1,2,11,9
0,1967,50,0,8,3,0.6000000000000006,6.000000000000006,429,1,2,10,8
1,1967,50,0,8,1,0.5999999999999975,5.999999999999975,861,0,1,12,8
2,1967,50,0,10,1,1.799999999999998,17.99999999999998,675,4,0.8,12,10
3,1967,15,0,2,2,0.6,5.999999999999999,99,4,-1.2,8,2
0,1968,50,1,8,4,0.6000000000000006,12.000000000000004,471,1,2,12,9
1,1968,50,0,12,0,2.999999999999998,29.99999999999997,957,1,0.8,10,12
2,1968,50,0,15,3,4.8,47.99999999999999,1413,4,0.8,9,15
3,1968,50,0,8,2,0.6,6,363,0,1,12,8
0,1969,50,0,14,0,4.1999999999999975,41.99999999999997,1197,1,2,6,14
1,1969,9,0,0,0,0,0,36,0,-1,8,0
2,1969,32,0,4,0,0,0,258,3,-1.2,6,4
3,1969,9,1,0,0,0,5.000000000000001,71,3,-1.2,6,1
0,1970,50,0,8,4,0.6000000000000004,6.000000000000004,417,1,2,11,8
1,1970,50,0,12,0,2.9999999999999973,29.99999999999997,933,1,0.8,12,12
2,1970,50,0,10,1,1.7999999999999994,17.999999999999993,543,1,2,11,10
3,1970,50,1,8,0,0.6000000000000008,12.000000000000004,381,0,2,10,9
0,1971,50,0,8,3,0.6000000000000005,6.000000000000005,411,0,1,12,8
1,1971,50,0,13,0,3.599999999999997,35.999999999999964,1197,1,0.8,10,13
2,1971,50,0,10,2,1.799999999999998,17.99999999999998,603,0,1,11,10
3,1971,50,0,8,3,0.6000000000000005,6.000000000000005,351,0,1,12,8
0,1972,50,0,8,4,0.6000000000000008,6.000000000000007,405,4,0.8,12,8
1,1972,50,1,10,0,1.7999999999999967,23.999999999999968,1203,4,0.8,11,11
2,1972,50,1,9,1,1.199999999999998,17.99999999999998,669,4,0.8,11,10
3,1972,39,1,5,0,0,5.000000000000005,236,3,-1.2,10,6
0,1973,9,1,0,1,0,5.000000000000001,71,0,-1,7,1
1,1973,50,0,7,0,0,0,657,1,-0.2,9,7
2,1973,45,0,6,0,0,0,360,2,-1.2,7,6
3,1973,50,0,7,3,6.938893903907228e-16,6.9388939039072276e-15,363,4,0.8,11,7
0,1974,50,1,8,6,0.6000000000000002,12.000000000000002,507,1,2,12,9
1,1974,50,0,12,2,2.9999999999999987,29.999999999999982,819,1,0.8,10,12
2,1974,50,0,15,2,4.800000000000002,48.000000000000014,1203,1,2,12,15
3,1974,50,0,8,2,0.6000000000000009,6.000000000000008,369,1,2,12,8
0,1975,33,1,4,4,0,5.000000000000005,311,0,-1,7,5
1,1975,50,0,9,0,1.1999999999999966,11.999999999999966,1179,2,0.8,8,9
2,1975,50,0,9,1,1.1999999999999982,11.99999999999998,591,0,1,8,9
3,1975,21,1,2,2,0,5.000000000000001,143,0,0,5,3
0,1976,50,0,8,4,0.6000000000000009,6.000000000000008,465,0,1,11,8
1,1976,50,0,14,0,4.199999999999999,41.99999999999999,1125,1,0.8,10,14
2,1976,50,0,10,4,1.7999999999999972,17.99999999999997,729,1,2,10,10
3,1976,50,0,8,2,0.6000000000000006,6.000000000000006,375,0,1,10,8
0,1977,50,0,8,3,0.6,6,435,0,1,13,8
1,1977,50,0,10,0,1.799999999999998,17.99999999999998,747,0,1,12,10
2,1977,50,0,9,1,1.1999999999999988,11.999999999999988,489,0,1,12,9
3,1977,50,0,8,1,0.6000000000000006,6.000000000000006,387,0,1,13,8
0,1978,39,1,5,5,0,5.000000000000004,386,0,-1,10,6
1,1978,50,0,10,0,1.7999999999999967,17.999999999999964,1101,1,0.8,8,10
2,1978,50,0,9,1,1.1999999999999975,11.999999999999975,645,2,0.8,10,9
3,1978,39,0,5,3,0,0,267,0,-1,9,5
0,1979,50,0,8,3,0.6000000000000006,6.000000000000006,465,1,2,9,8
1,1979,50,0,9,1,1.1999999999999975,11.999999999999975,621,0,1,11,9
2,1979,50,0,12,2,2.999999999999997,29.999999999999968,1257,4,1.5,11,12
3,1979,50,1,8,2,0.6000000000000006,12.000000000000004,285,0,2,10,9
0,1980,50,0,8,6,0.6000000000000008,6.000000000000007,435,3,1.5,11,8
1,1980,50,0,10,0,1.7999999999999967,17.999999999999964,879,1,2,13,10
2,1980,50,0,12,3,2.999999999999999,29.99999999999999,555,0,1,11,12
3,1980,50,1,8,2,0.6000000000000005,12.000000000000004,333,0,2,9,9
0,1981,50,0,8,3,0.6000000000000004,6.000000000000004,423,1,2,10,8
1,1981,50,0,11,0,2.399999999999997,23.99999999999997,1011,0,1,9,11
2,1981,50,0,11,1,2.3999999999999995,23.999999999999996,531,1,2,9,11
3,1981,50,0,8,1,0.6000000000000009,6.000000000000008,357,0,1,8,8
0,1982,50,0,8,2,0.6000000000000008,6.000000000000007,411,3,1.5,12,8
1,1982,50,0,11,0,2.399999999999997,23.99999999999997,849,0,1,10,11
2,1982,50,1,11,1,2.399999999999997,29.99999999999997,825,0,2,8,12
3,1982,50,0,8,1,0.6000000000000005,6.000000000000005,267,0,1,8,8
0,1983,50,0,8,3,0.6000000000000005,6.000000000000005,429,3,1.5,11,8
1,1983,50,0,12,1,2.999999999999998,29.99999999999997,795,1,0.8,12,12
2,1983,50,0,9,2,1.2000000000000002,12.000000000000002,417,0,1,11,9
3,1983,50,0,8,1,0.6000000000000005,6.000000000000005,303,0,1,11,8
0,1984,50,2,7,4,9.15933995315754e-16,12.000000000000009,513,0,2,10,9
1,1984,50,0,11,1,2.399999999999997,23.99999999999997,873,0,1,10,11
2,1984,50,0,15,1,4.799999999999999,47.99999999999999,1491,3,0.8,9,15
3,1984,50,0,8,2,0.6000000000000005,6.000000000000005,351,4,1.5,9,8
0,1985,50,0,8,7,0.6000000000000008,6.000000000000007,447,0,1,13,8
1,1985,50,1,12,0,2.9999999999999973,35.99999999999997,1251,0,2,12,13
2,1985,50,0,15,2,4.799999999999999,47.99999999999999,1221,0,1,12,15
3,1985,50,0,8,2,0.6000000000000005,6.000000000000005,381,0,1,11,8
0,1986,33,2,4,2,0,11.000000000000002,275,0,0,6,6
1,1986,50,0,9,0,1.1999999999999966,11.999999999999966,1017,2,0.8,10,9
2,1986,50,0,8,4,0.5999999999999989,5.9999999999999885,573,0,1,10,8
3,1986,50,0,8,0,0.6000000000000009,6.000000000000008,381,1,2,11,8
0,1987,33,1,4,3,0,5.000000000000003,305,0,-1,6,5
1,1987,50,0,11,0,2.3999999999999964,23.99999999999996,1395,2,0.8,8,11
2,1987,50,0,9,2,1.1999999999999984,11.999999999999984,579,1,0.8,10,9
3,1987,39,1,5,3,0,5.000000000000005,242,2,-1.2,9,6
0,1988,50,1,8,3,0.6,12.00000000000001,495,2,1.5,12,9
1,1988,50,0,12,0,2.999999999999998,29.99999999999997,789,0,1,10,12
2,1988,50,1,9,1,1.1999999999999975,17.999999999999975,729,0,2,8,10
3,1988,50,0,8,2,0.6,6,339,0,1,9,8
0,1989,50,1,7,4,9.15933995315754e-16,6.000000000000008,429,0,1,11,8
1,1989,50,0,11,0,2.3999999999999977,23.99999999999997,783,0,1,11,11
2,1989,50,1,12,2,2.999999999999997,35.999999999999964,1035,0,2,10,13
3,1989,50,0,8,0,0.6000000000000006,6.000000000000006,309,1,2,11,8
0,1990,50,0,8,7,0.6000000000000005,6.000000000000005,417,3,1.5,12,8
1,1990,50,1,11,0,2.399999999999997,29.999999999999968,999,0,2,9,12
2,1990,50,0,13,4,3.5999999999999983,35.99999999999998,951,0,1,9,13
3,1990,50,1,8,2,0.6000000000000009,12.000000000000009,345,0,2,10,9
0,1991,50,1,8,4,0.6000000000000008,12.000000000000004,471,4,0.8,12,9
1,1991,50,1,9,1,1.199999999999997,17.99999999999997,1029,4,0.8,10,10
2,1991,50,0,10,1,1.799999999999998,17.99999999999998,609,1,2,9,10
3,1991,32,0,5,2,0.6,5.999999999999999,276,0,-1,6,5
0,1992,50,2,7,4,5.828670879282072e-16,12.000000000000004,507,0,2,10,9
1,1992,50,0,11,0,2.399999999999998,23.99999999999998,711,1,0.8,12,11
2,1992,50,0,9,2,1.1999999999999995,11.999999999999996,483,0,1,10,9
3,1992,50,0,8,1,0.6000000000000006,6.000000000000006,369,0,1,10,8
0,1993,50,0,9,2,1.2000000000000004,12.000000000000004,399,1,2,9,9
1,1993,50,0,11,0,2.3999999999999986,23.999999999999982,741,1,0.8,10,11
2,1993,50,0,9,2,1.2,11.999999999999998,411,1,2,10,9
3,1993,50,0,8,1,0.6000000000000006,6.000000000000006,339,1,2,12,8
0,1994,45,1,6,3,0,5.000000000000005,377,0,0,7,7
1,1994,50,0,11,0,2.399999999999998,23.99999999999998,813,2,0.8,10,11
2,1994,50,0,9,4,1.1999999999999982,11.99999999999998,621,0,1,10,9
3,1994,50,1,7,1,5.828670879282072e-16,6.000000000000005,315,2,0.8,10,8
0,1995,50,0,8,5,0.6000000000000005,6.000000000000005,555,0,1,10,8
1,1995,50,1,10,1,1.8000000000000005,24.000000000000004,441,0,2,11,11
2,1995,50,0,12,1,2.9999999999999973,29.99999999999997,1245,0,1,10,12
3,1995,50,0,8,1,0.6000000000000009,6.000000000000008,315,0,1,12,8
0,1996,50,0,8,7,0.6000000000000006,6.000000000000006,525,3,1.5,11,8
1,1996,50,0,12,1,2.9999999999999982,29.999999999999982,885,1,0.8,10,12
2,1996,50,0,10,3,1.799999999999998,17.99999999999998,627,0,1,10,10
3,1996,50,0,8,3,0.6,5.999999999999999,453,0,1,13,8
0,1997,50,0,8,4,0.6000000000000005,6.000000000000005,405,0,1,8,8
1,1997,50,0,10,0,1.7999999999999967,17.999999999999964,1119,4,0.8,9,10
2,1997,50,1,9,2,1.199999999999998,17.99999999999998,783,4,0.8,8,10
3,1997,33,1,4,0,0,5.000000000000005,197,3,-1.2,6,5
0,1998,50,0,8,5,0.6000000000000002,6.000000000000002,435,2,1.5,12,8
1,1998,50,0,14,0,4.1999999999999975,41.99999999999997,999,1,0.8,11,14
2,1998,50,0,9,3,1.1999999999999993,11.999999999999991,477,0,1,10,9
3,1998,50,0,8,2,0.6000000000000009,6.000000000000008,333,0,1,10,8
0,1999,50,1,8,4,0.6000000000000003,12.000000000000002,501,0,2,11,9
1,1999,50,0,11,1,2.399999999999997,23.999999999999968,1017,1,0.8,10,11
2,1999,50,0,9,3,1.199999999999997,11.99999999999997,675,0,1,9,9
3,1999,50,0,8,3,0.6000000000000008,6.000000000000007,315,0,1,10,8
0,2000,50,1,8,5,0.6000000000000008,12.000000000000004,411,4,0.8,11,9
1,2000,50,0,10,1,1.7999999999999965,17.99999999999996,1233,4,0.8,10,10
2,2000,50,0,9,0,1.1999999999999993,11.999999999999991,465,0,1,8,9
3,2000,27,1,3,4,0,5.000000000000002,206,0,0,9,4


==> data/harvest_env/allotment/processed_episode_df_maximin.csv <==
agent_id,episode,day,berries,berries_consumed,berries_thrown,health,days_left_to_live,total_days,action,reward,num_norms,total_berries
0,1,50,0,10,2,1.8999999999999984,18.999999999999982,555,1,1.8,9,10
1,1,50,1,8,2,0.7000000000000002,13.000000000000002,411,0,1.8,10,9
2,1,50,1,8,0,0.7000000000000003,13.000000000000002,393,0,1.8,8,9
3,1,50,0,10,0,1.8999999999999977,18.99999999999997,639,2,0.9,10,10
0,2,50,0,15,10,4.8000000000000025,48.00000000000002,1545,3,1.5,10,15
1,2,50,0,8,3,0.6000000000000001,6.000000000000001,393,4,0.9,10,8
2,2,50,0,11,9,2.399999999999999,23.99999999999999,573,0,1,11,11
3,2,50,0,9,0,1.1999999999999975,11.999999999999975,693,0,1,10,9
0,3,50,1,11,0,2.3999999999999977,29.99999999999997,981,2,0.9,10,12
1,3,21,0,2,1,0,0,108,4,-1.1,5,2
2,3,50,0,8,2,0.5999999999999989,5.9999999999999885,555,0,1,12,8
3,3,50,0,9,0,1.199999999999998,11.99999999999998,639,1,1.8,11,9
0,4,50,0,12,2,2.9999999999999982,29.999999999999982,873,0,1,12,12
1,4,50,0,8,2,0.6000000000000008,6.000000000000007,423,4,0.9,11,8
2,4,50,0,12,1,2.9999999999999973,29.99999999999997,843,0,1,12,12
3,4,50,0,11,2,2.399999999999997,23.99999999999997,855,0,1,13,11
0,5,50,0,8,8,0.5999999999999975,5.999999999999975,693,0,1,10,8
1,5,50,0,11,7,2.399999999999997,23.999999999999968,1083,2,0.9,9,11
2,5,50,1,8,4,0.5999999999999984,11.999999999999984,579,0,1,11,9
3,5,39,0,5,0,0,0,255,3,-1.1,8,5
0,6,50,0,12,6,2.9999999999999973,29.99999999999997,1083,1,1.8,9,12
1,6,50,0,8,1,0.6,6,327,0,1,11,8
2,6,50,0,13,4,3.5999999999999983,35.99999999999998,837,0,1,10,13
3,6,50,0,9,1,1.199999999999997,11.99999999999997,675,1,0.9,11,9
0,7,50,2,13,5,3.599999999999997,47.99999999999997,1359,0,1,10,15
1,7,50,0,9,4,1.2,11.999999999999998,447,1,1.8,10,9
2,7,50,0,9,4,1.1999999999999984,11.999999999999984,537,2,0.9,10,9
3,7,50,0,13,1,3.5999999999999988,35.999999999999986,801,0,1,10,13
0,8,50,0,12,6,2.999999999999998,29.99999999999997,903,0,1,11,12
1,8,50,0,9,5,1.199999999999997,11.99999999999997,891,2,0.9,11,9
2,8,50,0,10,4,1.799999999999999,17.99999999999999,507,1,1.8,9,10
3,8,50,1,10,1,1.7999999999999972,23.99999999999997,867,0,1.8,11,11
0,9,50,0,11,3,2.399999999999997,23.999999999999968,1131,2,0.9,8,11
1,9,39,1,6,3,0.6,11.999999999999998,290,4,-1.1,7,7
2,9,50,0,10,1,1.799999999999998,17.99999999999998,795,3,0.9,8,10
3,9,50,0,9,3,1.1999999999999962,11.99999999999996,1029,1,0.9,8,9
0,10,50,1,10,2,1.7999999999999976,23.99999999999997,1047,2,0.9,9,11
1,10,33,0,4,2,0,0,288,4,-1.1,7,4
2,10,50,0,8,3,0.5999999999999998,5.999999999999997,549,2,0.9,11,8
3,10,50,0,8,2,0.5999999999999983,5.999999999999983,573,1,0.9,10,8
0,11,50,0,16,9,5.400000000000005,54.00000000000004,1767,2,1.9,9,16
1,11,50,0,8,4,0.6000000000000002,6.000000000000002,435,0,1,13,8
2,11,50,0,11,12,2.3999999999999977,23.99999999999997,891,2,1.5,11,11
3,11,50,0,9,1,1.199999999999997,11.99999999999997,759,0,1,10,9
0,12,9,2,0,1,0,11,59,0,-0.2,6,2
1,12,50,0,8,1,0.5999999999999989,5.9999999999999885,525,1,1.8,9,8
2,12,50,1,7,3,1.3877787807814454e-16,6.000000000000001,393,3,0.9,8,8
3,12,15,1,1,0,0,5.000000000000002,80,2,-1.1,8,2
0,13,50,1,11,6,2.399999999999997,29.999999999999968,1011,0,1.8,11,12
1,13,50,0,9,2,1.1999999999999995,11.999999999999996,477,0,1,9,9
2,13,50,0,11,5,2.399999999999998,23.99999999999998,903,0,1,8,11
3,13,50,0,8,1,0.6,5.999999999999999,453,0,1,11,8
0,14,50,0,14,9,4.1999999999999975,41.99999999999997,1359,1,1.8,9,14
1,14,50,0,9,7,1.1999999999999993,11.999999999999991,519,1,1.4,9,9
2,14,50,0,10,7,1.7999999999999972,17.99999999999997,711,2,0.9,10,10
3,14,50,0,11,0,2.399999999999998,23.99999999999998,723,0,1,9,11
0,15,50,0,9,6,1.1999999999999975,11.999999999999975,867,1,0.9,7,9
1,15,50,0,10,5,1.7999999999999967,17.999999999999964,1143,2,0.9,7,10
2,15,50,0,11,3,2.399999999999997,23.99999999999997,807,0,1,9,11
3,15,38,0,5,1,0,0,303,3,-1.1,9,5
0,16,50,0,10,4,1.799999999999998,17.99999999999998,681,0,1,9,10
1,16,50,1,8,3,0.5999999999999998,11.999999999999996,459,0,1.8,9,9
2,16,50,0,11,2,2.399999999999997,23.999999999999968,1095,0,1,9,11
3,16,50,0,13,1,3.599999999999997,35.99999999999997,1221,0,1,8,13
0,17,50,0,9,3,1.1999999999999988,11.999999999999988,531,0,1,10,9
1,17,50,1,8,4,0.6000000000000005,12.000000000000004,405,0,1.8,9,9
2,17,50,0,10,1,1.799999999999998,17.99999999999998,663,0,1,10,10
3,17,50,0,13,1,3.599999999999997,35.99999999999997,1071,0,1,11,13
0,18,50,0,12,3,2.999999999999999,29.99999999999999,645,0,1,12,12
1,18,50,0,9,3,1.199999999999999,11.99999999999999,495,2,0.9,10,9
2,18,50,1,12,5,2.999999999999998,35.99999999999998,999,2,1.5,12,13
3,18,50,1,9,0,1.1999999999999975,17.999999999999975,663,0,1.8,9,10
0,19,50,0,9,1,1.199999999999997,11.99999999999997,867,1,1.4,7,9
1,19,15,0,2,1,0.6,5.999999999999999,81,4,-1.1,8,2
2,19,50,0,10,1,1.7999999999999972,17.99999999999997,675,1,1.8,8,10
3,19,50,0,9,0,1.1999999999999984,11.999999999999984,573,1,1.8,6,9
0,20,50,1,10,6,1.7999999999999967,23.999999999999968,885,0,1.8,11,11
1,20,50,0,9,3,1.2000000000000002,12.000000000000002,411,2,0.9,11,9
2,20,50,0,12,5,2.9999999999999973,29.99999999999997,1107,0,1,12,12
3,20,50,0,9,0,1.1999999999999993,11.999999999999991,513,0,1,10,9
0,21,50,1,12,4,2.999999999999997,35.999999999999964,1023,0,1.8,11,13
1,21,50,0,8,3,0.5999999999999998,5.999999999999997,483,0,1,11,8
2,21,50,0,12,3,2.9999999999999973,29.99999999999997,1143,0,1,11,12
3,21,50,0,9,0,1.1999999999999975,11.999999999999975,681,1,0.9,10,9
0,22,50,0,12,1,2.9999999999999982,29.999999999999982,819,3,0.9,10,12
1,22,50,0,8,2,0.6000000000000008,6.000000000000007,369,2,1.1,8,8
2,22,50,0,11,0,2.399999999999999,23.99999999999999,615,0,1,7,11
3,22,50,0,10,0,1.799999999999998,17.99999999999998,693,0,1,10,10
0,23,50,0,14,1,4.199999999999998,41.99999999999998,939,1,1.8,10,14
1,23,50,0,9,2,1.2000000000000004,12.000000000000004,429,1,1.4,9,9
2,23,50,1,10,0,1.7999999999999972,23.99999999999997,777,0,1,11,11
3,23,50,0,11,3,2.399999999999997,23.999999999999968,939,2,1.5,13,11
0,24,50,0,10,2,1.799999999999998,17.99999999999998,681,4,0.9,14,10
1,24,50,1,8,2,0.5999999999999989,11.999999999999988,597,0,1.8,9,9
2,24,50,0,13,2,3.599999999999997,35.999999999999964,1215,1,1.8,11,13
3,24,50,0,12,0,2.999999999999998,29.99999999999997,957,0,1,11,12
0,25,50,1,10,3,1.799999999999998,23.99999999999998,651,0,1.8,10,11
1,25,50,0,10,5,1.7999999999999972,17.99999999999997,993,0,1,9,10
2,25,50,0,8,5,0.5999999999999982,5.999999999999981,633,0,1,9,8
3,25,50,1,11,3,2.399999999999997,29.99999999999997,987,0,1.8,10,12
0,26,50,0,12,8,2.9999999999999987,29.999999999999982,771,2,0.9,10,12
1,26,50,1,10,6,1.7999999999999976,23.99999999999997,747,0,1.8,12,11
2,26,50,0,8,3,0.6000000000000001,6.000000000000001,447,0,1,10,8
3,26,50,0,9,0,1.1999999999999995,11.999999999999996,435,3,0.9,13,9
0,27,50,0,11,2,2.399999999999997,23.99999999999997,927,0,1,13,11
1,27,50,0,8,1,0.6000000000000003,6.000000000000003,405,0,1,10,8
2,27,50,0,12,1,2.999999999999997,29.999999999999968,1221,0,1,10,12
3,27,50,0,9,0,1.1999999999999975,11.999999999999975,591,0,1,9,9
0,28,50,1,12,5,2.9999999999999982,35.99999999999998,729,0,1.8,11,13
1,28,50,0,13,7,3.599999999999997,35.999999999999964,1029,2,0.9,12,13
2,28,50,0,9,5,1.1999999999999975,11.999999999999975,741,0,1,10,9
3,28,50,0,9,1,1.1999999999999988,11.999999999999988,561,3,0.9,12,9
0,29,50,0,9,5,1.1999999999999975,11.999999999999975,783,1,0.9,10,9
1,29,50,0,10,3,1.7999999999999985,17.999999999999982,753,4,0.9,10,10
2,29,50,0,9,4,1.1999999999999975,11.999999999999975,651,0,1,8,9
3,29,45,0,6,0,0,0,300,3,-1.1,8,6
0,30,50,1,14,11,4.1999999999999975,47.99999999999997,1455,0,1,9,15
1,30,50,0,8,3,0.6000000000000001,6.000000000000001,411,4,1.1,11,8
2,30,50,0,11,11,2.3999999999999977,23.99999999999997,741,2,0.9,12,11
3,30,50,0,10,0,1.799999999999999,17.99999999999999,573,1,0.9,10,10
0,31,50,0,12,7,2.9999999999999973,29.99999999999997,1239,3,1.5,8,12
1,31,50,0,8,4,0.6000000000000009,6.000000000000008,351,1,1.8,9,8
2,31,50,0,12,3,2.9999999999999973,29.99999999999997,813,0,1,9,12
3,31,50,0,10,0,1.7999999999999976,17.999999999999975,663,0,1,10,10
0,32,50,0,12,4,2.9999999999999973,29.99999999999997,957,0,1,13,12
1,32,50,1,8,3,0.5999999999999999,11.999999999999996,471,0,1.8,11,9
2,32,50,0,13,1,3.5999999999999983,35.99999999999998,1011,0,1,12,13
3,32,50,0,9,0,1.1999999999999982,11.99999999999998,567,0,1,11,9
0,33,50,0,12,2,2.9999999999999973,29.99999999999997,1005,0,1,10,12
1,33,50,0,9,2,1.2,11.999999999999998,423,1,1.4,11,9
2,33,50,0,12,1,2.999999999999999,29.99999999999999,759,0,1,10,12
3,33,50,0,11,0,2.399999999999997,23.999999999999968,1017,0,1,13,11
0,34,50,1,12,6,2.999999999999997,35.999999999999964,1221,0,1,11,13
1,34,50,1,9,4,1.199999999999998,17.99999999999998,663,0,1.8,9,10
2,34,50,0,8,4,0.5999999999999999,5.999999999999998,465,0,1,11,8
3,34,50,1,9,1,1.1999999999999975,17.999999999999975,645,0,1.8,10,10
0,35,50,0,10,0,1.7999999999999985,17.999999999999982,675,1,0.9,8,10
1,35,50,0,8,1,0.6000000000000002,6.000000000000002,321,0,1,6,8
2,35,50,0,10,0,1.7999999999999976,17.999999999999975,741,0,1,7,10
3,35,50,0,10,1,1.7999999999999976,17.999999999999975,777,3,1.9,8,10
0,36,50,1,13,6,3.599999999999997,41.99999999999997,1035,0,1.8,13,14
1,36,50,0,9,4,1.1999999999999995,11.999999999999996,459,4,0.9,11,9
2,36,50,0,13,6,3.5999999999999965,35.999999999999964,1329,0,1,11,13
3,36,50,0,10,1,1.7999999999999976,17.999999999999975,699,1,0.9,10,10
0,37,50,0,10,4,1.7999999999999972,17.99999999999997,1065,0,1,13,10
1,37,50,0,9,2,1.2000000000000002,12.000000000000002,381,0,1,12,9
2,37,50,0,12,3,2.9999999999999987,29.999999999999982,807,0,1,10,12
3,37,50,0,9,0,1.1999999999999988,11.999999999999988,555,1,1.4,10,9
0,38,50,1,13,2,3.5999999999999965,41.999999999999964,1029,0,1,10,14
1,38,50,0,8,2,0.6000000000000005,6.000000000000005,393,0,1,9,8
2,38,50,0,10,2,1.799999999999999,17.99999999999999,549,2,0.9,12,10
3,38,50,0,11,1,2.399999999999997,23.999999999999968,993,0,1,9,11
0,39,50,0,10,4,1.7999999999999985,17.999999999999982,627,4,0.9,10,10
1,39,50,0,13,6,3.599999999999998,35.99999999999998,1047,2,0.9,9,13
2,39,50,1,10,5,1.7999999999999967,23.999999999999968,843,0,1.8,9,11
3,39,50,0,7,2,0,0,555,3,-0.1,9,7
0,40,50,1,10,5,1.7999999999999967,23.999999999999968,1095,2,0.9,9,11
1,40,39,0,5,1,0,0,225,4,-1.1,8,5
2,40,50,0,10,4,1.7999999999999972,17.99999999999997,855,0,1,12,10
3,40,50,0,8,0,0.5999999999999984,5.999999999999984,555,0,1,9,8
0,41,50,1,8,2,0.6000000000000001,12.000000000000002,447,0,1.8,9,9
1,41,50,0,8,3,0.5999999999999981,5.9999999999999805,699,0,1,12,8
2,41,50,1,8,3,0.5999999999999993,11.999999999999991,537,4,0.9,10,9
3,41,21,0,2,0,0,0,120,3,-1.1,5,2
0,42,50,0,12,5,2.999999999999998,29.99999999999997,1239,0,1,8,12
1,42,50,1,8,4,0.5999999999999989,11.999999999999988,573,0,1.8,10,9
2,42,50,1,10,6,1.799999999999998,23.99999999999998,675,0,1.8,10,11
3,42,50,0,9,1,1.199999999999997,11.99999999999997,915,1,0.9,9,9
0,43,50,0,12,7,2.999999999999997,29.999999999999968,1047,0,1,11,12
1,43,50,0,8,4,0.6000000000000006,6.000000000000006,381,2,1.1,9,8
2,43,50,0,13,6,3.599999999999997,35.999999999999964,1083,0,1,10,13
3,43,50,0,9,0,1.1999999999999984,11.999999999999984,513,0,1,9,9
0,44,50,0,12,5,2.9999999999999973,29.99999999999997,993,2,0.9,9,12
1,44,50,0,10,4,1.7999999999999976,17.999999999999975,843,4,0.9,12,10
2,44,50,1,8,3,0.5999999999999984,11.999999999999984,555,0,1.8,9,9
3,44,50,0,8,1,0.6000000000000002,6.000000000000002,387,0,1,11,8
0,45,50,0,13,9,3.599999999999997,35.999999999999964,1059,0,1,11,13
1,45,50,0,11,9,2.399999999999997,23.99999999999997,963,4,0.9,12,11
2,45,50,0,8,2,0.6,5.999999999999999,471,0,1,10,8
3,45,50,0,10,1,1.799999999999998,17.99999999999998,627,0,1,10,10
0,46,50,0,14,9,4.2,42,1467,0,1,10,14
1,46,50,1,8,6,0.6000000000000001,12.000000000000002,417,0,1.8,9,9
2,46,50,1,9,7,1.199999999999999,17.99999999999999,513,0,1.8,10,10
3,46,50,0,9,0,1.1999999999999984,11.999999999999984,561,1,0.9,12,9
0,47,50,0,10,3,1.799999999999999,17.99999999999999,573,3,0.9,10,10
1,47,50,0,9,4,1.1999999999999993,11.999999999999991,537,1,1.4,8,9
2,47,50,1,11,2,2.399999999999997,29.999999999999968,1065,0,1.8,9,12
3,47,50,0,11,0,2.399999999999997,23.99999999999997,921,0,1,7,11
0,48,50,1,8,1,0.5999999999999989,11.999999999999988,711,3,0.9,10,9
1,48,50,0,8,1,0.6000000000000003,6.000000000000003,447,0,1,12,8
2,48,15,1,1,1,0,5.000000000000002,104,0,-1,7,2
3,48,50,0,7,0,0,0,411,1,-0.1,11,7
0,49,50,0,9,7,1.1999999999999975,11.999999999999975,681,1,0.9,8,9
1,49,50,0,10,3,1.799999999999998,17.99999999999998,591,4,0.9,9,10
2,49,50,0,9,7,1.199999999999997,11.99999999999997,861,0,1,9,9
3,49,45,0,6,1,0,0,336,3,-1.1,7,6
0,50,50,0,10,5,1.799999999999998,17.99999999999998,603,4,0.9,11,10
1,50,50,0,12,3,2.9999999999999982,29.999999999999982,1029,2,1.5,8,12
2,50,50,1,10,3,1.7999999999999985,23.999999999999982,573,0,1,10,11
3,50,50,0,8,2,0.5999999999999995,5.999999999999995,489,1,0.9,12,8
0,51,50,0,11,6,2.399999999999998,23.99999999999998,801,2,0.9,9,11
1,51,50,0,12,4,2.999999999999998,29.99999999999997,1107,0,1,10,12
2,51,50,0,9,2,1.199999999999998,11.99999999999998,669,0,1,9,9
3,51,50,1,8,2,0.5999999999999982,11.99999999999998,555,0,1.8,10,9
0,52,50,0,12,5,2.999999999999998,29.99999999999997,915,2,0.9,12,12
1,52,50,0,10,6,1.7999999999999972,17.99999999999997,903,4,0.9,12,10
2,52,50,0,9,4,1.1999999999999995,11.999999999999996,525,0,1,10,9
3,52,50,0,8,1,0.5999999999999993,5.999999999999993,519,0,1,11,8
0,53,50,0,10,5,1.799999999999998,17.99999999999998,789,0,1,12,10
1,53,50,0,9,2,1.2000000000000008,12.000000000000009,357,2,0.9,11,9
2,53,50,0,12,5,2.999999999999997,29.999999999999968,1011,3,1.9,12,12
3,53,50,1,8,0,0.6,11.99999999999998,573,0,1.8,11,9
0,54,50,0,11,5,2.399999999999999,23.99999999999999,591,2,1.5,12,11
1,54,50,1,13,7,3.599999999999998,41.99999999999997,927,0,1.8,9,14
2,54,50,0,8,6,0.5999999999999998,5.999999999999997,507,0,1,10,8
3,54,50,0,9,2,1.1999999999999984,11.999999999999984,591,1,1.8,10,9
0,55,50,2,12,3,2.999999999999997,41.999999999999964,1197,0,1.8,10,14
1,55,50,1,7,3,8.049116928532385e-16,6.000000000000007,339,0,1.8,9,8
2,55,50,1,12,1,2.999999999999997,35.999999999999964,1161,0,1.8,10,13
3,55,50,0,9,0,1.1999999999999966,11.999999999999966,801,1,0.9,10,9
0,56,9,1,0,0,0,5.000000000000001,71,0,-1,6,1
1,56,33,0,4,0,0,0,156,1,-1.1,6,4
2,56,50,0,8,1,0.6000000000000001,6.000000000000001,345,3,0.9,12,8
3,56,15,1,1,0,0,5.000000000000001,116,2,-1.1,7,2
0,57,50,0,10,6,1.799999999999998,17.99999999999998,723,0,1,13,10
1,57,50,0,9,2,1.2000000000000002,12.000000000000002,381,1,1.8,12,9
2,57,50,0,12,5,2.999999999999997,29.999999999999968,1041,4,1.9,11,12
3,57,50,0,10,1,1.7999999999999985,17.999999999999982,525,0,1,12,10
0,58,50,0,12,7,2.999999999999998,29.99999999999997,987,1,1.8,12,12
1,58,50,0,9,5,1.1999999999999984,11.999999999999984,591,0,1,14,9
2,58,50,0,12,8,2.999999999999998,29.99999999999997,1029,3,1.9,11,12
3,58,50,1,8,0,0.6000000000000001,12.000000000000002,357,0,1.8,14,9
0,59,50,0,10,2,1.7999999999999972,17.99999999999997,891,2,0.9,10,10
1,59,27,0,4,2,0.6,5.999999999999999,171,4,-1.1,8,4
2,59,50,1,9,0,1.199999999999998,17.99999999999998,597,0,1,8,10
3,59,50,0,8,0,0.5999999999999975,5.999999999999975,681,0,1,8,8
0,60,50,0,13,2,3.5999999999999983,35.99999999999998,1047,0,1,9,13
1,60,50,0,8,2,0.5999999999999999,5.999999999999998,465,0,1,8,8
2,60,50,0,10,4,1.799999999999999,17.99999999999999,555,0,1,8,10
3,60,50,0,11,0,2.3999999999999977,23.99999999999997,783,0,1,8,11
0,61,50,0,12,5,2.9999999999999973,29.99999999999997,909,3,1.5,12,12
1,61,50,0,8,5,0.6000000000000001,6.000000000000001,405,0,1,12,8
2,61,50,0,13,5,3.599999999999997,35.99999999999997,1011,0,1,9,13
3,61,50,0,10,0,1.7999999999999985,17.999999999999982,537,1,0.9,11,10
0,62,50,0,13,7,3.599999999999997,35.999999999999964,1221,0,1,9,13
1,62,50,1,7,3,1.3877787807814454e-16,6.000000000000001,405,4,0.9,10,8
2,62,50,0,12,6,2.999999999999997,29.999999999999968,1239,3,0.9,8,12
3,62,50,0,7,0,5.828670879282072e-16,5.828670879282072e-15,333,3,0.9,8,7
0,63,50,0,12,10,2.999999999999997,29.999999999999968,1305,2,1.5,10,12
1,63,50,0,12,4,2.999999999999999,29.99999999999999,639,2,1.5,13,12
2,63,50,0,9,5,1.1999999999999984,11.999999999999984,561,0,1,8,9
3,63,50,0,9,0,1.1999999999999982,11.99999999999998,579,0,1,12,9
0,64,50,0,13,4,3.599999999999998,35.99999999999998,909,1,1.8,10,13
1,64,50,0,8,4,0.5999999999999999,5.999999999999998,447,4,0.9,10,8
2,64,50,1,12,3,2.9999999999999973,35.99999999999997,1239,0,1.8,10,13
3,64,50,0,10,0,1.7999999999999972,17.99999999999997,645,1,0.9,9,10
0,65,50,0,10,2,1.7999999999999976,17.999999999999975,825,2,0.9,12,10
1,65,50,0,8,2,0.6000000000000005,6.000000000000005,345,0,1,11,8
2,65,50,0,12,1,2.9999999999999973,29.99999999999997,1077,0,1,9,12
3,65,50,0,12,0,2.999999999999997,29.999999999999968,921,0,1,11,12
0,66,50,1,11,1,2.3999999999999995,29.999999999999996,603,1,1.8,9,12
1,66,50,0,8,1,0.5999999999999998,5.999999999999997,459,0,1,11,8
2,66,50,0,12,1,2.999999999999998,29.99999999999997,1011,1,1.8,11,12
3,66,50,0,12,0,2.999999999999997,29.999999999999968,993,0,1,11,12
0,67,50,1,12,6,2.9999999999999973,35.99999999999997,1077,0,1.8,11,13
1,67,50,0,10,4,1.7999999999999985,17.999999999999982,621,4,0.9,13,10
2,67,50,1,9,2,1.1999999999999988,17.99999999999999,525,0,1.8,11,10
3,67,50,0,9,3,1.1999999999999995,11.999999999999996,471,3,0.9,12,9
0,68,50,0,9,4,1.1999999999999975,11.999999999999975,771,1,0.9,9,9
1,68,50,0,10,3,1.7999999999999972,17.99999999999997,1041,4,0.9,9,10
2,68,50,0,9,2,1.199999999999998,11.99999999999998,741,0,1,8,9
3,68,45,0,6,2,0,0,330,3,-1.1,7,6
0,69,50,0,11,4,2.3999999999999986,23.999999999999982,747,1,0.9,9,11
1,69,50,0,12,7,2.9999999999999973,29.99999999999997,1227,2,0.9,7,12
2,69,50,0,10,5,1.7999999999999967,17.999999999999964,795,0,1,8,10
3,69,50,0,7,1,0,0,447,3,-0.1,9,7
0,70,50,0,15,6,4.800000000000001,48.00000000000001,1407,3,1.5,9,15
1,70,50,1,8,3,0.6000000000000005,12.000000000000004,345,0,1.8,12,9
2,70,50,0,11,6,2.399999999999997,23.99999999999997,747,2,1.5,10,11
3,70,50,0,9,0,1.199999999999997,11.99999999999997,741,1,0.9,10,9
0,71,50,1,10,3,1.799999999999999,23.99999999999999,567,0,1.8,11,11
1,71,50,0,13,3,3.599999999999999,35.99999999999999,813,2,0.9,11,13
2,71,50,0,8,5,0.5999999999999985,5.999999999999985,609,3,1.1,12,8
3,71,50,1,8,0,0.5999999999999989,11.999999999999988,567,0,0.6,13,9
0,72,50,0,12,3,2.999999999999997,29.999999999999968,1089,0,1,13,12
1,72,50,0,9,3,1.2000000000000008,12.000000000000009,321,2,0.9,12,9
2,72,50,0,12,4,2.999999999999998,29.99999999999997,993,0,1,11,12
3,72,50,0,10,0,1.799999999999998,17.99999999999998,693,1,1.8,11,10
0,73,50,0,13,7,3.599999999999997,35.999999999999964,1467,1,0.9,9,13
1,73,50,0,7,1,0,0,381,4,-0.1,8,7
2,73,50,0,12,5,2.999999999999997,29.999999999999968,1197,3,0.9,8,12
3,73,50,0,7,1,0,0,489,1,-0.1,8,7
0,74,50,0,11,9,2.399999999999997,23.999999999999968,1269,1,0.9,10,11
1,74,50,1,8,3,0.6000000000000001,12.000000000000002,423,0,1.8,11,9
2,74,50,0,13,6,3.5999999999999988,35.999999999999986,729,0,1,12,13
3,74,50,0,9,0,1.199999999999998,11.99999999999998,579,0,1,13,9
0,75,50,0,12,3,2.9999999999999973,29.99999999999997,1179,2,0.9,10,12
1,75,50,0,8,6,0.6,5.999999999999999,555,2,-0.1,9,8
2,75,50,0,12,4,2.9999999999999973,29.99999999999997,1053,3,1.5,11,12
3,75,50,1,9,3,1.199999999999997,17.99999999999997,915,0,1.8,10,10
0,76,50,0,11,6,2.399999999999997,23.99999999999997,921,3,1.5,10,11
1,76,50,0,8,2,0.6,6,327,0,1,10,8
2,76,50,1,11,4,2.3999999999999986,29.999999999999982,615,0,1.8,11,12
3,76,50,1,8,0,0.5999999999999998,11.999999999999996,393,0,1.8,9,9
0,77,32,0,4,0,0,0,330,1,-1.1,6,4
1,77,15,1,1,1,0,5,128,4,-1.1,8,2
2,77,50,0,8,0,0.6000000000000005,6.000000000000005,399,1,0.9,9,8
3,77,9,0,0,0,0,0,36,3,-1.1,6,0
0,78,38,0,5,1,0,0,459,2,-1.1,9,5
1,78,15,0,2,1,0.6,5.999999999999999,87,4,-1.1,8,2
2,78,50,0,7,0,0,0,525,1,-0.1,9,7
3,78,50,0,8,0,0.5999999999999994,5.999999999999994,507,1,0.9,11,8
0,79,50,1,11,2,2.3999999999999986,29.999999999999982,711,0,1.8,13,12
1,79,50,0,11,3,2.399999999999998,23.99999999999998,933,2,0.9,10,11
2,79,50,0,8,3,0.6000000000000002,6.000000000000002,411,1,1.8,11,8
3,79,50,0,7,0,0,0,417,4,-0.1,9,7
0,80,50,0,7,0,0,0,591,1,-0.1,8,7
1,80,9,0,0,0,0,0,36,4,-1.1,5,0
2,80,50,1,9,0,1.1999999999999975,17.999999999999975,801,0,1.8,12,10
3,80,45,0,6,0,0,0,318,1,-1.1,6,6
0,81,50,0,8,0,0.6000000000000005,6.000000000000005,381,1,0.9,10,8
1,81,50,0,8,0,0.6000000000000006,6.000000000000006,369,1,1.8,6,8
2,81,50,0,8,0,0.6000000000000006,6.000000000000006,411,0,1,7,8
3,81,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,82,50,1,13,2,3.599999999999997,41.99999999999997,1197,1,1.8,12,14
1,82,50,0,8,6,0.5999999999999982,5.999999999999981,681,0,1,12,8
2,82,50,0,9,3,1.1999999999999988,11.999999999999988,507,0,1,11,9
3,82,50,0,12,1,2.9999999999999973,29.99999999999997,1077,1,1.8,11,12
0,83,50,0,8,4,0.5999999999999981,5.9999999999999805,615,1,0.9,9,8
1,83,38,0,5,2,0,0,333,4,-1.1,9,5
2,83,50,0,8,3,0.6,6,819,0,1,9,8
3,83,21,0,2,0,0,0,114,3,-1.1,5,2
0,84,50,0,9,1,1.1999999999999995,11.999999999999996,477,1,1.8,10,9
1,84,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,7,8
2,84,50,0,11,0,2.3999999999999995,23.999999999999996,543,0,1,11,11
3,84,50,1,10,1,1.7999999999999976,23.99999999999997,699,0,1.8,11,11
0,85,50,0,9,0,1.1999999999999982,11.99999999999998,537,2,0.9,10,9
1,85,9,0,0,0,0,0,36,3,-1.1,6,0
2,85,50,0,9,0,1.1999999999999966,11.999999999999966,783,0,1,8,9
3,85,50,0,10,0,1.799999999999998,17.99999999999998,663,3,0.9,10,10
0,86,50,1,10,4,1.7999999999999994,23.999999999999996,591,0,1.8,10,11
1,86,50,0,11,6,2.399999999999998,23.99999999999998,783,0,1,9,11
2,86,50,0,8,2,0.6000000000000001,6.000000000000001,417,0,1,11,8
3,86,50,0,8,1,0.5999999999999985,5.999999999999985,543,3,0.9,9,8
0,87,50,0,12,7,2.999999999999997,29.999999999999968,1137,1,1.8,11,12
1,87,50,1,8,0,0.6,12.00000000000001,375,0,1.8,9,9
2,87,50,0,12,6,2.9999999999999982,29.999999999999982,747,0,1,13,12
3,87,50,0,9,0,1.1999999999999993,11.999999999999991,525,1,0.9,13,9
0,88,50,0,10,1,1.7999999999999967,17.999999999999964,981,0,1,10,10
1,88,9,0,0,1,0,0,42,4,-1.1,5,0
2,88,50,1,9,0,1.1999999999999973,17.99999999999997,687,0,1.8,8,10
3,88,50,0,9,0,1.199999999999998,11.99999999999998,591,1,1.4,6,9
0,89,50,0,10,1,1.7999999999999976,17.999999999999975,819,0,1,8,10
1,89,33,0,4,1,0,0,198,4,-1.1,7,4
2,89,50,0,7,1,0,0,489,3,-0.1,7,7
3,89,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,393,0,1,8,7
0,90,50,0,8,1,0.5999999999999993,5.999999999999993,501,0,1,13,8
1,90,50,0,9,1,1.2,11.999999999999998,417,1,1.8,10,9
2,90,50,1,10,2,1.7999999999999976,23.99999999999997,819,0,1.8,12,11
3,90,50,1,12,0,2.9999999999999982,35.99999999999998,819,0,1,13,13
0,91,50,0,14,9,4.199999999999998,41.99999999999998,1233,3,1.5,11,14
1,91,50,0,8,5,0.6000000000000001,6.000000000000001,381,0,1,10,8
2,91,50,0,10,7,1.799999999999998,17.99999999999998,639,0,1,11,10
3,91,50,0,11,0,2.399999999999999,23.99999999999999,537,1,1.8,11,11
0,92,50,1,12,7,2.999999999999997,35.999999999999964,1485,0,1.8,9,13
1,92,50,0,8,5,0.6000000000000001,6.000000000000001,453,0,1,8,8
2,92,50,0,11,4,2.3999999999999986,23.999999999999982,741,0,1,11,11
3,92,50,0,11,0,2.399999999999997,23.99999999999997,873,0,1,9,11
0,93,50,0,11,5,2.3999999999999986,23.999999999999982,939,0,1,11,11
1,93,50,0,10,5,1.799999999999999,17.99999999999999,549,0,1,11,10
2,93,50,0,9,5,1.1999999999999975,11.999999999999975,681,0,1,11,9
3,93,50,1,8,0,0.5999999999999984,11.999999999999984,567,0,1.8,9,9
0,94,50,0,14,5,4.1999999999999975,41.99999999999997,1263,3,1.5,10,14
1,94,50,0,9,5,1.1999999999999993,11.999999999999991,513,1,1.4,9,9
2,94,50,0,10,5,1.799999999999998,17.99999999999998,615,2,0.9,9,10
3,94,50,0,11,0,2.3999999999999986,23.999999999999982,729,0,1,10,11
0,95,50,0,12,7,2.9999999999999982,29.999999999999982,1071,2,1.5,9,12
1,95,50,1,12,6,2.9999999999999982,35.99999999999998,735,0,1.8,10,13
2,95,50,0,10,4,1.799999999999998,17.99999999999998,651,1,1.8,9,10
3,95,50,0,9,2,1.1999999999999966,11.999999999999966,687,3,0.9,10,9
0,96,50,0,8,0,0.6000000000000001,6.000000000000001,429,0,1,11,8
1,96,50,1,8,0,0.6000000000000001,12.000000000000002,507,0,1.8,8,9
2,96,50,0,8,1,0.6000000000000005,6.000000000000005,441,0,1,8,8
3,96,15,1,1,0,0,5.000000000000002,86,0,-1,7,2
0,97,50,0,12,4,2.999999999999997,29.999999999999968,1023,1,1.8,9,12
1,97,50,0,8,2,0.6000000000000006,6.000000000000006,405,0,1,8,8
2,97,50,0,12,4,2.9999999999999973,29.99999999999997,1107,0,1,10,12
3,97,50,1,9,1,1.199999999999998,17.99999999999998,597,0,1.8,8,10
0,98,50,0,12,7,2.999999999999998,29.99999999999997,1275,3,1.5,13,12
1,98,50,0,9,3,1.2,11.999999999999998,441,1,1.4,12,9
2,98,50,0,13,6,3.599999999999997,35.999999999999964,969,1,0.9,10,13
3,98,50,0,12,1,2.999999999999998,29.99999999999997,969,2,0.9,10,12
0,99,50,0,13,3,3.5999999999999988,35.999999999999986,879,0,1,11,13
1,99,50,0,9,3,1.1999999999999995,11.999999999999996,483,1,1.4,11,9
2,99,50,0,9,2,1.1999999999999995,11.999999999999996,495,0,1,12,9
3,99,50,1,10,1,1.7999999999999994,23.999999999999996,531,0,1.8,12,11
0,100,50,0,12,10,2.9999999999999964,29.999999999999964,1311,0,1,10,12
1,100,50,0,10,7,1.799999999999998,17.99999999999998,627,3,0.9,10,10
2,100,50,2,9,4,1.1999999999999993,23.999999999999996,495,0,1.8,9,11
3,100,50,0,7,0,0,0,429,3,-0.1,10,7
0,101,50,0,10,5,1.7999999999999985,17.999999999999982,765,1,0.9,10,10
1,101,50,0,11,5,2.3999999999999977,23.99999999999997,975,2,0.9,8,11
2,101,50,0,10,5,1.7999999999999972,17.99999999999997,777,3,1.1,9,10
3,101,50,1,7,1,0,5.999999999999997,477,0,0.8,8,8
0,102,50,0,10,2,1.799999999999999,17.99999999999999,525,0,1,10,10
1,102,50,0,9,3,1.2000000000000002,12.000000000000002,429,0,1,10,9
2,102,50,1,11,4,2.3999999999999964,29.999999999999964,1059,0,1.8,9,12
3,102,50,0,13,2,3.599999999999997,35.99999999999997,1233,2,1.9,12,13
0,103,50,0,11,5,2.3999999999999986,23.999999999999982,675,3,1.5,10,11
1,103,50,0,9,2,1.2000000000000002,12.000000000000002,405,1,1.4,11,9
2,103,50,0,12,4,2.9999999999999973,29.99999999999997,999,0,1,11,12
3,103,50,0,10,1,1.7999999999999976,17.999999999999975,747,0,1,10,10
0,104,50,0,8,3,0.5999999999999988,5.999999999999988,513,0,1,12,8
1,104,50,0,13,2,3.5999999999999988,35.999999999999986,777,0,1,11,13
2,104,50,0,10,6,1.7999999999999967,17.999999999999964,1059,0,1,10,10
3,104,50,0,9,1,1.1999999999999966,11.999999999999966,747,3,0.9,11,9
0,105,9,1,0,1,0,5.000000000000001,47,0,-0.2,6,1
1,105,38,0,5,1,0,0,465,0,-1,8,5
2,105,39,0,5,2,0,0,303,0,-1,10,5
3,105,15,1,1,0,0,5.000000000000001,122,2,-1.1,7,2
0,106,50,0,9,4,1.1999999999999993,11.999999999999991,519,1,0.9,11,9
1,106,50,0,11,3,2.399999999999997,23.999999999999968,1377,2,0.9,8,11
2,106,50,0,9,6,1.1999999999999988,11.999999999999988,699,0,1,11,9
3,106,26,0,4,1,0.6,5.999999999999999,201,4,-1.1,6,4
0,107,50,0,9,4,1.199999999999998,11.99999999999998,723,1,0.9,7,9
1,107,50,0,11,6,2.399999999999997,23.999999999999968,1209,2,0.9,7,11
2,107,50,0,11,4,2.3999999999999977,23.99999999999997,807,3,1.5,9,11
3,107,38,0,5,2,0,0,375,2,-1.1,9,5
0,108,50,0,7,2,0,0,603,1,-0.1,8,7
1,108,33,0,4,1,0,0,228,3,-1.1,6,4
2,108,50,1,9,1,1.199999999999997,17.99999999999997,945,1,1.8,9,10
3,108,27,0,3,0,0,0,153,3,-1.1,7,3
0,109,50,0,13,7,3.599999999999997,35.99999999999997,1323,3,0.9,10,13
1,109,50,0,7,2,0,0,429,4,-0.1,9,7
2,109,50,0,11,6,2.399999999999997,23.99999999999997,1173,3,0.9,7,11
3,109,44,0,6,0,0,0,360,3,-1.1,7,6
0,110,50,1,11,7,2.3999999999999986,29.999999999999982,747,0,1.8,9,12
1,110,50,0,11,5,2.3999999999999977,23.99999999999997,789,2,0.9,10,11
2,110,50,0,9,5,1.1999999999999986,11.999999999999986,531,0,1,9,9
3,110,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,303,4,0.9,10,7
0,111,50,0,12,4,2.9999999999999982,29.999999999999982,981,3,1.5,10,12
1,111,50,0,9,4,1.1999999999999988,11.999999999999988,567,1,1.4,10,9
2,111,50,2,11,2,2.3999999999999986,35.999999999999986,693,0,1.8,11,13
3,111,50,0,11,0,2.3999999999999977,23.99999999999997,855,0,1,9,11
0,112,50,0,10,6,1.7999999999999967,17.999999999999964,1023,3,0.9,9,10
1,112,50,1,8,0,0.6000000000000005,12.000000000000004,339,0,1.8,6,9
2,112,50,0,11,2,2.3999999999999977,23.99999999999997,747,0,1,8,11
3,112,50,0,10,0,1.7999999999999972,17.99999999999997,675,0,1,8,10
0,113,50,0,9,1,1.199999999999997,11.99999999999997,831,1,1.4,10,9
1,113,50,0,10,3,1.7999999999999994,17.999999999999993,435,4,1.5,13,10
2,113,50,1,11,4,2.399999999999997,29.999999999999968,1287,0,1.8,11,12
3,113,50,0,13,0,3.599999999999997,35.999999999999964,1017,1,1.8,10,13
0,114,50,1,11,0,2.399999999999997,29.99999999999997,1083,2,0.9,8,12
1,114,45,0,6,1,0,0,294,4,-1.1,6,6
2,114,50,1,10,0,1.7999999999999967,23.999999999999968,1053,0,1.8,10,11
3,114,50,0,9,0,1.1999999999999962,11.99999999999996,975,1,0.9,11,9
0,115,50,0,10,0,1.7999999999999985,17.999999999999982,825,2,0.9,10,10
1,115,33,0,4,1,0,0,216,4,-1.1,6,4
2,115,50,1,10,0,1.7999999999999967,23.999999999999968,963,3,0.9,9,11
3,115,50,1,8,0,0.5999999999999982,11.99999999999998,615,0,1.8,9,9
0,116,50,1,14,6,4.199999999999999,47.99999999999999,1077,0,1.8,10,15
1,116,50,0,8,3,0.5999999999999998,5.999999999999997,477,4,0.9,11,8
2,116,50,0,11,6,2.399999999999999,23.99999999999999,657,0,1,12,11
3,116,50,0,9,4,1.199999999999998,11.99999999999998,675,1,1.8,10,9
0,117,50,1,12,5,2.999999999999998,35.99999999999998,1053,0,1.8,9,13
1,117,50,0,8,3,0.6000000000000011,6.000000000000011,363,4,0.9,11,8
2,117,50,0,12,2,2.999999999999997,29.999999999999968,1197,3,0.9,8,12
3,117,50,0,7,0,0,0,543,3,-0.1,9,7
0,118,50,0,12,4,2.9999999999999973,29.99999999999997,1143,1,0.9,11,12
1,118,50,0,7,1,1.0269562977782698e-15,1.0269562977782698e-14,309,4,0.9,10,7
2,118,50,0,12,1,2.999999999999997,29.999999999999968,1263,3,0.9,8,12
3,118,50,0,7,0,0,0,489,3,-0.1,10,7
0,119,50,1,8,1,0.6,11.999999999999998,495,0,1,12,9
1,119,50,0,8,2,0.5999999999999998,5.999999999999997,471,0,1,11,8
2,119,21,0,2,2,0,0,144,1,-1.1,5,2
3,119,50,0,9,0,1.2000000000000002,12.000000000000002,363,0,1,13,9
0,120,50,0,12,4,2.999999999999997,29.999999999999968,1329,3,1.5,10,12
1,120,50,0,8,2,0.5999999999999998,5.999999999999997,441,4,0.9,9,8
2,120,50,0,11,3,2.3999999999999986,23.999999999999982,591,0,1,7,11
3,120,50,0,9,1,1.1999999999999966,11.999999999999966,1053,0,1,10,9
0,121,50,0,9,2,1.1999999999999988,11.999999999999988,561,2,1.9,11,9
1,121,50,0,9,3,1.2000000000000006,12.000000000000004,411,0,1,9,9
2,121,50,0,13,1,3.599999999999998,35.99999999999998,909,1,1.8,11,13
3,121,50,0,13,1,3.599999999999998,35.99999999999998,1077,0,1,12,13
0,122,50,0,10,1,1.7999999999999976,17.999999999999975,723,2,0.9,11,10
1,122,27,0,3,0,0,0,135,4,-1.1,7,3
2,122,33,0,4,2,0,0,234,0,-1,6,4
3,122,45,0,6,0,0,0,300,3,-1.1,7,6
0,123,50,0,9,0,1.1999999999999975,11.999999999999975,849,0,1,9,9
1,123,27,0,3,1,0,0,183,4,-1.1,7,3
2,123,50,1,9,0,1.1999999999999966,17.999999999999964,885,3,0.9,10,10
3,123,50,0,9,0,1.199999999999997,11.99999999999997,675,2,0.9,9,9
0,124,50,1,15,8,4.8,53.99999999999999,1563,0,1.8,8,16
1,124,50,0,8,1,0.6000000000000005,6.000000000000005,393,4,0.9,10,8
2,124,50,0,9,9,1.1999999999999984,11.999999999999984,513,2,1.5,9,9
3,124,50,0,9,1,1.199999999999998,11.99999999999998,603,1,1.8,10,9
0,125,50,1,12,6,2.999999999999997,35.999999999999964,1095,0,1.8,12,13
1,125,50,0,8,4,0.6000000000000001,6.000000000000001,417,4,0.9,11,8
2,125,50,0,13,6,3.5999999999999965,35.999999999999964,1239,3,0.9,13,13
3,125,50,0,8,0,0.5999999999999989,5.9999999999999885,519,1,0.9,11,8
0,126,50,1,10,1,1.7999999999999972,23.99999999999997,843,0,1.8,9,11
1,126,39,0,5,1,0,0,249,4,-1.1,8,5
2,126,50,0,9,1,1.1999999999999975,11.999999999999975,711,4,0.9,10,9
3,126,50,0,9,0,1.199999999999997,11.99999999999997,669,0,1,9,9
0,127,50,0,11,8,2.3999999999999977,23.99999999999997,801,0,1,12,11
1,127,50,0,8,6,0.5999999999999988,5.999999999999988,573,0,1,10,8
2,127,50,0,13,6,3.599999999999998,35.99999999999998,969,0,1,12,13
3,127,50,0,10,0,1.7999999999999998,17.999999999999996,441,1,1.8,8,10
0,128,50,0,9,4,1.1999999999999984,11.999999999999984,561,3,0.9,10,9
1,128,50,0,12,6,2.9999999999999973,29.99999999999997,1185,3,0.9,9,12
2,128,50,0,9,7,1.1999999999999984,11.999999999999984,597,3,1.1,10,9
3,128,45,0,6,0,0,0,324,3,-1.1,7,6
0,129,50,1,11,5,2.3999999999999977,29.99999999999997,951,0,1.8,10,12
1,129,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,381,0,1,7,7
2,129,50,0,11,3,2.3999999999999986,23.999999999999982,729,0,1,8,11
3,129,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,6,9
0,130,50,0,13,5,3.599999999999997,35.99999999999997,1071,0,1,10,13
1,130,50,0,8,6,0.5999999999999995,5.999999999999995,507,4,0.9,11,8
2,130,50,1,13,3,3.5999999999999965,41.999999999999964,1269,0,1.8,9,14
3,130,50,0,11,3,2.399999999999997,23.999999999999968,1209,0,1,11,11
0,131,50,1,12,3,2.9999999999999973,35.99999999999997,1281,0,1,9,13
1,131,50,0,9,3,1.1999999999999993,11.999999999999991,519,2,0.9,10,9
2,131,50,0,10,3,1.799999999999999,17.99999999999999,639,3,0.9,11,10
3,131,50,0,11,2,2.399999999999997,23.999999999999968,1023,0,1,10,11
0,132,50,0,12,4,2.9999999999999973,29.99999999999997,1023,0,1,12,12
1,132,50,0,9,2,1.2000000000000006,12.000000000000004,357,0,1,10,9
2,132,50,1,12,1,2.9999999999999982,35.99999999999998,897,0,1.8,10,13
3,132,50,0,11,0,2.399999999999998,23.99999999999998,657,0,1,11,11
0,133,50,1,10,0,1.7999999999999967,23.999999999999968,1089,0,1.8,9,11
1,133,15,1,1,1,0,5,110,0,-0.2,7,2
2,133,21,0,2,1,0,0,138,0,-1,5,2
3,133,9,0,0,0,0,0,36,3,-1.1,7,0
0,134,50,0,11,0,2.3999999999999977,23.99999999999997,921,0,1,9,11
1,134,21,0,2,1,0,0,108,3,-1.1,5,2
2,134,50,1,9,0,1.199999999999997,17.99999999999997,687,3,0.9,10,10
3,134,50,0,9,0,1.1999999999999973,11.999999999999972,639,1,0.9,11,9
0,135,50,0,9,3,1.199999999999998,11.99999999999998,723,0,1,11,9
1,135,45,0,7,2,0.6,5.999999999999999,318,3,-1.1,7,7
2,135,50,0,11,2,2.399999999999997,23.99999999999997,1143,3,0.9,10,11
3,135,50,1,12,1,2.999999999999997,35.999999999999964,1365,3,0.9,10,13
0,136,50,0,11,4,2.399999999999997,23.999999999999968,1071,0,1,12,11
1,136,50,0,9,1,1.2000000000000002,12.000000000000002,327,0,1,13,9
2,136,50,0,13,2,3.5999999999999988,35.999999999999986,879,0,1,12,13
3,136,50,0,11,1,2.399999999999997,23.99999999999997,825,1,1.8,10,11
0,137,50,0,12,2,2.9999999999999973,29.99999999999997,1047,1,1.8,12,12
1,137,50,0,9,3,1.2000000000000006,12.000000000000004,387,0,1,12,9
2,137,50,0,13,1,3.599999999999997,35.99999999999997,867,0,1,13,13
3,137,50,0,11,0,2.399999999999997,23.999999999999968,1017,1,1.8,12,11
0,138,50,1,10,1,1.7999999999999976,23.99999999999997,927,2,0.9,11,11
1,138,33,0,4,1,0,0,210,3,-1.1,6,4
2,138,50,0,9,1,1.1999999999999988,11.999999999999988,579,0,1,8,9
3,138,50,1,9,0,1.199999999999998,17.99999999999998,585,0,1.8,10,10
0,139,50,0,13,5,3.599999999999997,35.999999999999964,1257,0,1,7,13
1,139,38,1,5,2,0,5.999999999999997,297,0,-0.2,10,6
2,139,50,0,8,4,0.5999999999999999,5.999999999999998,513,0,1,10,8
3,139,27,0,3,0,0,0,153,3,-1.1,9,3
0,140,50,0,15,4,4.800000000000001,48.00000000000001,1245,3,1.5,8,15
1,140,50,0,8,3,0.5999999999999999,5.999999999999998,471,4,0.9,12,8
2,140,50,0,9,5,1.1999999999999995,11.999999999999996,471,2,1.5,8,9
3,140,50,0,10,0,1.7999999999999985,17.999999999999982,657,3,0.9,10,10
0,141,50,1,8,4,0.5999999999999984,11.999999999999984,615,0,1.8,12,9
1,141,50,0,9,4,1.1999999999999988,11.999999999999988,531,1,1.8,11,9
2,141,50,0,14,3,4.1999999999999975,41.99999999999997,1263,0,1,11,14
3,141,50,0,16,1,5.4,53.99999999999999,1401,4,1.5,12,16
0,142,50,0,9,2,1.199999999999997,11.99999999999997,705,3,0.9,10,9
1,142,50,0,8,1,0.6000000000000005,6.000000000000005,333,0,1,9,8
2,142,50,1,12,2,2.999999999999998,35.99999999999998,1125,0,1,10,13
3,142,50,0,13,0,3.5999999999999965,35.999999999999964,1287,0,1,11,13
0,143,50,0,12,4,2.999999999999997,29.999999999999968,1563,0,1,9,12
1,143,50,0,8,2,0.6000000000000001,6.000000000000001,423,0,1,8,8
2,143,50,1,10,3,1.7999999999999976,23.99999999999997,687,0,1.8,9,11
3,143,50,0,11,0,2.399999999999997,23.999999999999968,1071,0,1,8,11
0,144,50,0,10,10,1.7999999999999972,17.99999999999997,1083,1,0.9,12,10
1,144,50,0,11,7,2.399999999999997,23.999999999999968,1065,2,0.9,7,11
2,144,50,0,11,2,2.3999999999999977,23.99999999999997,729,0,1,11,11
3,144,50,0,8,0,0.6000000000000001,6.000000000000001,387,0,1,11,8
0,145,50,0,9,3,1.1999999999999962,11.99999999999996,969,2,0.9,9,9
1,145,33,0,5,3,0.6,5.999999999999999,210,1,-1.1,6,5
2,145,50,1,9,2,1.1999999999999966,17.999999999999964,1167,0,1.8,9,10
3,145,50,0,9,0,1.199999999999998,11.99999999999998,591,0,1,10,9
0,146,50,0,11,8,2.399999999999997,23.999999999999968,1143,0,1,10,11
1,146,50,0,10,2,1.7999999999999994,17.999999999999993,405,0,1,11,10
2,146,50,0,12,7,2.9999999999999973,29.99999999999997,1041,3,1.5,10,12
3,146,50,0,8,0,0.5999999999999998,5.999999999999997,429,0,1,11,8
0,147,50,1,8,2,0.5999999999999975,11.999999999999975,777,0,1.8,8,9
1,147,27,0,3,1,0,0,177,4,-1.1,6,3
2,147,50,0,11,1,2.399999999999997,23.99999999999997,903,0,1,9,11
3,147,50,0,10,0,1.7999999999999972,17.99999999999997,771,0,1,7,10
0,148,50,0,12,3,2.9999999999999973,29.99999999999997,957,3,1.5,11,12
1,148,50,0,8,3,0.6,5.999999999999999,411,0,1,8,8
2,148,50,0,12,3,2.999999999999998,29.99999999999997,1005,0,1,9,12
3,148,50,0,10,0,1.7999999999999976,17.999999999999975,669,1,0.9,9,10
0,149,50,0,11,7,2.399999999999997,23.999999999999968,1089,0,1,10,11
1,149,50,1,8,5,0.6000000000000005,12.000000000000004,357,0,1.8,10,9
2,149,50,0,12,4,2.999999999999998,29.99999999999997,879,0,1,12,12
3,149,50,0,11,1,2.399999999999999,23.99999999999999,657,0,1,11,11
0,150,50,0,13,10,3.599999999999997,35.99999999999997,1533,0,1,10,13
1,150,50,0,8,2,0.6000000000000005,6.000000000000005,363,4,0.9,9,8
2,150,50,1,10,7,1.799999999999998,23.99999999999998,639,0,1.8,11,11
3,150,50,0,9,1,1.1999999999999968,11.999999999999968,657,1,0.9,12,9
0,151,50,1,11,5,2.399999999999997,29.99999999999997,1017,0,1.8,12,12
1,151,50,1,8,3,0.6000000000000002,12.000000000000002,345,0,1.8,10,9
2,151,50,0,10,4,1.7999999999999994,17.999999999999993,543,0,1,9,10
3,151,50,0,10,0,1.799999999999999,17.99999999999999,531,0,1,12,10
0,152,50,1,12,6,2.9999999999999964,35.999999999999964,1311,0,1.8,12,13
1,152,50,0,9,5,1.2000000000000002,12.000000000000002,387,4,0.9,12,9
2,152,50,0,12,4,2.9999999999999964,29.999999999999964,1281,0,1,13,12
3,152,50,0,7,0,0,0,555,3,-0.1,11,7
0,153,50,0,9,5,1.1999999999999995,11.999999999999996,531,1,1.4,11,9
1,153,50,0,11,5,2.3999999999999977,23.99999999999997,939,0,1,11,11
2,153,50,1,9,9,1.199999999999997,17.99999999999997,975,0,1.8,11,10
3,153,50,0,12,1,2.9999999999999987,29.999999999999982,753,0,1,11,12
0,154,50,0,13,5,3.599999999999997,35.99999999999997,1041,0,1,10,13
1,154,50,2,7,5,0,11.999999999999996,447,0,0.8,8,9
2,154,50,0,10,3,1.799999999999999,17.99999999999999,537,0,1,10,10
3,154,50,0,10,2,1.7999999999999976,17.999999999999975,879,1,0.9,10,10
0,155,50,1,14,7,4.200000000000004,48.00000000000003,1731,0,1,10,15
1,155,50,0,7,7,0,0,591,0,0,9,7
2,155,50,0,8,6,0.6,6,717,0,1,8,8
3,155,38,0,5,0,0,0,303,3,-1.1,10,5
0,156,50,1,10,1,1.7999999999999994,23.999999999999996,597,0,1.8,10,11
1,156,50,0,9,4,1.1999999999999975,11.999999999999975,801,1,0.9,8,9
2,156,45,0,6,5,0,0,402,3,-1.1,6,6
3,156,50,0,9,0,1.1999999999999988,11.999999999999988,579,1,0.9,10,9
0,157,50,0,9,6,1.1999999999999975,11.999999999999975,723,4,0.9,8,9
1,157,50,0,9,9,1.1999999999999984,11.999999999999984,579,0,1,9,9
2,157,50,1,12,7,2.999999999999997,35.999999999999964,1365,0,1.8,9,13
3,157,50,2,15,1,4.8000000000000025,60.00000000000002,1227,0,1,9,17
0,158,50,0,10,7,1.7999999999999967,17.999999999999964,1251,2,0.9,10,10
1,158,50,0,9,5,1.1999999999999993,11.999999999999991,441,1,1.8,9,9
2,158,50,0,12,4,2.9999999999999982,29.999999999999982,993,4,1.9,11,12
3,158,50,0,10,0,1.799999999999999,17.99999999999999,585,1,1.4,11,10
0,159,50,0,9,3,1.1999999999999973,11.999999999999972,783,0,1,9,9
1,159,50,0,9,1,1.1999999999999995,11.999999999999996,351,0,1,10,9
2,159,50,0,12,2,2.9999999999999982,29.999999999999982,987,0,1,10,12
3,159,50,0,12,0,2.9999999999999973,29.99999999999997,987,0,1,11,12
0,160,50,0,12,8,2.999999999999997,29.999999999999968,1185,0,1,10,12
1,160,50,0,8,2,0.6000000000000006,6.000000000000006,327,0,1,9,8
2,160,50,0,13,3,3.599999999999997,35.999999999999964,1017,0,1,10,13
3,160,50,0,9,1,1.1999999999999975,11.999999999999975,729,0,1,9,9
0,161,50,0,9,3,1.1999999999999984,11.999999999999984,603,3,0.9,12,9
1,161,50,0,9,2,1.1999999999999995,11.999999999999996,435,3,1.5,13,9
2,161,50,1,11,4,2.3999999999999977,29.99999999999997,837,0,1.8,12,12
3,161,50,0,9,0,1.1999999999999988,11.999999999999988,531,1,1.8,11,9
0,162,50,1,11,5,2.399999999999997,29.99999999999997,927,0,1.8,9,12
1,162,50,0,8,3,0.6000000000000005,6.000000000000005,381,0,1,9,8
2,162,50,1,12,3,2.9999999999999982,35.99999999999998,951,0,1.8,10,13
3,162,50,0,10,1,1.7999999999999972,17.99999999999997,717,0,1,8,10
0,163,50,1,12,6,2.999999999999997,35.999999999999964,1299,2,0.9,7,13
1,163,45,1,6,5,0,5.000000000000005,317,4,-1.1,8,7
2,163,50,0,10,3,1.799999999999998,17.99999999999998,657,1,1.8,10,10
3,163,50,0,9,1,1.199999999999998,11.99999999999998,663,1,0.9,9,9
0,164,50,0,11,8,2.399999999999997,23.99999999999997,951,3,0.9,12,11
1,164,50,1,9,3,1.1999999999999995,17.999999999999996,447,0,1.8,11,10
2,164,50,0,12,8,2.999999999999997,29.999999999999968,1065,0,1,11,12
3,164,50,0,8,0,0.6000000000000002,6.000000000000002,411,0,1,12,8
0,165,50,1,8,1,0.5999999999999989,11.999999999999988,525,0,1.8,10,9
1,165,33,0,4,2,0,0,276,4,-1.1,6,4
2,165,50,0,11,1,2.399999999999998,23.99999999999998,825,1,1.8,10,11
3,165,50,1,10,0,1.7999999999999967,23.999999999999968,891,0,1.8,9,11
0,166,50,0,12,7,2.999999999999997,29.999999999999968,1419,1,1.8,11,12
1,166,50,0,8,4,0.6000000000000005,6.000000000000005,393,0,1,8,8
2,166,50,0,10,4,1.799999999999999,17.99999999999999,537,0,1,10,10
3,166,50,0,10,0,1.7999999999999976,17.999999999999975,693,0,1,12,10
0,167,50,1,10,3,1.799999999999999,23.99999999999999,519,0,1.8,8,11
1,167,50,1,9,6,1.199999999999998,17.99999999999998,639,0,1.8,9,10
2,167,50,0,10,3,1.799999999999998,17.99999999999998,615,0,1,8,10
3,167,50,0,13,4,3.5999999999999965,35.999999999999964,1209,0,1,8,13
0,168,50,0,9,2,1.2,11.999999999999998,471,1,1.8,11,9
1,168,50,1,8,3,0.6000000000000005,12.000000000000004,405,0,1.8,11,9
2,168,50,0,11,5,2.3999999999999977,23.99999999999997,825,3,0.9,12,11
3,168,50,0,12,1,2.9999999999999987,29.999999999999982,873,0,1,13,12
0,169,50,0,13,5,3.599999999999997,35.99999999999997,1161,1,1.8,13,13
1,169,50,0,8,4,0.6000000000000001,6.000000000000001,381,4,0.9,11,8
2,169,50,0,13,3,3.599999999999997,35.99999999999997,1185,3,0.9,12,13
3,169,50,0,8,0,0.5999999999999984,5.999999999999984,531,1,0.9,10,8
0,170,50,0,12,7,2.9999999999999973,29.99999999999997,1089,3,1.5,13,12
1,170,50,0,9,5,1.1999999999999986,11.999999999999986,609,0,1,12,9
2,170,50,0,13,5,3.5999999999999983,35.99999999999998,807,0,1,12,13
3,170,50,0,11,2,2.399999999999997,23.99999999999997,915,1,1.8,11,11
0,171,50,0,13,8,3.599999999999997,35.999999999999964,1215,0,1,12,13
1,171,50,0,12,7,2.999999999999998,29.99999999999997,1035,0,1,12,12
2,171,50,0,9,2,1.199999999999999,11.99999999999999,537,0,1,12,9
3,171,50,0,8,1,0.5999999999999995,5.999999999999995,477,4,0.9,11,8
0,172,50,0,13,4,3.6000000000000005,36,1197,0,1,8,13
1,172,50,1,8,4,0.6,11.999999999999988,549,0,1.8,9,9
2,172,50,1,9,5,1.1999999999999975,17.999999999999975,645,0,1.8,11,10
3,172,50,0,11,0,2.399999999999998,23.99999999999998,789,0,1,9,11
0,173,50,0,13,9,3.5999999999999983,35.99999999999998,1413,2,0.9,9,13
1,173,50,0,10,3,1.7999999999999985,17.999999999999982,651,4,0.9,10,10
2,173,50,0,9,7,1.1999999999999995,11.999999999999996,513,0,1,9,9
3,173,50,1,8,0,0.5999999999999984,11.999999999999984,549,0,1.8,11,9
0,174,50,0,11,6,2.399999999999997,23.99999999999997,1155,2,0.9,9,11
1,174,45,0,6,4,0,0,366,4,-1.1,8,6
2,174,50,0,10,4,1.799999999999998,17.99999999999998,711,3,0.9,10,10
3,174,50,0,9,0,1.199999999999998,11.99999999999998,663,1,0.9,10,9
0,175,50,0,10,4,1.7999999999999985,17.999999999999982,549,1,0.9,11,10
1,175,50,0,12,6,2.9999999999999973,29.99999999999997,1053,2,0.9,9,12
2,175,50,0,10,8,1.7999999999999972,17.99999999999997,801,0,1,10,10
3,175,50,0,7,1,2.775557561562892e-17,2.7755575615628914e-16,411,3,0.9,11,7
0,176,50,0,8,1,0.6,6,795,0,1,10,8
1,176,27,0,3,1,0,0,135,4,-1.1,6,3
2,176,50,0,10,0,1.7999999999999976,17.999999999999975,771,1,1.8,8,10
3,176,50,0,10,0,1.7999999999999967,17.999999999999964,699,1,1.8,10,10
0,177,50,1,12,5,2.9999999999999964,35.999999999999964,1263,0,1,11,13
1,177,50,1,8,2,0.6000000000000001,12.000000000000002,417,0,1.8,11,9
2,177,50,0,11,4,2.3999999999999977,23.99999999999997,975,0,1,11,11
3,177,50,0,9,1,1.1999999999999975,11.999999999999975,615,1,0.9,12,9
0,178,50,0,13,8,3.599999999999997,35.999999999999964,1287,3,1.5,9,13
1,178,50,0,8,4,0.5999999999999995,5.999999999999995,453,0,1,9,8
2,178,50,0,11,5,2.3999999999999986,23.999999999999982,585,0,1,9,11
3,178,50,0,9,0,1.1999999999999988,11.999999999999988,549,1,0.9,9,9
0,179,50,0,14,10,4.199999999999998,41.99999999999998,1599,0,1,10,14
1,179,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,9,8
2,179,50,0,11,9,2.399999999999998,23.99999999999998,645,0,1,11,11
3,179,50,0,9,0,1.199999999999998,11.99999999999998,639,0,1,8,9
0,180,50,0,11,2,2.399999999999998,23.99999999999998,723,3,1.5,9,11
1,180,50,1,8,1,0.6000000000000006,12.000000000000004,333,0,1.8,9,9
2,180,50,1,11,1,2.399999999999999,29.99999999999999,675,0,1,10,12
3,180,50,0,9,1,1.199999999999997,11.99999999999997,657,0,1,11,9
0,181,50,0,9,5,1.199999999999998,11.99999999999998,579,0,1,9,9
1,181,50,0,9,3,1.1999999999999995,11.999999999999996,477,0,1,10,9
2,181,50,0,11,4,2.399999999999997,23.999999999999968,1203,0,1,8,11
3,181,50,0,15,0,4.799999999999997,47.99999999999997,1329,0,1,10,15
0,182,50,0,12,9,2.999999999999997,29.999999999999968,1107,0,1,9,12
1,182,50,0,8,5,0.5999999999999998,5.999999999999997,435,4,0.9,11,8
2,182,50,0,12,8,2.9999999999999973,29.99999999999997,1083,3,0.9,11,12
3,182,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,327,3,0.9,11,7
0,183,50,1,10,4,1.7999999999999994,23.999999999999996,585,3,1.5,11,11
1,183,50,0,9,6,1.2,11.999999999999998,441,1,1.4,13,9
2,183,50,0,13,2,3.599999999999998,35.99999999999998,963,1,1.8,13,13
3,183,50,1,11,3,2.399999999999997,29.99999999999997,1029,0,1.8,13,12
0,184,50,0,12,5,2.999999999999997,29.999999999999968,1005,0,1,10,12
1,184,50,1,8,2,0.6000000000000003,12.000000000000002,375,0,1.8,7,9
2,184,50,1,11,2,2.399999999999997,29.99999999999997,993,0,1,10,12
3,184,50,0,9,2,1.199999999999997,11.99999999999997,687,1,0.9,9,9
0,185,50,0,12,2,2.999999999999998,29.99999999999997,903,0,1,12,12
1,185,50,0,9,2,1.2000000000000002,12.000000000000002,423,2,0.9,13,9
2,185,50,0,12,2,2.999999999999997,29.999999999999968,1161,0,1,12,12
3,185,50,1,10,0,1.7999999999999972,23.99999999999997,717,0,1.8,11,11
0,186,50,0,12,8,2.999999999999997,29.999999999999968,1371,0,1,9,12
1,186,50,0,8,7,0.5999999999999999,5.999999999999998,447,0,1,8,8
2,186,50,0,11,3,2.3999999999999986,23.999999999999982,663,0,1,9,11
3,186,50,0,11,0,2.3999999999999977,23.99999999999997,813,0,1,13,11
0,187,50,0,11,5,2.3999999999999977,23.99999999999997,801,3,0.9,11,11
1,187,50,1,9,6,1.1999999999999984,17.999999999999982,567,0,1.8,9,10
2,187,50,1,11,8,2.399999999999997,29.99999999999997,1107,0,1,11,12
3,187,50,0,8,0,0.5999999999999999,5.999999999999998,423,0,1,11,8
0,188,50,0,10,4,1.7999999999999976,17.999999999999975,759,1,1.8,10,10
1,188,50,0,8,2,0.6000000000000001,6.000000000000001,411,0,1,11,8
2,188,50,0,12,3,2.9999999999999987,29.999999999999982,879,0,1,10,12
3,188,50,0,11,1,2.399999999999997,23.99999999999997,741,0,1,10,11
0,189,50,0,11,7,2.399999999999997,23.99999999999997,975,3,1.5,12,11
1,189,50,0,9,3,1.2000000000000002,12.000000000000002,387,4,0.9,11,9
2,189,50,0,13,5,3.599999999999998,35.99999999999998,1017,0,1,12,13
3,189,50,0,11,0,2.3999999999999986,23.999999999999982,669,1,1.8,12,11
0,190,50,0,9,3,1.1999999999999975,11.999999999999975,687,0,1,9,9
1,190,50,1,8,0,0.6000000000000005,12.000000000000004,303,0,1.8,9,9
2,190,50,1,12,1,2.999999999999997,35.999999999999964,1167,0,1.8,10,13
3,190,50,0,11,0,2.399999999999997,23.999999999999968,891,0,1,11,11
0,191,50,0,9,1,1.199999999999997,11.99999999999997,729,0,1,12,9
1,191,21,0,2,0,0,0,108,4,-1.1,5,2
2,191,50,0,9,2,1.2,11.999999999999998,423,0,1,10,9
3,191,50,0,8,0,0.5999999999999993,5.999999999999993,507,0,1,9,8
0,192,50,0,10,2,1.799999999999998,17.99999999999998,627,1,1.8,12,10
1,192,50,0,12,2,3,29.999999999999996,597,0,1,11,12
2,192,50,0,9,5,1.1999999999999966,11.999999999999966,981,3,1.1,9,9
3,192,50,0,9,0,1.1999999999999975,11.999999999999975,627,0,1,10,9
0,193,50,2,13,5,3.5999999999999988,47.99999999999999,861,0,1.8,10,15
1,193,50,0,8,5,0.5999999999999978,5.999999999999977,633,0,1,10,8
2,193,50,0,9,4,1.1999999999999995,11.999999999999996,477,2,1.5,11,9
3,193,50,0,11,1,2.399999999999998,23.99999999999998,741,0,1,11,11
0,194,50,0,12,4,2.9999999999999982,29.999999999999982,813,0,1,11,12
1,194,50,0,13,4,3.6000000000000014,36.000000000000014,1287,2,0.9,9,13
2,194,50,0,10,3,1.7999999999999985,17.999999999999982,657,0,1,9,10
3,194,50,0,7,2,0,0,543,3,-0.1,10,7
0,195,50,0,10,2,1.7999999999999976,17.999999999999975,765,2,0.9,10,10
1,195,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,9,8
2,195,50,1,11,2,2.3999999999999977,29.99999999999997,813,0,1.8,10,12
3,195,50,0,12,1,2.9999999999999973,29.99999999999997,903,0,1,9,12
0,196,50,1,13,7,3.599999999999997,41.999999999999964,1215,1,1.8,9,14
1,196,50,0,8,2,0.6000000000000006,6.000000000000006,399,1,1.8,10,8
2,196,50,0,12,5,2.999999999999997,29.999999999999968,1047,3,0.9,7,12
3,196,50,0,7,1,3.6082248300317592e-16,3.608224830031759e-15,381,3,0.9,10,7
0,197,50,1,11,5,2.399999999999997,29.99999999999997,1311,2,0.9,9,12
1,197,32,0,4,3,0,0,294,3,-1.1,6,4
2,197,44,0,6,7,0,0,426,3,-1.1,6,6
3,197,50,0,7,0,0,0,447,4,-0.1,9,7
0,198,50,1,14,4,4.199999999999998,47.99999999999998,1023,0,1.8,11,15
1,198,50,0,8,5,0.6,6,609,4,0.9,9,8
2,198,50,0,8,2,0.5999999999999989,5.9999999999999885,543,3,0.9,12,8
3,198,44,0,6,2,0,0,408,1,-1.1,6,6
0,199,50,1,9,2,1.1999999999999975,17.999999999999975,747,0,1.8,10,10
1,199,50,0,8,2,0.6,5.999999999999999,423,0,1,9,8
2,199,50,0,12,2,2.999999999999997,29.999999999999968,1191,0,1,7,12
3,199,50,0,13,1,3.599999999999997,35.99999999999997,1101,1,1.8,8,13
0,200,50,1,12,5,2.9999999999999973,35.99999999999997,1005,0,1,10,13
1,200,50,1,8,5,0.6000000000000001,12.000000000000002,447,0,1.8,9,9
2,200,50,0,10,2,1.7999999999999985,17.999999999999982,561,2,0.9,11,10
3,200,50,0,10,2,1.7999999999999967,17.999999999999964,801,1,0.9,10,10
0,201,50,0,14,5,4.1999999999999975,41.99999999999997,987,3,1.5,10,14
1,201,50,0,8,3,0.6000000000000001,6.000000000000001,333,0,1,11,8
2,201,50,0,10,5,1.7999999999999972,17.99999999999997,903,0,1,11,10
3,201,50,0,10,1,1.7999999999999985,17.999999999999982,681,3,0.9,11,10
0,202,50,1,13,6,3.599999999999998,41.99999999999997,1203,0,1,12,14
1,202,50,1,9,3,1.1999999999999995,17.999999999999993,459,0,1.8,11,10
2,202,50,0,10,4,1.799999999999998,17.99999999999998,735,3,0.9,11,10
3,202,50,0,12,0,2.999999999999998,29.99999999999997,861,0,1,11,12
0,203,50,0,10,1,1.7999999999999976,17.999999999999975,909,2,0.9,10,10
1,203,26,0,3,3,0,0,213,4,-1.1,7,3
2,203,50,1,9,2,1.1999999999999962,17.99999999999996,921,0,1.8,10,10
3,203,50,0,9,1,1.1999999999999975,11.999999999999975,735,1,0.9,10,9
0,204,50,2,11,1,2.3999999999999977,35.99999999999998,987,0,1.8,8,13
1,204,33,0,4,3,0,0,228,4,-1.1,6,4
2,204,50,0,8,2,0.6,6,657,1,0.9,10,8
3,204,50,0,7,1,0,0,681,2,-0.1,10,7
0,205,50,0,14,8,4.199999999999997,41.999999999999964,1569,2,0.9,11,14
1,205,50,0,10,4,1.799999999999999,17.99999999999999,543,2,1.5,11,10
2,205,50,0,8,6,0.6,6,645,0,1,10,8
3,205,50,0,9,1,1.1999999999999984,11.999999999999984,579,0,1,11,9
0,206,50,0,13,4,3.599999999999998,35.99999999999998,1113,0,1,9,13
1,206,50,0,8,2,0.6000000000000008,6.000000000000007,309,0,1,8,8
2,206,50,0,10,4,1.799999999999999,17.99999999999999,525,0,1,10,10
3,206,50,0,9,0,1.199999999999998,11.99999999999998,573,0,1,10,9
0,207,50,0,11,3,2.399999999999999,23.99999999999999,585,2,0.9,11,11
1,207,50,0,11,5,2.399999999999997,23.99999999999997,1041,2,0.9,9,11
2,207,50,0,8,4,0.5999999999999996,5.9999999999999964,477,3,0.9,11,8
3,207,50,1,10,2,1.7999999999999976,23.99999999999997,759,0,1.8,9,11
0,208,50,2,12,5,2.9999999999999964,41.999999999999964,1239,0,1.8,12,14
1,208,50,0,9,4,1.199999999999998,11.99999999999998,627,0,1,11,9
2,208,50,0,9,2,1.1999999999999995,11.999999999999996,471,0,1,9,9
3,208,50,0,12,0,2.9999999999999982,29.999999999999982,879,1,1.8,8,12
0,209,50,2,13,7,3.5999999999999965,47.99999999999996,1539,0,1.8,9,15
1,209,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,9,8
2,209,50,0,10,5,1.799999999999998,17.99999999999998,705,0,1,13,10
3,209,50,0,11,2,2.399999999999997,23.99999999999997,939,0,1,10,11
0,210,50,1,9,2,1.199999999999997,17.99999999999997,885,0,1.8,9,10
1,210,33,0,5,2,0.6,5.999999999999999,198,4,-1.1,7,5
2,210,50,1,9,1,1.1999999999999966,17.999999999999964,831,0,1.8,8,10
3,210,50,0,9,0,1.199999999999997,11.99999999999997,675,0,1,9,9
0,211,50,1,15,3,4.800000000000002,54.00000000000001,1437,0,1.8,11,16
1,211,50,0,9,3,1.1999999999999995,11.999999999999996,465,1,1.4,10,9
2,211,50,0,9,4,1.1999999999999984,11.999999999999984,615,2,0.9,11,9
3,211,50,0,12,0,2.999999999999997,29.999999999999968,927,1,1.8,9,12
0,212,50,1,13,3,3.599999999999997,41.99999999999997,1095,0,1.8,10,14
1,212,50,0,8,1,0.6000000000000009,6.000000000000008,357,0,1,10,8
2,212,50,0,10,3,1.799999999999998,17.99999999999998,717,0,1,9,10
3,212,50,0,9,1,1.199999999999997,11.99999999999997,855,1,1.8,9,9
0,213,50,0,10,5,1.7999999999999985,17.999999999999982,723,0,1,12,10
1,213,50,0,11,4,2.399999999999997,23.99999999999997,1137,2,0.9,8,11
2,213,50,1,10,3,1.7999999999999972,23.99999999999997,855,0,1,10,11
3,213,50,0,7,0,0,0,435,0,0,11,7
0,214,50,0,10,8,1.7999999999999967,17.999999999999964,1071,0,1,8,10
1,214,50,0,8,2,0.6000000000000001,6.000000000000001,357,0,1,6,8
2,214,50,1,11,7,2.399999999999997,29.99999999999997,1017,0,1.8,8,12
3,214,50,0,11,0,2.3999999999999977,23.99999999999997,693,0,1,9,11
0,215,50,1,9,4,1.1999999999999988,17.99999999999999,531,0,1.8,9,10
1,215,50,0,11,3,2.399999999999999,23.99999999999999,735,0,1,8,11
2,215,50,1,8,5,0.6,11.99999999999998,669,0,0.6,9,9
3,215,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,9,9
0,216,50,1,9,6,1.1999999999999966,17.999999999999964,1053,0,1.8,10,10
1,216,50,0,8,3,0.5999999999999984,5.999999999999984,687,0,1,9,8
2,216,50,1,8,3,0.6000000000000002,12.000000000000002,459,4,0.9,10,9
3,216,32,0,4,0,0,0,252,4,-1.1,6,4
0,217,50,0,13,8,3.599999999999997,35.99999999999997,1119,2,1.5,9,13
1,217,50,1,11,3,2.399999999999999,29.99999999999999,549,0,1.8,12,12
2,217,50,1,9,5,1.1999999999999988,17.99999999999999,561,0,1.8,9,10
3,217,50,0,9,0,1.199999999999999,11.99999999999999,507,3,0.9,11,9
0,218,50,0,10,8,1.7999999999999967,17.999999999999964,1209,4,0.9,12,10
1,218,50,0,8,5,0.5999999999999998,5.999999999999997,441,4,0.9,10,8
2,218,50,1,14,4,4.199999999999999,47.99999999999999,1047,0,1.8,12,15
3,218,50,0,12,1,2.9999999999999973,29.99999999999997,951,1,1.8,11,12
0,219,50,0,9,4,1.1999999999999973,11.999999999999972,807,1,0.9,8,9
1,219,50,1,8,3,0.5999999999999975,11.999999999999975,825,4,0.9,8,9
2,219,50,1,9,4,1.1999999999999975,17.999999999999975,687,4,0.9,9,10
3,219,27,0,3,0,0,0,135,3,-1.1,7,3
0,220,50,0,10,1,1.7999999999999972,17.99999999999997,765,1,1.8,8,10
1,220,27,0,3,0,0,0,153,4,-1.1,7,3
2,220,50,0,10,0,1.799999999999999,17.99999999999999,585,0,1,7,10
3,220,50,0,9,0,1.199999999999998,11.99999999999998,597,3,0.9,8,9
0,221,50,0,10,10,1.7999999999999965,17.99999999999996,1161,3,0.9,9,10
1,221,50,0,11,6,2.399999999999997,23.99999999999997,993,1,0.9,10,11
2,221,39,0,5,3,0,0,261,3,-1.1,12,5
3,221,50,0,9,1,1.1999999999999984,11.999999999999984,675,3,0.9,8,9
0,222,50,1,10,4,1.7999999999999972,23.99999999999997,825,0,1.8,12,11
1,222,50,0,8,6,0.5999999999999993,5.999999999999993,561,0,1,11,8
2,222,50,0,12,4,2.9999999999999982,29.999999999999982,933,0,1,12,12
3,222,50,0,13,1,3.599999999999997,35.99999999999997,1209,2,1.5,11,13
0,223,50,0,12,4,2.9999999999999964,29.999999999999964,1179,1,1.8,10,12
1,223,50,0,9,2,1.1999999999999995,11.999999999999996,453,0,1,10,9
2,223,50,1,13,2,3.5999999999999983,41.99999999999998,1167,0,1.8,8,14
3,223,50,0,11,0,2.399999999999997,23.99999999999997,801,0,1,9,11
0,224,50,1,12,6,2.999999999999998,35.99999999999998,1245,0,1.8,11,13
1,224,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,11,8
2,224,50,0,11,4,2.3999999999999986,23.999999999999982,765,0,1,10,11
3,224,50,0,10,0,1.7999999999999967,17.999999999999964,789,0,1,9,10
0,225,50,1,13,8,3.5999999999999965,41.999999999999964,1407,0,1.8,10,14
1,225,50,1,8,3,0.6000000000000001,12.000000000000002,405,0,1.8,9,9
2,225,50,0,9,8,1.1999999999999984,11.999999999999984,579,2,0.9,10,9
3,225,50,0,10,1,1.7999999999999976,17.999999999999975,657,1,1.8,10,10
0,226,9,1,0,0,0,5.000000000000001,77,0,-1,6,1
1,226,50,0,8,0,0.6000000000000001,6.000000000000001,363,0,1,8,8
2,226,33,1,4,1,0,5,257,0,-0.2,5,5
3,226,15,1,1,0,0,5.000000000000001,128,2,-1.1,6,2
0,227,21,2,2,0,0,11.000000000000002,143,0,-0.2,5,4
1,227,50,1,9,0,1.1999999999999988,17.99999999999999,561,0,0.6,8,10
2,227,38,0,5,2,0,0,351,0,-1,9,5
3,227,38,1,5,0,0,5.9999999999999885,417,3,-1.1,9,6
0,228,50,2,12,7,2.999999999999997,41.999999999999964,1377,0,1.8,10,14
1,228,50,1,8,4,0.6000000000000001,12.000000000000002,423,0,1.8,8,9
2,228,50,1,9,4,1.1999999999999988,17.99999999999999,525,0,1.8,8,10
3,228,50,0,11,0,2.3999999999999977,23.99999999999997,759,0,1,11,11
0,229,50,0,11,7,2.399999999999998,23.99999999999998,855,2,0.9,9,11
1,229,50,0,12,7,2.999999999999997,29.999999999999968,1221,2,0.9,9,12
2,229,50,0,10,6,1.7999999999999967,17.999999999999964,837,0,1,8,10
3,229,50,0,8,0,0.6000000000000004,6.000000000000004,351,3,0.9,10,8
0,230,50,0,11,3,2.399999999999997,23.999999999999968,933,3,0.9,11,11
1,230,50,1,8,2,0.6000000000000005,12.000000000000004,357,0,1.8,7,9
2,230,50,0,11,0,2.3999999999999995,23.999999999999996,681,0,1,9,11
3,230,50,0,11,0,2.399999999999998,23.99999999999998,765,1,1.8,8,11
0,231,50,1,9,2,1.1999999999999964,17.99999999999996,843,0,1.8,11,10
1,231,50,0,10,1,1.799999999999999,17.99999999999999,513,0,1,11,10
2,231,50,0,12,4,2.999999999999997,29.999999999999968,1437,0,1,10,12
3,231,50,0,9,1,1.1999999999999966,11.999999999999966,813,0,1,9,9
0,232,50,1,12,7,2.999999999999997,35.999999999999964,1407,0,1.8,11,13
1,232,50,0,9,3,1.1999999999999984,11.999999999999984,585,4,0.9,10,9
2,232,50,1,10,6,1.7999999999999976,23.99999999999997,675,0,1.8,10,11
3,232,50,0,9,0,1.199999999999998,11.99999999999998,573,0,1,10,9
0,233,50,0,10,7,1.7999999999999976,17.999999999999975,915,1,0.9,10,10
1,233,50,0,10,4,1.7999999999999967,17.999999999999964,1059,2,0.9,7,10
2,233,50,1,10,4,1.799999999999998,23.99999999999998,639,0,1,9,11
3,233,33,0,4,1,0,0,228,3,-1.1,6,4
0,234,50,1,10,6,1.7999999999999965,23.99999999999996,1137,0,1.8,10,11
1,234,50,0,9,2,1.1999999999999995,11.999999999999996,417,0,1,9,9
2,234,50,1,12,3,2.9999999999999982,35.99999999999998,843,0,1.8,10,13
3,234,50,1,9,1,1.1999999999999982,17.99999999999998,627,0,1.8,9,10
0,235,50,0,10,6,1.7999999999999972,17.99999999999997,867,0,1,9,10
1,235,50,0,9,3,1.1999999999999988,11.999999999999988,513,2,0.9,8,9
2,235,50,0,12,7,2.999999999999997,29.999999999999968,1257,0,1,10,12
3,235,50,0,9,0,1.1999999999999988,11.999999999999988,525,0,1,9,9
0,236,50,0,12,9,2.999999999999996,29.99999999999996,1557,4,0.9,8,12
1,236,50,1,8,2,0.6000000000000008,12.000000000000004,309,0,1.8,11,9
2,236,50,0,13,7,3.599999999999998,35.99999999999998,879,1,1.8,9,13
3,236,50,0,9,1,1.1999999999999973,11.999999999999972,657,0,1,13,9
0,237,50,1,12,7,2.9999999999999973,35.99999999999997,1125,0,1,10,13
1,237,50,0,8,1,0.6000000000000002,6.000000000000002,309,0,1,12,8
2,237,50,1,9,7,1.199999999999998,17.99999999999998,585,0,1.8,8,10
3,237,50,0,9,0,1.1999999999999995,11.999999999999996,453,0,1,10,9
0,238,50,0,14,10,4.199999999999999,41.99999999999999,1605,2,1.9,9,14
1,238,50,0,8,3,0.6000000000000009,6.000000000000008,309,0,1,9,8
2,238,50,1,9,9,1.1999999999999975,17.999999999999975,705,0,1.8,10,10
3,238,50,0,9,0,1.1999999999999984,11.999999999999984,579,0,1,10,9
0,239,50,1,10,2,1.7999999999999965,23.99999999999996,963,2,0.9,9,11
1,239,21,0,3,1,0.6,5.999999999999999,138,3,-1.1,5,3
2,239,50,1,9,0,1.1999999999999975,17.999999999999975,699,0,1.8,7,10
3,239,50,0,9,0,1.199999999999997,11.99999999999997,705,0,1,8,9
0,240,50,0,12,4,2.999999999999998,29.99999999999997,675,0,1,13,12
1,240,50,0,8,4,0.5999999999999989,5.9999999999999885,555,0,1,11,8
2,240,50,1,12,4,2.9999999999999973,35.99999999999997,1137,0,1.8,11,13
3,240,50,0,10,0,1.7999999999999976,17.999999999999975,645,0,1,11,10
0,241,50,0,9,9,1.1999999999999966,11.999999999999966,933,3,0.9,8,9
1,241,50,0,13,5,3.6000000000000014,36.000000000000014,1209,2,0.9,8,13
2,241,50,2,8,4,0.5999999999999999,17.999999999999996,585,0,1,10,10
3,241,44,0,6,2,0,0,366,2,-1.1,7,6
0,242,50,1,8,0,0.5999999999999998,11.999999999999996,597,3,0.9,9,9
1,242,50,1,8,1,0.5999999999999998,11.999999999999996,483,0,1.8,10,9
2,242,27,0,3,1,0,0,189,3,-1.1,8,3
3,242,50,1,8,2,0.6,11.999999999999988,567,0,1.8,11,9
0,243,50,0,11,7,2.399999999999997,23.99999999999997,795,0,1,12,11
1,243,50,0,11,9,2.399999999999997,23.999999999999968,1155,0,1,11,11
2,243,50,0,8,4,0.6000000000000002,6.000000000000002,441,1,1.8,12,8
3,243,50,0,12,1,2.9999999999999973,29.99999999999997,1053,1,1.8,9,12
0,244,50,0,11,6,2.3999999999999977,23.99999999999997,1035,3,1.5,9,11
1,244,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,9,8
2,244,50,0,12,3,2.999999999999999,29.99999999999999,579,0,1,13,12
3,244,50,0,10,0,1.799999999999998,17.99999999999998,657,0,1,9,10
0,245,50,1,10,6,1.7999999999999976,23.99999999999997,1011,0,1.8,10,11
1,245,50,0,10,5,1.7999999999999985,17.999999999999982,657,3,0.9,10,10
2,245,50,0,9,1,1.1999999999999995,11.999999999999996,471,0,1,8,9
3,245,45,0,6,0,0,0,306,3,-1.1,7,6
0,246,50,0,13,4,3.599999999999997,35.999999999999964,1029,0,1,12,13
1,246,50,0,9,4,1.2,11.999999999999998,381,4,1.9,11,9
2,246,50,0,9,2,1.1999999999999995,11.999999999999996,453,1,1.4,9,9
3,246,50,0,10,1,1.7999999999999972,17.99999999999997,705,3,0.9,12,10
0,247,50,0,10,1,1.7999999999999967,17.999999999999964,909,2,0.9,9,10
1,247,21,0,2,1,0,0,126,4,-1.1,5,2
2,247,50,1,9,0,1.199999999999998,17.99999999999998,657,0,1.8,6,10
3,247,50,1,9,0,1.199999999999998,17.99999999999998,615,0,1.8,7,10
0,248,50,1,9,6,1.199999999999997,17.99999999999997,753,0,1,12,10
1,248,50,0,9,4,1.2000000000000004,12.000000000000004,435,0,1,8,9
2,248,50,0,11,5,2.399999999999998,23.99999999999998,885,0,1,9,11
3,248,50,1,13,2,3.5999999999999988,41.99999999999998,981,3,1.9,9,14
0,249,9,1,0,1,0,5.000000000000001,65,0,-1,6,1
1,249,21,1,2,2,0,5,197,3,-1.1,5,3
2,249,9,1,0,0,0,5.000000000000001,41,0,-0.2,6,1
3,249,50,0,9,0,1.1999999999999995,11.999999999999996,519,1,1.4,7,9
0,250,50,0,12,7,2.999999999999998,29.99999999999997,1005,1,0.9,12,12
1,250,50,1,10,5,1.7999999999999976,23.99999999999997,795,0,1.8,12,11
2,250,50,0,8,2,0.5999999999999994,5.999999999999994,513,0,1,7,8
3,250,50,0,8,1,0.6000000000000003,6.000000000000003,387,3,0.9,11,8
0,251,50,0,12,1,2.9999999999999982,29.999999999999982,735,1,1.8,10,12
1,251,50,0,8,2,0.6000000000000009,6.000000000000008,339,0,1,8,8
2,251,50,0,12,0,2.999999999999998,29.99999999999997,867,1,1.8,9,12
3,251,50,0,10,1,1.7999999999999967,17.999999999999964,843,0,1,8,10
0,252,50,0,12,2,2.9999999999999987,29.999999999999982,759,1,0.9,11,12
1,252,50,0,9,2,1.2000000000000008,12.000000000000009,387,2,1.5,11,9
2,252,50,0,12,1,2.999999999999997,29.999999999999968,1059,3,1.5,12,12
3,252,50,0,8,1,0.5999999999999975,5.999999999999975,681,0,1,13,8
0,253,50,0,14,5,4.199999999999999,41.99999999999999,1527,3,1.5,10,14
1,253,50,0,8,3,0.6,5.999999999999999,477,4,0.9,11,8
2,253,50,0,11,4,2.399999999999999,23.99999999999999,537,1,0.9,11,11
3,253,50,0,9,0,1.199999999999997,11.99999999999997,765,0,1,11,9
0,254,50,1,10,7,1.7999999999999967,23.999999999999968,963,0,1.8,12,11
1,254,50,0,9,0,1.2000000000000006,12.000000000000004,327,0,1,11,9
2,254,50,0,12,6,2.9999999999999982,29.999999999999982,873,0,1,13,12
3,254,50,0,9,0,1.1999999999999995,11.999999999999996,459,0,1,9,9
0,255,50,0,9,5,1.1999999999999968,11.999999999999968,765,1,0.9,11,9
1,255,50,0,10,6,1.7999999999999967,17.999999999999964,1149,2,0.9,9,10
2,255,50,0,10,4,1.799999999999998,17.99999999999998,657,1,1.8,8,10
3,255,38,0,5,1,0,0,375,4,-1.1,8,5
0,256,50,0,12,11,2.999999999999997,29.999999999999968,1545,0,1,7,12
1,256,50,0,8,2,0.6000000000000006,6.000000000000006,357,0,1,7,8
2,256,50,1,12,6,2.9999999999999973,35.99999999999997,825,0,1.8,9,13
3,256,50,0,9,2,1.1999999999999966,11.999999999999966,795,0,1,9,9
0,257,50,1,11,6,2.3999999999999986,29.999999999999982,681,0,1.8,9,12
1,257,50,0,8,5,0.5999999999999989,5.9999999999999885,573,0,1,9,8
2,257,50,0,12,5,2.999999999999997,29.999999999999968,1137,0,1,9,12
3,257,50,0,9,0,1.1999999999999984,11.999999999999984,549,0,1,8,9
0,258,50,0,11,5,2.399999999999997,23.99999999999997,1161,2,0.9,9,11
1,258,38,0,5,6,0,0,363,4,-1.1,8,5
2,258,50,0,8,5,0.5999999999999971,5.999999999999971,759,2,0.9,8,8
3,258,50,0,8,0,0.5999999999999993,5.999999999999993,513,1,0.9,10,8
0,259,50,1,12,9,2.999999999999997,35.999999999999964,1047,0,1,11,13
1,259,50,0,9,7,1.1999999999999984,11.999999999999984,561,3,0.9,9,9
2,259,50,0,9,2,1.1999999999999995,11.999999999999996,417,1,0.9,13,9
3,259,45,0,6,0,0,0,264,3,-1.1,7,6
0,260,50,0,12,4,2.9999999999999973,29.99999999999997,957,0,1,11,12
1,260,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,12,8
2,260,50,0,12,2,2.999999999999998,29.99999999999997,993,0,1,11,12
3,260,50,0,10,0,1.799999999999999,17.99999999999999,519,1,1.8,10,10
0,261,50,0,8,1,0.6000000000000005,6.000000000000005,381,0,1,9,8
1,261,50,1,8,0,0.5999999999999971,11.99999999999997,723,4,0.9,10,9
2,261,50,0,8,4,0.5999999999999999,5.999999999999998,549,0,1,10,8
3,261,9,2,0,0,0,11,59,0,-0.2,5,2
0,262,50,0,8,1,0.5999999999999975,5.999999999999975,717,0,1,9,8
1,262,27,0,3,1,0,0,165,3,-1.1,6,3
2,262,50,1,9,0,1.1999999999999984,17.999999999999982,531,0,1.8,8,10
3,262,50,0,9,1,1.199999999999997,11.99999999999997,777,0,1,8,9
0,263,50,0,12,7,2.999999999999998,29.99999999999997,789,0,1,12,12
1,263,50,1,8,4,0.5999999999999993,11.999999999999991,507,0,1.8,10,9
2,263,50,1,11,7,2.399999999999997,29.99999999999997,1029,0,1.8,11,12
3,263,50,0,8,0,0.6000000000000001,6.000000000000001,405,0,1,9,8
0,264,50,1,13,4,3.5999999999999983,41.99999999999998,1005,3,1.9,12,14
1,264,50,0,9,6,1.1999999999999975,11.999999999999975,783,0,1,10,9
2,264,50,0,9,3,1.1999999999999995,11.999999999999996,489,0,1,10,9
3,264,50,0,12,1,2.9999999999999987,29.999999999999982,633,0,1,11,12
0,265,50,0,8,1,0.5999999999999984,5.999999999999984,597,1,1.8,10,8
1,265,50,0,9,4,1.199999999999997,11.99999999999997,801,1,1.8,11,9
2,265,21,0,4,3,1.2,11.999999999999998,138,3,-1.1,5,4
3,265,44,0,6,3,0,0,588,3,-1.1,6,6
0,266,50,0,12,6,2.9999999999999973,29.99999999999997,987,0,1,11,12
1,266,50,0,8,2,0.5999999999999993,5.999999999999993,429,0,1,13,8
2,266,50,1,12,5,2.9999999999999973,35.99999999999997,975,0,1.8,11,13
3,266,50,0,9,0,1.1999999999999995,11.999999999999996,459,0,1,11,9
0,267,50,1,11,2,2.3999999999999986,29.999999999999982,657,0,1.8,11,12
1,267,50,0,8,1,0.6000000000000009,6.000000000000008,339,0,1,8,8
2,267,50,0,11,2,2.399999999999997,23.99999999999997,837,0,1,9,11
3,267,50,0,9,1,1.1999999999999984,11.999999999999984,573,1,1.8,10,9
0,268,50,0,11,2,2.3999999999999986,23.999999999999982,729,0,1,12,11
1,268,50,0,9,1,1.2000000000000004,12.000000000000004,351,1,1.4,10,9
2,268,50,1,12,1,2.999999999999998,35.99999999999998,897,0,1.8,11,13
3,268,50,0,11,2,2.399999999999997,23.99999999999997,975,0,1,11,11
0,269,33,2,5,0,0.6,17.999999999999996,257,0,-0.2,6,7
1,269,50,1,10,4,1.7999999999999985,23.999999999999982,717,4,0.9,10,11
2,269,50,0,8,6,0.6,6,699,0,1,11,8
3,269,44,1,6,0,0,5.999999999999997,414,2,-1.1,7,7
0,270,50,0,13,4,3.599999999999997,35.999999999999964,1257,0,1,12,13
1,270,50,0,8,2,0.6000000000000001,6.000000000000001,351,4,0.9,11,8
2,270,50,0,13,2,3.599999999999997,35.99999999999997,1149,3,0.9,11,13
3,270,50,0,8,0,0.5999999999999975,5.999999999999975,681,1,0.9,9,8
0,271,50,1,12,5,2.9999999999999964,35.999999999999964,1371,0,1.8,10,13
1,271,50,0,8,1,0.6000000000000005,6.000000000000005,297,4,0.9,12,8
2,271,50,0,12,3,2.999999999999998,29.99999999999997,1113,3,0.9,9,12
3,271,50,0,7,0,0,0,465,3,-0.1,10,7
0,272,50,1,13,7,3.5999999999999983,41.99999999999998,1317,0,1.8,10,14
1,272,50,1,8,2,0.6,12.00000000000001,387,0,1.8,9,9
2,272,50,0,11,5,2.3999999999999977,23.99999999999997,861,0,1,10,11
3,272,50,0,9,2,1.1999999999999975,11.999999999999975,693,1,1.8,10,9
0,273,50,0,12,4,2.999999999999997,29.999999999999968,1149,0,1,13,12
1,273,50,0,8,2,0.6000000000000005,6.000000000000005,405,0,1,9,8
2,273,50,0,13,2,3.599999999999997,35.999999999999964,1209,0,1,12,13
3,273,50,0,10,0,1.7999999999999967,17.999999999999964,831,0,1,12,10
0,274,50,0,11,7,2.3999999999999964,23.99999999999996,1053,0,1,10,11
1,274,50,0,8,1,0.6000000000000006,6.000000000000006,369,0,1,8,8
2,274,50,0,12,4,2.999999999999998,29.99999999999997,933,0,1,11,12
3,274,50,0,10,0,1.799999999999999,17.99999999999999,507,1,1.8,8,10
0,275,50,0,10,4,1.7999999999999967,17.999999999999964,1101,4,0.9,11,10
1,275,50,1,8,0,0.5999999999999993,11.999999999999991,459,0,1.8,9,9
2,275,50,1,14,3,4.199999999999998,47.99999999999998,1191,0,1.8,9,15
3,275,50,0,11,1,2.399999999999997,23.999999999999968,1023,2,0.9,9,11
0,276,50,0,8,1,0.5999999999999988,5.999999999999988,573,0,1,9,8
1,276,15,0,1,1,0,0,99,3,-1.1,8,1
2,276,50,0,11,2,2.3999999999999977,23.99999999999997,957,0,1,8,11
3,276,50,0,10,0,1.7999999999999967,17.999999999999964,879,1,0.9,10,10
0,277,50,0,9,2,1.199999999999997,11.99999999999997,825,2,0.9,9,9
1,277,50,0,8,2,0.6000000000000005,6.000000000000005,399,0,1,10,8
2,277,50,0,13,3,3.599999999999997,35.999999999999964,1191,4,1.5,10,13
3,277,50,0,13,0,3.599999999999997,35.99999999999997,1095,1,1.8,8,13
0,278,50,1,12,5,2.999999999999997,35.999999999999964,1125,0,1,11,13
1,278,50,0,8,2,0.6000000000000006,6.000000000000006,327,0,1,10,8
2,278,50,0,13,4,3.5999999999999983,35.99999999999998,975,1,1.8,12,13
3,278,50,0,9,0,1.1999999999999984,11.999999999999984,591,1,0.9,11,9
0,279,50,1,12,4,2.9999999999999973,35.99999999999997,1047,0,1,13,13
1,279,50,0,9,4,1.1999999999999993,11.999999999999991,495,4,0.9,12,9
2,279,50,0,9,3,1.1999999999999995,11.999999999999996,495,1,1.4,11,9
3,279,50,0,10,1,1.7999999999999967,17.999999999999964,771,0,1,12,10
0,280,50,0,12,5,2.9999999999999973,29.99999999999997,1449,2,0.9,11,12
1,280,50,0,8,4,0.5999999999999989,5.9999999999999885,591,4,0.9,10,8
2,280,50,0,8,4,0.5999999999999984,5.999999999999984,645,1,0.9,10,8
3,280,44,0,6,0,0,0,522,3,-1.1,7,6
0,281,50,0,10,5,1.7999999999999972,17.99999999999997,1083,0,1,11,10
1,281,50,1,8,3,0.6000000000000005,12.000000000000004,417,0,1.8,10,9
2,281,50,0,12,3,2.999999999999999,29.99999999999999,585,0,1,12,12
3,281,50,0,9,0,1.1999999999999966,11.999999999999966,717,0,1,11,9
0,282,50,0,12,3,3,29.999999999999996,657,0,1,12,12
1,282,50,0,8,3,0.6000000000000002,6.000000000000002,417,0,1,11,8
2,282,50,1,11,1,2.3999999999999986,29.999999999999982,615,0,1.8,11,12
3,282,50,1,8,2,0.5999999999999984,11.999999999999984,585,0,1.8,9,9
0,283,50,1,13,9,3.599999999999997,41.99999999999997,1419,0,1,10,14
1,283,50,0,9,5,1.1999999999999982,11.99999999999998,603,0,1,9,9
2,283,50,0,9,9,1.1999999999999975,11.999999999999975,645,2,0.9,7,9
3,283,50,0,11,0,2.399999999999998,23.99999999999998,681,0,1,10,11
0,284,50,0,9,8,1.1999999999999975,11.999999999999975,861,1,0.9,7,9
1,284,50,0,10,7,1.7999999999999967,17.999999999999964,999,2,0.9,7,10
2,284,50,1,10,3,1.7999999999999976,23.99999999999997,723,0,1,8,11
3,284,39,0,5,0,0,0,225,3,-1.1,10,5
0,285,50,0,9,6,1.199999999999998,11.99999999999998,681,1,0.9,8,9
1,285,50,0,10,7,1.7999999999999972,17.99999999999997,897,2,0.9,7,10
2,285,50,0,10,3,1.799999999999998,17.99999999999998,609,1,1.8,7,10
3,285,44,0,6,1,0,0,402,3,-1.1,6,6
0,286,50,0,11,2,2.3999999999999977,23.99999999999997,705,1,1.8,9,11
1,286,50,0,9,5,1.2000000000000004,12.000000000000004,381,2,0.9,8,9
2,286,50,1,10,2,1.7999999999999972,23.99999999999997,915,0,1.8,10,11
3,286,50,0,14,4,4.200000000000003,42.00000000000003,1359,0,1,8,14
0,287,50,0,13,9,3.599999999999997,35.999999999999964,1437,3,1.5,11,13
1,287,50,0,8,3,0.6000000000000005,6.000000000000005,267,0,1,11,8
2,287,50,1,10,6,1.799999999999998,23.99999999999998,633,0,1.8,7,11
3,287,50,0,10,1,1.7999999999999967,17.999999999999964,723,1,1.8,9,10
0,288,50,1,9,3,1.199999999999997,17.99999999999997,741,0,1.8,12,10
1,288,50,0,8,3,0.5999999999999998,5.999999999999997,453,0,1,11,8
2,288,50,0,13,2,3.5999999999999965,35.999999999999964,1227,1,1.8,11,13
3,288,50,0,13,0,3.599999999999997,35.99999999999997,915,1,1.8,11,13
0,289,50,0,11,4,2.399999999999997,23.999999999999968,1053,2,0.9,10,11
1,289,45,0,6,3,0,0,372,4,-1.1,7,6
2,289,50,0,11,2,2.399999999999997,23.999999999999968,1191,0,1,10,11
3,289,50,0,9,0,1.199999999999998,11.99999999999998,579,1,0.9,9,9
0,290,50,0,12,1,2.9999999999999987,29.999999999999982,657,0,1,13,12
1,290,50,0,8,2,0.6000000000000005,6.000000000000005,411,4,0.9,13,8
2,290,50,0,12,0,2.9999999999999982,29.999999999999982,921,1,0.9,11,12
3,290,50,0,11,1,2.3999999999999977,23.99999999999997,825,1,1.8,13,11
0,291,50,1,12,3,2.999999999999997,35.999999999999964,1161,0,1,8,13
1,291,50,1,8,3,0.6,11.999999999999998,399,0,1.8,9,9
2,291,50,1,10,1,1.799999999999999,23.99999999999999,573,0,1.8,7,11
3,291,50,1,10,1,1.7999999999999985,23.999999999999982,645,0,1.8,9,11
0,292,50,0,10,3,1.7999999999999965,17.99999999999996,933,1,1.8,9,10
1,292,50,0,8,2,0.5999999999999999,5.999999999999998,459,0,1,8,8
2,292,50,1,11,2,2.399999999999997,29.99999999999997,1191,0,1.8,8,12
3,292,50,0,11,1,2.3999999999999977,23.99999999999997,783,0,1,9,11
0,293,50,0,9,1,1.1999999999999975,11.999999999999975,639,1,0.9,9,9
1,293,50,0,10,2,1.7999999999999972,17.99999999999997,1083,2,0.9,9,10
2,293,50,0,10,4,1.7999999999999967,17.999999999999964,909,0,1,10,10
3,293,32,0,4,2,0,0,330,3,-1.1,6,4
0,294,50,1,9,1,1.1999999999999995,17.999999999999996,507,1,1.8,11,10
1,294,50,1,9,2,1.1999999999999988,17.99999999999999,519,0,1.8,11,10
2,294,50,0,10,2,1.7999999999999976,17.999999999999975,795,4,1.1,11,10
3,294,50,0,14,0,4.1999999999999975,41.99999999999997,1035,0,1,8,14
0,295,50,0,11,5,2.3999999999999977,23.99999999999997,873,1,1.8,12,11
1,295,50,0,8,2,0.5999999999999993,5.999999999999993,579,0,1,9,8
2,295,50,1,12,4,2.9999999999999973,35.99999999999997,993,0,1.8,9,13
3,295,50,0,9,1,1.1999999999999986,11.999999999999986,525,0,1,10,9
0,296,50,1,9,8,1.1999999999999975,17.999999999999975,705,2,1.5,11,10
1,296,50,0,15,5,4.8,47.99999999999999,1371,0,1,11,15
2,296,50,0,9,2,1.2000000000000004,12.000000000000004,417,1,1.8,11,9
3,296,50,0,8,2,0.5999999999999998,5.999999999999997,453,1,0.9,12,8
0,297,50,0,11,3,2.399999999999997,23.99999999999997,867,3,0.9,9,11
1,297,50,0,9,1,1.2000000000000004,12.000000000000004,351,1,1.4,10,9
2,297,50,0,11,2,2.399999999999998,23.99999999999998,747,0,1,8,11
3,297,50,0,11,0,2.3999999999999977,23.99999999999997,651,2,0.9,8,11
0,298,50,1,11,5,2.399999999999997,29.99999999999997,1263,2,0.9,7,12
1,298,44,0,6,4,0,0,414,3,-1.1,7,6
2,298,50,0,9,5,1.199999999999998,11.99999999999998,645,0,1,10,9
3,298,50,0,10,0,1.799999999999998,17.99999999999998,753,3,0.9,10,10
0,299,50,1,13,5,3.599999999999997,41.99999999999997,1419,0,1,11,14
1,299,50,0,9,2,1.1999999999999995,11.999999999999996,501,1,1.8,9,9
2,299,50,0,9,5,1.1999999999999984,11.999999999999984,603,2,0.9,9,9
3,299,50,0,11,0,2.399999999999997,23.99999999999997,825,0,1,9,11
0,300,50,1,11,4,2.3999999999999986,29.999999999999982,849,0,1.8,8,12
1,300,50,0,8,2,0.6000000000000001,6.000000000000001,435,0,1,9,8
2,300,50,1,10,4,1.799999999999998,23.99999999999998,639,1,1.8,12,11
3,300,50,0,10,0,1.7999999999999972,17.99999999999997,765,0,1,10,10
0,301,50,0,11,5,2.3999999999999977,23.99999999999997,1041,1,1.8,13,11
1,301,50,0,9,3,1.1999999999999995,11.999999999999996,471,0,1,11,9
2,301,50,0,12,5,2.999999999999997,29.999999999999968,1245,0,1,13,12
3,301,50,0,9,0,1.199999999999998,11.99999999999998,603,1,1.4,11,9
0,302,50,0,9,8,1.199999999999997,11.99999999999997,897,1,0.9,7,9
1,302,50,0,11,5,2.3999999999999986,23.999999999999982,603,2,0.9,7,11
2,302,50,0,9,8,1.1999999999999975,11.999999999999975,681,3,1.1,9,9
3,302,39,0,5,0,0,0,243,3,-1.1,10,5
0,303,50,1,11,0,2.3999999999999986,29.999999999999982,663,0,1.8,10,12
1,303,50,0,8,2,0.6000000000000001,6.000000000000001,429,2,1.1,12,8
2,303,50,0,9,0,1.2000000000000002,12.000000000000002,429,0,1,8,9
3,303,50,0,11,0,2.399999999999998,23.99999999999998,675,0,1,12,11
0,304,50,0,8,1,0.6000000000000001,6.000000000000001,435,0,1,8,8
1,304,50,1,8,0,0.6000000000000001,12.000000000000002,549,0,1.8,10,9
2,304,50,0,9,2,1.1999999999999995,11.999999999999996,519,1,1.8,9,9
3,304,9,2,0,0,0,11,59,0,-0.2,6,2
0,305,50,0,8,3,0.5999999999999999,5.999999999999998,459,0,1,9,8
1,305,38,1,6,3,0.6,11.999999999999998,393,0,-0.2,7,7
2,305,50,0,10,2,1.7999999999999976,17.999999999999975,741,0,1,9,10
3,305,50,0,10,1,1.799999999999998,17.99999999999998,633,1,1.8,7,10
0,306,50,1,10,5,1.7999999999999976,23.99999999999997,783,0,1.8,11,11
1,306,50,0,9,3,1.2,11.999999999999998,453,1,1.4,8,9
2,306,50,1,11,3,2.3999999999999986,29.999999999999982,639,0,1.8,8,12
3,306,50,0,11,1,2.399999999999997,23.99999999999997,741,1,1.8,9,11
0,307,50,0,14,4,4.2,42,909,0,1,10,14
1,307,50,0,8,4,0.6,5.999999999999999,429,4,0.9,10,8
2,307,50,1,10,4,1.7999999999999967,23.999999999999968,903,0,1.8,10,11
3,307,50,0,9,2,1.1999999999999975,11.999999999999975,843,0,1,9,9
0,308,50,0,9,5,1.199999999999997,11.99999999999997,837,1,0.9,8,9
1,308,50,0,10,4,1.7999999999999972,17.99999999999997,843,4,0.9,7,10
2,308,50,0,9,3,1.1999999999999984,11.999999999999984,567,0,1,7,9
3,308,33,0,4,2,0,0,270,3,-1.1,7,4
0,309,50,0,9,4,1.1999999999999975,11.999999999999975,753,0,1,11,9
1,309,50,0,8,4,0.6000000000000001,6.000000000000001,417,0,1,12,8
2,309,50,0,13,6,3.5999999999999965,35.999999999999964,1329,1,1.8,11,13
3,309,50,1,13,0,3.599999999999999,41.99999999999999,711,0,1.8,10,14
0,310,50,1,11,5,2.399999999999997,29.999999999999968,1113,0,1.8,9,12
1,310,50,0,9,2,1.2,11.999999999999998,465,1,1.4,11,9
2,310,50,0,12,2,2.9999999999999973,29.99999999999997,1119,0,1,11,12
3,310,50,0,10,0,1.7999999999999967,17.999999999999964,801,0,1,11,10
0,311,50,1,14,4,4.199999999999999,47.99999999999999,1425,0,1,9,15
1,311,50,1,8,4,0.5999999999999984,11.999999999999984,585,0,1.8,9,9
2,311,50,0,9,4,1.1999999999999988,11.999999999999988,519,0,1,8,9
3,311,50,0,13,1,3.599999999999997,35.999999999999964,1227,1,1.8,9,13
0,312,50,0,12,7,2.999999999999998,29.99999999999997,1077,1,1.8,10,12
1,312,50,0,8,2,0.6000000000000001,6.000000000000001,405,0,1,11,8
2,312,50,0,13,5,3.5999999999999988,35.999999999999986,657,1,1.8,12,13
3,312,50,0,9,0,1.1999999999999975,11.999999999999975,627,0,1,12,9
0,313,50,1,10,4,1.7999999999999976,23.99999999999997,801,0,1.8,12,11
1,313,50,0,9,0,1.2000000000000006,12.000000000000004,351,0,1,9,9
2,313,50,0,11,4,2.399999999999997,23.99999999999997,957,3,1.9,10,11
3,313,50,0,9,0,1.1999999999999995,11.999999999999996,483,0,1,9,9
0,314,50,0,16,2,5.399999999999999,53.99999999999999,1215,0,1,10,16
1,314,50,0,9,3,1.199999999999998,11.99999999999998,663,1,1.4,8,9
2,314,50,0,10,2,1.799999999999999,17.99999999999999,585,2,1.5,9,10
3,314,50,0,13,3,3.599999999999997,35.99999999999997,1191,2,1.5,10,13
0,315,50,0,11,7,2.399999999999997,23.99999999999997,1251,1,0.9,13,11
1,315,50,1,8,1,0.6000000000000005,12.000000000000004,339,0,1.8,14,9
2,315,50,0,12,4,2.9999999999999982,29.999999999999982,729,0,1,12,12
3,315,50,0,8,1,0.5999999999999975,5.999999999999975,657,1,0.9,12,8
0,316,20,2,3,1,0.6,17.999999999999996,222,3,-1.1,13,5
1,316,33,0,4,0,0,0,186,4,-1.1,7,4
2,316,32,1,4,1,0,5.999999999999997,270,2,-1.1,6,5
3,316,27,1,3,1,0,5,212,2,-1.1,8,4
0,317,50,0,12,9,2.9999999999999973,29.99999999999997,1161,2,1.5,13,12
1,317,50,0,10,3,1.7999999999999985,17.999999999999982,567,0,1,13,10
2,317,50,0,8,8,0.5999999999999989,5.9999999999999885,567,0,1,9,8
3,317,50,0,10,0,1.7999999999999998,17.999999999999996,483,0,1,12,10
0,318,50,1,13,4,3.599999999999998,41.99999999999997,1197,0,1,10,14
1,318,50,0,8,4,0.6000000000000005,6.000000000000005,381,0,1,9,8
2,318,50,0,12,2,2.999999999999997,29.999999999999968,999,2,0.9,11,12
3,318,50,0,10,1,1.7999999999999967,17.999999999999964,939,1,0.9,13,10
0,319,50,0,11,6,2.3999999999999964,23.99999999999996,1149,2,0.9,8,11
1,319,50,0,7,5,5.828670879282072e-16,5.828670879282072e-15,375,4,0.9,10,7
2,319,50,0,12,3,2.999999999999997,29.999999999999968,1311,4,0.9,8,12
3,319,50,0,7,0,0,0,435,3,-0.1,9,7
0,320,50,0,13,3,3.599999999999998,35.99999999999998,1083,0,1,10,13
1,320,50,0,8,2,0.6000000000000005,6.000000000000005,363,4,0.9,10,8
2,320,50,0,14,2,4.199999999999998,41.99999999999998,1209,3,0.9,12,14
3,320,50,0,9,1,1.1999999999999966,11.999999999999966,759,1,0.9,8,9
0,321,50,0,12,6,2.999999999999997,29.999999999999968,1581,1,1.8,9,12
1,321,33,2,5,4,0.6,17.999999999999996,269,0,-0.2,6,7
2,321,50,0,8,4,0.5999999999999984,5.999999999999984,621,1,0.9,8,8
3,321,50,0,7,3,0,0,663,2,-0.1,9,7
0,322,50,0,12,6,2.999999999999997,29.999999999999968,1329,3,1.5,11,12
1,322,50,0,8,1,0.6000000000000003,6.000000000000003,369,4,0.9,11,8
2,322,50,0,12,4,2.9999999999999982,29.999999999999982,609,1,1.8,8,12
3,322,50,0,11,0,2.3999999999999977,23.99999999999997,789,0,1,10,11
0,323,50,1,13,7,3.599999999999997,41.999999999999964,1059,0,1,13,14
1,323,50,1,8,3,0.6000000000000005,12.000000000000004,405,0,1.8,12,9
2,323,50,1,11,6,2.399999999999997,29.999999999999968,1023,0,1.8,11,12
3,323,50,0,8,0,0.6,5.999999999999999,423,0,1,11,8
0,324,50,0,12,6,2.999999999999997,29.999999999999968,1161,0,1,13,12
1,324,50,0,9,6,1.1999999999999995,11.999999999999996,435,2,1.5,11,9
2,324,50,0,12,5,2.999999999999998,29.99999999999997,1005,3,1.5,12,12
3,324,50,0,8,0,0.5999999999999984,5.999999999999984,573,0,1,12,8
0,325,50,0,10,10,1.7999999999999967,17.999999999999964,1251,1,0.9,10,10
1,325,50,0,11,6,2.3999999999999977,23.99999999999997,777,2,0.9,8,11
2,325,50,1,10,5,1.799999999999998,23.99999999999998,633,3,1.5,9,11
3,325,50,1,7,0,0,5.999999999999993,471,0,0.8,10,8
0,326,50,0,10,1,1.799999999999999,17.99999999999999,651,2,0.9,8,10
1,326,9,0,0,0,0,0,36,4,-1.1,7,0
2,326,50,1,9,0,1.1999999999999966,17.999999999999964,747,3,0.9,7,10
3,326,50,1,9,0,1.1999999999999966,17.999999999999964,771,0,1.8,7,10
0,327,50,0,9,7,1.199999999999997,11.99999999999997,1077,0,1,9,9
1,327,50,0,8,6,0.6,5.999999999999999,453,0,1,10,8
2,327,50,0,14,4,4.2,42,1065,0,1,10,14
3,327,50,1,14,1,4.199999999999998,47.99999999999998,1017,0,1,9,15
0,328,50,0,10,7,1.7999999999999967,17.999999999999964,1047,2,0.9,12,10
1,328,50,0,9,4,1.1999999999999984,11.999999999999984,543,0,1,10,9
2,328,50,1,13,5,3.599999999999997,41.99999999999997,1149,0,1.8,9,14
3,328,50,0,9,1,1.199999999999999,11.99999999999999,453,0,1,10,9
0,329,50,1,13,4,3.599999999999997,41.999999999999964,1317,0,1,7,14
1,329,50,0,8,3,0.6,5.999999999999989,537,4,0.9,9,8
2,329,50,0,10,2,1.799999999999999,17.99999999999999,537,0,1,9,10
3,329,50,0,11,1,2.399999999999998,23.99999999999998,855,0,1,9,11
0,330,50,0,10,2,1.7999999999999972,17.99999999999997,891,2,0.9,11,10
1,330,33,0,4,0,0,0,174,4,-1.1,6,4
2,330,50,1,9,1,1.1999999999999966,17.999999999999964,807,3,0.9,10,10
3,330,50,1,8,0,0.5999999999999975,11.999999999999975,603,0,1.8,9,9
0,331,50,0,10,4,1.799999999999999,17.99999999999999,591,2,0.9,11,10
1,331,50,0,8,3,0.6000000000000003,6.000000000000003,405,0,1,8,8
2,331,50,0,12,2,2.9999999999999973,29.99999999999997,897,1,1.8,10,12
3,331,50,0,13,1,3.599999999999997,35.99999999999997,1215,0,1,9,13
0,332,50,0,10,1,1.7999999999999976,17.999999999999975,681,0,1,7,10
1,332,50,0,8,1,0.6000000000000005,6.000000000000005,357,0,1,7,8
2,332,50,0,11,0,2.399999999999997,23.99999999999997,861,0,1,8,11
3,332,50,0,11,1,2.399999999999997,23.99999999999997,879,0,1,10,11
0,333,50,0,11,3,2.399999999999997,23.999999999999968,1041,1,0.9,12,11
1,333,50,0,8,1,0.6000000000000005,6.000000000000005,339,0,1,10,8
2,333,50,1,12,1,2.999999999999998,35.99999999999998,927,0,1.8,9,13
3,333,50,0,9,0,1.199999999999997,11.99999999999997,669,0,1,9,9
0,334,50,0,10,9,1.7999999999999967,17.999999999999964,1221,4,0.9,10,10
1,334,50,0,9,3,1.1999999999999993,11.999999999999991,489,4,0.9,9,9
2,334,50,0,14,4,4.199999999999998,41.99999999999998,921,1,1.8,9,14
3,334,50,0,10,0,1.7999999999999976,17.999999999999975,681,0,1,10,10
0,335,50,1,11,3,2.3999999999999995,29.999999999999996,627,0,1.8,12,12
1,335,50,0,8,2,0.5999999999999989,5.9999999999999885,459,0,1,9,8
2,335,50,0,11,5,2.3999999999999977,23.99999999999997,897,1,1.8,13,11
3,335,50,1,9,0,1.1999999999999973,17.99999999999997,645,0,1.8,9,10
0,336,50,0,14,5,4.199999999999998,41.99999999999998,1269,0,1,9,14
1,336,50,0,8,3,0.6,5.999999999999999,471,4,0.9,8,8
2,336,50,0,10,5,1.7999999999999985,17.999999999999982,705,0,1,11,10
3,336,50,0,9,1,1.199999999999997,11.99999999999997,711,0,1,11,9
0,337,50,0,11,3,2.399999999999998,23.99999999999998,747,1,1.8,10,11
1,337,50,0,9,5,1.1999999999999988,11.999999999999988,561,1,1.4,8,9
2,337,50,0,12,7,2.999999999999997,29.999999999999968,1191,0,1,10,12
3,337,50,0,10,0,1.799999999999998,17.99999999999998,651,0,1,11,10
0,338,50,0,10,3,1.799999999999999,17.99999999999999,579,1,1.8,9,10
1,338,50,0,10,6,1.7999999999999976,17.999999999999975,597,2,0.9,9,10
2,338,50,1,10,3,1.799999999999998,23.99999999999998,711,0,1.8,8,11
3,338,50,0,14,7,4.199999999999999,41.99999999999999,1293,3,1.9,7,14
0,339,50,0,10,0,1.7999999999999976,17.999999999999975,729,0,1,7,10
1,339,50,0,8,2,0.6000000000000012,6.000000000000012,363,0,1,10,8
2,339,50,0,10,0,1.7999999999999994,17.999999999999993,495,0,1,9,10
3,339,50,0,10,0,1.799999999999998,17.99999999999998,579,2,0.9,10,10
0,340,50,0,10,6,1.7999999999999976,17.999999999999975,729,4,0.9,12,10
1,340,50,0,12,6,2.999999999999998,29.99999999999997,969,2,0.9,9,12
2,340,50,1,9,2,1.1999999999999984,17.999999999999982,567,0,1.8,8,10
3,340,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,351,3,0.9,9,7
0,341,50,0,10,4,1.7999999999999976,17.999999999999975,783,0,1,12,10
1,341,50,0,9,5,1.1999999999999988,11.999999999999988,531,0,1,11,9
2,341,50,0,12,3,2.999999999999998,29.99999999999997,987,0,1,9,12
3,341,50,1,9,3,1.1999999999999975,17.999999999999975,651,0,1.8,11,10
0,342,50,1,11,7,2.399999999999997,29.999999999999968,927,0,1.8,9,12
1,342,50,0,11,5,2.399999999999998,23.99999999999998,933,3,0.9,8,11
2,342,50,0,9,5,1.1999999999999993,11.999999999999991,549,1,1.4,11,9
3,342,39,0,5,0,0,0,243,4,-1.1,10,5
0,343,50,0,9,7,1.1999999999999975,11.999999999999975,705,3,0.9,8,9
1,343,50,0,13,7,3.6000000000000005,36,1353,2,0.9,8,13
2,343,50,2,9,2,1.1999999999999995,23.999999999999996,585,0,1,9,11
3,343,44,0,6,2,0,0,372,3,-1.1,7,6
0,344,50,0,13,3,3.599999999999997,35.99999999999997,1101,0,1,11,13
1,344,50,1,7,3,5.828670879282072e-16,6.000000000000005,363,4,0.9,11,8
2,344,50,0,12,1,2.9999999999999987,29.999999999999982,801,0,1,11,12
3,344,50,0,11,1,2.399999999999997,23.99999999999997,921,0,1,10,11
0,345,50,0,9,2,1.1999999999999966,11.999999999999966,927,0,1,7,9
1,345,15,0,1,1,0,0,75,4,-1.1,8,1
2,345,50,0,10,1,1.7999999999999972,17.99999999999997,831,0,1,9,10
3,345,50,0,10,0,1.7999999999999985,17.999999999999982,591,0,1,7,10
0,346,50,0,14,3,4.200000000000002,42.000000000000014,1257,0,1,8,14
1,346,50,0,9,4,1.1999999999999984,11.999999999999984,651,0,1,11,9
2,346,50,0,10,4,1.799999999999999,17.99999999999999,555,2,0.9,8,10
3,346,50,0,11,1,2.3999999999999977,23.99999999999997,969,0,1,6,11
0,347,50,1,12,1,2.9999999999999982,35.99999999999998,927,0,1,11,13
1,347,50,0,8,1,0.6000000000000003,6.000000000000003,423,0,1,9,8
2,347,50,0,10,0,1.7999999999999976,17.999999999999975,651,1,1.8,9,10
3,347,50,0,11,1,2.399999999999997,23.999999999999968,1089,0,1,10,11
0,348,50,1,12,6,2.9999999999999973,35.99999999999997,1137,2,1.9,8,13
1,348,50,0,8,2,0.6000000000000005,6.000000000000005,369,4,0.9,10,8
2,348,50,0,10,6,1.7999999999999972,17.99999999999997,813,2,0.9,10,10
3,348,50,0,10,0,1.799999999999999,17.99999999999999,573,1,1.8,8,10
0,349,50,1,12,4,2.999999999999998,35.99999999999998,1101,0,1.8,9,13
1,349,50,0,8,6,0.5999999999999998,5.999999999999997,471,0,1,9,8
2,349,50,0,11,2,2.4,24,513,0,1,13,11
3,349,50,0,11,0,2.399999999999997,23.999999999999968,927,1,1.8,9,11
0,350,50,2,12,4,2.9999999999999982,41.99999999999998,999,0,1.8,8,14
1,350,50,0,8,6,0.5999999999999994,5.999999999999994,483,4,0.9,11,8
2,350,50,1,9,3,1.1999999999999993,17.999999999999993,537,0,1.8,10,10
3,350,50,1,9,1,1.1999999999999984,17.999999999999982,597,0,1.8,8,10
0,351,50,0,12,8,2.999999999999997,29.999999999999968,1221,0,1,9,12
1,351,50,0,10,6,1.7999999999999985,17.999999999999982,687,3,0.9,11,10
2,351,50,1,9,3,1.1999999999999988,17.99999999999999,531,0,1.8,9,10
3,351,50,0,7,1,0,0,507,3,-0.1,10,7
0,352,50,0,11,4,2.3999999999999986,23.999999999999982,753,3,0.9,13,11
1,352,50,1,9,4,1.1999999999999995,17.999999999999993,477,0,1.8,11,10
2,352,50,0,12,4,2.999999999999998,29.99999999999997,801,1,1.8,12,12
3,352,50,0,8,1,0.5999999999999991,6,507,0,1,11,8
0,353,50,0,11,3,2.399999999999997,23.999999999999968,1209,1,0.9,12,11
1,353,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,11,8
2,353,50,0,13,3,3.599999999999998,35.99999999999998,1077,4,1.5,11,13
3,353,50,0,10,0,1.7999999999999965,17.99999999999996,681,0,1,11,10
0,354,50,0,9,4,1.1999999999999984,11.999999999999984,615,0,1,11,9
1,354,50,0,9,1,1.1999999999999993,11.999999999999991,501,3,0.9,13,9
2,354,50,0,12,3,2.999999999999997,29.999999999999968,1137,0,1,12,12
3,354,50,0,12,1,2.999999999999998,29.99999999999997,933,0,1,11,12
0,355,50,0,11,5,2.399999999999997,23.999999999999968,885,3,1.5,10,11
1,355,50,0,9,4,1.2000000000000004,12.000000000000004,381,0,1,10,9
2,355,50,1,12,2,2.999999999999997,35.999999999999964,1095,0,1.8,11,13
3,355,50,0,8,0,0.6000000000000001,6.000000000000001,453,0,1,13,8
0,356,50,0,12,2,2.9999999999999982,29.999999999999982,759,1,1.8,11,12
1,356,50,0,11,5,2.399999999999997,23.999999999999968,1047,3,0.9,8,11
2,356,50,0,9,5,1.1999999999999986,11.999999999999986,555,0,1,12,9
3,356,44,0,6,1,0,0,402,4,-1.1,6,6
0,357,50,0,9,2,1.1999999999999984,11.999999999999984,609,2,0.9,10,9
1,357,50,0,8,2,0.6,5.999999999999999,447,0,1,9,8
2,357,50,0,12,0,2.9999999999999982,29.999999999999982,885,0,1,9,12
3,357,50,0,11,1,2.399999999999997,23.99999999999997,957,0,1,10,11
0,358,50,1,11,6,2.3999999999999964,29.999999999999964,1095,0,1.8,10,12
1,358,50,1,8,3,0.5999999999999999,11.999999999999996,483,0,1.8,10,9
2,358,50,0,12,3,2.9999999999999982,29.999999999999982,789,0,1,9,12
3,358,50,0,10,0,1.7999999999999985,17.999999999999982,609,0,1,8,10
0,359,50,0,9,3,1.1999999999999975,11.999999999999975,825,0,1,10,9
1,359,50,1,8,3,0.5999999999999998,11.999999999999996,477,0,1.8,11,9
2,359,50,0,12,2,2.999999999999997,29.999999999999968,1245,0,1,8,12
3,359,50,1,11,0,2.3999999999999995,29.999999999999996,519,0,1.8,10,12
0,360,50,2,11,1,2.399999999999997,35.999999999999964,999,0,1.8,9,13
1,360,50,0,8,5,0.6000000000000001,6.000000000000001,453,0,1,9,8
2,360,50,0,11,2,2.3999999999999995,23.999999999999996,483,3,0.9,10,11
3,360,50,0,11,4,2.399999999999997,23.999999999999968,1041,1,1.8,10,11
0,361,50,0,15,5,4.799999999999998,47.99999999999998,1155,3,1.5,12,15
1,361,50,1,8,4,0.6000000000000003,12.000000000000002,441,0,1.8,13,9
2,361,50,0,10,4,1.7999999999999994,17.999999999999993,501,2,0.9,13,10
3,361,50,0,12,0,2.999999999999998,29.99999999999997,783,0,1,13,12
0,362,50,1,12,3,2.9999999999999982,35.99999999999998,819,0,1,10,13
1,362,50,1,8,5,0.6,11.99999999999998,633,0,1.8,10,9
2,362,50,0,10,1,1.7999999999999994,17.999999999999993,495,0,1,11,10
3,362,50,0,11,3,2.399999999999997,23.99999999999997,1005,0,1,10,11
0,363,50,0,13,9,3.599999999999997,35.999999999999964,1095,3,1.5,11,13
1,363,50,0,8,4,0.6000000000000005,6.000000000000005,387,4,0.9,13,8
2,363,50,0,12,7,2.999999999999998,29.99999999999997,753,0,1,12,12
3,363,50,0,10,0,1.799999999999999,17.99999999999999,591,1,0.9,12,10
0,364,50,0,8,5,0.5999999999999976,5.999999999999976,855,1,0.9,11,8
1,364,32,0,4,2,0,0,288,4,-1.1,6,4
2,364,50,1,8,2,0.5999999999999984,11.999999999999984,639,0,1.8,9,9
3,364,21,0,2,0,0,0,132,3,-1.1,5,2
0,365,50,0,11,5,2.3999999999999986,23.999999999999982,645,3,0.9,10,11
1,365,50,0,15,7,4.8,47.99999999999999,933,0,1,7,15
2,365,50,0,9,9,1.199999999999997,11.99999999999997,981,3,1.1,9,9
3,365,50,1,9,2,1.199999999999998,17.99999999999998,717,0,1.8,8,10
0,366,50,1,8,4,0.5999999999999999,11.999999999999996,483,0,1.8,9,9
1,366,50,1,8,1,0.6000000000000001,12.000000000000002,555,0,1.8,9,9
2,366,50,1,8,6,0.5999999999999975,11.999999999999975,765,4,0.9,8,9
3,366,15,0,1,0,0,0,75,3,-1.1,7,1
0,367,50,0,10,6,1.799999999999998,17.99999999999998,687,2,1.5,11,10
1,367,50,0,12,7,2.999999999999997,29.999999999999968,939,2,0.9,9,12
2,367,50,1,9,5,1.1999999999999975,17.999999999999975,675,0,1,10,10
3,367,50,1,8,0,0.6000000000000005,12.000000000000004,411,0,1.8,10,9
0,368,50,0,12,7,2.9999999999999973,29.99999999999997,1107,3,1.5,8,12
1,368,50,0,9,5,1.1999999999999988,11.999999999999988,537,2,0.9,8,9
2,368,50,0,14,5,4.199999999999998,41.99999999999998,1509,0,1,8,14
3,368,50,0,10,1,1.7999999999999967,17.999999999999964,843,1,0.9,11,10
0,369,50,0,14,7,4.199999999999997,41.999999999999964,1347,0,1,8,14
1,369,50,0,9,6,1.199999999999998,11.99999999999998,603,0,1,11,9
2,369,50,0,8,4,0.6000000000000001,6.000000000000001,435,0,1,8,8
3,369,50,0,9,0,1.1999999999999993,11.999999999999991,495,1,1.8,9,9
0,370,50,1,14,8,4.199999999999999,47.99999999999999,1575,0,1.8,9,15
1,370,50,0,9,4,1.1999999999999995,11.999999999999996,447,1,1.8,10,9
2,370,50,0,10,7,1.7999999999999976,17.999999999999975,657,2,1.5,9,10
3,370,50,0,9,1,1.199999999999997,11.99999999999997,747,0,1,9,9
0,371,50,0,10,5,1.7999999999999972,17.99999999999997,987,1,1.8,10,10
1,371,50,0,9,1,1.2,11.999999999999998,441,0,1,10,9
2,371,50,0,12,3,2.9999999999999973,29.99999999999997,951,0,1,11,12
3,371,50,0,12,0,2.9999999999999973,29.99999999999997,897,1,1.8,11,12
0,372,50,0,13,8,3.5999999999999965,35.999999999999964,1239,3,1.5,10,13
1,372,50,0,9,1,1.1999999999999995,11.999999999999996,471,4,0.9,11,9
2,372,50,0,12,7,2.999999999999998,29.99999999999997,921,2,1.5,9,12
3,372,50,1,8,0,0.6000000000000002,12.000000000000002,405,0,1.8,13,9
0,373,50,0,12,6,2.9999999999999973,29.99999999999997,1203,0,1,11,12
1,373,50,0,10,3,1.799999999999999,17.99999999999999,531,4,0.9,8,10
2,373,50,1,9,6,1.1999999999999968,17.999999999999964,729,0,1.8,10,10
3,373,50,0,9,1,1.1999999999999995,11.999999999999996,489,0,1,11,9
0,374,50,0,12,6,2.9999999999999973,29.99999999999997,1197,2,1.5,12,12
1,374,50,0,10,3,1.7999999999999985,17.999999999999982,561,0,1,10,10
2,374,50,0,8,3,0.5999999999999998,5.999999999999997,411,0,1,13,8
3,374,50,0,9,1,1.1999999999999993,11.999999999999991,465,0,1,11,9
0,375,50,0,12,5,2.9999999999999982,29.999999999999982,831,3,0.9,8,12
1,375,50,0,10,6,1.7999999999999967,17.999999999999964,1035,0,1,10,10
2,375,50,0,7,6,0,0,423,3,-0.1,9,7
3,375,50,0,11,2,2.3999999999999977,23.99999999999997,897,2,0.9,10,11
0,376,50,0,13,6,3.599999999999997,35.99999999999997,1077,3,1.5,10,13
1,376,50,0,8,2,0.6000000000000001,6.000000000000001,381,4,0.9,12,8
2,376,50,0,9,5,1.2000000000000004,12.000000000000004,423,0,1,10,9
3,376,50,1,9,2,1.1999999999999966,17.999999999999964,771,0,1.8,9,10
0,377,50,1,11,9,2.399999999999997,29.99999999999997,1545,2,0.9,6,12
1,377,44,1,7,5,0.6,11.999999999999998,438,0,-1,7,8
2,377,50,0,9,7,1.1999999999999984,11.999999999999984,609,3,0.9,9,9
3,377,50,0,9,0,1.199999999999997,11.99999999999997,759,1,0.9,9,9
0,378,50,0,11,5,2.399999999999997,23.99999999999997,999,1,0.9,12,11
1,378,50,0,9,3,1.2000000000000002,12.000000000000002,417,2,0.9,13,9
2,378,50,0,13,4,3.599999999999998,35.99999999999998,1005,1,1.8,12,13
3,378,50,1,8,1,0.6000000000000003,12.000000000000002,387,0,1.8,11,9
0,379,50,0,10,1,1.799999999999998,17.99999999999998,657,1,1.8,10,10
1,379,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,351,4,0.9,12,7
2,379,50,0,11,1,2.399999999999997,23.99999999999997,1017,3,0.9,12,11
3,379,50,0,13,0,3.599999999999998,35.99999999999998,957,3,0.9,9,13
0,380,50,0,13,3,3.599999999999998,35.99999999999998,945,1,1.8,12,13
1,380,50,0,8,2,0.6000000000000003,6.000000000000003,387,0,1,12,8
2,380,50,0,13,2,3.599999999999997,35.999999999999964,993,0,1,11,13
3,380,50,0,11,1,2.399999999999997,23.99999999999997,969,0,1,11,11
0,381,50,0,12,9,2.999999999999997,29.999999999999968,1545,3,1.5,10,12
1,381,50,0,8,7,0.5999999999999993,5.999999999999993,501,0,1,9,8
2,381,50,0,11,5,2.3999999999999986,23.999999999999982,639,0,1,11,11
3,381,50,1,12,0,2.999999999999998,35.99999999999998,807,0,1.8,10,13
0,382,50,0,9,0,1.199999999999999,11.99999999999999,555,2,0.9,9,9
1,382,9,0,0,1,0,0,42,4,-1.1,5,0
2,382,50,1,10,1,1.7999999999999976,23.99999999999997,789,0,1.8,9,11
3,382,50,0,10,0,1.7999999999999967,17.999999999999964,963,0,1,7,10
0,383,50,0,9,3,1.1999999999999993,11.999999999999991,549,1,0.9,8,9
1,383,50,0,10,3,1.7999999999999985,17.999999999999982,825,4,0.9,9,10
2,383,50,0,9,4,1.1999999999999988,11.999999999999988,549,0,1,9,9
3,383,45,0,6,1,0,0,294,3,-1.1,8,6
0,384,50,0,10,0,1.7999999999999965,17.99999999999996,1077,0,1,8,10
1,384,9,0,0,1,0,0,42,4,-1.1,5,0
2,384,50,1,9,0,1.199999999999997,17.99999999999997,825,3,0.9,8,10
3,384,50,0,9,0,1.1999999999999984,11.999999999999984,537,0,1,9,9
0,385,50,0,10,5,1.7999999999999972,17.99999999999997,747,0,1,9,10
1,385,50,0,9,10,1.1999999999999966,11.999999999999966,717,0,1,8,9
2,385,50,0,9,1,1.1999999999999993,11.999999999999991,465,0,1,10,9
3,385,50,0,13,4,3.5999999999999983,35.99999999999998,1089,0,1,8,13
0,386,50,0,10,9,1.7999999999999967,17.999999999999964,1131,1,0.9,10,10
1,386,50,1,8,3,0.5999999999999989,11.999999999999988,525,4,0.5,9,9
2,386,50,0,13,4,3.599999999999997,35.99999999999997,1005,3,0.9,9,13
3,386,38,0,5,0,0,0,327,3,-1.1,10,5
0,387,50,0,10,5,1.799999999999999,17.99999999999999,603,2,1.5,10,10
1,387,50,0,12,3,2.9999999999999982,29.999999999999982,867,2,1.5,9,12
2,387,50,0,9,4,1.199999999999997,11.99999999999997,801,0,1,8,9
3,387,50,0,9,1,1.1999999999999973,11.999999999999972,675,0,1,9,9
0,388,50,1,13,4,3.599999999999998,41.99999999999997,903,0,1.8,7,14
1,388,50,0,7,4,0,0,639,3,-0.1,10,7
2,388,50,1,9,5,1.1999999999999975,17.999999999999975,687,0,1.8,8,10
3,388,50,0,9,0,1.199999999999997,11.99999999999997,777,1,0.9,10,9
0,389,50,0,10,3,1.7999999999999985,17.999999999999982,579,4,0.9,8,10
1,389,50,0,10,7,1.799999999999999,17.99999999999999,603,4,0.9,10,10
2,389,50,0,10,6,1.7999999999999972,17.99999999999997,987,0,1,9,10
3,389,50,0,17,6,6.000000000000003,60.00000000000002,1665,2,1.9,8,17
0,390,50,0,8,4,0.6,6,621,1,0.9,10,8
1,390,45,0,6,0,0,0,420,4,-1.1,6,6
2,390,50,0,8,4,0.6,5.999999999999999,495,1,0.9,10,8
3,390,9,1,0,1,0,5.000000000000001,53,0,-1,7,1
0,391,50,0,10,3,1.799999999999998,17.99999999999998,639,0,1,9,10
1,391,50,0,10,8,1.7999999999999976,17.999999999999975,711,1,0.9,10,10
2,391,50,1,9,2,1.199999999999997,17.99999999999997,747,0,1.8,7,10
3,391,50,0,16,6,5.400000000000005,54.00000000000004,1743,3,1.9,6,16
0,392,50,0,14,3,4.1999999999999975,41.99999999999997,1293,1,1.8,8,14
1,392,50,0,9,3,1.2000000000000004,12.000000000000004,393,1,1.4,9,9
2,392,50,1,9,4,1.199999999999998,17.99999999999998,675,0,1.8,9,10
3,392,50,0,11,0,2.3999999999999977,23.99999999999997,813,0,1,8,11
0,393,50,1,13,6,3.5999999999999965,41.999999999999964,1251,0,1,11,14
1,393,50,0,8,4,0.6000000000000001,6.000000000000001,369,0,1,11,8
2,393,50,0,10,5,1.7999999999999976,17.999999999999975,993,2,0.9,12,10
3,393,50,0,10,0,1.7999999999999976,17.999999999999975,627,1,0.9,11,10
0,394,50,2,12,4,2.999999999999997,41.999999999999964,1203,0,1.8,8,14
1,394,50,0,8,4,0.5999999999999999,5.999999999999998,489,4,1.1,9,8
2,394,50,0,10,2,1.7999999999999994,17.999999999999993,435,2,1.5,11,10
3,394,50,1,10,1,1.7999999999999967,23.999999999999968,951,0,1.8,9,11
0,395,50,0,15,6,4.8,47.99999999999999,1407,3,1.5,8,15
1,395,50,0,8,1,0.6000000000000006,6.000000000000006,393,4,0.9,9,8
2,395,50,0,10,7,1.799999999999999,17.99999999999999,513,2,1.5,7,10
3,395,50,0,9,0,1.199999999999997,11.99999999999997,705,1,0.9,9,9
0,396,50,1,12,3,2.9999999999999982,35.99999999999998,813,0,1.8,11,13
1,396,50,0,9,3,1.2,11.999999999999998,411,2,0.9,11,9
2,396,50,0,12,2,2.9999999999999973,29.99999999999997,1119,3,1.9,12,12
3,396,50,1,10,1,1.7999999999999967,23.999999999999968,915,0,1.8,11,11
0,397,50,0,9,8,1.1999999999999966,11.999999999999966,921,1,0.9,7,9
1,397,50,0,11,5,2.3999999999999977,23.99999999999997,999,2,0.9,7,11
2,397,50,0,9,4,1.1999999999999984,11.999999999999984,531,3,1.1,9,9
3,397,38,0,5,2,0,0,339,0,-1,8,5
0,398,50,0,12,3,2.9999999999999982,29.999999999999982,909,3,1.5,12,12
1,398,50,1,8,1,0.6000000000000005,12.000000000000004,393,0,1.8,11,9
2,398,50,0,13,1,3.599999999999997,35.99999999999997,939,1,1.8,12,13
3,398,50,0,10,2,1.7999999999999976,17.999999999999975,777,0,1,11,10
0,399,44,0,6,1,0,0,402,0,-1,7,6
1,399,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,327,0,1,8,7
2,399,9,0,0,1,0,0,42,3,-1.1,7,0
3,399,20,0,2,0,0,0,156,1,-1.1,11,2
0,400,50,0,13,3,3.5999999999999983,35.99999999999998,1017,0,1,13,13
1,400,50,0,9,4,1.199999999999998,11.99999999999998,741,0,1,12,9
2,400,50,0,10,3,1.7999999999999994,17.999999999999993,525,0,1,11,10
3,400,50,1,12,1,2.9999999999999973,35.99999999999997,1071,0,1.8,11,13
0,401,50,1,14,7,4.199999999999998,47.99999999999998,1323,0,1.8,8,15
1,401,50,0,8,3,0.6000000000000001,6.000000000000001,447,4,0.9,9,8
2,401,50,0,11,6,2.3999999999999986,23.999999999999982,609,2,1.5,10,11
3,401,50,0,9,2,1.1999999999999966,11.999999999999966,861,1,0.9,9,9
0,402,50,1,10,1,1.7999999999999976,23.99999999999997,741,0,1,11,11
1,402,50,1,8,4,0.6000000000000003,12.000000000000002,411,0,1.8,10,9
2,402,50,0,11,1,2.399999999999997,23.999999999999968,1059,0,1,10,11
3,402,50,0,13,1,3.599999999999997,35.999999999999964,1221,1,1.8,8,13
0,403,50,0,8,2,0.5999999999999993,5.999999999999993,489,0,1,10,8
1,403,50,0,11,3,2.3999999999999986,23.999999999999982,705,0,1,12,11
2,403,50,1,8,4,0.5999999999999993,11.999999999999991,555,0,1.8,9,9
3,403,50,1,10,1,1.7999999999999985,23.999999999999982,543,0,1.8,13,11
0,404,50,1,9,3,1.1999999999999988,17.99999999999999,549,0,1,10,10
1,404,50,0,9,3,1.1999999999999995,11.999999999999996,429,0,1,8,9
2,404,50,0,11,2,2.399999999999997,23.999999999999968,867,1,1.8,10,11
3,404,50,1,13,1,3.5999999999999965,41.999999999999964,1311,0,1,8,14
0,405,50,0,8,5,0.5999999999999984,5.999999999999984,591,0,1,10,8
1,405,50,1,13,5,3.6000000000000005,42,1425,4,0.9,9,14
2,405,50,2,8,6,0.5999999999999971,17.99999999999997,807,0,1,8,10
3,405,44,0,6,2,0,0,402,3,-1.1,7,6
0,406,50,1,12,4,2.9999999999999982,35.99999999999998,963,0,1.8,11,13
1,406,50,0,8,3,0.5999999999999984,5.999999999999984,603,0,1,11,8
2,406,50,0,12,1,3,29.999999999999996,633,0,1,11,12
3,406,50,0,9,1,1.1999999999999988,11.999999999999988,549,1,0.9,10,9
0,407,50,0,9,1,1.199999999999999,11.99999999999999,507,0,1,9,9
1,407,50,1,8,2,0.6000000000000004,12.000000000000004,375,0,1.8,8,9
2,407,50,1,11,1,2.399999999999997,29.99999999999997,903,1,1.8,9,12
3,407,50,1,11,0,2.399999999999998,29.999999999999982,753,0,1.8,9,12
0,408,50,0,13,3,3.5999999999999983,35.99999999999998,1227,0,1,10,13
1,408,50,0,8,3,0.6000000000000005,6.000000000000005,381,0,1,10,8
2,408,50,0,10,5,1.7999999999999976,17.999999999999975,717,0,1,11,10
3,408,50,0,11,1,2.399999999999997,23.99999999999997,735,0,1,11,11
0,409,50,0,9,3,1.1999999999999975,11.999999999999975,711,1,1.8,10,9
1,409,50,1,8,5,0.5999999999999998,11.999999999999996,465,0,1.8,10,9
2,409,50,0,11,2,2.3999999999999995,23.999999999999996,561,0,1,11,11
3,409,50,1,13,1,3.5999999999999983,41.99999999999998,975,0,1,11,14
0,410,50,0,8,1,0.5999999999999999,5.999999999999998,459,0,1,10,8
1,410,15,2,2,0,0.6,17.999999999999996,152,2,-1.1,6,4
2,410,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,411,0,1,9,7
3,410,50,0,9,0,1.2000000000000002,12.000000000000002,381,3,0.9,9,9
0,411,50,1,14,9,4.200000000000002,48.000000000000014,1311,0,1.8,9,15
1,411,50,0,8,4,0.6000000000000001,6.000000000000001,429,0,1,8,8
2,411,50,1,11,11,2.399999999999997,29.999999999999968,867,0,1,11,12
3,411,50,0,8,0,0.6000000000000008,6.000000000000007,327,0,1,10,8
0,412,50,1,12,4,2.9999999999999964,35.999999999999964,1389,0,1.8,11,13
1,412,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,357,3,0.9,9,7
2,412,50,0,11,4,2.3999999999999977,23.99999999999997,795,3,0.9,10,11
3,412,50,0,11,1,2.3999999999999977,23.99999999999997,975,3,0.9,9,11
0,413,50,0,9,3,1.199999999999998,11.99999999999998,663,0,1,13,9
1,413,50,0,9,1,1.2,11.999999999999998,441,0,1,10,9
2,413,50,0,12,1,2.999999999999998,29.99999999999997,951,0,1,12,12
3,413,50,0,11,1,2.399999999999998,23.99999999999998,741,1,1.8,13,11
0,414,50,0,13,6,3.599999999999998,35.99999999999998,1191,0,1,12,13
1,414,50,0,8,2,0.6000000000000005,6.000000000000005,411,0,1,12,8
2,414,50,0,13,4,3.599999999999999,35.99999999999999,741,3,0.9,11,13
3,414,50,0,8,1,0.5999999999999975,5.999999999999975,753,1,0.9,11,8
0,415,50,0,14,6,4.200000000000002,42.000000000000014,1383,2,1.9,11,14
1,415,50,0,8,3,0.6,5.999999999999999,417,3,0.9,9,8
2,415,50,0,9,4,1.1999999999999995,11.999999999999996,489,0,1,10,9
3,415,50,0,9,1,1.1999999999999975,11.999999999999975,621,0,1,9,9
0,416,50,0,10,2,1.7999999999999972,17.99999999999997,969,4,0.9,10,10
1,416,50,0,9,1,1.1999999999999993,11.999999999999991,429,4,0.9,9,9
2,416,50,1,12,1,2.999999999999997,35.999999999999964,1191,0,1.8,10,13
3,416,50,0,11,1,2.399999999999998,23.99999999999998,657,1,1.8,8,11
0,417,50,0,13,3,3.599999999999997,35.999999999999964,1167,1,1.8,10,13
1,417,50,0,8,2,0.6000000000000001,6.000000000000001,399,0,1,11,8
2,417,50,0,13,3,3.599999999999997,35.99999999999997,1059,1,1.8,10,13
3,417,50,0,10,0,1.7999999999999967,17.999999999999964,789,1,0.9,11,10
0,418,50,1,8,1,0.6,11.999999999999998,531,0,1.8,10,9
1,418,50,2,7,0,6.938893903907228e-16,12.000000000000004,387,4,0.9,10,9
2,418,21,0,3,1,0.6,5.999999999999999,132,1,-1.1,5,3
3,418,50,1,7,0,1.3877787807814454e-16,6.000000000000001,393,0,1.8,10,8
0,419,50,0,8,3,0.5999999999999976,5.999999999999976,873,1,0.9,11,8
1,419,27,0,4,1,0.6,5.999999999999999,189,4,-1.1,7,4
2,419,50,1,10,3,1.7999999999999972,23.99999999999997,885,0,1.8,8,11
3,419,50,0,9,0,1.199999999999997,11.99999999999997,627,0,1,7,9
0,420,50,0,9,0,1.199999999999998,11.99999999999998,741,1,1.4,10,9
1,420,21,0,2,0,0,0,84,3,-1.1,5,2
2,420,50,1,10,0,1.7999999999999972,23.99999999999997,729,3,0.9,8,11
3,420,50,0,10,0,1.7999999999999972,17.99999999999997,687,0,1,6,10
0,421,50,0,10,3,1.799999999999999,17.99999999999999,549,0,1,9,10
1,421,50,0,9,1,1.1999999999999975,11.999999999999975,717,2,0.9,9,9
2,421,50,0,9,2,1.2,11.999999999999998,441,1,1.4,7,9
3,421,50,0,11,0,2.3999999999999986,23.999999999999982,693,0,1,9,11
0,422,50,1,12,4,2.9999999999999982,35.99999999999998,861,0,1,10,13
1,422,50,0,8,5,0.5999999999999975,5.999999999999975,723,0,1,9,8
2,422,50,0,10,4,1.7999999999999994,17.999999999999993,525,0,1,9,10
3,422,50,0,11,3,2.399999999999997,23.99999999999997,1131,0,1,9,11
0,423,50,0,8,3,0.5999999999999994,5.999999999999994,507,0,1,12,8
1,423,50,0,8,4,0.6000000000000001,6.000000000000001,459,0,1,11,8
2,423,50,0,12,4,2.999999999999997,29.999999999999968,1155,0,1,10,12
3,423,50,0,15,1,4.799999999999999,47.99999999999999,1323,0,1,11,15
0,424,50,0,8,1,0.5999999999999975,5.999999999999975,717,0,1,9,8
1,424,50,1,8,0,0.6000000000000008,12.000000000000004,357,0,1.8,11,9
2,424,50,0,11,3,2.3999999999999964,23.99999999999996,1209,4,1.5,10,11
3,424,50,0,12,1,2.999999999999997,29.999999999999968,951,0,1,12,12
0,425,50,0,11,3,2.399999999999999,23.99999999999999,549,0,1,10,11
1,425,50,0,9,5,1.1999999999999984,11.999999999999984,735,0,1,10,9
2,425,50,0,9,5,1.1999999999999988,11.999999999999988,525,1,1.8,9,9
3,425,50,0,11,0,2.399999999999997,23.99999999999997,831,0,1,12,11
0,426,50,0,12,8,2.999999999999997,29.999999999999968,1155,0,1,12,12
1,426,50,0,9,4,1.2000000000000002,12.000000000000002,417,0,1,9,9
2,426,50,0,12,7,2.9999999999999973,29.99999999999997,1125,3,1.9,10,12
3,426,50,0,10,0,1.799999999999999,17.99999999999999,627,0,1,9,10
0,427,50,0,9,4,1.1999999999999988,11.999999999999988,561,4,1.5,10,9
1,427,50,0,10,3,1.799999999999999,17.99999999999999,591,0,1,9,10
2,427,50,0,9,3,1.1999999999999975,11.999999999999975,861,0,1,9,9
3,427,50,1,14,3,4.199999999999996,47.99999999999995,1353,0,1.8,10,15
0,428,50,0,12,11,2.999999999999997,29.999999999999968,1167,0,1,11,12
1,428,50,0,12,0,2.9999999999999987,29.999999999999982,735,4,0.9,9,12
2,428,50,1,9,8,1.199999999999997,17.99999999999997,837,0,0.6,10,10
3,428,38,0,5,1,0,0,357,4,-1.1,9,5
0,429,50,1,10,4,1.799999999999998,23.99999999999998,687,0,1.8,8,11
1,429,50,0,9,8,1.1999999999999984,11.999999999999984,585,2,0.9,9,9
2,429,50,0,9,5,1.1999999999999966,11.999999999999966,915,0,1,8,9
3,429,50,1,17,5,6.000000000000002,66.00000000000001,1647,0,1,8,18
0,430,50,0,11,4,2.399999999999998,23.99999999999998,873,0,1,10,11
1,430,50,0,8,2,0.6000000000000003,6.000000000000003,435,0,1,10,8
2,430,50,0,13,1,3.599999999999999,35.99999999999999,825,3,0.9,12,13
3,430,50,0,8,1,0.5999999999999971,5.999999999999971,669,1,0.9,10,8
0,431,50,1,12,7,2.999999999999997,35.999999999999964,1035,0,1.8,12,13
1,431,50,0,8,4,0.6000000000000001,6.000000000000001,423,0,1,11,8
2,431,50,0,12,5,2.999999999999997,29.999999999999968,1077,0,1,11,12
3,431,50,0,9,0,1.1999999999999975,11.999999999999975,591,1,0.9,11,9
0,432,50,0,8,6,0.5999999999999989,5.9999999999999885,603,0,1,10,8
1,432,50,0,8,2,0.5999999999999999,5.999999999999998,435,0,1,10,8
2,432,50,1,8,4,0.5999999999999981,11.99999999999998,831,0,1.8,9,9
3,432,21,0,2,0,0,0,108,3,-1.1,5,2
0,433,50,0,11,3,2.3999999999999977,23.99999999999997,915,3,1.5,11,11
1,433,50,0,9,2,1.2000000000000002,12.000000000000002,351,4,0.9,12,9
2,433,50,1,12,1,2.999999999999998,35.99999999999998,993,0,1,10,13
3,433,50,0,9,1,1.199999999999997,11.99999999999997,789,1,1.4,9,9
0,434,50,0,12,10,2.999999999999997,29.999999999999968,1359,0,1,10,12
1,434,50,0,8,4,0.6000000000000001,6.000000000000001,375,4,0.9,11,8
2,434,50,0,12,7,2.9999999999999982,29.999999999999982,813,4,0.9,11,12
3,434,50,0,7,0,1.3877787807814454e-16,1.3877787807814457e-15,399,3,0.9,9,7
0,435,50,1,9,3,1.1999999999999966,17.999999999999964,945,1,1.8,12,10
1,435,50,0,9,5,1.1999999999999995,11.999999999999996,417,0,1,11,9
2,435,50,1,11,3,2.399999999999997,29.99999999999997,1071,0,1.8,10,12
3,435,50,0,16,2,5.399999999999999,53.99999999999999,1245,3,1.9,11,16
0,436,50,0,10,3,1.7999999999999994,17.999999999999993,537,0,1,11,10
1,436,50,1,11,5,2.399999999999997,29.99999999999997,843,0,1.8,9,12
2,436,50,0,8,5,0.6000000000000001,6.000000000000001,447,0,1,9,8
3,436,50,0,9,1,1.1999999999999993,11.999999999999991,483,3,0.9,10,9
0,437,50,1,10,1,1.7999999999999976,23.99999999999997,795,2,0.9,8,11
1,437,39,0,5,1,0,0,267,4,-1.1,8,5
2,437,50,0,9,1,1.1999999999999988,11.999999999999988,543,4,0.9,8,9
3,437,50,1,9,0,1.199999999999998,17.99999999999998,675,0,1.8,8,10
0,438,50,1,14,7,4.199999999999999,47.99999999999999,1323,0,1.8,9,15
1,438,50,0,8,3,0.6000000000000001,6.000000000000001,429,4,0.9,9,8
2,438,50,1,10,6,1.7999999999999985,23.999999999999982,543,0,1.8,10,11
3,438,50,0,11,0,2.399999999999998,23.99999999999998,813,1,0.9,8,11
0,439,50,0,13,7,3.5999999999999983,35.99999999999998,1173,0,1,9,13
1,439,50,0,8,5,0.5999999999999981,5.9999999999999805,717,0,1,9,8
2,439,50,0,11,9,2.3999999999999964,23.99999999999996,885,0,1,9,11
3,439,50,0,9,1,1.1999999999999988,11.999999999999988,489,0,1,9,9
0,440,50,1,8,2,0.5999999999999984,11.999999999999984,603,0,1.8,8,9
1,440,21,0,3,1,0.6,5.999999999999999,108,3,-1.1,5,3
2,440,50,0,11,2,2.399999999999997,23.99999999999997,891,0,1,9,11
3,440,50,0,11,0,2.399999999999997,23.99999999999997,849,1,1.8,12,11
0,441,50,0,11,5,2.399999999999998,23.99999999999998,711,0,1,11,11
1,441,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,11,8
2,441,50,0,12,3,2.999999999999998,29.99999999999997,855,1,1.8,12,12
3,441,50,0,9,0,1.1999999999999975,11.999999999999975,579,0,1,9,9
0,442,50,1,14,5,4.199999999999998,47.99999999999998,1269,0,1.8,10,15
1,442,50,0,8,4,0.5999999999999998,5.999999999999997,447,4,0.9,9,8
2,442,50,0,9,4,1.1999999999999984,11.999999999999984,609,0,1,10,9
3,442,50,0,10,0,1.799999999999998,17.99999999999998,639,3,0.9,12,10
0,443,50,0,10,7,1.7999999999999972,17.99999999999997,879,3,0.9,10,10
1,443,50,0,13,6,3.6000000000000005,36,1551,2,0.9,8,13
2,443,50,3,7,5,0,17.999999999999982,651,0,0.8,9,10
3,443,44,0,6,1,0,0,588,3,-1.1,6,6
0,444,50,0,11,1,2.399999999999998,23.99999999999998,747,1,1.4,9,11
1,444,27,1,3,0,0,5.000000000000001,200,4,-1.1,8,4
2,444,39,0,5,1,0,0,309,0,-1,9,5
3,444,9,0,0,0,0,0,36,3,-1.1,7,0
0,445,50,0,12,4,2.999999999999997,29.999999999999968,1281,1,1.8,9,12
1,445,50,1,8,4,0.6000000000000003,12.000000000000002,369,0,1.8,9,9
2,445,50,1,10,3,1.799999999999998,23.99999999999998,843,0,1,13,11
3,445,50,0,11,1,2.399999999999997,23.99999999999997,969,2,0.9,10,11
0,446,50,0,11,6,2.3999999999999977,23.99999999999997,807,0,1,11,11
1,446,50,0,8,5,0.5999999999999995,5.999999999999995,513,0,1,9,8
2,446,50,0,13,4,3.599999999999997,35.999999999999964,1221,0,1,10,13
3,446,50,1,9,1,1.1999999999999993,17.999999999999993,477,0,1.8,9,10
0,447,50,0,10,3,1.7999999999999967,17.999999999999964,963,2,0.9,8,10
1,447,27,0,3,2,0,0,141,4,-1.1,6,3
2,447,50,1,9,1,1.1999999999999975,17.999999999999975,705,3,0.9,9,10
3,447,50,0,9,1,1.199999999999997,11.99999999999997,651,3,0.9,9,9
0,448,50,0,11,2,2.399999999999999,23.99999999999999,693,0,1,12,11
1,448,50,0,8,1,0.6000000000000005,6.000000000000005,327,0,1,11,8
2,448,50,1,12,1,2.999999999999998,35.99999999999998,789,0,1.8,11,13
3,448,50,0,10,0,1.7999999999999985,17.999999999999982,561,1,1.8,11,10
0,449,50,0,10,4,1.7999999999999967,17.999999999999964,1041,0,1,12,10
1,449,50,0,9,2,1.2000000000000002,12.000000000000002,351,0,1,10,9
2,449,50,0,12,3,2.999999999999998,29.99999999999997,1053,0,1,11,12
3,449,50,1,9,0,1.199999999999998,17.99999999999998,597,0,1.8,9,10
0,450,50,0,13,5,3.599999999999998,35.99999999999998,1185,0,1,8,13
1,450,50,0,8,0,0.6000000000000005,6.000000000000005,297,4,0.9,9,8
2,450,50,0,10,5,1.799999999999998,17.99999999999998,633,0,1,8,10
3,450,50,0,9,1,1.199999999999997,11.99999999999997,723,0,1,9,9
0,451,50,0,8,0,0.5999999999999989,5.9999999999999885,543,0,1,8,8
1,451,27,0,3,3,0,0,195,3,-1.1,8,3
2,451,50,0,11,0,2.3999999999999977,23.99999999999997,861,1,1.8,10,11
3,451,50,0,10,1,1.7999999999999976,17.999999999999975,735,0,1,8,10
0,452,50,1,13,5,3.5999999999999983,41.99999999999998,951,0,1,9,14
1,452,50,1,8,3,0.6000000000000005,12.000000000000004,411,0,1.8,9,9
2,452,50,0,9,5,1.1999999999999975,11.999999999999975,645,0,1,9,9
3,452,50,0,9,0,1.1999999999999988,11.999999999999988,549,0,1,10,9
0,453,50,1,13,5,3.599999999999997,41.99999999999997,1407,3,1.5,10,14
1,453,50,1,8,4,0.5999999999999998,11.999999999999996,513,0,1.8,10,9
2,453,50,0,11,3,2.3999999999999986,23.999999999999982,621,2,0.9,14,11
3,453,50,0,10,1,1.7999999999999972,17.99999999999997,945,1,0.9,11,10
0,454,50,0,9,7,1.1999999999999982,11.99999999999998,663,1,0.9,10,9
1,454,50,0,11,6,2.3999999999999977,23.99999999999997,1053,2,0.9,7,11
2,454,50,2,8,3,0.5999999999999989,17.99999999999999,585,0,1.8,9,10
3,454,39,0,5,0,0,0,231,3,-1.1,9,5
0,455,50,0,8,2,0.6000000000000005,6.000000000000005,339,3,0.9,9,8
1,455,50,0,8,1,0.5999999999999984,5.999999999999984,645,1,1.8,10,8
2,455,38,1,5,2,0,5.999999999999998,369,0,-1,10,6
3,455,9,2,0,0,0,11,59,0,-0.2,7,2
0,456,45,1,6,1,0,5.000000000000005,269,0,-0.2,6,7
1,456,50,0,7,1,2.498001805406602e-16,2.4980018054066026e-15,519,1,0.9,10,7
2,456,50,1,7,1,1.3877787807814454e-16,6.000000000000001,417,2,0.9,12,8
3,456,9,1,1,0,0.6,11.999999999999998,47,0,-1,5,2
0,457,50,0,13,6,3.5999999999999965,35.999999999999964,1521,0,1,9,13
1,457,50,0,8,1,0.6000000000000009,6.000000000000008,327,1,1.8,8,8
2,457,50,1,11,5,2.399999999999997,29.99999999999997,759,0,1.8,8,12
3,457,50,0,9,0,1.199999999999997,11.99999999999997,795,1,0.9,8,9
0,458,50,0,9,4,1.1999999999999982,11.99999999999998,645,1,0.9,9,9
1,458,50,1,9,3,1.199999999999997,17.99999999999997,1023,4,0.9,8,10
2,458,50,0,10,2,1.7999999999999998,17.999999999999996,513,0,1,11,10
3,458,38,0,5,1,0,0,309,3,-1.1,7,5
0,459,50,1,12,2,2.999999999999997,35.999999999999964,1041,0,1.8,11,13
1,459,50,1,8,1,0.6,12.00000000000001,393,0,1.8,10,9
2,459,50,1,10,1,1.7999999999999985,23.999999999999982,609,0,1.8,11,11
3,459,50,1,10,2,1.7999999999999972,23.99999999999997,777,0,1.8,11,11
0,460,50,0,8,1,0.5999999999999989,5.9999999999999885,501,1,0.9,11,8
1,460,44,0,6,3,0,0,558,4,-1.1,7,6
2,460,50,0,8,3,0.5999999999999991,6,543,1,0.9,10,8
3,460,27,0,3,1,0,0,141,3,-1.1,9,3
0,461,50,0,14,5,4.1999999999999975,41.99999999999997,1299,0,1,11,14
1,461,50,0,8,4,0.5999999999999994,5.999999999999994,501,0,1,10,8
2,461,50,0,9,6,1.1999999999999993,11.999999999999991,459,0,1,9,9
3,461,50,0,9,0,1.199999999999998,11.99999999999998,777,0,1,9,9
0,462,50,0,9,1,1.1999999999999993,11.999999999999991,591,0,1,9,9
1,462,50,0,8,2,0.6000000000000001,6.000000000000001,387,0,1,8,8
2,462,50,0,11,1,2.399999999999998,23.99999999999998,855,1,1.8,11,11
3,462,50,0,12,1,2.999999999999998,29.99999999999997,861,0,1,12,12
0,463,50,0,10,5,1.7999999999999967,17.999999999999964,903,0,1,11,10
1,463,50,0,9,2,1.2,11.999999999999998,423,1,1.4,10,9
2,463,50,1,11,4,2.399999999999997,29.99999999999997,1029,0,1,12,12
3,463,50,0,10,0,1.7999999999999994,17.999999999999993,525,0,1,12,10
0,464,50,0,9,3,1.1999999999999988,11.999999999999988,537,0,1,9,9
1,464,50,0,8,1,0.6000000000000005,6.000000000000005,411,4,0.9,11,8
2,464,50,1,12,2,2.9999999999999973,35.99999999999997,891,0,1.8,10,13
3,464,50,1,10,0,1.7999999999999972,23.99999999999997,897,0,1.8,9,11
0,465,50,1,13,6,3.599999999999997,41.99999999999997,1551,0,1,10,14
1,465,50,0,8,5,0.5999999999999975,5.999999999999975,747,4,0.9,7,8
2,465,50,0,7,3,0,0,441,1,-0.1,9,7
3,465,38,0,5,0,0,0,381,3,-1.1,8,5
0,466,50,1,15,6,4.800000000000005,54.00000000000004,1467,0,1,10,16
1,466,50,0,8,4,0.6000000000000005,6.000000000000005,381,3,0.9,11,8
2,466,50,0,9,8,1.1999999999999973,11.999999999999972,687,0,1,10,9
3,466,50,0,8,1,0.6,6,615,3,0.9,11,8
0,467,50,0,15,7,4.800000000000001,48.00000000000001,1497,3,1.5,8,15
1,467,50,0,8,4,0.6000000000000003,6.000000000000003,381,4,0.9,10,8
2,467,50,0,11,7,2.399999999999998,23.99999999999998,639,0,1,8,11
3,467,50,0,9,0,1.1999999999999966,11.999999999999966,723,0,1,9,9
0,468,50,0,12,4,2.9999999999999973,29.99999999999997,1083,1,1.8,12,12
1,468,50,1,8,1,0.5999999999999998,11.999999999999996,447,0,1.8,9,9
2,468,50,0,13,2,3.599999999999998,35.99999999999998,1011,1,1.8,10,13
3,468,50,0,9,0,1.1999999999999975,11.999999999999975,669,0,1,9,9
0,469,50,0,10,7,1.7999999999999976,17.999999999999975,747,2,0.9,10,10
1,469,50,0,13,6,3.599999999999997,35.99999999999997,1191,3,0.9,9,13
2,469,50,1,8,3,0.5999999999999998,11.999999999999996,537,0,0.6,9,9
3,469,50,0,7,1,0,0,531,3,-0.1,7,7
0,470,50,0,12,7,2.999999999999998,29.99999999999997,1125,2,0.9,11,12
1,470,50,0,10,8,1.7999999999999972,17.99999999999997,849,4,0.9,13,10
2,470,50,0,9,5,1.1999999999999995,11.999999999999996,489,0,1,13,9
3,470,50,0,8,1,0.5999999999999984,5.999999999999984,549,0,1,10,8
0,471,50,0,10,5,1.7999999999999972,17.99999999999997,747,3,1.5,8,10
1,471,50,0,8,2,0.6,6,381,0,1,9,8
2,471,50,0,11,4,2.3999999999999986,23.999999999999982,621,0,1,10,11
3,471,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,8,9
0,472,50,0,10,5,1.799999999999999,17.99999999999999,639,0,1,13,10
1,472,50,0,14,6,4.1999999999999975,41.99999999999997,1023,0,1,12,14
2,472,50,1,8,7,0.5999999999999996,11.999999999999996,543,0,1,11,9
3,472,50,0,8,2,0.6,6,627,1,0.9,11,8
0,473,50,1,11,3,2.399999999999997,29.99999999999997,1047,0,1,9,12
1,473,50,0,8,0,0.6000000000000008,6.000000000000007,333,0,1,7,8
2,473,50,1,10,3,1.7999999999999985,23.999999999999982,597,0,1.8,8,11
3,473,50,1,11,0,2.399999999999998,29.999999999999982,819,0,1.8,9,12
0,474,50,0,12,3,2.999999999999997,29.999999999999968,1095,1,1.8,13,12
1,474,50,1,8,2,0.6,12.00000000000001,345,0,1.8,11,9
2,474,50,0,13,0,3.599999999999998,35.99999999999998,909,0,1,12,13
3,474,50,0,10,0,1.7999999999999976,17.999999999999975,735,0,1,11,10
0,475,50,0,11,5,2.399999999999997,23.999999999999968,1113,2,0.9,10,11
1,475,50,0,8,2,0.5999999999999998,5.999999999999997,471,4,0.9,12,8
2,475,50,0,14,3,4.199999999999999,41.99999999999999,1347,0,1,10,14
3,475,50,0,12,0,2.9999999999999973,29.99999999999997,765,0,1,9,12
0,476,50,0,12,8,2.9999999999999973,29.99999999999997,1011,3,0.9,12,12
1,476,50,0,10,7,1.7999999999999972,17.99999999999997,873,0,1,9,10
2,476,50,0,7,4,0,0,489,3,-0.1,9,7
3,476,50,0,11,1,2.399999999999998,23.99999999999998,771,0,1,9,11
0,477,50,1,16,8,5.400000000000004,60.00000000000004,1977,0,1,7,17
1,477,50,0,8,3,0.5999999999999993,5.999999999999993,507,4,0.9,9,8
2,477,50,0,10,7,1.7999999999999972,17.99999999999997,711,2,0.9,9,10
3,477,50,0,10,3,1.7999999999999967,17.999999999999964,1101,1,0.9,9,10
0,478,50,0,10,1,1.799999999999998,17.99999999999998,807,0,1,10,10
1,478,39,0,5,0,0,0,249,4,-1.1,9,5
2,478,50,1,9,0,1.199999999999997,17.99999999999997,825,3,0.9,8,10
3,478,50,0,9,1,1.1999999999999984,11.999999999999984,549,0,1,9,9
0,479,50,0,11,3,2.399999999999997,23.999999999999968,999,1,0.9,11,11
1,479,50,0,8,4,0.5999999999999998,5.999999999999997,435,0,1,8,8
2,479,50,0,13,3,3.599999999999997,35.99999999999997,1233,0,1,9,13
3,479,50,0,9,0,1.1999999999999975,11.999999999999975,645,0,1,9,9
0,480,50,1,13,10,3.5999999999999965,41.999999999999964,1389,0,1.8,8,14
1,480,50,0,10,5,1.7999999999999985,17.999999999999982,585,2,1.5,12,10
2,480,50,0,10,7,1.7999999999999985,17.999999999999982,609,0,1,8,10
3,480,50,1,8,0,0.5999999999999998,11.999999999999996,435,0,1.8,10,9
0,481,50,0,10,5,1.7999999999999976,17.999999999999975,801,0,1,10,10
1,481,50,0,9,3,1.1999999999999993,11.999999999999991,465,2,0.9,8,9
2,481,50,1,10,2,1.7999999999999972,23.99999999999997,909,0,1.8,10,11
3,481,50,0,14,2,4.200000000000001,42.00000000000001,1569,0,1,8,14
0,482,50,1,8,1,0.5999999999999998,11.999999999999996,465,0,1.8,10,9
1,482,50,0,12,4,2.9999999999999973,29.99999999999997,999,2,0.9,12,12
2,482,50,0,9,4,1.1999999999999993,11.999999999999991,513,1,1.4,11,9
3,482,50,1,11,1,2.399999999999998,29.999999999999982,681,0,1.8,11,12
0,483,50,0,9,5,1.1999999999999966,11.999999999999966,873,1,0.9,9,9
1,483,50,0,8,2,0.5999999999999999,5.999999999999998,423,0,1,11,8
2,483,50,1,11,3,2.399999999999997,29.99999999999997,987,0,1.8,9,12
3,483,38,0,5,1,0,0,297,3,-1.1,11,5
0,484,50,1,9,3,1.199999999999998,17.99999999999998,627,0,1.8,8,10
1,484,33,0,5,3,0.6,5.999999999999999,234,3,-1.1,7,5
2,484,50,0,10,2,1.799999999999999,17.99999999999999,591,0,1,7,10
3,484,50,0,10,1,1.799999999999998,17.99999999999998,657,1,1.8,7,10
0,485,50,0,11,7,2.399999999999997,23.999999999999968,1251,3,0.9,9,11
1,485,50,0,9,2,1.1999999999999984,11.999999999999984,645,0,1,10,9
2,485,50,0,8,4,0.5999999999999989,5.9999999999999885,513,0,1,11,8
3,485,44,1,6,2,0,5.9999999999999885,456,0,-0.2,6,7
0,486,50,1,12,7,2.999999999999997,35.999999999999964,1191,0,1,12,13
1,486,50,0,8,7,0.5999999999999989,5.9999999999999885,591,0,1,10,8
2,486,50,0,10,5,1.7999999999999976,17.999999999999975,717,0,1,11,10
3,486,50,0,12,0,2.9999999999999987,29.999999999999982,639,0,1,14,12
0,487,50,1,11,5,2.399999999999997,29.999999999999968,1095,0,1.8,11,12
1,487,50,0,8,2,0.6000000000000005,6.000000000000005,309,0,1,11,8
2,487,50,0,12,5,2.999999999999998,29.99999999999997,921,0,1,10,12
3,487,50,0,9,0,1.1999999999999975,11.999999999999975,603,0,1,13,9
0,488,50,0,11,6,2.399999999999998,23.99999999999998,885,3,0.9,10,11
1,488,50,0,9,8,1.199999999999998,11.99999999999998,675,1,1.4,10,9
2,488,50,1,11,2,2.3999999999999995,29.999999999999996,603,0,1.8,11,12
3,488,50,1,10,2,1.7999999999999967,23.999999999999968,957,0,1.8,12,11
0,489,50,1,12,2,2.9999999999999973,35.99999999999997,1137,0,1,8,13
1,489,50,0,9,4,1.2000000000000002,12.000000000000002,399,1,1.4,9,9
2,489,50,0,10,1,1.7999999999999985,17.999999999999982,567,0,1,9,10
3,489,50,1,11,1,2.399999999999997,29.999999999999968,939,0,1.8,9,12
0,490,50,0,10,7,1.799999999999999,17.99999999999999,579,2,0.9,13,10
1,490,50,0,8,3,0.5999999999999984,5.999999999999984,621,0,1,10,8
2,490,50,0,12,7,2.999999999999997,29.999999999999968,963,3,0.9,10,12
3,490,50,0,13,2,3.599999999999998,35.99999999999998,987,0,1,12,13
0,491,50,0,11,6,2.399999999999998,23.99999999999998,669,0,1,10,11
1,491,50,1,9,6,1.1999999999999966,17.999999999999964,867,0,1.8,8,10
2,491,50,0,9,5,1.1999999999999995,11.999999999999996,429,0,1,8,9
3,491,50,0,11,0,2.399999999999999,23.99999999999999,741,2,0.9,8,11
0,492,21,2,2,0,0,11,161,0,-0.2,5,4
1,492,45,0,6,0,0,0,288,1,-1.1,6,6
2,492,50,0,7,1,6.938893903907228e-16,6.9388939039072276e-15,351,0,1,8,7
3,492,27,1,3,0,0,5.000000000000004,188,2,-1.1,10,4
0,493,50,0,13,10,3.599999999999999,35.99999999999999,1515,0,1,10,13
1,493,50,1,8,2,0.5999999999999991,11.99999999999999,489,0,1.8,10,9
2,493,50,0,10,9,1.799999999999998,17.99999999999998,597,2,0.9,10,10
3,493,50,0,10,0,1.799999999999999,17.99999999999999,507,1,1.8,10,10
0,494,50,2,14,2,4.199999999999999,53.99999999999999,939,0,1.8,10,16
1,494,50,0,9,3,1.1999999999999995,11.999999999999996,489,0,1,9,9
2,494,50,0,9,5,1.199999999999997,11.99999999999997,717,0,1,8,9
3,494,50,0,10,1,1.7999999999999976,17.999999999999975,645,1,0.9,10,10
0,495,50,2,12,6,2.999999999999997,41.999999999999964,1245,0,1.8,13,14
1,495,50,0,8,4,0.6000000000000001,6.000000000000001,447,0,1,10,8
2,495,50,0,11,4,2.3999999999999977,23.99999999999997,933,4,1.5,10,11
3,495,50,0,12,2,2.9999999999999973,29.99999999999997,915,0,1,13,12
0,496,50,0,8,3,0.5999999999999985,5.999999999999985,699,1,0.9,10,8
1,496,39,0,5,2,0,0,225,3,-1.1,9,5
2,496,50,0,8,1,0.5999999999999975,5.999999999999975,861,0,1,8,8
3,496,33,0,4,0,0,0,198,3,-1.1,6,4
0,497,50,0,11,5,2.399999999999997,23.999999999999968,1035,0,1,12,11
1,497,50,0,8,2,0.6000000000000005,6.000000000000005,387,0,1,9,8
2,497,50,1,13,3,3.599999999999997,41.999999999999964,1101,0,1.8,12,14
3,497,50,1,9,0,1.1999999999999975,17.999999999999975,633,0,1.8,10,10
0,498,50,1,11,5,2.399999999999998,29.999999999999982,741,0,1.8,10,12
1,498,50,0,8,3,0.6000000000000006,6.000000000000006,423,2,1.1,11,8
2,498,50,0,10,4,1.7999999999999994,17.999999999999993,495,0,1,10,10
3,498,50,0,9,0,1.1999999999999995,11.999999999999996,483,0,1,9,9
0,499,50,0,8,1,0.5999999999999985,5.999999999999985,627,2,0.9,9,8
1,499,50,0,10,3,1.7999999999999994,17.999999999999993,525,0,1,9,10
2,499,50,1,13,4,3.599999999999997,41.99999999999997,1413,0,1.8,7,14
3,499,50,2,10,0,1.7999999999999967,29.999999999999964,1185,0,1.8,9,12
0,500,50,0,11,2,2.399999999999997,23.99999999999997,891,1,0.9,12,11
1,500,50,0,8,1,0.6,6,351,0,1,10,8
2,500,50,0,12,0,2.9999999999999987,29.999999999999982,783,0,1,11,12
3,500,50,0,9,1,1.199999999999998,11.99999999999998,615,0,1,9,9
0,501,50,1,10,1,1.7999999999999976,23.99999999999997,837,2,0.9,12,11
1,501,21,0,3,1,0.6,5.999999999999999,132,3,-1.1,5,3
2,501,50,0,9,1,1.1999999999999995,11.999999999999996,459,0,1,11,9
3,501,50,0,8,0,0.5999999999999984,5.999999999999984,573,4,0.9,8,8
0,502,50,0,12,7,2.999999999999997,29.999999999999968,1197,3,1.5,10,12
1,502,50,0,9,2,1.1999999999999995,11.999999999999996,429,2,0.9,13,9
2,502,50,0,14,3,4.199999999999998,41.99999999999998,1149,0,1,10,14
3,502,50,0,10,0,1.7999999999999967,17.999999999999964,801,0,1,11,10
0,503,50,0,9,3,1.199999999999998,11.99999999999998,645,2,1.1,10,9
1,503,50,0,15,4,4.800000000000002,48.000000000000014,1125,2,0.9,10,15
2,503,50,1,9,8,1.199999999999997,17.99999999999997,921,0,0.6,11,10
3,503,50,0,7,2,0,0,573,3,-0.1,9,7
0,504,50,0,9,4,1.199999999999998,11.99999999999998,645,2,1.9,10,9
1,504,50,0,9,3,1.2000000000000006,12.000000000000004,351,3,0.9,10,9
2,504,50,1,11,2,2.399999999999997,29.99999999999997,1053,0,1.8,9,12
3,504,50,0,13,1,3.599999999999997,35.999999999999964,1203,0,1,12,13
0,505,50,0,10,1,1.7999999999999985,17.999999999999982,579,1,1.8,6,10
1,505,50,0,8,1,0.6000000000000005,6.000000000000005,345,0,1,7,8
2,505,50,0,12,1,2.9999999999999982,29.999999999999982,849,1,1.8,9,12
3,505,50,0,11,0,2.399999999999998,23.99999999999998,783,0,1,9,11
0,506,50,0,12,4,2.999999999999997,29.999999999999968,1077,3,0.9,10,12
1,506,50,0,9,2,1.1999999999999995,11.999999999999996,411,2,1.5,10,9
2,506,50,1,11,1,2.3999999999999977,29.99999999999997,963,0,1,10,12
3,506,50,0,8,0,0.6,6,567,0,1,11,8
0,507,50,0,13,7,3.599999999999997,35.99999999999997,1167,3,1.5,11,13
1,507,50,0,8,5,0.5999999999999989,5.9999999999999885,543,4,0.9,10,8
2,507,50,0,10,5,1.799999999999998,17.99999999999998,633,0,1,11,10
3,507,50,0,10,1,1.7999999999999976,17.999999999999975,705,1,0.9,13,10
0,508,50,1,13,2,3.5999999999999988,41.99999999999998,759,0,1,12,14
1,508,50,1,8,4,0.5999999999999984,11.999999999999984,687,0,1.8,9,9
2,508,50,0,9,4,1.1999999999999993,11.999999999999991,549,2,1.5,11,9
3,508,50,0,10,1,1.799999999999998,17.99999999999998,765,1,0.9,11,10
0,509,50,0,11,6,2.399999999999997,23.999999999999968,1119,0,1,9,11
1,509,39,0,6,2,0.6,5.999999999999999,207,4,-1.1,10,6
2,509,50,0,10,5,1.7999999999999985,17.999999999999982,645,1,1.8,8,10
3,509,50,0,9,0,1.1999999999999984,11.999999999999984,555,0,1,8,9
0,510,27,1,3,0,0,5.000000000000003,164,0,-1,8,4
1,510,50,0,9,1,1.1999999999999975,11.999999999999975,819,2,0.9,8,9
2,510,50,1,8,4,0.5999999999999991,11.99999999999999,537,0,1.8,8,9
3,510,38,1,5,0,0,5.999999999999993,387,2,-1.1,9,6
0,511,50,0,8,3,0.6000000000000004,6.000000000000004,405,0,1,9,8
1,511,50,1,8,2,0.6,11.999999999999998,447,0,1.8,9,9
2,511,50,1,9,2,1.199999999999998,17.99999999999998,657,0,1.8,8,10
3,511,50,0,10,2,1.799999999999999,17.99999999999999,555,0,1,12,10
0,512,50,0,12,8,2.999999999999997,29.999999999999968,1377,2,0.9,8,12
1,512,50,0,10,4,1.7999999999999976,17.999999999999975,969,3,0.9,8,10
2,512,50,0,9,6,1.1999999999999993,11.999999999999991,591,1,1.4,10,9
3,512,33,0,4,0,0,0,210,4,-1.1,6,4
0,513,50,2,12,5,2.9999999999999973,41.99999999999997,1161,0,1.8,11,14
1,513,50,0,8,4,0.5999999999999984,5.999999999999984,549,0,1,11,8
2,513,50,0,10,2,1.7999999999999994,17.999999999999993,483,0,1,11,10
3,513,50,0,11,1,2.3999999999999986,23.999999999999982,651,0,1,12,11
0,514,50,0,13,3,3.599999999999997,35.99999999999997,1131,0,1,9,13
1,514,38,0,6,6,0.6,5.999999999999999,345,4,-1.1,8,6
2,514,50,0,8,5,0.5999999999999971,5.999999999999971,909,0,1,10,8
3,514,33,0,4,0,0,0,180,3,-1.1,7,4
0,515,50,0,10,6,1.7999999999999985,17.999999999999982,567,3,0.9,9,10
1,515,50,0,13,7,3.5999999999999983,35.99999999999998,1059,2,1.5,10,13
2,515,50,1,10,8,1.799999999999998,23.99999999999998,747,0,1.8,12,11
3,515,50,0,9,1,1.1999999999999988,11.999999999999988,519,2,0.9,9,9
0,516,50,0,14,9,4.199999999999998,41.99999999999998,1563,2,1.5,11,14
1,516,50,0,10,9,1.7999999999999972,17.99999999999997,759,2,1.5,11,10
2,516,50,0,8,5,0.5999999999999993,5.999999999999993,537,0,1,8,8
3,516,50,0,9,0,1.199999999999998,11.99999999999998,567,1,0.9,9,9
0,517,50,0,9,1,1.1999999999999962,11.99999999999996,1041,2,0.9,8,9
1,517,15,0,1,1,0,0,87,4,-1.1,7,1
2,517,50,0,9,0,1.199999999999997,11.99999999999997,717,0,1,7,9
3,517,50,0,9,0,1.1999999999999973,11.999999999999972,627,0,1,10,9
0,518,50,0,9,7,1.1999999999999988,11.999999999999988,549,2,1.9,12,9
1,518,50,0,9,3,1.1999999999999995,11.999999999999996,489,0,1,10,9
2,518,50,1,12,5,2.9999999999999973,35.99999999999997,1083,0,1.8,10,13
3,518,50,0,12,1,2.9999999999999982,29.999999999999982,819,0,1,11,12
0,519,50,0,12,8,2.999999999999997,29.999999999999968,939,0,1,11,12
1,519,50,0,10,6,1.7999999999999972,17.99999999999997,933,2,1.5,9,10
2,519,50,0,9,3,1.2000000000000006,12.000000000000004,381,0,1,12,9
3,519,50,0,9,1,1.1999999999999984,11.999999999999984,561,0,1,8,9
0,520,50,0,11,3,2.399999999999999,23.99999999999999,615,0,1,9,11
1,520,50,0,9,5,1.199999999999997,11.99999999999997,801,0,1,12,9
2,520,50,0,8,7,0.5999999999999975,5.999999999999975,603,0,1,11,8
3,520,50,0,9,1,1.1999999999999993,11.999999999999991,501,0,1,10,9
0,521,50,1,12,5,2.9999999999999973,35.99999999999997,1191,0,1,11,13
1,521,50,0,8,6,0.5999999999999984,5.999999999999984,567,1,1.8,11,8
2,521,50,1,11,3,2.399999999999998,29.999999999999982,741,0,1.8,10,12
3,521,50,1,12,3,2.9999999999999973,35.99999999999997,1311,0,1.8,11,13
0,522,50,0,14,4,4.199999999999998,41.99999999999998,771,0,1,13,14
1,522,50,0,8,4,0.5999999999999993,5.999999999999993,501,2,1.1,10,8
2,522,50,0,9,5,1.199999999999997,11.99999999999997,705,2,1.5,10,9
3,522,50,1,9,2,1.199999999999998,17.99999999999998,681,0,1.8,11,10
0,523,50,0,12,2,2.9999999999999964,29.999999999999964,1005,0,1,11,12
1,523,50,0,9,0,1.2000000000000004,12.000000000000004,369,1,1.4,10,9
2,523,50,1,11,0,2.399999999999997,29.99999999999997,1035,0,1,11,12
3,523,50,0,10,1,1.7999999999999976,17.999999999999975,753,0,1,12,10
0,524,50,0,8,4,0.5999999999999986,5.999999999999986,603,1,0.9,10,8
1,524,50,1,9,2,1.1999999999999986,17.999999999999982,573,4,0.9,10,10
2,524,50,0,8,4,0.6000000000000001,6.000000000000001,465,0,1,11,8
3,524,21,0,3,0,0.6,5.999999999999999,114,3,-1.1,5,3
0,525,50,1,11,3,2.399999999999998,29.999999999999982,879,0,1.8,10,12
1,525,50,0,9,2,1.2000000000000002,12.000000000000002,423,2,0.9,9,9
2,525,50,0,11,4,2.399999999999997,23.999999999999968,1041,0,1,9,11
3,525,50,0,10,0,1.7999999999999976,17.999999999999975,651,0,1,10,10
0,526,50,0,14,8,4.199999999999999,41.99999999999999,1203,2,0.9,12,14
1,526,50,0,7,5,0,0,435,4,-0.1,11,7
2,526,50,0,8,9,0.5999999999999975,5.999999999999975,687,0,1,9,8
3,526,50,0,9,0,1.1999999999999993,11.999999999999991,513,4,0.9,10,9
0,527,50,0,11,4,2.399999999999997,23.999999999999968,1131,3,0.9,10,11
1,527,50,0,9,3,1.2000000000000002,12.000000000000002,363,2,0.9,10,9
2,527,50,0,12,5,2.9999999999999973,29.99999999999997,1155,0,1,8,12
3,527,50,1,10,1,1.7999999999999967,23.999999999999968,729,0,1.8,11,11
0,528,50,0,13,3,3.599999999999997,35.999999999999964,1341,3,1.5,11,13
1,528,50,0,8,1,0.6000000000000005,6.000000000000005,387,4,1.1,11,8
2,528,50,0,11,2,2.399999999999999,23.99999999999999,597,3,0.9,12,11
3,528,50,0,11,0,2.399999999999997,23.99999999999997,807,1,0.9,13,11
0,529,50,1,14,7,4.2,47.99999999999999,1503,2,1.9,7,15
1,529,50,0,8,1,0.6000000000000002,6.000000000000002,339,3,0.9,9,8
2,529,50,1,9,7,1.1999999999999984,17.999999999999982,573,0,1.8,7,10
3,529,50,0,9,1,1.199999999999997,11.99999999999997,753,1,0.9,8,9
0,530,50,1,8,0,0.5999999999999995,11.999999999999996,561,2,0.9,9,9
1,530,9,0,0,0,0,0,36,4,-1.1,5,0
2,530,50,0,9,0,1.1999999999999988,11.999999999999988,549,0,1,10,9
3,530,50,0,9,0,1.1999999999999993,11.999999999999991,495,0,1,11,9
0,531,50,0,12,7,2.999999999999997,29.999999999999968,1191,0,1,11,12
1,531,50,0,9,6,1.1999999999999995,11.999999999999996,489,2,0.9,11,9
2,531,50,0,12,3,2.9999999999999987,29.999999999999982,663,3,1.9,10,12
3,531,50,0,10,3,1.7999999999999967,17.999999999999964,1047,0,1,10,10
0,532,50,1,11,3,2.3999999999999986,29.999999999999982,717,0,1,13,12
1,532,50,1,7,5,1.3877787807814454e-16,6.000000000000001,405,4,0.9,11,8
2,532,50,1,12,3,2.999999999999997,35.999999999999964,1059,0,1.8,11,13
3,532,50,0,11,1,2.3999999999999977,23.99999999999997,963,0,1,10,11
0,533,50,0,11,2,2.399999999999997,23.99999999999997,921,0,1,10,11
1,533,50,0,8,3,0.6,5.999999999999999,459,2,1.1,10,8
2,533,50,0,11,1,2.399999999999997,23.99999999999997,1047,0,1,9,11
3,533,50,0,10,0,1.7999999999999967,17.999999999999964,945,0,1,12,10
0,534,50,1,11,3,2.399999999999998,29.999999999999982,915,2,1.5,10,12
1,534,50,0,8,3,0.6,5.999999999999999,441,3,-0.1,8,8
2,534,50,0,11,1,2.399999999999997,23.999999999999968,1131,3,0.9,8,11
3,534,50,0,10,0,1.7999999999999967,17.999999999999964,879,3,0.9,10,10
0,535,50,1,9,4,1.1999999999999966,17.999999999999964,1053,0,1.8,8,10
1,535,50,0,10,2,1.7999999999999994,17.999999999999993,471,4,0.9,6,10
2,535,50,0,13,4,3.599999999999997,35.999999999999964,1353,1,1.8,8,13
3,535,50,0,11,0,2.399999999999997,23.99999999999997,777,1,1.8,7,11
0,536,50,1,8,3,0.5999999999999993,11.999999999999991,495,0,1.8,10,9
1,536,50,0,9,0,1.2000000000000002,12.000000000000002,411,0,1,10,9
2,536,50,1,11,0,2.3999999999999977,29.99999999999997,897,0,1,11,12
3,536,50,0,11,0,2.399999999999997,23.99999999999997,855,1,1.8,11,11
0,537,50,1,13,5,3.599999999999997,41.99999999999997,1287,0,1.8,11,14
1,537,50,0,8,4,0.5999999999999971,5.999999999999971,795,4,0.9,8,8
2,537,50,0,8,5,0.5999999999999993,5.999999999999993,555,0,1,11,8
3,537,39,0,5,0,0,0,213,3,-1.1,10,5
0,538,50,0,12,4,2.9999999999999973,29.99999999999997,1191,2,0.9,11,12
1,538,50,0,7,1,4.718447854656915e-16,4.718447854656915e-15,351,4,0.9,10,7
2,538,50,0,12,3,2.999999999999997,29.999999999999968,843,3,0.9,12,12
3,538,50,0,11,0,2.399999999999997,23.99999999999997,921,3,0.9,11,11
0,539,50,1,14,5,4.1999999999999975,47.99999999999997,1389,0,1.8,9,15
1,539,50,1,8,0,0.6000000000000004,12.000000000000004,387,0,1.8,8,9
2,539,50,0,10,4,1.7999999999999972,17.99999999999997,789,2,1.5,9,10
3,539,50,0,9,1,1.199999999999997,11.99999999999997,753,0,1,9,9
0,540,50,0,11,8,2.399999999999997,23.999999999999968,987,0,1,10,11
1,540,50,0,10,4,1.799999999999999,17.99999999999999,657,2,0.9,9,10
2,540,50,0,9,5,1.1999999999999995,11.999999999999996,441,1,1.8,7,9
3,540,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,333,0,1,9,7
0,541,50,0,12,7,2.9999999999999987,29.999999999999982,825,1,1.8,12,12
1,541,50,0,12,8,2.999999999999997,29.999999999999968,1095,2,0.9,10,12
2,541,50,1,10,2,1.799999999999999,23.99999999999999,585,0,0.6,11,11
3,541,50,0,7,1,0,0,507,4,-0.1,10,7
0,542,9,2,1,1,0.6,17.999999999999996,65,0,-0.2,7,3
1,542,50,3,10,1,1.7999999999999976,35.99999999999997,897,0,2.2,8,13
2,542,20,1,2,4,0,5.999999999999997,186,0,-0.2,8,3
3,542,15,1,1,0,0,5.000000000000002,104,2,-1.1,8,2
0,543,50,1,13,6,3.599999999999997,41.99999999999997,1281,1,1.8,8,14
1,543,50,0,9,5,1.1999999999999984,11.999999999999984,615,1,1.4,9,9
2,543,50,0,10,4,1.799999999999998,17.99999999999998,675,2,0.9,8,10
3,543,50,0,11,0,2.3999999999999977,23.99999999999997,807,0,1,10,11
0,544,50,0,9,1,1.1999999999999973,11.999999999999972,693,2,0.9,10,9
1,544,15,0,1,1,0,0,87,3,-1.1,8,1
2,544,50,0,9,0,1.199999999999997,11.99999999999997,771,0,1,10,9
3,544,50,1,8,0,0.5999999999999984,11.999999999999984,579,0,1.8,9,9
0,545,50,0,13,8,3.599999999999997,35.999999999999964,1155,0,1,12,13
1,545,50,0,9,3,1.2000000000000002,12.000000000000002,375,1,1.4,10,9
2,545,50,1,11,6,2.399999999999999,29.99999999999999,579,0,1.8,10,12
3,545,50,0,9,0,1.1999999999999988,11.999999999999988,513,1,0.9,10,9
0,546,50,0,14,8,4.2,42,1527,3,1.5,10,14
1,546,50,0,8,3,0.6000000000000001,6.000000000000001,369,4,0.9,10,8
2,546,50,0,10,7,1.7999999999999976,17.999999999999975,675,2,0.9,9,10
3,546,50,0,10,2,1.7999999999999967,17.999999999999964,831,1,0.9,13,10
0,547,50,0,11,1,2.399999999999999,23.99999999999999,591,1,1.8,10,11
1,547,44,1,7,0,0.6,11.999999999999998,432,0,-0.2,8,8
2,547,50,1,7,3,1.3877787807814454e-16,6.000000000000001,399,0,1.8,10,8
3,547,9,2,0,0,0,11,53,0,-0.2,7,2
0,548,50,0,12,3,2.9999999999999987,29.999999999999982,657,1,0.9,13,12
1,548,50,0,12,3,2.9999999999999973,29.99999999999997,1101,2,0.9,12,12
2,548,50,1,8,6,0.5999999999999984,11.999999999999984,651,0,1.8,12,9
3,548,50,1,8,2,0.5999999999999991,11.99999999999999,537,0,1.8,13,9
0,549,50,1,10,2,1.7999999999999967,23.999999999999968,1173,2,0.9,10,11
1,549,33,0,4,1,0,0,210,4,-1.1,6,4
2,549,50,1,9,1,1.1999999999999966,17.999999999999964,1155,0,1,10,10
3,549,50,0,8,0,0.5999999999999975,5.999999999999975,783,0,1,8,8
0,550,50,1,9,6,1.1999999999999966,17.999999999999964,987,0,1.8,11,10
1,550,50,0,9,3,1.1999999999999995,11.999999999999996,447,4,0.9,9,9
2,550,50,1,12,4,2.999999999999998,35.99999999999998,1059,0,1.8,9,13
3,550,50,0,10,1,1.7999999999999967,17.999999999999964,735,0,1,10,10
0,551,15,1,1,0,0,5.000000000000002,116,0,-1,7,2
1,551,39,0,5,0,0,0,249,2,-1.1,10,5
2,551,50,0,8,1,0.6000000000000005,6.000000000000005,333,0,1,10,8
3,551,21,1,2,0,0,5.000000000000002,131,2,-1.1,5,3
0,552,50,1,14,9,4.1999999999999975,47.99999999999997,1353,0,1.8,11,15
1,552,50,0,8,6,0.5999999999999993,5.999999999999993,477,4,1.1,10,8
2,552,50,0,11,5,2.3999999999999986,23.999999999999982,645,2,1.5,11,11
3,552,50,0,10,2,1.7999999999999972,17.99999999999997,729,1,0.9,10,10
0,553,50,1,14,6,4.200000000000003,48.00000000000002,1521,0,1.8,10,15
1,553,50,0,9,5,1.1999999999999995,11.999999999999996,549,0,1,10,9
2,553,50,0,10,4,1.799999999999998,17.99999999999998,675,3,0.9,10,10
3,553,50,1,11,0,2.399999999999997,29.999999999999968,1107,0,1.8,9,12
0,554,50,0,12,3,2.9999999999999982,29.999999999999982,777,0,1,13,12
1,554,50,0,8,5,0.6000000000000002,6.000000000000002,447,0,1,12,8
2,554,50,0,12,3,2.999999999999997,29.999999999999968,1077,0,1,12,12
3,554,50,0,9,0,1.1999999999999995,11.999999999999996,435,1,1.8,11,9
0,555,50,0,9,5,1.1999999999999975,11.999999999999975,705,1,0.9,9,9
1,555,50,0,10,3,1.799999999999999,17.99999999999999,561,2,0.9,9,10
2,555,50,0,10,7,1.7999999999999967,17.999999999999964,1029,0,1,10,10
3,555,45,0,6,0,0,0,306,3,-1.1,7,6
0,556,50,0,9,6,1.199999999999998,11.99999999999998,681,1,0.9,11,9
1,556,50,0,12,5,2.999999999999998,29.99999999999997,1395,2,0.9,8,12
2,556,50,1,9,5,1.199999999999997,17.99999999999997,909,3,1.5,12,10
3,556,33,0,4,1,0,0,246,3,-1.1,6,4
0,557,50,0,9,6,1.1999999999999975,11.999999999999975,831,0,1,11,9
1,557,50,0,8,7,0.6,6,729,0,1,8,8
2,557,50,0,11,3,2.399999999999999,23.99999999999999,669,0,1,8,11
3,557,50,1,14,0,4.2,47.99999999999999,1203,0,1,9,15
0,558,50,0,12,7,2.999999999999997,29.999999999999968,1335,0,1,8,12
1,558,50,0,8,1,0.6000000000000009,6.000000000000008,285,4,0.9,9,8
2,558,50,0,10,6,1.799999999999998,17.99999999999998,705,0,1,8,10
3,558,50,0,9,0,1.199999999999997,11.99999999999997,735,1,0.9,9,9
0,559,50,0,9,2,1.1999999999999993,11.999999999999991,519,0,1,13,9
1,559,50,0,8,1,0.6000000000000002,6.000000000000002,423,0,1,11,8
2,559,50,0,12,2,2.9999999999999973,29.99999999999997,1047,0,1,12,12
3,559,50,0,12,0,2.999999999999997,29.999999999999968,1041,0,1,12,12
0,560,50,0,11,4,2.399999999999999,23.99999999999999,591,0,1,10,11
1,560,50,0,12,6,2.9999999999999987,29.999999999999982,831,0,1,9,12
2,560,50,0,9,6,1.199999999999999,11.99999999999999,549,1,1.8,11,9
3,560,50,0,8,1,0.5999999999999994,5.999999999999994,465,3,0.9,14,8
0,561,50,1,13,4,3.599999999999998,41.99999999999997,897,0,1,11,14
1,561,50,0,9,6,1.1999999999999968,11.999999999999968,861,0,1,10,9
2,561,50,0,9,4,1.1999999999999993,11.999999999999991,507,2,0.9,10,9
3,561,50,0,10,2,1.7999999999999976,17.999999999999975,909,0,1,9,10
0,562,50,0,9,4,1.199999999999998,11.99999999999998,621,0,1,9,9
1,562,50,0,9,0,1.1999999999999995,11.999999999999996,465,4,0.9,8,9
2,562,50,1,11,2,2.3999999999999977,29.99999999999997,969,0,1,10,12
3,562,50,1,9,0,1.1999999999999975,17.999999999999975,627,0,1.8,8,10
0,563,50,0,12,2,2.999999999999998,29.99999999999997,1035,2,0.9,8,12
1,563,39,0,5,2,0,0,267,4,-1.1,7,5
2,563,50,0,9,4,1.1999999999999975,11.999999999999975,771,0,1,10,9
3,563,50,0,9,1,1.1999999999999975,11.999999999999975,645,1,0.9,11,9
0,564,50,0,12,3,2.9999999999999973,29.99999999999997,957,2,1.5,11,12
1,564,50,0,11,1,2.4000000000000004,24.000000000000004,387,0,1,10,11
2,564,50,0,9,1,1.1999999999999988,11.999999999999988,513,0,1,10,9
3,564,50,0,9,2,1.1999999999999975,11.999999999999975,681,3,0.9,12,9
0,565,50,0,15,4,4.799999999999997,47.99999999999997,1131,3,1.5,13,15
1,565,50,0,8,3,0.6000000000000005,6.000000000000005,411,0,1,12,8
2,565,50,0,12,4,2.9999999999999973,29.99999999999997,1047,0,1,13,12
3,565,50,1,8,1,0.6,11.99999999999998,609,0,1.8,12,9
0,566,50,1,12,6,2.999999999999997,35.999999999999964,1293,0,1.8,9,13
1,566,50,0,9,4,1.2,11.999999999999998,441,1,1.4,11,9
2,566,50,0,13,3,3.599999999999998,35.99999999999998,1077,1,0.9,10,13
3,566,50,0,11,1,2.3999999999999977,23.99999999999997,783,0,1,11,11
0,567,50,0,10,6,1.799999999999998,17.99999999999998,657,3,0.9,11,10
1,567,50,0,13,7,3.5999999999999983,35.99999999999998,1329,2,0.9,11,13
2,567,50,0,11,5,2.399999999999999,23.99999999999999,597,1,1.8,11,11
3,567,50,0,8,4,0.5999999999999975,5.999999999999975,675,1,0.9,12,8
0,568,50,0,10,2,1.7999999999999985,17.999999999999982,675,2,0.9,11,10
1,568,39,0,5,2,0,0,267,4,-1.1,10,5
2,568,50,0,10,2,1.799999999999998,17.99999999999998,861,3,0.9,10,10
3,568,50,1,9,0,1.1999999999999975,17.999999999999975,609,0,1.8,9,10
0,569,50,0,10,1,1.7999999999999967,17.999999999999964,891,2,0.9,9,10
1,569,9,0,0,0,0,0,36,4,-1.1,7,0
2,569,50,0,9,2,1.1999999999999984,11.999999999999984,603,0,1,9,9
3,569,50,0,9,0,1.1999999999999988,11.999999999999988,525,1,0.9,7,9
0,570,50,0,11,3,2.399999999999998,23.99999999999998,741,0,1,11,11
1,570,50,0,9,3,1.2000000000000002,12.000000000000002,345,4,0.9,10,9
2,570,50,1,13,1,3.599999999999997,41.999999999999964,1113,0,1.8,10,14
3,570,50,1,10,2,1.7999999999999967,23.999999999999968,1029,0,1.8,11,11
0,571,50,1,8,4,0.5999999999999986,11.999999999999986,567,0,1.8,11,9
1,571,50,1,9,7,1.199999999999998,17.99999999999998,669,0,1,11,10
2,571,50,1,12,6,2.9999999999999973,35.99999999999997,1089,0,1.8,10,13
3,571,50,0,9,0,1.1999999999999988,11.999999999999988,465,0,1,11,9
0,572,50,0,10,4,1.799999999999998,17.99999999999998,699,1,0.9,10,10
1,572,50,1,10,6,1.7999999999999967,23.999999999999968,1197,4,0.9,8,11
2,572,50,0,9,5,1.1999999999999988,11.999999999999988,459,0,1,8,9
3,572,44,0,6,0,0,0,372,3,-1.1,6,6
0,573,50,0,10,5,1.7999999999999972,17.99999999999997,885,2,0.9,11,10
1,573,50,0,8,4,0.5999999999999999,5.999999999999998,429,0,1,11,8
2,573,50,0,13,1,3.599999999999997,35.99999999999997,1221,0,1,10,13
3,573,50,0,13,2,3.599999999999997,35.999999999999964,1125,0,1,10,13
0,574,50,0,12,9,2.9999999999999964,29.999999999999964,1179,0,1,10,12
1,574,50,0,10,6,1.7999999999999976,17.999999999999975,717,0,1,14,10
2,574,50,0,8,5,0.5999999999999993,5.999999999999993,549,0,1,11,8
3,574,50,1,10,0,1.7999999999999994,23.999999999999996,483,0,1.8,12,11
0,575,50,0,10,1,1.7999999999999976,17.999999999999975,1011,1,1.8,8,10
1,575,27,0,4,0,0.6,5.999999999999999,135,4,-1.1,6,4
2,575,50,0,8,1,0.5999999999999985,5.999999999999985,663,1,0.9,12,8
3,575,50,1,7,0,0,6,561,0,0.8,8,8
0,576,50,0,12,9,2.999999999999997,29.999999999999968,1245,1,0.9,12,12
1,576,50,0,8,4,0.5999999999999998,5.999999999999997,435,4,0.9,12,8
2,576,50,0,13,5,3.599999999999998,35.99999999999998,1155,3,0.9,12,13
3,576,50,0,7,0,0,0,489,3,-0.1,12,7
0,577,50,0,11,2,2.399999999999997,23.99999999999997,879,1,1.8,9,11
1,577,50,0,8,2,0.5999999999999998,5.999999999999997,429,1,1.8,8,8
2,577,50,1,12,1,2.999999999999997,35.999999999999964,1245,0,1.8,8,13
3,577,50,0,10,0,1.7999999999999972,17.99999999999997,693,0,1,7,10
0,578,50,0,12,5,2.999999999999998,29.99999999999997,945,0,1,14,12
1,578,50,0,9,2,1.2000000000000002,12.000000000000002,423,0,1,13,9
2,578,50,0,13,3,3.599999999999997,35.99999999999997,1077,0,1,11,13
3,578,50,0,8,0,0.5999999999999984,5.999999999999984,555,1,0.9,13,8
0,579,50,0,12,3,2.999999999999998,29.99999999999997,1041,4,0.9,13,12
1,579,50,0,9,2,1.2000000000000004,12.000000000000004,381,1,1.4,12,9
2,579,50,1,12,2,2.9999999999999982,35.99999999999998,813,0,1,12,13
3,579,50,0,10,0,1.7999999999999967,17.999999999999964,753,1,1.8,14,10
0,580,50,0,12,5,2.999999999999999,29.99999999999999,741,3,1.9,9,12
1,580,50,0,10,3,1.7999999999999976,17.999999999999975,627,0,1,10,10
2,580,50,0,8,4,0.5999999999999998,5.999999999999997,471,0,1,13,8
3,580,50,1,11,3,2.399999999999997,29.999999999999968,1155,0,1.8,9,12
0,581,50,0,13,2,3.599999999999997,35.999999999999964,1323,1,1.8,9,13
1,581,33,0,5,1,0.6,5.999999999999999,216,4,-1.1,6,5
2,581,50,0,8,4,0.5999999999999993,5.999999999999993,531,0,1,11,8
3,581,50,0,7,1,0,0,729,2,-0.1,9,7
0,582,50,0,14,3,4.199999999999999,41.99999999999999,873,3,1.5,10,14
1,582,50,0,8,1,0.5999999999999999,5.999999999999998,483,4,0.9,10,8
2,582,50,0,10,4,1.7999999999999994,17.999999999999993,519,2,1.5,8,10
3,582,50,0,9,1,1.199999999999997,11.99999999999997,759,0,1,10,9
0,583,50,2,9,6,1.1999999999999988,23.999999999999982,585,0,1.8,10,11
1,583,50,0,10,5,1.799999999999998,17.99999999999998,813,2,1.5,12,10
2,583,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,10,8
3,583,50,1,12,1,2.999999999999997,35.999999999999964,963,0,1.8,10,13
0,584,50,0,12,7,2.999999999999997,29.999999999999968,1077,0,1,12,12
1,584,50,0,9,5,1.2000000000000006,12.000000000000004,393,0,1,10,9
2,584,50,0,11,7,2.399999999999997,23.999999999999968,1155,3,1.9,10,11
3,584,50,1,8,0,0.5999999999999995,11.999999999999996,453,0,1.8,11,9
0,585,50,0,13,4,3.5999999999999983,35.99999999999998,1059,2,1.9,11,13
1,585,50,0,8,1,0.6000000000000006,6.000000000000006,285,3,0.9,10,8
2,585,50,0,9,4,1.1999999999999988,11.999999999999988,567,1,1.8,8,9
3,585,50,1,9,1,1.1999999999999975,17.999999999999975,651,0,1.8,10,10
0,586,50,0,12,7,2.9999999999999973,29.99999999999997,1149,0,1,10,12
1,586,50,0,10,3,1.7999999999999994,17.999999999999993,543,4,0.9,14,10
2,586,50,0,9,5,1.1999999999999995,11.999999999999996,435,0,1,13,9
3,586,50,0,8,0,0.5999999999999989,5.9999999999999885,519,0,1,13,8
0,587,50,0,10,2,1.7999999999999972,17.99999999999997,861,0,1,9,10
1,587,50,0,8,1,0.6000000000000003,6.000000000000003,339,1,0.9,11,8
2,587,50,1,11,1,2.3999999999999986,29.999999999999982,789,0,1.8,11,12
3,587,50,0,12,0,2.999999999999997,29.999999999999968,855,0,1,10,12
0,588,50,0,11,5,2.399999999999997,23.999999999999968,1227,3,0.9,12,11
1,588,50,0,10,1,1.8000000000000005,18,369,0,1,13,10
2,588,50,0,12,3,2.999999999999998,29.99999999999997,915,0,1,12,12
3,588,50,1,8,0,0.5999999999999975,11.999999999999975,633,0,1.8,13,9
0,589,50,0,10,1,1.7999999999999976,17.999999999999975,747,2,0.9,11,10
1,589,21,0,2,0,0,0,126,4,-1.1,5,2
2,589,50,0,10,2,1.7999999999999972,17.99999999999997,741,1,1.8,9,10
3,589,50,0,8,0,0.5999999999999982,5.999999999999981,597,0,1,8,8
0,590,50,1,9,2,1.1999999999999975,17.999999999999975,801,2,0.9,10,10
1,590,9,0,1,1,0.6,5.999999999999999,42,4,-1.1,6,1
2,590,50,0,10,2,1.7999999999999967,17.999999999999964,777,1,1.8,8,10
3,590,50,1,8,0,0.5999999999999989,11.999999999999988,549,0,1.8,6,9
0,591,50,0,12,5,2.9999999999999973,29.99999999999997,1155,0,1,11,12
1,591,50,0,8,3,0.6000000000000008,6.000000000000007,357,0,1,12,8
2,591,50,1,12,2,2.9999999999999982,35.99999999999998,753,0,1.8,13,13
3,591,50,0,10,1,1.7999999999999967,17.999999999999964,981,0,1,11,10
0,592,50,0,12,4,2.9999999999999987,29.999999999999982,879,0,1,9,12
1,592,50,0,8,4,0.5999999999999995,5.999999999999995,453,0,1,10,8
2,592,50,1,10,4,1.7999999999999985,23.999999999999982,657,0,1.8,10,11
3,592,50,1,10,1,1.799999999999998,23.99999999999998,609,0,1.8,9,11
0,593,50,1,8,2,0.5999999999999984,11.999999999999984,657,0,1.8,9,9
1,593,27,0,3,1,0,0,147,3,-1.1,7,3
2,593,50,0,11,2,2.399999999999998,23.99999999999998,813,3,0.9,9,11
3,593,50,1,10,0,1.799999999999998,23.99999999999998,825,3,0.9,10,11
0,594,50,0,13,6,3.599999999999997,35.999999999999964,1365,3,0.9,11,13
1,594,50,0,8,5,0.6,6,651,4,0.9,9,8
2,594,50,0,9,4,1.1999999999999975,11.999999999999975,621,1,0.9,9,9
3,594,45,0,6,1,0,0,354,3,-1.1,7,6
0,595,15,1,1,0,0,5.000000000000002,80,0,-0.2,6,2
1,595,50,1,8,1,0.5999999999999998,11.999999999999996,483,4,0.5,9,9
2,595,26,1,3,2,0,5.999999999999997,267,3,-1.1,7,4
3,595,21,1,2,0,0,5.000000000000003,155,2,-1.1,5,3
0,596,50,0,11,2,2.399999999999997,23.99999999999997,945,4,0.9,9,11
1,596,50,1,9,1,1.2000000000000002,18,399,0,1.8,9,10
2,596,50,0,13,1,3.5999999999999983,35.99999999999998,1227,0,1,9,13
3,596,50,0,10,0,1.7999999999999972,17.99999999999997,771,0,1,8,10
0,597,50,0,10,2,1.7999999999999976,17.999999999999975,771,4,0.9,11,10
1,597,50,0,9,2,1.1999999999999995,11.999999999999996,429,1,1.4,12,9
2,597,50,1,13,1,3.599999999999997,41.99999999999997,1113,1,1.8,12,14
3,597,50,0,12,0,2.9999999999999973,29.99999999999997,951,0,1,12,12
0,598,50,0,10,9,1.7999999999999967,17.999999999999964,1371,2,0.9,9,10
1,598,50,0,8,4,0.5999999999999999,5.999999999999998,465,0,1,10,8
2,598,50,0,14,6,4.2,42,1035,0,1,8,14
3,598,50,0,13,2,3.599999999999997,35.99999999999997,1125,0,1,10,13
0,599,50,0,13,6,3.599999999999998,35.99999999999998,891,2,0.9,10,13
1,599,50,0,10,7,1.7999999999999972,17.99999999999997,819,4,0.9,11,10
2,599,50,0,9,3,1.1999999999999984,11.999999999999984,627,1,1.8,9,9
3,599,50,0,8,0,0.6000000000000006,6.000000000000006,261,0,1,11,8
0,600,50,0,9,1,1.1999999999999966,11.999999999999966,825,2,0.9,7,9
1,600,21,0,2,1,0,0,90,3,-1.1,5,2
2,600,50,0,10,0,1.7999999999999976,17.999999999999975,747,3,0.9,9,10
3,600,50,0,9,0,1.1999999999999966,11.999999999999966,717,0,1,8,9
0,601,50,0,9,4,1.1999999999999966,11.999999999999966,981,0,1,9,9
1,601,50,0,9,1,1.2000000000000002,12.000000000000002,405,4,0.9,11,9
2,601,50,0,12,4,2.999999999999998,29.99999999999997,1095,3,1.9,9,12
3,601,50,0,10,1,1.7999999999999972,17.99999999999997,717,0,1,9,10
0,602,50,0,11,3,2.399999999999998,23.99999999999998,699,3,1.5,11,11
1,602,50,0,8,1,0.6000000000000006,6.000000000000006,339,1,1.8,9,8
2,602,50,0,12,0,3,29.999999999999996,555,0,1,9,12
3,602,50,0,9,0,1.199999999999998,11.99999999999998,561,0,1,9,9
0,603,50,1,13,6,3.599999999999997,41.999999999999964,1353,0,1.8,9,14
1,603,50,0,8,1,0.6000000000000006,6.000000000000006,357,0,1,10,8
2,603,50,1,11,5,2.3999999999999977,29.99999999999997,801,0,1.8,11,12
3,603,50,0,9,0,1.1999999999999968,11.999999999999968,783,0,1,9,9
0,604,50,0,9,4,1.1999999999999995,11.999999999999996,471,1,1.8,12,9
1,604,50,0,14,5,4.199999999999998,41.99999999999998,1215,0,1,10,14
2,604,50,0,9,8,1.199999999999997,11.99999999999997,861,0,1,11,9
3,604,50,0,8,2,0.5999999999999991,6,543,0,1,12,8
0,605,50,0,9,4,1.1999999999999975,11.999999999999975,753,1,0.9,7,9
1,605,50,0,10,4,1.7999999999999972,17.99999999999997,927,2,0.9,7,10
2,605,50,0,10,3,1.799999999999998,17.99999999999998,669,0,1,7,10
3,605,38,0,5,1,0,0,321,4,-1.1,9,5
0,606,50,0,12,6,2.9999999999999964,29.999999999999964,1143,1,1.8,12,12
1,606,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,11,8
2,606,50,0,12,4,2.9999999999999987,29.999999999999982,771,0,1,10,12
3,606,50,1,10,0,1.799999999999998,23.99999999999998,681,0,1.8,9,11
0,607,50,1,13,4,3.5999999999999983,41.99999999999998,1113,0,1.8,10,14
1,607,50,0,8,2,0.6000000000000005,6.000000000000005,393,0,1,9,8
2,607,50,0,8,3,0.6,5.999999999999999,453,0,1,9,8
3,607,50,0,10,0,1.799999999999998,17.99999999999998,621,1,1.8,9,10
0,608,50,0,13,4,3.5999999999999988,35.999999999999986,747,0,1,11,13
1,608,50,0,8,5,0.5999999999999999,5.999999999999998,483,0,1,11,8
2,608,50,0,9,5,1.1999999999999984,11.999999999999984,567,2,1.5,12,9
3,608,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,11,9
0,609,50,1,10,3,1.7999999999999972,23.99999999999997,891,2,0.9,8,11
1,609,27,0,3,3,0,0,189,4,-1.1,7,3
2,609,50,0,9,2,1.199999999999997,11.99999999999997,855,0,1,8,9
3,609,50,0,9,0,1.199999999999997,11.99999999999997,651,0,1,7,9
0,610,50,0,14,7,4.199999999999998,41.99999999999998,1359,0,1,10,14
1,610,50,0,8,4,0.5999999999999984,5.999999999999984,609,4,0.9,9,8
2,610,50,0,8,5,0.5999999999999998,5.999999999999997,495,3,0.9,12,8
3,610,44,0,6,1,0,0,366,3,-1.1,8,6
0,611,9,2,0,0,0,11,77,0,-0.2,6,2
1,611,39,0,5,0,0,0,255,1,-1.1,8,5
2,611,50,1,8,1,0.6000000000000003,12.000000000000002,351,0,1.8,8,9
3,611,21,1,2,0,0,5.000000000000001,149,2,-1.1,5,3
0,612,50,0,9,8,1.1999999999999966,11.999999999999966,1017,2,0.9,9,9
1,612,50,0,13,8,3.599999999999998,35.99999999999998,1149,2,0.9,9,13
2,612,50,1,9,4,1.199999999999998,17.99999999999998,657,3,1.5,9,10
3,612,45,0,6,1,0,0,312,3,-1.1,6,6
0,613,50,0,9,4,1.1999999999999986,11.999999999999986,543,0,1,11,9
1,613,50,0,10,5,1.7999999999999998,17.999999999999996,483,4,1.5,13,10
2,613,50,1,10,4,1.7999999999999972,23.99999999999997,1179,0,1.8,10,11
3,613,50,0,16,3,5.4,53.99999999999999,1413,0,1,11,16
0,614,50,0,10,1,1.7999999999999972,17.99999999999997,903,2,0.9,9,10
1,614,50,1,7,2,3.6082248300317592e-16,6.000000000000003,321,0,1.8,7,8
2,614,50,0,14,1,4.1999999999999975,41.99999999999997,1215,1,1.8,8,14
3,614,50,0,13,1,3.599999999999997,35.99999999999997,1203,0,1,9,13
0,615,50,0,11,3,2.399999999999998,23.99999999999998,711,4,0.9,12,11
1,615,50,0,9,4,1.1999999999999995,11.999999999999996,495,4,0.9,12,9
2,615,50,0,13,1,3.599999999999997,35.999999999999964,1209,0,1,10,13
3,615,50,0,12,2,2.9999999999999973,29.99999999999997,1275,0,1,12,12
0,616,50,1,12,3,2.999999999999997,35.999999999999964,1263,0,1.8,10,13
1,616,50,0,9,1,1.1999999999999995,11.999999999999996,393,0,1,10,9
2,616,50,0,14,4,4.199999999999998,41.99999999999998,1191,0,1,9,14
3,616,50,0,11,0,2.3999999999999964,23.99999999999996,897,1,1.8,11,11
0,617,50,0,12,4,2.9999999999999973,29.99999999999997,1065,0,1,11,12
1,617,50,0,9,2,1.2000000000000002,12.000000000000002,381,1,1.4,11,9
2,617,50,2,11,4,2.3999999999999977,35.99999999999998,939,0,1.8,11,13
3,617,50,0,10,0,1.799999999999998,17.99999999999998,663,0,1,12,10
0,618,50,0,12,4,2.9999999999999964,29.999999999999964,1017,0,1,7,12
1,618,32,1,4,1,0,5.999999999999997,282,4,-1.1,6,5
2,618,50,0,8,3,0.6000000000000003,6.000000000000003,435,0,1,12,8
3,618,21,0,2,0,0,0,84,3,-1.1,5,2
0,619,50,0,11,3,2.399999999999999,23.99999999999999,585,0,1,12,11
1,619,50,0,10,4,1.7999999999999967,17.999999999999964,945,0,1,12,10
2,619,50,1,8,6,0.5999999999999981,11.99999999999998,687,0,1.8,12,9
3,619,50,0,9,0,1.2,11.999999999999998,465,3,0.9,12,9
0,620,50,0,11,5,2.3999999999999977,23.99999999999997,729,0,1,9,11
1,620,50,1,7,3,0,6,537,0,0.8,10,8
2,620,50,0,8,4,0.5999999999999989,5.9999999999999885,669,1,0.9,11,8
3,620,21,0,2,0,0,0,78,3,-1.1,5,2
0,621,50,0,12,10,2.9999999999999973,29.99999999999997,1233,2,1.5,12,12
1,621,50,0,12,9,2.999999999999997,29.999999999999968,1029,0,1,11,12
2,621,50,0,9,3,1.1999999999999995,11.999999999999996,477,0,1,12,9
3,621,50,0,8,0,0.5999999999999984,5.999999999999984,573,0,1,11,8
0,622,50,1,8,4,0.5999999999999989,11.999999999999988,549,0,1.8,12,9
1,622,50,0,9,2,1.2000000000000004,12.000000000000004,405,1,1.8,13,9
2,622,50,0,11,4,2.399999999999997,23.99999999999997,939,4,1.5,10,11
3,622,50,0,14,0,4.199999999999998,41.99999999999998,999,0,1,12,14
0,623,50,1,12,8,2.999999999999998,35.99999999999998,915,0,1,11,13
1,623,50,0,9,8,1.1999999999999966,11.999999999999966,705,0,1,12,9
2,623,50,0,9,5,1.2,11.999999999999998,423,1,1.8,10,9
3,623,50,0,10,0,1.7999999999999994,17.999999999999993,483,0,1,12,10
0,624,50,1,12,5,2.9999999999999987,35.999999999999986,771,0,1.8,12,13
1,624,50,0,9,1,1.1999999999999993,11.999999999999991,495,1,1.4,12,9
2,624,50,1,12,4,2.9999999999999973,35.99999999999997,945,0,1.8,13,13
3,624,50,0,11,2,2.3999999999999977,23.99999999999997,933,1,1.8,13,11
0,625,50,2,12,3,2.999999999999998,41.99999999999997,1095,0,1.8,9,14
1,625,50,0,9,3,1.1999999999999995,11.999999999999996,471,1,1.4,11,9
2,625,50,0,10,2,1.7999999999999985,17.999999999999982,645,2,0.9,10,10
3,625,50,0,11,1,2.3999999999999977,23.99999999999997,999,0,1,9,11
0,626,50,2,12,5,2.9999999999999964,41.999999999999964,1317,0,1.8,11,14
1,626,50,1,8,4,0.5999999999999999,11.999999999999996,441,0,1.8,11,9
2,626,50,0,13,4,3.599999999999997,35.999999999999964,1245,0,1,9,13
3,626,50,0,9,0,1.199999999999997,11.99999999999997,705,1,0.9,10,9
0,627,50,0,10,5,1.7999999999999985,17.999999999999982,609,0,1,10,10
1,627,50,0,13,2,3.5999999999999983,35.99999999999998,849,0,1,11,13
2,627,50,0,9,8,1.199999999999997,11.99999999999997,987,0,1,9,9
3,627,50,0,10,1,1.7999999999999976,17.999999999999975,825,2,0.9,12,10
0,628,50,0,10,4,1.8000000000000007,18.000000000000007,411,0,1,10,10
1,628,50,0,9,5,1.1999999999999966,11.999999999999966,1149,4,0.9,10,9
2,628,50,1,10,3,1.7999999999999998,24,627,1,1.8,9,11
3,628,27,0,4,1,0.6,5.999999999999999,195,0,-1,9,4
0,629,26,0,3,0,0,0,201,1,-1.1,7,3
1,629,15,0,1,0,0,0,69,0,-1,7,1
2,629,50,0,8,1,0.6000000000000006,6.000000000000006,303,1,1.8,8,8
3,629,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,630,50,0,9,7,1.199999999999997,11.99999999999997,1155,2,1.9,10,9
1,630,50,0,9,3,1.2000000000000002,12.000000000000002,405,4,0.9,11,9
2,630,50,0,13,4,3.5999999999999983,35.99999999999998,1107,4,1.5,11,13
3,630,50,0,15,0,4.799999999999997,47.99999999999997,1035,0,1,10,15
0,631,50,0,12,8,2.999999999999998,29.99999999999997,993,2,0.9,10,12
1,631,50,0,11,7,2.3999999999999964,23.99999999999996,1083,0,1,13,11
2,631,50,0,9,3,1.1999999999999993,11.999999999999991,513,0,1,9,9
3,631,50,0,9,1,1.199999999999999,11.99999999999999,495,3,0.9,13,9
0,632,50,0,9,0,1.1999999999999995,11.999999999999996,531,1,1.4,9,9
1,632,15,2,1,0,0,11,140,2,-1.1,7,3
2,632,50,1,10,0,1.7999999999999985,23.999999999999982,609,0,1.8,9,11
3,632,50,0,10,0,1.7999999999999976,17.999999999999975,669,0,1,7,10
0,633,50,1,9,1,1.2000000000000002,18,405,0,1.8,11,10
1,633,50,1,9,2,1.1999999999999993,17.999999999999993,501,0,1.8,11,10
2,633,50,1,8,2,0.5999999999999998,11.999999999999996,483,0,0.6,11,9
3,633,50,0,12,3,2.999999999999998,29.99999999999997,849,0,1,11,12
0,634,50,0,8,3,0.6000000000000004,6.000000000000004,405,1,0.9,11,8
1,634,50,0,7,1,0,0,627,0,0,10,7
2,634,50,0,8,2,0.6000000000000006,6.000000000000006,453,0,1,10,8
3,634,21,1,2,0,0,5.000000000000001,143,0,-1,5,3
0,635,50,1,12,2,3,35.99999999999999,573,1,1.8,12,13
1,635,50,0,8,4,0.5999999999999993,5.999999999999993,459,0,1,11,8
2,635,50,1,10,3,1.7999999999999965,23.99999999999996,951,0,1.8,11,11
3,635,50,0,11,5,2.399999999999997,23.999999999999968,1191,0,1,10,11
0,636,50,0,14,8,4.199999999999998,41.99999999999998,1155,3,1.5,11,14
1,636,50,0,8,4,0.5999999999999993,5.999999999999993,495,4,0.9,10,8
2,636,50,0,10,6,1.7999999999999994,17.999999999999993,543,0,1,11,10
3,636,50,0,10,0,1.7999999999999998,17.999999999999996,507,1,0.9,12,10
0,637,50,0,9,2,1.1999999999999982,11.99999999999998,615,0,1,9,9
1,637,33,0,4,2,0,0,240,4,-1.1,6,4
2,637,50,0,10,0,1.7999999999999976,17.999999999999975,861,0,1,11,10
3,637,50,1,10,0,1.7999999999999972,23.99999999999997,939,3,0.9,12,11
0,638,50,0,9,2,1.1999999999999966,11.999999999999966,957,2,0.9,7,9
1,638,27,0,3,2,0,0,165,3,-1.1,8,3
2,638,50,0,10,0,1.7999999999999976,17.999999999999975,651,0,1,6,10
3,638,50,0,9,0,1.1999999999999975,11.999999999999975,687,0,1,8,9
0,639,50,0,10,7,1.7999999999999967,17.999999999999964,969,1,1.8,11,10
1,639,50,0,9,3,1.1999999999999993,11.999999999999991,447,4,0.9,12,9
2,639,50,1,12,4,2.999999999999998,35.99999999999998,1017,0,1.8,9,13
3,639,50,0,10,0,1.799999999999998,17.99999999999998,585,0,1,10,10
0,640,50,0,11,3,2.399999999999997,23.99999999999997,1071,2,0.9,10,11
1,640,50,0,9,2,1.1999999999999993,11.999999999999991,435,1,1.4,13,9
2,640,50,1,14,1,4.2,47.99999999999999,1227,0,1.8,10,15
3,640,50,0,10,0,1.7999999999999967,17.999999999999964,771,0,1,11,10
0,641,50,0,11,4,2.399999999999997,23.99999999999997,1053,1,0.9,12,11
1,641,50,1,8,2,0.6000000000000005,12.000000000000004,357,0,1.8,9,9
2,641,50,0,13,1,3.599999999999998,35.99999999999998,951,0,1,9,13
3,641,50,0,9,0,1.1999999999999984,11.999999999999984,567,0,1,9,9
0,642,50,0,11,7,2.399999999999997,23.99999999999997,963,3,0.9,9,11
1,642,50,1,11,7,2.399999999999997,29.999999999999968,1125,3,0.9,11,12
2,642,44,0,6,5,0,0,402,3,-1.1,7,6
3,642,50,0,9,1,1.199999999999997,11.99999999999997,783,3,0.9,9,9
0,643,50,1,13,1,3.599999999999997,41.99999999999997,1191,3,1.9,9,14
1,643,50,0,9,0,1.2,11.999999999999998,357,4,0.9,9,9
2,643,50,0,10,1,1.7999999999999976,17.999999999999975,687,0,1,8,10
3,643,50,0,11,0,2.399999999999997,23.999999999999968,975,0,1,8,11
0,644,50,0,12,7,2.999999999999997,29.999999999999968,1431,2,0.9,10,12
1,644,45,2,8,2,1.2,24,311,0,-0.2,8,10
2,644,50,0,9,5,1.199999999999998,11.99999999999998,723,3,0.9,12,9
3,644,50,0,7,2,0,0,705,2,-0.1,8,7
0,645,50,0,13,5,3.5999999999999965,35.999999999999964,1413,3,1.5,13,13
1,645,50,0,9,4,1.2000000000000004,12.000000000000004,423,3,0.9,11,9
2,645,50,0,13,2,3.5999999999999983,35.99999999999998,1065,0,1,10,13
3,645,50,0,8,0,0.5999999999999971,5.999999999999971,813,1,0.9,10,8
0,646,50,1,13,4,3.5999999999999983,41.99999999999998,1029,0,1,11,14
1,646,50,1,8,4,0.6,11.999999999999998,471,0,1.8,10,9
2,646,50,0,13,1,3.599999999999997,35.99999999999997,969,0,1,12,13
3,646,50,0,10,2,1.7999999999999967,17.999999999999964,1005,1,0.9,13,10
0,647,50,1,8,3,0.5999999999999999,11.999999999999996,489,0,1.8,8,9
1,647,50,0,8,1,0.6000000000000002,6.000000000000002,423,0,1,8,8
2,647,50,0,11,3,2.399999999999997,23.99999999999997,861,1,1.8,9,11
3,647,50,0,12,0,2.9999999999999973,29.99999999999997,1035,0,1,10,12
0,648,50,0,11,2,2.399999999999998,23.99999999999998,627,0,1,10,11
1,648,50,0,8,4,0.5999999999999995,5.999999999999995,495,0,1,9,8
2,648,50,0,10,3,1.7999999999999967,17.999999999999964,945,0,1,9,10
3,648,50,0,13,2,3.599999999999999,35.99999999999999,1329,0,1,9,13
0,649,50,0,10,3,1.7999999999999967,17.999999999999964,1035,2,0.9,9,10
1,649,50,0,8,3,0.6000000000000001,6.000000000000001,417,0,1,8,8
2,649,50,0,12,1,2.9999999999999973,29.99999999999997,1257,0,1,9,12
3,649,50,0,13,1,3.599999999999997,35.999999999999964,1155,0,1,9,13
0,650,50,0,10,5,1.799999999999999,17.99999999999999,537,0,1,11,10
1,650,50,1,14,5,4.1999999999999975,47.99999999999997,1125,0,1.8,12,15
2,650,50,1,8,5,0.6,11.99999999999998,669,0,1.8,8,9
3,650,50,0,8,0,0.6,6,597,2,0.9,13,8
0,651,50,1,9,3,1.1999999999999988,17.99999999999999,549,0,1.8,9,10
1,651,50,0,8,2,0.5999999999999995,5.999999999999995,441,0,1,9,8
2,651,50,1,11,3,2.3999999999999977,29.99999999999997,873,0,1.8,9,12
3,651,50,0,12,1,2.9999999999999973,29.99999999999997,1113,0,1,11,12
0,652,50,0,12,7,2.9999999999999973,29.99999999999997,1041,0,1,11,12
1,652,50,0,8,1,0.6000000000000009,6.000000000000008,345,0,1,9,8
2,652,50,0,10,6,1.799999999999999,17.99999999999999,591,0,1,11,10
3,652,50,0,9,0,1.2,11.999999999999998,453,1,1.8,9,9
0,653,50,1,14,5,4.199999999999998,47.99999999999998,1209,0,1.8,10,15
1,653,50,0,8,3,0.6000000000000008,6.000000000000007,387,0,1,10,8
2,653,50,1,10,6,1.7999999999999972,23.99999999999997,807,0,1.8,11,11
3,653,50,0,10,1,1.7999999999999976,17.999999999999975,753,1,0.9,11,10
0,654,50,1,12,5,2.9999999999999964,35.999999999999964,1521,0,1.8,7,13
1,654,50,0,8,4,0.5999999999999985,5.999999999999985,639,3,0.9,9,8
2,654,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,357,1,0.9,10,7
3,654,26,0,3,0,0,0,219,1,-1.1,8,3
0,655,50,0,10,5,1.7999999999999976,17.999999999999975,777,0,1,11,10
1,655,50,1,9,7,1.199999999999998,17.99999999999998,621,0,1.8,10,10
2,655,50,2,11,6,2.399999999999997,35.999999999999964,1191,0,1.8,10,13
3,655,50,0,8,0,0.6000000000000002,6.000000000000002,375,1,1.8,9,8
0,656,50,0,12,3,2.9999999999999973,29.99999999999997,1125,0,1,12,12
1,656,50,1,9,1,1.1999999999999995,17.999999999999996,411,0,1.8,11,10
2,656,50,0,12,3,2.999999999999997,29.999999999999968,1323,0,1,12,12
3,656,50,0,11,0,2.399999999999997,23.999999999999968,939,2,0.9,13,11
0,657,50,1,10,6,1.799999999999999,23.99999999999999,513,0,1.8,8,11
1,657,50,0,10,5,1.7999999999999967,17.999999999999964,987,2,0.9,12,10
2,657,50,1,8,6,0.6000000000000001,12.000000000000002,477,0,1.8,10,9
3,657,50,0,9,2,1.1999999999999993,11.999999999999991,459,2,1.1,11,9
0,658,50,0,13,5,3.599999999999997,35.99999999999997,1179,0,1,10,13
1,658,50,0,8,5,0.6000000000000001,6.000000000000001,393,4,0.9,8,8
2,658,50,0,10,6,1.7999999999999972,17.99999999999997,1047,3,1.9,9,10
3,658,45,0,6,0,0,0,198,3,-1.1,7,6
0,659,50,0,10,8,1.7999999999999965,17.99999999999996,1299,1,0.9,8,10
1,659,45,0,6,3,0,0,330,4,-1.1,6,6
2,659,50,0,10,5,1.7999999999999972,17.99999999999997,1059,3,0.9,8,10
3,659,38,0,5,1,0,0,405,3,-1.1,10,5
0,660,50,0,9,0,1.1999999999999986,11.999999999999986,525,0,1,9,9
1,660,50,0,9,6,1.1999999999999975,11.999999999999975,777,0,1,9,9
2,660,50,0,9,4,1.1999999999999982,11.99999999999998,585,0,1,10,9
3,660,50,1,13,3,3.599999999999998,41.99999999999997,1095,0,1,10,14
0,661,50,0,9,2,1.199999999999997,11.99999999999997,909,2,0.9,7,9
1,661,32,2,4,1,0,11.999999999999998,348,2,-1.1,6,6
2,661,50,1,9,2,1.1999999999999993,17.999999999999993,513,3,0.9,8,10
3,661,50,0,9,0,1.1999999999999984,11.999999999999984,543,0,1,9,9
0,662,9,1,0,0,0,5.000000000000001,77,0,-1,5,1
1,662,50,1,9,0,1.1999999999999988,17.99999999999999,603,0,0.6,6,10
2,662,20,1,2,1,0,5.999999999999997,204,3,-1.1,10,3
3,662,15,1,1,0,0,5.000000000000001,116,2,-1.1,9,2
0,663,50,0,11,12,2.399999999999997,23.999999999999968,1041,4,0.9,10,11
1,663,50,0,13,8,3.599999999999997,35.999999999999964,1419,2,0.9,8,13
2,663,50,0,10,1,1.7999999999999985,17.999999999999982,579,1,1.8,7,10
3,663,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,423,3,0.9,8,7
0,664,50,0,9,3,1.199999999999998,11.99999999999998,621,1,0.9,9,9
1,664,50,0,11,3,2.3999999999999977,23.99999999999997,1125,2,0.9,8,11
2,664,50,1,10,5,1.7999999999999967,23.999999999999968,897,0,1,10,11
3,664,44,0,6,0,0,0,462,3,-1.1,8,6
0,665,50,0,10,3,1.799999999999999,17.99999999999999,621,0,1,10,10
1,665,50,0,8,1,0.5999999999999984,5.999999999999984,549,1,0.9,8,8
2,665,50,1,10,3,1.7999999999999972,23.99999999999997,795,0,1.8,9,11
3,665,50,1,11,3,2.399999999999997,29.99999999999997,1089,0,1.8,8,12
0,666,50,0,9,3,1.199999999999998,11.99999999999998,663,2,0.9,8,9
1,666,50,0,8,3,0.6000000000000001,6.000000000000001,447,0,1,8,8
2,666,50,1,12,2,2.9999999999999973,35.99999999999997,1029,1,1.8,10,13
3,666,50,0,11,0,2.399999999999997,23.999999999999968,783,0,1,8,11
0,667,50,0,10,1,1.799999999999999,17.99999999999999,561,0,1,7,10
1,667,45,1,6,0,0,5.000000000000006,377,4,-1.1,7,7
2,667,50,0,8,1,0.6000000000000002,6.000000000000002,411,1,1.8,11,8
3,667,9,0,0,0,0,0,36,3,-1.1,7,0
0,668,50,1,12,7,2.999999999999997,35.999999999999964,1155,0,1.8,10,13
1,668,50,0,10,7,1.7999999999999976,17.999999999999975,831,4,0.9,13,10
2,668,50,0,9,4,1.1999999999999988,11.999999999999988,543,0,1,13,9
3,668,50,1,8,0,0.5999999999999993,11.999999999999991,507,0,1.8,11,9
0,669,50,0,10,6,1.7999999999999972,17.99999999999997,1017,2,0.9,13,10
1,669,50,0,9,3,1.1999999999999995,11.999999999999996,429,1,1.8,10,9
2,669,50,1,13,2,3.599999999999998,41.99999999999997,999,0,1.8,9,14
3,669,50,0,9,0,1.199999999999997,11.99999999999997,669,0,1,10,9
0,670,50,0,11,4,2.3999999999999986,23.999999999999982,795,1,0.9,11,11
1,670,50,0,11,6,2.399999999999997,23.999999999999968,1053,2,0.9,7,11
2,670,50,1,10,3,1.7999999999999985,23.999999999999982,609,1,1.8,9,11
3,670,50,0,7,1,0,0,435,4,-0.1,10,7
0,671,50,0,10,4,1.7999999999999976,17.999999999999975,843,0,1,10,10
1,671,50,0,9,4,1.1999999999999993,11.999999999999991,507,2,0.9,9,9
2,671,50,1,12,2,2.9999999999999987,35.999999999999986,843,0,1.8,9,13
3,671,50,0,9,2,1.199999999999997,11.99999999999997,651,0,1,9,9
0,672,50,1,12,7,2.999999999999997,35.999999999999964,1455,3,1.5,11,13
1,672,50,0,9,5,1.2000000000000002,12.000000000000002,411,1,1.8,9,9
2,672,50,0,12,3,2.9999999999999982,29.999999999999982,867,0,1,8,12
3,672,50,0,9,0,1.1999999999999966,11.999999999999966,735,0,1,10,9
0,673,50,1,9,5,1.1999999999999968,17.999999999999964,921,0,1.8,13,10
1,673,50,0,9,2,1.1999999999999995,11.999999999999996,435,3,0.9,11,9
2,673,50,0,11,5,2.3999999999999977,23.99999999999997,1119,0,1,10,11
3,673,50,1,12,0,2.999999999999998,35.99999999999998,789,0,1.8,12,13
0,674,50,0,9,8,1.199999999999998,11.99999999999998,645,0,1,12,9
1,674,50,1,13,5,3.599999999999997,41.99999999999997,1317,0,1.8,9,14
2,674,50,1,8,2,0.5999999999999993,11.999999999999991,489,0,1.8,11,9
3,674,50,2,7,1,6.938893903907228e-16,12.000000000000004,417,0,1.8,12,9
0,675,50,0,10,2,1.7999999999999965,17.99999999999996,1221,0,1,11,10
1,675,33,0,4,2,0,0,186,4,-1.1,6,4
2,675,50,1,9,1,1.199999999999997,17.99999999999997,909,3,0.9,9,10
3,675,50,0,9,1,1.199999999999997,11.99999999999997,747,0,1,10,9
0,676,50,0,13,10,3.599999999999997,35.99999999999997,1425,0,1,9,13
1,676,50,0,8,1,0.6000000000000001,6.000000000000001,399,0,1,9,8
2,676,50,0,12,7,2.9999999999999982,29.999999999999982,843,3,0.9,10,12
3,676,50,0,8,0,0.5999999999999976,5.999999999999976,645,0,1,10,8
0,677,50,0,12,6,2.9999999999999973,29.99999999999997,1011,0,1,14,12
1,677,50,0,9,3,1.1999999999999993,11.999999999999991,507,2,0.9,12,9
2,677,50,1,12,2,2.999999999999998,35.99999999999998,987,0,1.8,9,13
3,677,50,0,10,1,1.7999999999999976,17.999999999999975,669,0,1,10,10
0,678,50,1,8,7,0.5999999999999975,11.999999999999975,747,0,1.8,8,9
1,678,50,0,13,2,3.599999999999997,35.99999999999997,1287,2,0.9,9,13
2,678,50,1,9,5,1.1999999999999984,17.999999999999982,591,0,1.8,10,10
3,678,50,0,8,1,0.6000000000000005,6.000000000000005,411,2,0.9,12,8
0,679,50,1,10,2,1.7999999999999985,23.999999999999982,657,0,1.8,10,11
1,679,44,1,6,1,0,5.999999999999995,426,0,-0.2,6,7
2,679,50,0,9,2,1.1999999999999993,11.999999999999991,465,0,1,8,9
3,679,50,0,9,0,1.1999999999999984,11.999999999999984,555,0,1,10,9
0,680,50,1,12,5,2.999999999999998,35.99999999999998,1113,0,1.8,9,13
1,680,50,0,8,7,0.5999999999999982,5.999999999999981,687,0,1,9,8
2,680,50,0,11,4,2.3999999999999986,23.999999999999982,669,1,1.8,8,11
3,680,50,0,11,1,2.399999999999998,23.99999999999998,867,1,1.8,11,11
0,681,50,0,12,5,2.9999999999999982,29.999999999999982,861,2,1.5,12,12
1,681,50,0,11,1,2.4,24,501,0,1,13,11
2,681,50,1,8,3,0.5999999999999984,11.999999999999984,591,0,1.8,13,9
3,681,50,0,9,1,1.1999999999999986,11.999999999999986,567,0,1,12,9
0,682,50,0,11,7,2.399999999999998,23.99999999999998,927,3,1.5,8,11
1,682,50,0,8,5,0.5999999999999985,5.999999999999985,525,0,1,10,8
2,682,50,1,12,7,2.999999999999998,35.99999999999998,783,0,1.8,11,13
3,682,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,10,9
0,683,50,0,11,5,2.399999999999997,23.999999999999968,1251,2,0.9,10,11
1,683,45,1,7,4,0.6,11.999999999999998,383,4,-1.1,7,8
2,683,50,0,12,1,2.999999999999999,29.99999999999999,705,3,0.9,10,12
3,683,50,0,10,1,1.7999999999999972,17.99999999999997,897,3,0.9,11,10
0,684,50,1,13,7,3.6,42,1677,0,1,8,14
1,684,50,0,9,3,1.1999999999999988,11.999999999999988,531,2,0.9,8,9
2,684,50,0,10,6,1.799999999999999,17.99999999999999,561,1,1.8,8,10
3,684,50,0,13,0,3.599999999999997,35.999999999999964,1095,0,1,8,13
0,685,50,0,14,3,4.199999999999999,41.99999999999999,1365,0,1,7,14
1,685,32,0,4,3,0,0,354,0,-1,6,4
2,685,50,1,8,4,0.5999999999999976,11.999999999999975,627,0,1.8,9,9
3,685,21,0,3,0,0.6,5.999999999999999,96,3,-1.1,5,3
0,686,50,0,13,6,3.599999999999997,35.99999999999997,867,0,1,12,13
1,686,50,0,8,3,0.6000000000000005,6.000000000000005,381,0,1,8,8
2,686,50,0,10,7,1.799999999999998,17.99999999999998,867,0,1,9,10
3,686,50,0,7,0,1.0269562977782698e-15,1.0269562977782698e-14,303,3,0.9,12,7
0,687,50,2,13,4,3.5999999999999965,47.99999999999996,1485,0,1.8,9,15
1,687,50,0,8,3,0.6000000000000001,6.000000000000001,435,0,1,9,8
2,687,50,0,10,2,1.7999999999999976,17.999999999999975,675,0,1,9,10
3,687,50,0,11,1,2.399999999999997,23.99999999999997,975,4,0.9,7,11
0,688,50,1,13,7,3.5999999999999983,41.99999999999998,1527,0,1,9,14
1,688,50,0,8,3,0.5999999999999996,5.9999999999999964,489,0,1,8,8
2,688,50,1,11,4,2.399999999999998,29.999999999999982,729,0,1.8,9,12
3,688,50,0,10,1,1.7999999999999967,17.999999999999964,1101,1,0.9,9,10
0,689,50,0,10,7,1.7999999999999985,17.999999999999982,609,3,0.9,11,10
1,689,50,1,13,5,3.599999999999998,41.99999999999997,1077,0,1.8,8,14
2,689,50,1,9,3,1.199999999999998,17.99999999999998,627,0,1.8,6,10
3,689,50,0,8,1,0.6000000000000002,6.000000000000002,453,2,0.9,9,8
0,690,50,1,13,10,3.599999999999997,41.99999999999997,1395,3,1.5,9,14
1,690,50,0,8,4,0.6000000000000001,6.000000000000001,429,0,1,10,8
2,690,50,0,12,7,2.9999999999999982,29.999999999999982,663,0,1,9,12
3,690,50,0,9,0,1.199999999999998,11.99999999999998,579,1,0.9,8,9
0,691,50,0,9,2,1.1999999999999966,11.999999999999966,1005,2,0.9,8,9
1,691,33,0,5,0,0.6,5.999999999999999,192,4,-1.1,6,5
2,691,50,0,10,1,1.7999999999999972,17.99999999999997,891,1,1.8,9,10
3,691,50,0,9,1,1.199999999999997,11.99999999999997,717,1,1.8,8,9
0,692,50,0,10,4,1.799999999999998,17.99999999999998,723,1,0.9,11,10
1,692,50,0,11,4,2.399999999999998,23.99999999999998,1095,2,0.9,9,11
2,692,50,1,11,5,2.399999999999997,29.99999999999997,867,1,1.8,11,12
3,692,50,0,7,2,0,0,597,4,-0.1,8,7
0,693,33,1,4,1,0,5.000000000000003,173,0,-0.2,6,5
1,693,50,1,8,0,0.5999999999999998,11.999999999999996,483,0,1.8,7,9
2,693,27,1,3,1,0,5.000000000000002,140,0,-0.2,6,4
3,693,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,694,50,1,13,7,3.5999999999999965,41.999999999999964,1371,0,1.8,8,14
1,694,50,0,9,5,1.199999999999998,11.99999999999998,681,0,1,12,9
2,694,50,1,9,5,1.1999999999999995,17.999999999999996,471,0,1.8,10,10
3,694,50,0,10,2,1.7999999999999976,17.999999999999975,681,0,1,9,10
0,695,50,0,9,3,1.1999999999999975,11.999999999999975,603,0,1,12,9
1,695,50,0,9,2,1.2000000000000008,12.000000000000009,333,1,1.4,11,9
2,695,50,1,11,1,2.399999999999997,29.999999999999968,1041,0,1,10,12
3,695,50,0,11,0,2.3999999999999977,23.99999999999997,783,0,1,12,11
0,696,50,0,9,0,1.1999999999999984,11.999999999999984,591,0,1,9,9
1,696,33,0,4,0,0,0,210,0,-1,6,4
2,696,45,0,6,0,0,0,300,0,-1,7,6
3,696,9,1,0,0,0,5.000000000000001,47,0,-1,7,1
0,697,50,1,14,6,4.200000000000005,48.00000000000004,1455,0,1.8,8,15
1,697,50,1,8,2,0.6000000000000002,12.000000000000002,393,0,1.8,8,9
2,697,50,1,10,4,1.799999999999998,23.99999999999998,627,0,1.8,7,11
3,697,50,0,9,1,1.1999999999999966,11.999999999999966,849,0,1,9,9
0,698,50,1,14,2,4.1999999999999975,47.99999999999997,1077,0,1,12,15
1,698,50,0,8,5,0.6000000000000001,6.000000000000001,441,0,1,11,8
2,698,50,0,11,4,2.399999999999997,23.999999999999968,1227,2,1.5,10,11
3,698,50,0,9,0,1.1999999999999966,11.999999999999966,711,1,0.9,10,9
0,699,50,0,14,10,4.200000000000003,42.00000000000003,1701,0,1,10,14
1,699,50,0,8,1,0.6000000000000005,6.000000000000005,399,0,1,10,8
2,699,50,0,12,9,2.9999999999999973,29.99999999999997,1077,0,1,10,12
3,699,50,0,9,0,1.199999999999998,11.99999999999998,609,1,1.8,10,9
0,700,50,1,11,2,2.3999999999999977,29.99999999999997,825,0,1.8,7,12
1,700,50,0,8,2,0.5999999999999993,5.999999999999993,459,2,1.1,9,8
2,700,50,1,11,2,2.399999999999997,29.99999999999997,1113,0,1.8,10,12
3,700,50,0,10,0,1.7999999999999972,17.99999999999997,705,0,1,9,10
0,701,50,0,14,5,4.199999999999998,41.99999999999998,921,3,1.5,11,14
1,701,50,0,8,6,0.5999999999999989,5.9999999999999885,543,0,1,11,8
2,701,50,0,11,4,2.399999999999999,23.99999999999999,501,2,1.5,10,11
3,701,50,0,12,2,2.999999999999998,29.99999999999997,849,1,1.8,11,12
0,702,50,0,14,7,4.199999999999997,41.999999999999964,1467,0,1,11,14
1,702,50,0,10,3,1.799999999999999,17.99999999999999,591,0,1,12,10
2,702,50,0,8,6,0.5999999999999989,5.9999999999999885,573,0,1,8,8
3,702,50,0,10,0,1.799999999999998,17.99999999999998,621,0,1,12,10
0,703,50,0,12,5,2.999999999999997,29.999999999999968,1005,0,1,10,12
1,703,50,0,8,2,0.6000000000000002,6.000000000000002,357,0,1,12,8
2,703,50,0,12,3,2.999999999999998,29.99999999999997,1059,0,1,9,12
3,703,50,0,9,1,1.1999999999999988,11.999999999999988,537,0,1,11,9
0,704,50,1,12,5,2.9999999999999987,35.999999999999986,993,2,1.9,10,13
1,704,50,0,8,4,0.5999999999999986,5.999999999999986,483,4,0.9,9,8
2,704,50,1,9,5,1.1999999999999988,17.99999999999999,579,0,1.8,8,10
3,704,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,10,9
0,705,50,1,13,4,3.599999999999997,41.99999999999997,1335,0,1,9,14
1,705,50,1,9,6,1.199999999999997,17.99999999999997,729,0,1.8,9,10
2,705,50,0,9,2,1.1999999999999993,11.999999999999991,495,0,1,10,9
3,705,50,0,13,1,3.5999999999999983,35.99999999999998,867,1,1.8,10,13
0,706,50,1,8,3,0.5999999999999975,11.999999999999975,717,0,0.6,12,9
1,706,50,0,10,3,1.7999999999999994,17.999999999999993,495,1,1.8,11,10
2,706,50,0,11,4,2.399999999999997,23.99999999999997,1233,0,1,11,11
3,706,50,1,15,1,4.8,53.99999999999999,1521,3,1.5,11,16
0,707,50,0,11,8,2.399999999999997,23.999999999999968,1179,0,1,12,11
1,707,50,0,11,4,2.3999999999999977,23.99999999999997,855,0,1,11,11
2,707,50,0,9,4,1.1999999999999995,11.999999999999996,471,0,1,12,9
3,707,50,0,8,1,0.6000000000000001,6.000000000000001,423,3,0.9,11,8
0,708,50,0,9,4,1.1999999999999993,11.999999999999991,549,3,0.9,12,9
1,708,50,1,10,4,1.799999999999998,23.99999999999998,627,0,1.8,10,11
2,708,50,1,8,5,0.5999999999999971,11.99999999999997,849,0,1.8,9,9
3,708,50,0,17,5,6.000000000000001,60.00000000000001,1515,0,1,12,17
0,709,27,2,3,1,0,11.000000000000004,164,0,-0.2,7,5
1,709,50,0,10,2,1.7999999999999967,17.999999999999964,993,0,1,8,10
2,709,50,0,8,6,0.6000000000000001,6.000000000000001,477,3,1.1,10,8
3,709,38,0,5,0,0,0,369,0,-1,8,5
0,710,50,0,11,5,2.399999999999997,23.99999999999997,843,3,1.5,10,11
1,710,50,0,8,5,0.5999999999999998,5.999999999999997,459,0,1,10,8
2,710,50,1,11,5,2.399999999999997,29.999999999999968,1155,0,1.8,12,12
3,710,50,1,14,1,4.199999999999999,47.99999999999999,1107,0,1.8,11,15
0,711,50,0,8,4,0.5999999999999989,5.9999999999999885,477,0,1,9,8
1,711,50,0,8,2,0.5999999999999998,5.999999999999997,429,0,1,11,8
2,711,50,0,11,4,2.3999999999999995,23.999999999999996,615,0,1,10,11
3,711,50,0,12,2,2.9999999999999973,29.99999999999997,897,0,1,10,12
0,712,50,0,9,3,1.199999999999997,11.99999999999997,741,4,0.9,10,9
1,712,50,1,8,1,0.6000000000000001,12.000000000000002,399,0,1.8,10,9
2,712,50,0,13,1,3.599999999999997,35.99999999999997,1095,0,1,9,13
3,712,50,0,10,0,1.7999999999999976,17.999999999999975,771,2,0.9,11,10
0,713,50,0,10,8,1.7999999999999976,17.999999999999975,969,1,0.9,10,10
1,713,50,0,10,5,1.7999999999999976,17.999999999999975,831,4,0.9,9,10
2,713,50,1,9,4,1.1999999999999975,17.999999999999975,699,0,1.8,8,10
3,713,45,0,6,0,0,0,330,3,-1.1,6,6
0,714,50,0,12,9,2.999999999999997,29.999999999999968,1221,0,1,10,12
1,714,50,0,11,7,2.3999999999999977,23.99999999999997,855,2,0.9,8,11
2,714,50,1,9,4,1.1999999999999984,17.999999999999982,567,0,1.8,11,10
3,714,44,0,6,0,0,0,384,4,-1.1,7,6
0,715,50,0,9,0,1.2000000000000004,12.000000000000004,471,1,1.8,8,9
1,715,15,1,1,0,0,5.000000000000002,74,0,-0.2,5,2
2,715,50,1,9,0,1.199999999999998,17.99999999999998,603,3,0.9,8,10
3,715,50,0,9,0,1.199999999999998,11.99999999999998,573,0,1,7,9
0,716,50,0,13,8,3.599999999999998,35.99999999999998,1479,2,0.9,11,13
1,716,50,0,11,5,2.3999999999999995,23.999999999999996,549,2,1.5,10,11
2,716,50,0,9,5,1.1999999999999982,11.99999999999998,597,0,1,9,9
3,716,50,0,9,1,1.199999999999997,11.99999999999997,711,3,0.9,11,9
0,717,50,0,8,4,0.5999999999999984,5.999999999999984,585,0,1,11,8
1,717,50,0,9,2,1.2000000000000002,12.000000000000002,393,0,1,11,9
2,717,50,0,11,2,2.399999999999997,23.99999999999997,1035,0,1,9,11
3,717,50,1,13,0,3.599999999999997,41.999999999999964,1041,0,1,9,14
0,718,50,0,11,1,2.3999999999999986,23.999999999999982,663,0,1,9,11
1,718,50,0,9,0,1.2000000000000008,12.000000000000009,393,1,1.4,8,9
2,718,50,1,11,0,2.3999999999999977,29.99999999999997,873,0,1.8,7,12
3,718,50,0,10,0,1.7999999999999976,17.999999999999975,627,0,1,8,10
0,719,50,2,12,1,2.9999999999999987,41.99999999999998,891,0,1.8,10,14
1,719,50,0,8,3,0.6000000000000002,6.000000000000002,387,0,1,10,8
2,719,50,1,9,3,1.1999999999999988,17.99999999999999,513,0,1.8,8,10
3,719,50,0,11,0,2.399999999999998,23.99999999999998,795,0,1,9,11
0,720,50,0,12,4,2.999999999999998,29.99999999999997,705,3,0.9,10,12
1,720,50,0,14,5,4.199999999999998,41.99999999999998,1233,0,1,9,14
2,720,50,0,8,5,0.6,6,633,0,1,9,8
3,720,50,0,9,1,1.1999999999999984,11.999999999999984,603,3,0.9,11,9
0,721,50,1,11,8,2.399999999999997,29.99999999999997,1209,0,1.8,12,12
1,721,50,1,8,2,0.6000000000000005,12.000000000000004,315,0,1.8,11,9
2,721,50,1,12,5,2.9999999999999973,35.99999999999997,891,0,1.8,12,13
3,721,50,0,10,0,1.7999999999999985,17.999999999999982,615,0,1,11,10
0,722,50,0,11,4,2.399999999999997,23.999999999999968,1041,0,1,10,11
1,722,50,0,8,3,0.6000000000000005,6.000000000000005,339,0,1,9,8
2,722,50,0,12,4,2.9999999999999964,29.999999999999964,1119,0,1,10,12
3,722,50,0,10,0,1.7999999999999976,17.999999999999975,681,1,1.8,6,10
0,723,50,0,9,5,1.1999999999999962,11.99999999999996,1209,4,1.1,9,9
1,723,50,1,8,1,0.6000000000000003,12.000000000000002,387,0,1.8,8,9
2,723,50,0,14,3,4.199999999999998,41.99999999999998,1023,1,1.8,8,14
3,723,50,0,15,1,4.799999999999997,47.99999999999997,1149,1,1.8,7,15
0,724,50,1,11,4,2.399999999999997,29.99999999999997,969,0,1.8,9,12
1,724,50,1,8,1,0.6000000000000009,12.000000000000009,321,0,1.8,7,9
2,724,50,0,11,2,2.3999999999999986,23.999999999999982,777,0,1,8,11
3,724,50,0,9,0,1.199999999999998,11.99999999999998,597,0,1,8,9
0,725,50,0,9,4,1.1999999999999993,11.999999999999991,537,3,1.5,12,9
1,725,50,0,8,4,0.6000000000000001,6.000000000000001,393,0,1,11,8
2,725,50,1,11,4,2.399999999999997,29.99999999999997,1095,0,1,12,12
3,725,50,1,14,1,4.1999999999999975,47.99999999999997,1167,0,1.8,10,15
0,726,50,1,11,2,2.3999999999999977,29.99999999999997,711,0,1,11,12
1,726,50,1,8,7,0.5999999999999993,11.999999999999991,519,0,1.8,8,9
2,726,50,0,9,1,1.1999999999999975,11.999999999999975,633,0,1,9,9
3,726,50,0,14,3,4.199999999999999,41.99999999999999,1329,0,1,9,14
0,727,50,1,14,3,4.199999999999998,47.99999999999998,1029,0,1.8,11,15
1,727,50,0,8,5,0.5999999999999989,5.9999999999999885,585,4,0.9,11,8
2,727,50,0,10,5,1.7999999999999985,17.999999999999982,657,2,1.5,12,10
3,727,50,1,11,1,2.3999999999999977,29.99999999999997,933,0,1.8,7,12
0,728,50,1,9,6,1.1999999999999975,17.999999999999975,753,0,1.8,9,10
1,728,50,0,11,5,2.399999999999997,23.99999999999997,1035,2,0.9,8,11
2,728,50,1,8,3,0.5999999999999998,11.999999999999996,519,0,1.8,7,9
3,728,50,0,12,1,2.9999999999999973,29.99999999999997,885,0,1,9,12
0,729,50,1,10,3,1.7999999999999967,23.999999999999968,795,0,1.8,9,11
1,729,15,0,1,2,0,0,93,4,-1.1,7,1
2,729,50,1,9,2,1.199999999999998,17.99999999999998,651,0,1.8,8,10
3,729,50,0,9,0,1.1999999999999995,11.999999999999996,429,1,0.9,9,9
0,730,50,1,12,10,2.9999999999999964,35.999999999999964,1359,3,1.5,7,13
1,730,50,0,8,3,0.6,5.999999999999999,393,1,1.8,9,8
2,730,50,1,11,9,2.399999999999997,29.999999999999968,873,0,1.8,8,12
3,730,50,0,9,0,1.1999999999999984,11.999999999999984,525,1,0.9,9,9
0,731,50,1,10,5,1.7999999999999972,23.99999999999997,1023,2,0.9,9,11
1,731,33,0,4,2,0,0,186,4,-1.1,7,4
2,731,50,0,9,7,1.199999999999997,11.99999999999997,801,0,1,7,9
3,731,50,0,9,0,1.199999999999998,11.99999999999998,531,4,0.9,8,9
0,732,50,1,10,2,1.799999999999998,23.99999999999998,681,0,1.8,13,11
1,732,50,0,9,2,1.2000000000000006,12.000000000000004,381,1,1.4,13,9
2,732,50,1,12,0,2.999999999999997,35.999999999999964,957,0,1.8,12,13
3,732,50,0,12,0,2.9999999999999973,29.99999999999997,933,1,1.8,10,12
0,733,50,0,13,6,3.599999999999997,35.99999999999997,1395,2,0.9,9,13
1,733,45,1,7,3,0.6,11.999999999999998,353,0,-1,8,8
2,733,50,0,9,6,1.1999999999999984,11.999999999999984,555,0,1,8,9
3,733,50,0,9,0,1.199999999999997,11.99999999999997,717,1,0.9,9,9
0,734,50,0,14,10,4.199999999999999,41.99999999999999,1311,3,1.5,13,14
1,734,50,0,8,2,0.5999999999999998,5.999999999999997,459,4,0.9,10,8
2,734,50,1,12,10,2.9999999999999973,35.99999999999997,885,0,1.8,11,13
3,734,50,0,9,0,1.1999999999999995,11.999999999999996,429,1,0.9,14,9
0,735,50,0,12,8,2.9999999999999982,29.999999999999982,867,0,1,12,12
1,735,50,0,9,7,1.199999999999998,11.99999999999998,603,0,1,12,9
2,735,50,1,13,10,3.599999999999997,41.999999999999964,1245,0,1.8,12,14
3,735,50,0,8,0,0.5999999999999991,6,507,1,0.9,13,8
0,736,50,0,10,2,1.7999999999999985,17.999999999999982,597,0,1,10,10
1,736,50,1,8,4,0.5999999999999984,11.999999999999984,669,0,1.8,8,9
2,736,50,0,8,2,0.6000000000000001,6.000000000000001,441,0,1,7,8
3,736,50,1,11,0,2.3999999999999977,29.99999999999997,759,0,1.8,9,12
0,737,50,1,14,7,4.199999999999999,47.99999999999999,1239,0,1.8,13,15
1,737,50,0,8,8,0.5999999999999975,5.999999999999975,675,0,1,10,8
2,737,50,1,9,3,1.1999999999999995,17.999999999999996,393,0,1.8,10,10
3,737,50,0,12,2,2.9999999999999973,29.99999999999997,1083,1,1.8,11,12
0,738,50,0,9,7,1.199999999999997,11.99999999999997,711,2,0.9,9,9
1,738,50,0,12,5,2.9999999999999964,29.999999999999964,1275,2,0.9,8,12
2,738,50,2,10,5,1.7999999999999985,29.999999999999982,723,0,1,12,12
3,738,45,0,6,0,0,0,366,3,-1.1,6,6
0,739,50,0,10,4,1.7999999999999976,17.999999999999975,981,3,1.5,10,10
1,739,50,0,8,3,0.6000000000000002,6.000000000000002,423,4,1.1,10,8
2,739,50,0,13,1,3.599999999999997,35.99999999999997,879,3,1.9,12,13
3,739,50,0,12,2,2.999999999999997,29.999999999999968,1047,0,1,9,12
0,740,50,0,9,5,1.1999999999999984,11.999999999999984,585,0,1,11,9
1,740,50,0,13,6,3.599999999999998,35.99999999999998,927,0,1,11,13
2,740,50,0,10,4,1.799999999999998,17.99999999999998,657,0,1,12,10
3,740,50,0,8,2,0.6000000000000001,6.000000000000001,423,0,1,10,8
0,741,50,0,13,9,3.599999999999997,35.99999999999997,927,0,1,11,13
1,741,50,0,9,4,1.1999999999999995,11.999999999999996,417,2,0.9,13,9
2,741,50,0,11,7,2.3999999999999977,23.99999999999997,855,2,1.5,13,11
3,741,50,0,8,0,0.5999999999999998,5.999999999999997,447,1,0.9,11,8
0,742,50,0,12,3,2.9999999999999982,29.999999999999982,867,0,1,11,12
1,742,50,0,8,3,0.6,5.999999999999999,447,2,1.1,12,8
2,742,50,1,12,2,2.9999999999999982,35.99999999999998,837,0,1.8,11,13
3,742,50,0,9,1,1.1999999999999984,11.999999999999984,675,1,0.9,11,9
0,743,50,0,11,2,2.3999999999999986,23.999999999999982,759,0,1,8,11
1,743,50,1,7,2,0,5.999999999999993,441,4,-0.1,9,8
2,743,50,0,9,1,1.1999999999999995,11.999999999999996,495,1,1.8,10,9
3,743,39,0,5,1,0,0,273,3,-1.1,10,5
0,744,50,0,12,5,2.999999999999997,29.999999999999968,1281,0,1,13,12
1,744,50,1,9,0,1.2000000000000002,18,345,0,1.8,11,10
2,744,50,1,12,3,2.9999999999999973,35.99999999999997,1023,0,1.8,13,13
3,744,50,0,8,0,0.6,6,669,0,1,13,8
0,745,50,0,9,1,1.199999999999998,11.99999999999998,741,0,1,8,9
1,745,33,0,4,1,0,0,216,4,-1.1,7,4
2,745,50,1,9,2,1.199999999999998,17.99999999999998,627,0,1.8,8,10
3,745,50,0,9,0,1.199999999999998,11.99999999999998,597,0,1,8,9
0,746,50,0,14,5,4.1999999999999975,41.99999999999997,1263,3,1.5,11,14
1,746,50,0,8,3,0.6000000000000001,6.000000000000001,411,4,0.9,11,8
2,746,50,0,10,5,1.7999999999999976,17.999999999999975,699,0,1,11,10
3,746,50,0,9,0,1.199999999999997,11.99999999999997,693,1,0.9,10,9
0,747,50,1,9,5,1.1999999999999962,17.99999999999996,891,0,1.8,8,10
1,747,33,0,4,2,0,0,180,4,-1.1,7,4
2,747,50,0,10,3,1.799999999999998,17.99999999999998,729,3,0.9,9,10
3,747,50,0,10,0,1.799999999999999,17.99999999999999,519,0,1,8,10
0,748,50,0,10,6,1.799999999999998,17.99999999999998,693,3,0.9,11,10
1,748,50,0,13,6,3.599999999999997,35.999999999999964,1167,0,1,10,13
2,748,50,0,10,3,1.799999999999999,17.99999999999999,621,0,1,10,10
3,748,50,0,8,2,0.5999999999999984,5.999999999999984,693,2,0.9,9,8
0,749,50,0,11,10,2.399999999999997,23.999999999999968,1203,1,0.9,10,11
1,749,50,0,11,6,2.399999999999997,23.999999999999968,1095,2,0.9,8,11
2,749,50,2,10,3,1.7999999999999976,29.99999999999997,669,0,1.8,10,12
3,749,33,0,4,0,0,0,168,4,-1.1,6,4
0,750,50,0,10,2,1.799999999999999,17.99999999999999,573,0,1,8,10
1,750,50,0,9,7,1.1999999999999966,11.999999999999966,927,2,0.9,8,9
2,750,50,0,10,3,1.799999999999999,17.99999999999999,531,0,1,7,10
3,750,50,0,14,4,4.199999999999998,41.99999999999998,1053,0,1,8,14
0,751,50,0,13,4,3.6,35.99999999999999,735,2,0.9,13,13
1,751,50,0,11,4,2.399999999999998,23.99999999999998,729,4,0.9,12,11
2,751,50,0,8,2,0.5999999999999995,5.999999999999995,495,0,1,11,8
3,751,50,0,10,2,1.7999999999999985,17.999999999999982,573,1,0.9,11,10
0,752,50,0,8,0,0.5999999999999993,5.999999999999993,585,0,1,11,8
1,752,9,2,0,0,0,11,95,2,-1.1,7,2
2,752,50,0,10,1,1.799999999999998,17.99999999999998,645,0,1,9,10
3,752,50,1,9,0,1.199999999999998,17.99999999999998,609,0,1.8,8,10
0,753,50,0,8,6,0.5999999999999975,5.999999999999975,855,1,0.9,7,8
1,753,50,0,9,6,1.1999999999999966,11.999999999999966,927,4,0.9,9,9
2,753,50,1,8,4,0.5999999999999984,11.999999999999984,609,0,1.8,8,9
3,753,33,0,4,0,0,0,234,3,-1.1,6,4
0,754,50,0,9,5,1.199999999999998,11.99999999999998,717,3,0.9,8,9
1,754,50,3,13,3,3.600000000000003,54.00000000000003,1641,4,0.9,9,16
2,754,39,0,5,5,0,0,321,2,-1.1,9,5
3,754,44,0,6,2,0,0,426,2,-1.1,6,6
0,755,50,0,12,3,2.9999999999999973,29.99999999999997,951,0,1,12,12
1,755,50,0,9,2,1.2,11.999999999999998,399,4,0.9,12,9
2,755,50,0,11,2,2.3999999999999977,23.99999999999997,939,0,1,12,11
3,755,50,0,9,1,1.1999999999999975,11.999999999999975,621,1,1.4,11,9
0,756,50,0,13,5,3.599999999999997,35.999999999999964,1449,0,1,10,13
1,756,33,0,4,1,0,0,228,4,-1.1,6,4
2,756,50,0,8,4,0.5999999999999984,5.999999999999984,675,1,0.9,8,8
3,756,44,0,6,0,0,0,492,2,-1.1,7,6
0,757,50,0,11,4,2.399999999999997,23.999999999999968,1245,0,1,11,11
1,757,50,0,8,1,0.6000000000000001,6.000000000000001,393,0,1,12,8
2,757,50,0,13,1,3.599999999999998,35.99999999999998,1131,3,0.9,11,13
3,757,50,0,8,1,0.5999999999999975,5.999999999999975,639,1,0.9,11,8
0,758,50,0,14,6,4.199999999999999,41.99999999999999,1065,2,1.5,11,14
1,758,50,1,9,4,1.2000000000000002,18,357,0,1.8,11,10
2,758,50,0,9,6,1.1999999999999973,11.999999999999972,705,0,1,13,9
3,758,50,0,8,0,0.5999999999999986,5.999999999999986,543,0,1,12,8
0,759,50,1,8,0,0.6,11.99999999999998,711,3,0.9,7,9
1,759,50,0,8,1,0.6000000000000008,6.000000000000007,327,0,1,8,8
2,759,39,1,5,0,0,5.000000000000005,302,0,-1,10,6
3,759,50,0,8,0,0.6000000000000001,6.000000000000001,405,0,1,12,8
0,760,50,0,15,1,4.799999999999998,47.99999999999998,1107,3,1.9,10,15
1,760,50,0,9,2,1.2000000000000002,12.000000000000002,441,2,0.9,9,9
2,760,50,0,10,4,1.7999999999999972,17.99999999999997,747,0,1,10,10
3,760,50,0,11,1,2.3999999999999977,23.99999999999997,861,1,0.9,9,11
0,761,50,0,14,6,4.199999999999998,41.99999999999998,1299,0,1,10,14
1,761,50,0,9,5,1.1999999999999988,11.999999999999988,561,1,1.4,11,9
2,761,50,0,10,5,1.7999999999999976,17.999999999999975,753,2,0.9,12,10
3,761,50,0,11,2,2.399999999999997,23.999999999999968,1209,0,1,10,11
0,762,50,0,12,5,2.9999999999999964,29.999999999999964,1107,0,1,13,12
1,762,50,0,8,4,0.6000000000000005,6.000000000000005,429,0,1,9,8
2,762,50,0,12,2,2.999999999999998,29.99999999999997,945,0,1,9,12
3,762,50,0,10,0,1.7999999999999972,17.99999999999997,669,0,1,11,10
0,763,50,1,10,2,1.7999999999999976,23.99999999999997,933,2,0.9,10,11
1,763,39,0,5,2,0,0,249,4,-1.1,11,5
2,763,50,1,10,2,1.799999999999999,23.99999999999999,579,0,1,11,11
3,763,50,0,9,1,1.199999999999998,11.99999999999998,639,1,1.4,11,9
0,764,50,2,13,4,3.5999999999999965,47.99999999999996,1347,0,1.8,8,15
1,764,50,0,8,5,0.6000000000000004,6.000000000000004,351,1,1.8,10,8
2,764,50,1,12,2,2.9999999999999973,35.99999999999997,1185,0,1.8,10,13
3,764,50,0,9,2,1.1999999999999966,11.999999999999966,825,1,0.9,9,9
0,765,50,0,9,2,1.1999999999999966,11.999999999999966,885,2,0.9,10,9
1,765,50,1,8,2,0.6000000000000005,12.000000000000004,393,0,1.8,10,9
2,765,50,2,12,0,2.9999999999999973,41.99999999999997,1215,0,1.8,7,14
3,765,50,0,12,0,2.999999999999997,29.999999999999968,987,0,1,9,12
0,766,50,0,10,3,1.799999999999999,17.99999999999999,507,1,1.8,9,10
1,766,50,0,9,4,1.1999999999999984,11.999999999999984,621,2,0.9,9,9
2,766,50,1,11,4,2.3999999999999977,29.99999999999997,1077,0,1.8,8,12
3,766,50,0,10,0,1.7999999999999972,17.99999999999997,765,0,1,8,10
0,767,50,0,10,3,1.7999999999999972,17.99999999999997,819,0,1,12,10
1,767,50,0,12,1,3,30,525,0,1,11,12
2,767,50,0,10,4,1.7999999999999967,17.999999999999964,1179,3,0.9,11,10
3,767,50,1,9,1,1.1999999999999966,17.999999999999964,795,0,1.8,9,10
0,768,50,1,10,3,1.7999999999999985,23.999999999999982,603,0,1.8,8,11
1,768,50,0,8,3,0.5999999999999991,6,525,0,1,8,8
2,768,50,0,11,2,2.399999999999997,23.99999999999997,831,0,1,7,11
3,768,50,0,9,0,1.199999999999997,11.99999999999997,675,0,1,7,9
0,769,50,0,9,2,1.1999999999999988,11.999999999999988,555,0,1,10,9
1,769,50,0,9,3,1.1999999999999995,11.999999999999996,429,0,1,10,9
2,769,50,0,9,5,1.1999999999999975,11.999999999999975,801,0,1,9,9
3,769,50,0,17,1,5.999999999999998,59.99999999999998,1137,0,1,9,17
0,770,50,0,15,3,4.799999999999999,47.99999999999999,1521,3,1.5,9,15
1,770,50,0,8,2,0.6,5.999999999999999,447,4,0.9,9,8
2,770,50,0,10,4,1.7999999999999972,17.99999999999997,669,0,1,9,10
3,770,50,0,13,2,3.599999999999997,35.999999999999964,1179,0,1,10,13
0,771,50,1,12,2,2.9999999999999973,35.99999999999997,1047,0,1.8,9,13
1,771,50,0,8,1,0.6000000000000009,6.000000000000008,351,4,0.9,11,8
2,771,50,0,10,1,1.7999999999999985,17.999999999999982,609,0,1,7,10
3,771,50,0,10,0,1.799999999999998,17.99999999999998,657,0,1,8,10
0,772,50,0,14,3,4.2,42,945,2,1.9,8,14
1,772,50,0,8,4,0.5999999999999998,5.999999999999997,453,0,1,9,8
2,772,50,1,9,2,1.1999999999999988,17.99999999999999,567,0,1.8,7,10
3,772,50,0,10,3,1.7999999999999972,17.99999999999997,1041,1,0.9,10,10
0,773,50,1,13,5,3.599999999999997,41.99999999999997,1335,0,1.8,10,14
1,773,50,0,8,4,0.5999999999999998,5.999999999999997,513,0,1,9,8
2,773,50,0,10,2,1.7999999999999972,17.99999999999997,789,0,1,8,10
3,773,50,1,11,2,2.3999999999999977,29.99999999999997,879,0,1.8,9,12
0,774,50,0,11,4,2.399999999999998,23.99999999999998,795,0,1,9,11
1,774,39,1,5,2,0,5.000000000000005,302,4,-1.1,8,6
2,774,50,0,10,3,1.7999999999999976,17.999999999999975,849,3,0.9,8,10
3,774,50,0,9,0,1.199999999999998,11.99999999999998,705,1,0.9,8,9
0,775,50,1,13,9,3.599999999999997,41.999999999999964,1383,0,1.8,9,14
1,775,50,1,8,6,0.5999999999999984,11.999999999999984,567,0,1.8,8,9
2,775,50,1,10,7,1.7999999999999985,23.999999999999982,651,0,1.8,8,11
3,775,50,0,10,0,1.799999999999998,17.99999999999998,597,1,0.9,9,10
0,776,50,0,11,6,2.399999999999997,23.999999999999968,777,0,1,11,11
1,776,50,0,10,3,1.799999999999998,17.99999999999998,687,0,1,9,10
2,776,50,0,10,9,1.7999999999999972,17.99999999999997,1101,3,0.9,11,10
3,776,50,0,8,0,0.6000000000000002,6.000000000000002,453,0,1,8,8
0,777,50,0,10,6,1.799999999999998,17.99999999999998,879,0,1,10,10
1,777,50,0,10,6,1.7999999999999972,17.99999999999997,867,4,0.9,9,10
2,777,50,0,9,4,1.1999999999999973,11.999999999999972,651,0,1,9,9
3,777,38,0,5,1,0,0,297,4,-1.1,10,5
0,778,50,0,12,7,2.999999999999998,29.99999999999997,951,2,0.9,11,12
1,778,50,0,10,4,1.7999999999999985,17.999999999999982,555,4,0.9,10,10
2,778,50,0,9,6,1.1999999999999975,11.999999999999975,813,1,1.8,9,9
3,778,50,0,8,0,0.6000000000000001,6.000000000000001,417,0,1,10,8
0,779,50,0,9,2,1.1999999999999995,11.999999999999996,477,1,1.8,11,9
1,779,50,0,8,2,0.6000000000000001,6.000000000000001,423,0,1,11,8
2,779,50,1,10,1,1.7999999999999985,23.999999999999982,729,0,1,13,11
3,779,50,1,13,1,3.599999999999997,41.99999999999997,861,0,1,13,14
0,780,50,0,8,3,0.5999999999999989,5.9999999999999885,567,0,1,11,8
1,780,50,1,8,6,0.5999999999999971,11.99999999999997,945,0,1.8,8,9
2,780,50,1,8,4,0.6000000000000001,12.000000000000002,435,0,1.8,10,9
3,780,26,0,4,1,0.6,5.999999999999999,213,3,-1.1,8,4
0,781,50,0,12,6,2.999999999999997,29.999999999999968,1347,0,1,10,12
1,781,50,1,8,2,0.6000000000000006,12.000000000000004,363,0,1.8,10,9
2,781,50,1,11,4,2.3999999999999986,29.999999999999982,747,0,1.8,10,12
3,781,50,0,9,1,1.1999999999999975,11.999999999999975,633,1,0.9,8,9
0,782,50,0,14,8,4.200000000000002,42.000000000000014,1389,3,1.5,7,14
1,782,50,0,8,4,0.5999999999999999,5.999999999999998,459,2,0.9,9,8
2,782,50,0,10,7,1.799999999999998,17.99999999999998,633,0,1,7,10
3,782,50,0,9,1,1.199999999999997,11.99999999999997,801,1,0.9,9,9
0,783,50,1,12,7,2.999999999999998,35.99999999999998,1011,0,1.8,12,13
1,783,50,0,11,8,2.399999999999997,23.999999999999968,903,2,1.5,11,11
2,783,50,0,9,5,1.1999999999999988,11.999999999999988,543,0,1,12,9
3,783,50,0,8,2,0.5999999999999999,5.999999999999998,429,4,0.9,13,8
0,784,50,1,13,2,3.599999999999999,41.99999999999999,849,1,1.8,11,14
1,784,50,1,8,3,0.5999999999999998,11.999999999999996,411,0,1.8,10,9
2,784,50,1,9,4,1.199999999999998,17.99999999999998,687,0,1.8,9,10
3,784,50,0,12,3,2.9999999999999973,29.99999999999997,1041,0,1,11,12
0,785,50,0,15,11,4.799999999999997,47.99999999999997,1467,0,1,10,15
1,785,50,0,8,3,0.5999999999999995,5.999999999999995,507,4,1.1,11,8
2,785,50,0,11,12,2.399999999999997,23.99999999999997,969,2,1.5,10,11
3,785,50,0,10,0,1.8000000000000005,18,405,1,1.4,12,10
0,786,50,0,12,7,2.9999999999999973,29.99999999999997,1113,2,0.9,11,12
1,786,50,0,10,5,1.799999999999998,17.99999999999998,765,4,0.9,12,10
2,786,50,0,9,4,1.199999999999999,11.99999999999999,579,0,1,11,9
3,786,50,0,8,0,0.5999999999999998,5.999999999999997,393,0,1,11,8
0,787,50,0,10,3,1.799999999999999,17.99999999999999,495,1,1.8,9,10
1,787,50,0,11,6,2.3999999999999977,23.99999999999997,789,0,1,13,11
2,787,50,0,8,3,0.6,5.999999999999999,465,0,1,9,8
3,787,50,0,11,2,2.399999999999998,23.99999999999998,699,0,1,11,11
0,788,50,0,9,6,1.1999999999999975,11.999999999999975,939,1,1.4,13,9
1,788,50,0,10,1,1.7999999999999998,17.999999999999996,459,3,0.9,13,10
2,788,50,1,11,2,2.3999999999999986,29.999999999999982,927,0,1,11,12
3,788,50,0,12,2,2.999999999999997,29.999999999999968,921,0,1,11,12
0,789,50,0,13,6,3.599999999999997,35.999999999999964,1389,1,0.9,11,13
1,789,50,0,8,3,0.6000000000000001,6.000000000000001,417,4,0.9,9,8
2,789,50,0,13,3,3.599999999999997,35.999999999999964,1395,3,0.9,7,13
3,789,50,0,7,1,0,0,561,3,-0.1,9,7
0,790,50,2,13,2,3.5999999999999983,47.99999999999998,1089,0,1.8,12,15
1,790,50,0,9,3,1.2000000000000002,12.000000000000002,429,0,1,11,9
2,790,50,0,9,3,1.1999999999999975,11.999999999999975,711,1,1.4,11,9
3,790,50,0,11,0,2.3999999999999977,23.99999999999997,759,1,1.8,11,11
0,791,50,0,12,4,2.999999999999997,29.999999999999968,1107,1,1.8,10,12
1,791,50,1,8,2,0.6000000000000001,12.000000000000002,441,0,1.8,8,9
2,791,50,0,12,2,2.9999999999999973,29.99999999999997,1089,0,1,11,12
3,791,50,0,9,0,1.199999999999998,11.99999999999998,591,1,1.8,9,9
0,792,50,1,14,6,4.199999999999999,47.99999999999999,1107,0,1.8,12,15
1,792,50,0,8,4,0.5999999999999978,5.999999999999977,645,0,1,11,8
2,792,50,0,9,6,1.199999999999999,11.99999999999999,525,0,1,10,9
3,792,50,0,11,2,2.3999999999999977,23.99999999999997,951,3,0.9,10,11
0,793,50,0,10,5,1.7999999999999967,17.999999999999964,1125,3,1.5,11,10
1,793,50,0,9,3,1.2000000000000002,12.000000000000002,417,2,0.9,9,9
2,793,50,0,12,3,2.9999999999999982,29.999999999999982,801,0,1,10,12
3,793,50,0,10,1,1.7999999999999976,17.999999999999975,741,0,1,9,10
0,794,50,0,13,7,3.599999999999999,35.99999999999999,1353,2,0.9,8,13
1,794,45,0,7,2,0.6,5.999999999999999,324,3,-1.1,7,7
2,794,50,0,9,7,1.1999999999999988,11.999999999999988,573,2,0.9,11,9
3,794,50,0,8,0,0.5999999999999984,5.999999999999984,573,1,0.9,9,8
0,795,50,0,12,4,2.9999999999999973,29.99999999999997,1155,0,1,12,12
1,795,50,1,8,2,0.6000000000000001,12.000000000000002,351,0,1.8,12,9
2,795,50,0,12,5,2.999999999999997,29.999999999999968,1179,0,1,13,12
3,795,50,0,9,0,1.199999999999998,11.99999999999998,591,1,1.4,13,9
0,796,50,0,11,7,2.3999999999999977,23.99999999999997,819,2,1.5,11,11
1,796,50,0,13,3,3.5999999999999983,35.99999999999998,939,2,0.9,11,13
2,796,50,0,11,7,2.399999999999997,23.99999999999997,993,1,1.8,11,11
3,796,50,0,8,1,0.5999999999999984,5.999999999999984,597,3,0.9,10,8
0,797,50,2,13,3,3.599999999999997,47.99999999999997,1305,0,1.8,11,15
1,797,50,0,9,4,1.1999999999999995,11.999999999999996,477,4,0.9,10,9
2,797,50,0,12,3,2.999999999999998,29.99999999999997,963,3,0.9,11,12
3,797,50,0,12,3,2.999999999999997,29.999999999999968,1143,3,1.9,12,12
0,798,50,0,12,7,2.999999999999998,29.99999999999997,1197,3,0.9,9,12
1,798,50,0,11,3,2.3999999999999986,23.999999999999982,723,3,0.9,8,11
2,798,50,0,9,4,1.1999999999999988,11.999999999999988,513,0,1,8,9
3,798,50,0,7,1,0,0,621,4,-0.1,8,7
0,799,50,0,10,4,1.7999999999999976,17.999999999999975,693,1,1.8,10,10
1,799,50,0,9,5,1.1999999999999984,11.999999999999984,519,0,1,9,9
2,799,50,1,12,5,2.999999999999997,35.999999999999964,1239,0,1,10,13
3,799,50,0,12,0,2.9999999999999982,29.999999999999982,795,0,1,9,12
0,800,50,0,11,1,2.399999999999998,23.99999999999998,687,3,1.5,10,11
1,800,50,0,8,1,0.6000000000000008,6.000000000000007,387,0,1,10,8
2,800,50,0,12,0,2.999999999999997,29.999999999999968,969,0,1,11,12
3,800,50,0,10,0,1.7999999999999985,17.999999999999982,615,1,1.8,7,10
0,801,50,1,8,3,0.5999999999999993,11.999999999999991,549,0,1.8,12,9
1,801,50,1,8,4,0.5999999999999993,11.999999999999991,513,0,1.8,11,9
2,801,50,0,12,2,2.9999999999999982,29.999999999999982,837,0,1,12,12
3,801,50,0,13,1,3.599999999999998,35.99999999999998,903,1,1.8,11,13
0,802,50,0,8,7,0.5999999999999971,5.999999999999971,765,3,0.9,8,8
1,802,50,4,11,3,2.399999999999998,47.99999999999998,1077,0,1,8,15
2,802,39,1,5,3,0,5.000000000000003,278,0,-0.2,8,6
3,802,45,0,6,2,0,0,348,2,-1.1,6,6
0,803,50,0,10,4,1.7999999999999985,17.999999999999982,681,0,1,11,10
1,803,50,0,8,3,0.6000000000000005,6.000000000000005,387,0,1,10,8
2,803,50,0,12,4,2.9999999999999982,29.999999999999982,789,0,1,10,12
3,803,50,0,9,0,1.2000000000000002,12.000000000000002,405,1,1.8,11,9
0,804,9,2,0,0,0,11,77,0,-0.2,6,2
1,804,50,1,8,0,0.5999999999999998,11.999999999999996,495,0,1.8,7,9
2,804,20,1,2,1,0,5.999999999999997,198,3,-1.1,10,3
3,804,15,1,1,0,0,5.000000000000002,116,2,-1.1,6,2
0,805,50,2,11,6,2.3999999999999977,35.99999999999998,1005,0,1.8,13,13
1,805,50,0,8,5,0.5999999999999989,5.9999999999999885,561,4,0.9,11,8
2,805,50,1,12,3,2.9999999999999987,35.999999999999986,753,0,1.8,12,13
3,805,50,1,12,3,2.9999999999999973,35.99999999999997,969,0,1.8,13,13
0,806,50,0,11,3,2.399999999999997,23.99999999999997,903,0,1,11,11
1,806,50,0,8,2,0.6000000000000005,6.000000000000005,351,0,1,9,8
2,806,50,0,12,2,2.999999999999997,29.999999999999968,1173,0,1,9,12
3,806,50,0,10,0,1.7999999999999967,17.999999999999964,741,1,1.8,9,10
0,807,50,2,10,2,1.7999999999999976,29.99999999999997,759,0,1.8,10,12
1,807,50,0,7,2,9.15933995315754e-16,9.15933995315754e-15,333,3,0.9,9,7
2,807,50,0,10,2,1.799999999999999,17.99999999999999,597,4,1.5,10,10
3,807,50,0,11,0,2.399999999999999,23.99999999999999,531,0,1,10,11
0,808,50,1,11,3,2.3999999999999977,29.99999999999997,705,0,1,11,12
1,808,50,0,8,4,0.6000000000000006,6.000000000000006,411,0,1,10,8
2,808,50,0,11,5,2.399999999999997,23.999999999999968,1047,0,1,10,11
3,808,50,0,13,0,3.599999999999998,35.99999999999998,981,0,1,11,13
0,809,50,0,12,8,2.999999999999997,29.999999999999968,1317,3,1.5,9,12
1,809,50,0,9,4,1.1999999999999993,11.999999999999991,423,0,1,9,9
2,809,50,0,13,5,3.5999999999999983,35.99999999999998,951,0,1,10,13
3,809,50,0,11,0,2.399999999999997,23.999999999999968,921,1,1.8,11,11
0,810,50,0,9,3,1.1999999999999975,11.999999999999975,675,4,0.9,11,9
1,810,50,1,9,1,1.2000000000000006,18.000000000000007,351,0,1.8,9,10
2,810,50,0,12,3,2.999999999999997,29.999999999999968,1251,0,1,8,12
3,810,50,1,14,1,4.1999999999999975,47.99999999999997,1461,3,1.9,9,15
0,811,50,0,13,4,3.5999999999999965,35.999999999999964,1275,0,1,10,13
1,811,50,0,8,2,0.6000000000000005,6.000000000000005,405,0,1,10,8
2,811,50,0,13,2,3.599999999999998,35.99999999999998,1041,3,0.9,10,13
3,811,50,0,9,0,1.199999999999997,11.99999999999997,735,1,0.9,8,9
0,812,50,0,11,11,2.399999999999997,23.99999999999997,1161,2,1.5,9,11
1,812,50,0,13,6,3.599999999999997,35.99999999999997,1041,2,0.9,10,13
2,812,50,1,9,4,1.199999999999997,17.99999999999997,711,0,1.8,9,10
3,812,50,0,8,1,0.5999999999999996,5.9999999999999964,453,4,0.9,10,8
0,813,50,0,10,8,1.7999999999999976,17.999999999999975,711,2,1.5,11,10
1,813,50,0,13,8,3.599999999999998,35.99999999999998,921,2,1.5,10,13
2,813,50,0,8,3,0.6000000000000001,6.000000000000001,453,0,1,11,8
3,813,50,0,9,1,1.1999999999999984,11.999999999999984,507,3,0.9,10,9
0,814,50,1,9,2,1.1999999999999982,17.99999999999998,609,0,1.8,11,10
1,814,50,0,9,4,1.1999999999999995,11.999999999999996,459,0,1,12,9
2,814,50,0,12,2,2.9999999999999973,29.99999999999997,1053,1,1.8,13,12
3,814,50,0,12,1,2.999999999999997,29.999999999999968,1071,0,1,11,12
0,815,50,0,12,5,2.999999999999999,29.99999999999999,729,0,1,12,12
1,815,50,0,8,5,0.5999999999999975,5.999999999999975,651,0,1,12,8
2,815,50,0,10,4,1.799999999999999,17.99999999999999,579,2,1.5,12,10
3,815,50,1,8,0,0.5999999999999998,11.999999999999996,477,0,1.8,10,9
0,816,50,0,8,5,0.5999999999999976,5.999999999999976,741,1,0.9,8,8
1,816,44,1,6,4,0,6,492,3,-1.1,6,7
2,816,50,0,9,5,1.199999999999997,11.99999999999997,939,3,0.9,10,9
3,816,33,0,4,0,0,0,186,3,-1.1,7,4
0,817,50,0,11,2,2.399999999999998,23.99999999999998,675,0,1,10,11
1,817,50,0,8,3,0.5999999999999989,5.9999999999999885,507,0,1,8,8
2,817,50,1,11,3,2.3999999999999964,29.999999999999964,1221,0,1.8,10,12
3,817,50,0,10,0,1.799999999999998,17.99999999999998,615,0,1,7,10
0,818,50,0,9,5,1.1999999999999973,11.999999999999972,777,0,1,11,9
1,818,50,0,8,2,0.6000000000000005,6.000000000000005,363,0,1,10,8
2,818,50,0,12,2,2.9999999999999987,29.999999999999982,759,0,1,11,12
3,818,50,0,11,1,2.3999999999999986,23.999999999999982,639,0,1,11,11
0,819,50,0,10,8,1.7999999999999972,17.99999999999997,939,4,0.9,11,10
1,819,50,0,13,5,3.599999999999997,35.99999999999997,1095,2,1.5,10,13
2,819,50,1,9,4,1.2000000000000002,18,525,1,1.8,11,10
3,819,50,0,8,1,0.5999999999999975,5.999999999999975,795,1,0.9,10,8
0,820,50,0,11,9,2.399999999999997,23.99999999999997,1269,3,1.5,13,11
1,820,50,0,9,2,1.2,11.999999999999998,405,0,1,10,9
2,820,50,0,13,5,3.599999999999998,35.99999999999998,843,3,1.5,12,13
3,820,50,1,8,0,0.6,11.99999999999998,669,0,1.8,12,9
0,821,50,0,11,1,2.3999999999999977,23.99999999999997,717,1,1.8,6,11
1,821,50,0,8,1,0.6000000000000006,6.000000000000006,351,1,1.8,6,8
2,821,50,0,11,0,2.3999999999999977,23.99999999999997,861,1,1.8,8,11
3,821,50,1,10,0,1.7999999999999976,23.99999999999997,759,0,1.8,9,11
0,822,50,0,10,2,1.7999999999999976,17.999999999999975,699,1,1.8,9,10
1,822,50,1,8,1,0.6000000000000005,12.000000000000004,393,0,1.8,8,9
2,822,50,0,12,1,2.9999999999999973,29.99999999999997,1077,0,1,9,12
3,822,50,0,11,0,2.399999999999997,23.999999999999968,801,0,1,10,11
0,823,50,0,11,7,2.399999999999997,23.999999999999968,993,0,1,11,11
1,823,50,0,8,6,0.5999999999999993,5.999999999999993,453,0,1,10,8
2,823,50,0,11,6,2.399999999999997,23.999999999999968,1113,0,1,9,11
3,823,50,0,9,0,1.2,11.999999999999998,423,1,1.8,10,9
0,824,50,1,13,4,3.599999999999997,41.999999999999964,1479,0,1,7,14
1,824,50,0,8,5,0.5999999999999999,5.999999999999998,495,4,0.9,10,8
2,824,50,0,10,2,1.7999999999999985,17.999999999999982,633,2,0.9,9,10
3,824,50,0,11,0,2.399999999999997,23.999999999999968,1107,0,1,9,11
0,825,50,0,11,1,2.399999999999997,23.999999999999968,1101,1,1.8,10,11
1,825,21,0,2,1,0,0,138,4,-1.1,5,2
2,825,50,1,9,0,1.1999999999999975,17.999999999999975,645,0,1.8,8,10
3,825,50,1,8,1,0.5999999999999984,11.999999999999984,603,0,1.8,8,9
0,826,50,1,13,4,3.599999999999998,41.99999999999997,1185,0,1.8,11,14
1,826,50,1,10,3,1.799999999999999,23.99999999999999,585,0,1.8,11,11
2,826,50,0,8,4,0.5999999999999975,5.999999999999975,627,0,1,8,8
3,826,50,1,8,2,0.5999999999999971,11.99999999999997,885,0,1.8,9,9
0,827,50,0,12,3,2.9999999999999973,29.99999999999997,897,0,1,11,12
1,827,50,1,8,3,0.6000000000000006,12.000000000000004,399,0,1.8,9,9
2,827,50,0,12,4,2.999999999999997,29.999999999999968,1059,1,1.8,11,12
3,827,50,1,9,1,1.1999999999999975,17.999999999999975,651,0,1.8,9,10
0,828,50,0,9,5,1.1999999999999966,11.999999999999966,723,3,0.9,9,9
1,828,50,0,14,5,4.200000000000002,42.000000000000014,1719,2,0.9,9,14
2,828,50,2,9,4,1.1999999999999975,23.99999999999997,777,0,1,7,11
3,828,50,0,7,2,0,0,471,3,-0.1,8,7
0,829,50,0,10,3,1.7999999999999994,17.999999999999993,531,0,1,11,10
1,829,50,0,9,4,1.1999999999999995,11.999999999999996,441,1,1.4,11,9
2,829,50,1,11,2,2.3999999999999977,29.99999999999997,813,0,1,12,12
3,829,50,0,12,1,2.999999999999998,29.99999999999997,933,0,1,11,12
0,830,50,0,14,6,4.1999999999999975,41.99999999999997,1107,3,1.5,8,14
1,830,50,0,8,1,0.6000000000000006,6.000000000000006,297,4,0.9,9,8
2,830,50,0,10,6,1.7999999999999972,17.99999999999997,735,2,1.5,7,10
3,830,50,0,9,0,1.199999999999997,11.99999999999997,849,0,1,8,9
0,831,50,0,11,6,2.3999999999999977,23.99999999999997,813,3,0.9,10,11
1,831,50,0,14,4,4.200000000000003,42.00000000000003,1389,2,0.9,11,14
2,831,50,0,7,5,0,0,555,2,-0.1,10,7
3,831,50,0,8,2,0.5999999999999991,6,525,1,0.9,13,8
0,832,50,1,13,5,3.5999999999999983,41.99999999999998,1095,1,1.8,11,14
1,832,50,1,9,5,1.1999999999999988,17.99999999999999,555,0,1.8,9,10
2,832,50,0,8,5,0.5999999999999989,5.9999999999999885,585,2,0.9,10,8
3,832,50,0,11,0,2.3999999999999986,23.999999999999982,633,0,1,10,11
0,833,50,1,10,0,1.7999999999999976,23.99999999999997,945,0,1.8,9,11
1,833,15,1,1,0,0,5.000000000000002,92,4,-1.1,7,2
2,833,27,0,3,1,0,0,165,0,-1,6,3
3,833,15,0,1,0,0,0,69,3,-1.1,7,1
0,834,50,0,12,1,3,29.999999999999996,633,2,0.9,11,12
1,834,50,0,7,3,0,0,447,4,-0.1,10,7
2,834,50,0,12,1,2.9999999999999982,29.999999999999982,837,3,0.9,12,12
3,834,50,0,11,0,2.399999999999998,23.99999999999998,759,3,0.9,10,11
0,835,50,1,9,2,1.1999999999999993,17.999999999999993,543,0,1,11,10
1,835,50,0,9,4,1.1999999999999993,11.999999999999991,501,0,1,8,9
2,835,50,0,11,2,2.3999999999999977,23.99999999999997,933,0,1,7,11
3,835,50,1,14,2,4.199999999999999,47.99999999999999,1137,0,1,11,15
0,836,9,2,0,0,0,11,77,0,-0.2,6,2
1,836,50,0,8,0,0.6000000000000006,6.000000000000006,357,0,1,7,8
2,836,20,1,2,1,0,5.999999999999997,210,3,-1.1,10,3
3,836,15,1,1,0,0,5.000000000000001,122,2,-1.1,8,2
0,837,50,0,12,1,2.9999999999999982,29.999999999999982,789,1,1.8,8,12
1,837,50,1,8,6,0.6000000000000008,12.000000000000004,387,0,1.8,9,9
2,837,50,0,10,4,1.7999999999999972,17.99999999999997,933,0,1,8,10
3,837,50,0,10,0,1.7999999999999976,17.999999999999975,645,1,1.8,6,10
0,838,50,0,10,0,1.7999999999999985,17.999999999999982,645,1,1.8,7,10
1,838,9,0,0,0,0,0,36,4,-1.1,6,0
2,838,50,1,9,0,1.199999999999997,17.99999999999997,729,3,0.9,7,10
3,838,50,1,9,0,1.1999999999999966,17.999999999999964,765,0,1.8,7,10
0,839,50,0,12,6,2.999999999999997,29.999999999999968,1101,3,0.9,12,12
1,839,50,1,9,6,1.1999999999999995,17.999999999999996,471,0,1.8,12,10
2,839,50,0,13,6,3.599999999999998,35.99999999999998,1143,0,1,14,13
3,839,50,1,8,1,0.6,11.99999999999998,639,0,1.8,11,9
0,840,50,0,12,5,2.9999999999999982,29.999999999999982,741,0,1,11,12
1,840,50,0,10,4,1.7999999999999976,17.999999999999975,795,2,1.5,13,10
2,840,50,0,9,2,1.1999999999999995,11.999999999999996,483,1,1.4,10,9
3,840,50,0,9,2,1.1999999999999995,11.999999999999996,417,0,1,13,9
0,841,50,0,9,4,1.199999999999998,11.99999999999998,699,1,0.9,11,9
1,841,50,1,9,1,1.1999999999999966,17.999999999999964,795,4,0.9,8,10
2,841,50,0,9,3,1.1999999999999995,11.999999999999996,531,0,1,9,9
3,841,33,0,4,1,0,0,210,3,-1.1,6,4
0,842,50,0,10,2,1.7999999999999976,17.999999999999975,729,1,1.8,11,10
1,842,50,0,9,3,1.1999999999999993,11.999999999999991,501,0,1,10,9
2,842,50,1,12,0,2.9999999999999973,35.99999999999997,1059,0,1.8,8,13
3,842,50,0,12,0,2.999999999999997,29.999999999999968,1263,0,1,8,12
0,843,50,1,13,9,3.5999999999999965,41.999999999999964,1113,0,1,11,14
1,843,50,0,8,3,0.6000000000000005,6.000000000000005,339,0,1,12,8
2,843,50,1,9,8,1.1999999999999975,17.999999999999975,711,0,1.8,8,10
3,843,50,0,9,0,1.1999999999999988,11.999999999999988,453,0,1,10,9
0,844,50,0,9,6,1.1999999999999966,11.999999999999966,873,0,1,8,9
1,844,33,0,4,5,0,0,240,3,-1.1,7,4
2,844,50,0,10,2,1.799999999999998,17.99999999999998,639,0,1,8,10
3,844,50,0,10,0,1.799999999999998,17.99999999999998,567,0,1,8,10
0,845,50,0,11,5,2.399999999999997,23.999999999999968,1197,0,1,11,11
1,845,50,0,9,3,1.2000000000000002,12.000000000000002,321,2,0.9,12,9
2,845,50,0,12,2,2.9999999999999982,29.999999999999982,783,0,1,12,12
3,845,50,0,10,0,1.7999999999999972,17.99999999999997,741,0,1,10,10
0,846,50,0,11,3,2.399999999999997,23.99999999999997,963,0,1,9,11
1,846,50,0,9,2,1.2000000000000004,12.000000000000004,363,2,0.9,11,9
2,846,50,0,11,2,2.3999999999999995,23.999999999999996,573,3,1.9,10,11
3,846,50,0,10,0,1.7999999999999976,17.999999999999975,639,0,1,11,10
0,847,50,0,11,7,2.399999999999997,23.999999999999968,1131,0,1,10,11
1,847,50,0,8,2,0.6000000000000004,6.000000000000004,363,0,1,10,8
2,847,50,1,12,5,2.9999999999999973,35.99999999999997,969,0,1.8,11,13
3,847,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,10,9
0,848,50,0,13,6,3.599999999999997,35.999999999999964,1215,0,1,9,13
1,848,50,0,8,4,0.6000000000000002,6.000000000000002,399,0,1,9,8
2,848,50,0,11,5,2.3999999999999977,23.99999999999997,819,0,1,9,11
3,848,50,0,9,0,1.1999999999999966,11.999999999999966,801,1,0.9,8,9
0,849,50,0,13,4,3.599999999999997,35.99999999999997,1263,0,1,9,13
1,849,44,0,6,4,0,0,558,0,-1,6,6
2,849,50,0,8,3,0.5999999999999998,5.999999999999997,435,1,1.8,10,8
3,849,32,0,4,0,0,0,288,1,-1.1,6,4
0,850,50,0,8,1,0.6000000000000008,6.000000000000007,321,0,1,10,8
1,850,50,0,8,0,0.5999999999999999,5.999999999999998,543,4,0.9,10,8
2,850,50,1,8,1,0.6000000000000003,12.000000000000002,441,4,0.9,11,9
3,850,9,1,0,0,0,5.000000000000001,47,0,-1,6,1
0,851,50,0,12,5,2.9999999999999964,29.999999999999964,1143,1,1.8,11,12
1,851,50,0,8,3,0.6000000000000005,6.000000000000005,333,0,1,12,8
2,851,50,1,12,3,2.999999999999997,35.999999999999964,951,0,1.8,11,13
3,851,50,0,13,1,3.599999999999997,35.99999999999997,945,0,1,12,13
0,852,50,1,13,4,3.599999999999998,41.99999999999997,1155,1,1.8,11,14
1,852,50,0,9,4,1.1999999999999995,11.999999999999996,465,4,0.9,11,9
2,852,50,0,10,6,1.7999999999999985,17.999999999999982,675,2,0.9,11,10
3,852,50,0,11,0,2.3999999999999977,23.99999999999997,801,0,1,11,11
0,853,50,0,12,7,2.999999999999997,29.999999999999968,1281,0,1,9,12
1,853,50,0,8,2,0.6000000000000006,6.000000000000006,375,0,1,10,8
2,853,50,0,11,5,2.399999999999998,23.99999999999998,723,0,1,10,11
3,853,50,0,9,0,1.1999999999999975,11.999999999999975,651,1,0.9,9,9
0,854,50,0,8,7,0.5999999999999989,5.9999999999999885,567,4,1.1,8,8
1,854,50,1,9,4,1.1999999999999993,17.999999999999993,519,0,1.8,9,10
2,854,50,0,11,6,2.399999999999997,23.99999999999997,1059,0,1,10,11
3,854,50,1,16,5,5.400000000000001,60.00000000000001,1557,0,1,9,17
0,855,15,0,1,0,0,0,81,3,-1.1,7,1
1,855,9,1,0,0,0,5.000000000000001,71,4,-1.1,5,1
2,855,50,0,8,0,0.5999999999999999,5.999999999999998,417,3,0.9,10,8
3,855,9,0,0,0,0,0,36,1,-1.1,5,0
0,856,50,0,12,4,2.9999999999999973,29.99999999999997,963,0,1,12,12
1,856,50,0,8,7,0.5999999999999993,5.999999999999993,537,0,1,11,8
2,856,50,0,11,2,2.3999999999999986,23.999999999999982,651,0,1,11,11
3,856,50,1,12,2,2.999999999999998,35.99999999999998,939,0,1.8,11,13
0,857,50,1,8,2,0.6,11.99999999999998,879,2,0.9,11,9
1,857,27,0,4,1,0.6,5.999999999999999,141,4,-1.1,6,4
2,857,50,0,9,1,1.1999999999999984,11.999999999999984,609,1,1.8,10,9
3,857,50,0,9,0,1.1999999999999966,11.999999999999966,723,0,1,9,9
0,858,50,1,13,8,3.599999999999997,41.99999999999997,1305,0,1.8,9,14
1,858,50,0,8,4,0.5999999999999993,5.999999999999993,525,4,0.9,11,8
2,858,50,1,10,9,1.7999999999999976,23.99999999999997,741,0,1.8,12,11
3,858,50,0,9,0,1.199999999999999,11.99999999999999,477,0,1,10,9
0,859,50,1,10,4,1.799999999999998,23.99999999999998,765,0,1.8,11,11
1,859,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,10,8
2,859,50,0,10,2,1.7999999999999985,17.999999999999982,627,0,1,9,10
3,859,50,0,10,1,1.799999999999999,17.99999999999999,567,0,1,9,10
0,860,50,0,7,4,0,0,555,2,-0.1,10,7
1,860,50,0,11,2,2.3999999999999995,23.999999999999996,477,1,1.8,13,11
2,860,50,0,11,5,2.399999999999997,23.999999999999968,1059,1,1.8,10,11
3,860,50,0,13,2,3.599999999999998,35.99999999999998,1095,2,0.9,11,13
0,861,50,1,13,3,3.599999999999997,41.99999999999997,1281,0,1,9,14
1,861,50,0,9,5,1.1999999999999973,11.999999999999972,687,0,1,8,9
2,861,50,0,9,3,1.1999999999999993,11.999999999999991,483,0,1,9,9
3,861,50,0,12,2,2.999999999999998,29.99999999999997,1065,0,1,8,12
0,862,50,0,9,3,1.1999999999999975,11.999999999999975,783,1,1.8,12,9
1,862,50,1,8,2,0.6000000000000005,12.000000000000004,375,0,1.8,11,9
2,862,50,0,12,2,2.9999999999999982,29.999999999999982,921,0,1,13,12
3,862,50,1,13,0,3.599999999999997,41.99999999999997,1059,0,1.8,11,14
0,863,50,0,12,5,2.999999999999998,29.99999999999997,897,0,1,9,12
1,863,50,1,11,6,2.399999999999997,29.99999999999997,987,0,1.8,10,12
2,863,50,0,9,3,1.1999999999999984,11.999999999999984,567,0,1,10,9
3,863,50,0,8,2,0.5999999999999993,5.999999999999993,513,4,0.9,12,8
0,864,50,0,12,3,2.999999999999997,29.999999999999968,1065,1,1.8,11,12
1,864,50,1,8,2,0.6000000000000005,12.000000000000004,363,0,1.8,8,9
2,864,50,0,12,2,2.999999999999997,29.999999999999968,1149,0,1,11,12
3,864,50,0,9,1,1.1999999999999968,11.999999999999968,699,1,0.9,10,9
0,865,50,0,13,9,3.599999999999997,35.99999999999997,1305,0,1,9,13
1,865,50,0,8,2,0.6000000000000002,6.000000000000002,405,0,1,11,8
2,865,50,0,12,7,2.9999999999999987,29.999999999999982,747,0,1,10,12
3,865,50,0,9,1,1.1999999999999986,11.999999999999986,573,1,0.9,12,9
0,866,50,0,11,3,2.399999999999998,23.99999999999998,795,0,1,10,11
1,866,50,0,8,4,0.6000000000000004,6.000000000000004,375,0,1,7,8
2,866,50,0,10,2,1.7999999999999985,17.999999999999982,705,0,1,10,10
3,866,50,0,10,1,1.799999999999998,17.99999999999998,615,0,1,8,10
0,867,50,0,10,6,1.7999999999999976,17.999999999999975,801,4,0.9,10,10
1,867,50,0,14,5,4.200000000000001,42.00000000000001,1419,2,0.9,10,14
2,867,50,2,8,4,0.6,17.99999999999998,735,0,1,8,10
3,867,50,0,7,2,1.3877787807814454e-16,1.3877787807814457e-15,411,3,0.9,9,7
0,868,50,0,12,3,2.9999999999999973,29.99999999999997,1059,2,1.9,12,12
1,868,50,0,8,1,0.6000000000000006,6.000000000000006,339,0,1,10,8
2,868,50,0,11,0,2.399999999999997,23.999999999999968,1125,0,1,11,11
3,868,50,0,10,0,1.7999999999999967,17.999999999999964,849,0,1,11,10
0,869,50,0,9,2,1.1999999999999966,11.999999999999966,981,2,0.9,11,9
1,869,21,0,2,1,0,0,144,4,-1.1,5,2
2,869,44,0,6,2,0,0,456,4,-1.1,6,6
3,869,50,0,9,0,1.199999999999997,11.99999999999997,693,3,0.9,7,9
0,870,50,1,11,3,2.3999999999999977,29.99999999999997,819,0,1,12,12
1,870,50,0,8,5,0.5999999999999986,5.999999999999986,645,1,1.8,10,8
2,870,50,0,11,3,2.399999999999999,23.99999999999999,639,0,1,9,11
3,870,50,0,11,0,2.3999999999999977,23.99999999999997,999,0,1,9,11
0,871,50,0,10,2,1.799999999999998,17.99999999999998,675,0,1,10,10
1,871,50,0,8,8,0.5999999999999985,5.999999999999985,561,0,1,9,8
2,871,50,0,11,0,2.399999999999999,23.99999999999999,531,0,1,9,11
3,871,50,0,13,3,3.599999999999997,35.99999999999997,1167,0,1,9,13
0,872,50,2,15,3,4.800000000000006,60.00000000000006,1671,0,1.8,8,17
1,872,38,0,5,4,0,0,459,0,-1,8,5
2,872,50,0,8,4,0.5999999999999992,5.999999999999992,501,0,1,9,8
3,872,27,0,3,1,0,0,207,3,-1.1,9,3
0,873,50,0,14,7,4.2,42,1347,2,1.5,9,14
1,873,50,0,8,6,0.6,5.999999999999999,801,3,-0.1,8,8
2,873,50,1,9,6,1.1999999999999988,17.99999999999999,591,0,1.8,8,10
3,873,50,0,9,2,1.199999999999997,11.99999999999997,759,1,0.9,10,9
0,874,50,1,12,7,2.999999999999997,35.999999999999964,1179,0,1,13,13
1,874,50,0,8,6,0.5999999999999995,5.999999999999995,525,0,1,9,8
2,874,50,1,10,3,1.7999999999999994,23.999999999999996,501,0,1.8,11,11
3,874,50,1,11,0,2.399999999999998,29.999999999999982,717,0,1.8,10,12
0,875,50,0,9,3,1.1999999999999966,11.999999999999966,915,2,0.9,9,9
1,875,50,0,8,3,0.6,6,351,0,1,11,8
2,875,50,1,12,2,2.999999999999998,35.99999999999998,819,1,1.8,11,13
3,875,50,1,11,0,2.399999999999997,29.999999999999968,933,0,1.8,9,12
0,876,50,0,14,4,4.200000000000001,42.00000000000001,1059,3,1.5,12,14
1,876,50,0,8,4,0.5999999999999998,5.999999999999997,495,4,0.9,11,8
2,876,50,1,10,3,1.8000000000000005,24.000000000000004,405,0,1.8,10,11
3,876,50,1,9,1,1.1999999999999975,17.999999999999975,813,0,1.8,11,10
0,877,50,2,11,2,2.3999999999999977,35.99999999999998,1041,0,1.8,11,13
1,877,50,0,8,2,0.6000000000000001,6.000000000000001,381,4,1.1,10,8
2,877,50,0,10,1,1.7999999999999998,17.999999999999996,405,0,1,11,10
3,877,50,0,11,0,2.399999999999997,23.99999999999997,765,0,1,12,11
0,878,50,1,12,5,2.9999999999999973,35.99999999999997,1101,0,1.8,10,13
1,878,50,0,9,2,1.1999999999999984,11.999999999999984,543,2,0.9,12,9
2,878,50,0,12,4,2.9999999999999982,29.999999999999982,849,1,1.8,10,12
3,878,50,0,10,1,1.7999999999999972,17.99999999999997,873,1,1.8,10,10
0,879,50,1,11,2,2.3999999999999977,29.99999999999997,927,0,1.8,12,12
1,879,50,0,8,3,0.5999999999999998,5.999999999999997,459,0,1,9,8
2,879,50,1,12,2,2.9999999999999987,35.999999999999986,723,0,1.8,10,13
3,879,50,1,10,0,1.7999999999999976,23.99999999999997,777,0,1.8,9,11
0,880,50,0,11,3,2.4,24,459,1,1.8,9,11
1,880,50,0,9,3,1.199999999999998,11.99999999999998,639,2,0.9,9,9
2,880,50,1,9,3,1.199999999999997,17.99999999999997,849,0,1.8,9,10
3,880,50,0,14,1,4.1999999999999975,41.99999999999997,1053,1,1.8,10,14
0,881,50,0,11,6,2.399999999999997,23.999999999999968,1113,4,0.9,11,11
1,881,50,0,9,2,1.2,11.999999999999998,465,1,1.8,11,9
2,881,50,0,12,5,2.999999999999998,29.99999999999997,891,0,1,13,12
3,881,50,0,9,1,1.199999999999998,11.99999999999998,585,0,1,13,9
0,882,50,1,12,10,2.999999999999998,35.99999999999998,1629,0,1.8,11,13
1,882,50,0,9,3,1.2000000000000002,12.000000000000002,429,0,1,10,9
2,882,50,0,12,9,2.9999999999999982,29.999999999999982,759,0,1,10,12
3,882,50,1,8,0,0.6,11.99999999999998,633,0,1.8,9,9
0,883,50,0,9,6,1.1999999999999966,11.999999999999966,747,1,0.9,11,9
1,883,50,0,11,2,2.3999999999999995,23.999999999999996,489,0,1,11,11
2,883,50,1,11,6,2.399999999999998,29.999999999999982,849,0,1.8,9,12
3,883,50,0,9,0,1.1999999999999995,11.999999999999996,447,0,1,9,9
0,884,50,0,12,3,2.9999999999999973,29.99999999999997,921,0,1,12,12
1,884,50,0,9,3,1.2000000000000004,12.000000000000004,405,1,1.4,11,9
2,884,50,1,11,4,2.3999999999999977,29.99999999999997,1005,0,1,10,12
3,884,50,1,9,1,1.199999999999997,17.99999999999997,705,0,1.8,10,10
0,885,50,0,12,4,2.9999999999999973,29.99999999999997,939,1,0.9,14,12
1,885,50,0,8,2,0.6000000000000001,6.000000000000001,363,2,1.1,10,8
2,885,50,0,13,2,3.599999999999997,35.99999999999997,969,1,1.8,11,13
3,885,50,0,9,2,1.1999999999999975,11.999999999999975,609,0,1,12,9
0,886,50,2,12,5,2.9999999999999973,41.99999999999997,1275,0,1.8,11,14
1,886,50,0,8,5,0.5999999999999989,5.9999999999999885,489,4,0.9,12,8
2,886,50,1,9,4,1.2,17.999999999999996,435,0,1.8,11,10
3,886,50,0,11,0,2.399999999999997,23.99999999999997,765,1,1.8,12,11
0,887,50,2,13,5,3.5999999999999965,47.99999999999996,1347,0,1.8,10,15
1,887,50,0,9,6,1.1999999999999988,11.999999999999988,567,1,1.4,11,9
2,887,50,1,9,2,1.199999999999999,17.99999999999999,495,0,1.8,10,10
3,887,50,0,12,2,2.999999999999997,29.999999999999968,1275,0,1,11,12
0,888,50,0,8,0,0.5999999999999986,5.999999999999986,567,0,1,9,8
1,888,21,0,2,1,0,0,126,4,-1.1,5,2
2,888,50,0,10,1,1.7999999999999976,17.999999999999975,717,3,0.9,10,10
3,888,50,1,10,0,1.7999999999999967,23.999999999999968,837,0,1.8,7,11
0,889,50,0,11,4,2.399999999999997,23.999999999999968,1053,3,1.5,11,11
1,889,50,1,8,1,0.6000000000000006,12.000000000000004,345,0,1.8,11,9
2,889,50,1,12,2,2.9999999999999982,35.99999999999998,873,0,1.8,12,13
3,889,50,0,9,1,1.1999999999999975,11.999999999999975,645,1,1.4,11,9
0,890,50,1,10,1,1.7999999999999985,23.999999999999982,621,0,1.8,8,11
1,890,50,1,7,1,5.828670879282072e-16,6.000000000000005,345,0,1.8,8,8
2,890,50,0,10,0,1.7999999999999994,17.999999999999993,513,0,1,10,10
3,890,50,0,10,0,1.7999999999999976,17.999999999999975,735,0,1,9,10
0,891,50,0,11,8,2.399999999999998,23.99999999999998,867,1,1.8,10,11
1,891,50,0,11,8,2.3999999999999986,23.999999999999982,807,2,0.9,9,11
2,891,50,0,9,2,1.1999999999999993,11.999999999999991,489,0,1,9,9
3,891,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,333,4,0.9,9,7
0,892,50,0,12,3,2.9999999999999982,29.999999999999982,891,1,1.8,12,12
1,892,50,0,9,3,1.1999999999999995,11.999999999999996,435,2,0.9,11,9
2,892,50,0,12,3,2.999999999999998,29.99999999999997,1101,0,1,10,12
3,892,50,0,10,0,1.7999999999999972,17.99999999999997,777,0,1,10,10
0,893,50,2,13,5,3.599999999999997,47.99999999999997,1215,0,1.8,12,15
1,893,50,0,8,1,0.6000000000000001,6.000000000000001,357,0,1,12,8
2,893,50,1,11,5,2.3999999999999977,29.99999999999997,1119,2,1.5,10,12
3,893,50,0,9,0,1.1999999999999975,11.999999999999975,633,0,1,12,9
0,894,50,0,12,5,2.999999999999998,29.99999999999997,1011,0,1,9,12
1,894,50,0,9,4,1.1999999999999988,11.999999999999988,555,0,1,9,9
2,894,50,0,8,2,0.6000000000000001,6.000000000000001,447,0,1,11,8
3,894,50,0,10,2,1.799999999999998,17.99999999999998,591,0,1,9,10
0,895,50,1,11,4,2.3999999999999986,29.999999999999982,651,0,1.8,11,12
1,895,50,0,10,5,1.7999999999999972,17.99999999999997,783,0,1,9,10
2,895,50,1,8,4,0.5999999999999995,11.999999999999996,531,0,1.8,9,9
3,895,50,0,8,0,0.6000000000000008,6.000000000000007,381,0,1,10,8
0,896,50,1,14,3,4.199999999999998,47.99999999999998,1101,1,1.8,11,15
1,896,50,0,9,6,1.1999999999999966,11.999999999999966,813,4,0.9,11,9
2,896,50,0,10,4,1.7999999999999976,17.999999999999975,681,2,0.9,11,10
3,896,50,0,12,3,2.999999999999997,29.999999999999968,1359,2,0.9,11,12
0,897,50,0,12,3,2.9999999999999987,29.999999999999982,831,4,1.5,11,12
1,897,50,1,8,4,0.5999999999999991,11.99999999999999,519,0,1.8,9,9
2,897,50,1,10,4,1.7999999999999967,23.999999999999968,795,0,1.8,9,11
3,897,50,0,11,2,2.3999999999999977,23.99999999999997,933,0,1,12,11
0,898,50,1,14,8,4.199999999999998,47.99999999999998,1437,0,1.8,9,15
1,898,50,0,8,3,0.6000000000000006,6.000000000000006,363,0,1,11,8
2,898,50,1,10,6,1.7999999999999994,23.999999999999996,513,0,1,10,11
3,898,50,0,8,1,0.5999999999999975,5.999999999999975,627,0,1,8,8
0,899,50,0,11,5,2.399999999999997,23.999999999999968,1059,1,0.9,9,11
1,899,50,0,9,3,1.1999999999999995,11.999999999999996,429,2,0.9,9,9
2,899,50,1,13,2,3.599999999999997,41.999999999999964,1335,0,1.8,12,14
3,899,50,0,9,1,1.1999999999999973,11.999999999999972,669,0,1,11,9
0,900,50,1,13,5,3.5999999999999983,41.99999999999998,1353,0,1.8,12,14
1,900,50,0,8,3,0.6000000000000005,6.000000000000005,369,0,1,11,8
2,900,50,0,13,4,3.599999999999997,35.999999999999964,1329,3,0.9,10,13
3,900,50,0,8,1,0.5999999999999975,5.999999999999975,615,0,1,10,8
0,901,50,1,12,2,2.9999999999999982,35.99999999999998,879,0,1.8,10,13
1,901,50,0,8,3,0.5999999999999998,5.999999999999997,441,0,1,11,8
2,901,50,1,12,1,2.9999999999999973,35.99999999999997,939,0,1.8,10,13
3,901,50,0,9,2,1.199999999999997,11.99999999999997,861,1,0.9,8,9
0,902,50,1,14,3,4.2,47.99999999999999,1263,0,1,10,15
1,902,50,0,8,3,0.5999999999999998,5.999999999999997,459,4,0.9,10,8
2,902,50,0,10,4,1.7999999999999976,17.999999999999975,687,0,1,11,10
3,902,50,0,10,0,1.7999999999999967,17.999999999999964,1053,1,0.9,11,10
0,903,50,0,10,9,1.7999999999999967,17.999999999999964,891,3,0.9,10,10
1,903,50,0,10,4,1.7999999999999998,17.999999999999996,447,0,1,9,10
2,903,50,1,11,8,2.3999999999999977,29.99999999999997,921,0,1.8,9,12
3,903,50,0,8,0,0.6000000000000006,6.000000000000006,255,1,1.8,7,8
0,904,50,1,12,5,2.999999999999997,35.999999999999964,1323,0,1.8,9,13
1,904,50,0,9,4,1.2000000000000002,12.000000000000002,393,1,0.9,12,9
2,904,50,0,13,4,3.599999999999998,35.99999999999998,921,3,1.9,12,13
3,904,50,0,10,2,1.7999999999999967,17.999999999999964,879,0,1,10,10
0,905,50,0,13,7,3.599999999999997,35.99999999999997,1245,3,1.5,10,13
1,905,50,0,9,2,1.2,11.999999999999998,387,1,1.8,10,9
2,905,50,0,11,5,2.399999999999998,23.99999999999998,759,0,1,12,11
3,905,50,1,8,1,0.6,11.99999999999998,621,0,1.8,10,9
0,906,50,0,10,3,1.7999999999999994,17.999999999999993,531,3,1.5,13,10
1,906,50,1,8,2,0.6000000000000001,12.000000000000002,441,0,1.8,9,9
2,906,50,1,11,0,2.399999999999997,29.99999999999997,837,0,1.8,11,12
3,906,50,0,12,0,2.999999999999997,29.999999999999968,945,0,1,10,12
0,907,50,0,15,9,4.799999999999999,47.99999999999999,1383,2,1.9,7,15
1,907,50,0,8,5,0.6000000000000004,6.000000000000004,327,4,0.9,8,8
2,907,50,0,9,6,1.1999999999999984,11.999999999999984,555,2,1.5,6,9
3,907,50,0,9,0,1.1999999999999975,11.999999999999975,645,0,1,9,9
0,908,50,1,8,2,0.5999999999999975,11.999999999999975,777,0,1.8,8,9
1,908,26,0,3,3,0,0,261,3,-1.1,8,3
2,908,50,0,10,2,1.7999999999999985,17.999999999999982,573,0,1,7,10
3,908,50,0,10,1,1.7999999999999972,17.99999999999997,849,1,1.8,9,10
0,909,50,1,13,0,3.5999999999999983,41.99999999999998,903,0,1.8,11,14
1,909,50,0,9,1,1.2000000000000006,12.000000000000004,423,0,1,11,9
2,909,50,0,10,0,1.7999999999999976,17.999999999999975,849,0,1,11,10
3,909,50,0,10,1,1.7999999999999972,17.99999999999997,789,0,1,11,10
0,910,50,0,12,1,2.9999999999999973,29.99999999999997,855,1,1.8,9,12
1,910,50,1,8,4,0.5999999999999998,11.999999999999996,489,0,1.8,8,9
2,910,50,0,9,1,1.1999999999999993,11.999999999999991,477,0,1,9,9
3,910,50,0,12,1,2.999999999999997,29.999999999999968,1179,1,1.8,11,12
0,911,50,0,10,5,1.7999999999999965,17.99999999999996,1071,0,1,12,10
1,911,50,0,9,2,1.2000000000000002,12.000000000000002,381,2,0.9,12,9
2,911,50,0,12,3,2.9999999999999973,29.99999999999997,1245,0,1,11,12
3,911,50,1,8,0,0.6000000000000003,12.000000000000002,387,0,1.8,10,9
0,912,50,0,13,5,3.5999999999999988,35.999999999999986,825,2,1.5,11,13
1,912,50,0,12,8,2.999999999999997,29.999999999999968,1239,2,0.9,12,12
2,912,50,1,10,4,1.7999999999999994,23.999999999999996,543,0,1.8,12,11
3,912,50,0,8,3,0.5999999999999971,5.999999999999971,741,4,0.9,11,8
0,913,50,1,12,2,2.9999999999999982,35.99999999999998,969,1,1.8,7,13
1,913,50,1,8,3,0.6000000000000002,12.000000000000002,465,0,1.8,7,9
2,913,50,1,9,2,1.1999999999999984,17.999999999999982,549,0,1.8,8,10
3,913,50,0,12,1,2.9999999999999973,29.99999999999997,951,1,1.8,7,12
0,914,50,0,13,4,3.5999999999999965,35.999999999999964,1173,0,1,10,13
1,914,50,1,8,2,0.6000000000000009,12.000000000000009,339,0,1.8,12,9
2,914,50,0,10,3,1.799999999999999,17.99999999999999,525,0,1,10,10
3,914,50,0,9,0,1.199999999999998,11.99999999999998,597,0,1,11,9
0,915,50,0,11,8,2.399999999999998,23.99999999999998,717,2,0.9,12,11
1,915,50,0,12,6,2.9999999999999973,29.99999999999997,957,2,0.9,10,12
2,915,50,1,9,1,1.1999999999999993,17.999999999999993,489,0,1.8,9,10
3,915,50,0,8,0,0.6000000000000005,6.000000000000005,381,3,0.9,12,8
0,916,50,1,14,5,4.199999999999998,47.99999999999998,993,2,1.5,12,15
1,916,50,0,10,5,1.7999999999999976,17.999999999999975,747,4,0.9,12,10
2,916,50,0,8,5,0.5999999999999999,5.999999999999998,459,2,1.1,10,8
3,916,50,1,13,1,3.599999999999997,41.999999999999964,1299,0,1.8,10,14
0,917,50,1,11,5,2.3999999999999986,29.999999999999982,825,0,1.8,11,12
1,917,50,0,8,3,0.5999999999999996,5.9999999999999964,429,0,1,10,8
2,917,50,1,12,5,2.9999999999999987,35.999999999999986,657,0,1.8,9,13
3,917,50,0,10,1,1.7999999999999972,17.99999999999997,753,0,1,10,10
0,918,50,1,13,7,3.599999999999997,41.99999999999997,1353,0,1.8,9,14
1,918,50,0,10,6,1.7999999999999985,17.999999999999982,585,4,0.9,8,10
2,918,50,0,8,3,0.6000000000000001,6.000000000000001,411,2,0.9,8,8
3,918,50,1,11,1,2.399999999999997,29.99999999999997,759,0,1.8,10,12
0,919,50,0,9,4,1.199999999999997,11.99999999999997,735,4,0.9,13,9
1,919,50,0,8,1,0.6000000000000003,6.000000000000003,351,0,1,13,8
2,919,50,0,12,6,2.9999999999999973,29.99999999999997,1185,0,1,11,12
3,919,50,1,15,1,4.800000000000001,54,1203,0,1.8,12,16
0,920,50,0,10,2,1.7999999999999976,17.999999999999975,927,0,1,11,10
1,920,27,0,3,3,0,0,219,4,-1.1,10,3
2,920,50,1,9,2,1.1999999999999962,17.99999999999996,1023,3,0.9,10,10
3,920,50,0,9,0,1.1999999999999993,11.999999999999991,507,0,1,8,9
0,921,50,0,10,1,1.799999999999999,17.99999999999999,549,0,1,8,10
1,921,50,0,10,4,1.799999999999998,17.99999999999998,603,0,1,9,10
2,921,50,0,9,4,1.199999999999998,11.99999999999998,645,0,1,9,9
3,921,50,0,12,3,2.999999999999998,29.99999999999997,963,3,1.9,8,12
0,922,50,1,12,5,2.9999999999999982,35.99999999999998,1161,2,0.9,9,13
1,922,44,0,7,2,0.6,5.999999999999999,402,1,-1.1,7,7
2,922,50,0,9,4,1.1999999999999993,11.999999999999991,507,1,0.9,13,9
3,922,50,1,8,0,0.5999999999999984,11.999999999999984,537,0,1.8,10,9
0,923,50,1,12,2,2.9999999999999987,35.999999999999986,879,2,0.9,10,13
1,923,44,0,6,3,0,0,426,4,-1.1,6,6
2,923,50,0,9,4,1.1999999999999988,11.999999999999988,561,2,0.9,13,9
3,923,50,0,9,3,1.199999999999997,11.99999999999997,801,1,0.9,10,9
0,924,50,0,10,9,1.7999999999999967,17.999999999999964,897,2,0.9,12,10
1,924,50,0,13,6,3.599999999999997,35.99999999999997,1035,3,0.9,9,13
2,924,50,1,8,3,0.6000000000000001,12.000000000000002,459,0,0.6,10,9
3,924,50,0,7,1,0,0,519,3,-0.1,8,7
0,925,50,0,13,7,3.5999999999999983,35.99999999999998,1173,2,0.9,11,13
1,925,50,0,10,4,1.7999999999999994,17.999999999999993,579,3,0.9,12,10
2,925,50,0,9,4,1.1999999999999988,11.999999999999988,519,1,0.9,9,9
3,925,50,0,7,0,0,0,453,3,-0.1,9,7
0,926,50,0,16,10,5.400000000000001,54.00000000000001,1533,3,1.5,10,16
1,926,50,0,8,2,0.6000000000000009,6.000000000000008,309,2,1.5,11,8
2,926,50,0,13,11,3.599999999999997,35.99999999999997,1065,3,1.5,9,13
3,926,50,0,8,0,0.5999999999999982,5.999999999999981,579,1,0.9,11,8
0,927,50,1,11,5,2.399999999999997,29.999999999999968,1149,0,1.8,9,12
1,927,50,0,9,1,1.2000000000000006,12.000000000000004,321,0,1,11,9
2,927,50,0,12,5,2.9999999999999987,29.999999999999982,801,3,1.9,9,12
3,927,50,1,10,0,1.7999999999999972,23.99999999999997,921,0,1.8,10,11
0,928,50,1,11,0,2.399999999999998,29.999999999999982,753,0,1.8,10,12
1,928,50,1,8,2,0.6000000000000005,12.000000000000004,405,0,1.8,8,9
2,928,50,0,8,1,0.6000000000000005,6.000000000000005,375,0,1,7,8
3,928,50,0,11,1,2.399999999999997,23.99999999999997,765,1,1.8,9,11
0,929,50,1,12,4,2.999999999999998,35.99999999999998,999,3,1.5,10,13
1,929,50,0,8,3,0.5999999999999999,5.999999999999998,501,0,1,11,8
2,929,50,0,9,4,1.1999999999999995,11.999999999999996,441,0,1,11,9
3,929,50,0,10,1,1.799999999999998,17.99999999999998,675,1,1.8,10,10
0,930,50,1,13,3,3.599999999999997,41.999999999999964,1305,3,1.5,12,14
1,930,50,0,8,3,0.6,5.999999999999999,453,0,1,10,8
2,930,50,0,10,4,1.799999999999999,17.99999999999999,567,0,1,9,10
3,930,50,0,11,2,2.399999999999997,23.999999999999968,909,0,1,11,11
0,931,50,0,10,1,1.799999999999998,17.99999999999998,669,1,1.8,10,10
1,931,50,1,8,1,0.6000000000000005,12.000000000000004,333,0,1.8,10,9
2,931,50,1,11,0,2.399999999999997,29.99999999999997,1005,0,1.8,9,12
3,931,50,0,12,0,2.999999999999997,29.999999999999968,933,1,1.8,10,12
0,932,50,1,11,4,2.399999999999997,29.999999999999968,1461,0,1,10,12
1,932,50,0,8,4,0.5999999999999995,5.999999999999995,441,1,1.8,11,8
2,932,50,0,12,4,2.9999999999999987,29.999999999999982,705,1,1.8,12,12
3,932,50,1,12,1,2.9999999999999973,35.99999999999997,993,0,1.8,11,13
0,933,50,0,9,3,1.1999999999999966,11.999999999999966,1023,0,1,9,9
1,933,27,0,4,0,0.6,5.999999999999999,165,4,-1.1,11,4
2,933,50,0,10,2,1.7999999999999976,17.999999999999975,825,3,0.9,9,10
3,933,50,0,9,1,1.1999999999999984,11.999999999999984,549,0,1,8,9
0,934,50,1,12,4,2.9999999999999973,35.99999999999997,1023,0,1.8,11,13
1,934,50,0,8,3,0.6000000000000005,6.000000000000005,357,0,1,10,8
2,934,50,0,12,2,2.999999999999998,29.99999999999997,975,0,1,12,12
3,934,50,0,9,1,1.1999999999999975,11.999999999999975,669,1,0.9,10,9
0,935,50,0,12,5,2.999999999999997,29.999999999999968,1119,0,1,9,12
1,935,50,0,8,1,0.6000000000000005,6.000000000000005,375,0,1,9,8
2,935,50,0,11,3,2.399999999999997,23.99999999999997,831,0,1,10,11
3,935,50,0,9,1,1.199999999999997,11.99999999999997,783,1,0.9,11,9
0,936,50,1,14,3,4.200000000000002,48.000000000000014,1371,0,1.8,8,15
1,936,50,0,8,7,0.6000000000000001,6.000000000000001,459,0,1,8,8
2,936,50,0,9,5,1.1999999999999966,11.999999999999966,825,0,1,9,9
3,936,50,1,12,3,2.999999999999997,35.999999999999964,1221,0,1.8,8,13
0,937,50,1,9,3,1.1999999999999984,17.999999999999982,639,0,1.8,11,10
1,937,50,0,9,3,1.1999999999999995,11.999999999999996,405,0,1,12,9
2,937,50,0,11,1,2.3999999999999977,23.99999999999997,867,0,1,10,11
3,937,50,0,12,1,2.999999999999997,29.999999999999968,921,2,1.9,11,12
0,938,50,1,10,1,1.7999999999999972,23.99999999999997,855,0,1.8,8,11
1,938,15,2,2,0,0.6,17.999999999999996,140,2,-1.1,8,4
2,938,50,1,9,1,1.199999999999999,17.99999999999999,483,0,1.8,8,10
3,938,50,0,9,0,1.1999999999999984,11.999999999999984,591,1,0.9,9,9
0,939,50,0,10,7,1.7999999999999985,17.999999999999982,555,4,0.9,10,10
1,939,50,0,13,5,3.599999999999997,35.999999999999964,1107,2,0.9,9,13
2,939,50,0,10,7,1.7999999999999972,17.99999999999997,999,0,1,9,10
3,939,50,0,7,2,0,0,543,3,-0.1,9,7
0,940,50,1,9,4,1.1999999999999962,17.99999999999996,1203,0,1.8,8,10
1,940,50,0,10,1,1.7999999999999998,17.999999999999996,411,4,0.9,8,10
2,940,50,1,12,3,2.999999999999998,35.99999999999998,1245,3,1.9,8,13
3,940,50,0,10,0,1.7999999999999967,17.999999999999964,747,0,1,8,10
0,941,50,1,14,8,4.1999999999999975,47.99999999999997,1149,0,1,11,15
1,941,50,0,8,4,0.6,6,621,0,1,11,8
2,941,50,0,10,7,1.7999999999999994,17.999999999999993,549,2,1.5,12,10
3,941,50,0,11,0,2.3999999999999986,23.999999999999982,657,1,0.9,10,11
0,942,50,0,12,6,2.9999999999999987,29.999999999999982,921,0,1,9,12
1,942,50,0,10,5,1.799999999999998,17.99999999999998,729,0,1,12,10
2,942,50,1,9,3,1.199999999999998,17.99999999999998,615,0,1.8,12,10
3,942,50,0,8,2,0.5999999999999985,5.999999999999985,591,0,1,11,8
0,943,50,1,14,4,4.200000000000002,48.000000000000014,1719,0,1.8,11,15
1,943,50,0,10,2,1.7999999999999998,17.999999999999996,453,1,1.8,11,10
2,943,50,0,9,5,1.1999999999999975,11.999999999999975,633,0,1,10,9
3,943,50,0,12,0,2.999999999999997,29.999999999999968,1137,0,1,8,12
0,944,50,0,12,0,2.9999999999999973,29.99999999999997,1197,0,1,7,12
1,944,15,0,1,1,0,0,87,1,-1.1,7,1
2,944,50,0,8,1,0.6000000000000008,6.000000000000007,357,0,1,10,8
3,944,21,0,2,0,0,0,108,2,-1.1,5,2
0,945,50,0,9,3,1.1999999999999993,11.999999999999991,519,1,1.8,11,9
1,945,50,0,8,2,0.6000000000000011,6.000000000000011,357,0,1,12,8
2,945,50,0,11,4,2.399999999999997,23.99999999999997,1083,0,1,12,11
3,945,50,0,13,0,3.599999999999997,35.99999999999997,987,0,1,11,13
0,946,50,0,12,5,2.999999999999998,29.99999999999997,1005,2,1.9,9,12
1,946,50,0,8,1,0.6000000000000006,6.000000000000006,351,4,0.9,8,8
2,946,50,1,10,3,1.799999999999998,23.99999999999998,621,0,1.8,7,11
3,946,50,0,10,1,1.7999999999999976,17.999999999999975,783,0,1,8,10
0,947,50,1,8,0,0.5999999999999998,11.999999999999996,537,2,0.5,9,9
1,947,15,0,1,0,0,0,69,4,-1.1,7,1
2,947,50,1,9,0,1.1999999999999984,17.999999999999982,573,0,1.8,8,10
3,947,50,0,9,0,1.1999999999999986,11.999999999999986,561,0,1,9,9
0,948,50,1,9,5,1.1999999999999975,17.999999999999975,933,0,1.8,10,10
1,948,50,1,8,3,0.5999999999999993,11.999999999999991,597,0,1.8,10,9
2,948,50,0,13,4,3.599999999999998,35.99999999999998,1077,0,1,12,13
3,948,50,0,14,0,4.199999999999998,41.99999999999998,1371,0,1,10,14
0,949,50,1,11,1,2.399999999999998,29.999999999999982,831,3,1.9,13,12
1,949,50,0,9,2,1.1999999999999995,11.999999999999996,507,1,1.4,10,9
2,949,50,1,9,0,1.2000000000000004,18,423,0,1.8,12,10
3,949,50,0,11,1,2.3999999999999977,23.99999999999997,813,1,1.8,12,11
0,950,38,0,5,1,0,0,321,3,-1.1,10,5
1,950,15,0,1,1,0,0,87,4,-1.1,6,1
2,950,50,0,10,1,1.7999999999999994,17.999999999999993,627,1,0.9,10,10
3,950,9,0,1,0,0.6,5.999999999999999,36,3,-1.1,9,1
0,951,50,0,11,3,2.399999999999997,23.99999999999997,873,0,1,10,11
1,951,50,0,8,2,0.6000000000000005,6.000000000000005,315,0,1,10,8
2,951,50,0,10,2,1.799999999999999,17.99999999999999,555,0,1,9,10
3,951,50,0,9,0,1.1999999999999984,11.999999999999984,543,0,1,10,9
0,952,50,1,12,3,2.9999999999999982,35.99999999999998,993,0,1,11,13
1,952,50,0,9,3,1.1999999999999995,11.999999999999996,405,1,1.4,11,9
2,952,50,0,10,3,1.799999999999998,17.99999999999998,705,0,1,9,10
3,952,50,1,11,0,2.399999999999997,29.999999999999968,867,0,1.8,10,12
0,953,50,0,10,3,1.7999999999999967,17.999999999999964,939,1,1.4,12,10
1,953,50,0,9,4,1.2,11.999999999999998,423,4,1.1,10,9
2,953,50,0,12,3,2.999999999999998,29.99999999999997,1125,0,1,11,12
3,953,50,0,14,0,4.1999999999999975,41.99999999999997,1035,0,1,10,14
0,954,50,0,11,4,2.399999999999997,23.999999999999968,957,0,1,12,11
1,954,50,0,9,2,1.2000000000000002,12.000000000000002,339,0,1,9,9
2,954,50,0,11,5,2.399999999999997,23.999999999999968,1095,3,1.9,9,11
3,954,50,0,10,0,1.799999999999998,17.99999999999998,579,0,1,9,10
0,955,50,1,10,1,1.799999999999999,23.99999999999999,621,0,1.8,9,11
1,955,50,0,9,4,1.1999999999999982,11.99999999999998,597,2,0.9,11,9
2,955,50,0,10,0,1.7999999999999985,17.999999999999982,609,1,1.8,9,10
3,955,50,0,13,3,3.599999999999997,35.99999999999997,1131,0,1,9,13
0,956,50,0,12,2,2.9999999999999973,29.99999999999997,1425,1,0.9,8,12
1,956,44,0,6,3,0,0,420,0,-1,8,6
2,956,44,1,6,2,0,5.999999999999995,426,0,-0.2,6,7
3,956,32,0,4,0,0,0,258,3,-1.1,6,4
0,957,50,0,13,5,3.599999999999998,35.99999999999998,909,0,1,11,13
1,957,50,0,8,2,0.6000000000000003,6.000000000000003,417,4,0.9,9,8
2,957,50,1,9,5,1.199999999999998,17.99999999999998,651,4,0.9,11,10
3,957,45,0,6,0,0,0,312,3,-1.1,8,6
0,958,50,0,11,7,2.399999999999997,23.999999999999968,993,1,0.9,13,11
1,958,50,0,9,3,1.2000000000000008,12.000000000000009,363,1,1.8,13,9
2,958,50,0,13,4,3.5999999999999965,35.999999999999964,1119,0,1,11,13
3,958,50,0,8,0,0.5999999999999998,5.999999999999997,447,0,1,12,8
0,959,50,0,10,3,1.7999999999999985,17.999999999999982,609,1,1.8,10,10
1,959,50,0,10,3,1.7999999999999976,17.999999999999975,633,0,1,9,10
2,959,50,0,10,3,1.799999999999998,17.99999999999998,651,0,1,9,10
3,959,50,0,13,5,3.599999999999997,35.999999999999964,1179,0,1,8,13
0,960,50,0,11,4,2.399999999999998,23.99999999999998,789,1,0.9,12,11
1,960,50,0,11,4,2.3999999999999977,23.99999999999997,1155,2,0.9,9,11
2,960,50,1,10,5,1.7999999999999967,23.999999999999968,897,0,0.6,11,11
3,960,50,0,7,2,0,0,573,4,-0.1,9,7
0,961,50,0,11,7,2.399999999999997,23.99999999999997,885,2,1.5,12,11
1,961,50,0,11,5,2.399999999999999,23.99999999999999,657,2,1.5,11,11
2,961,50,1,7,2,3.6082248300317592e-16,6.000000000000003,333,0,1.8,8,8
3,961,50,1,11,1,2.399999999999997,29.999999999999968,927,0,1,11,12
0,962,50,0,10,8,1.7999999999999976,17.999999999999975,1047,1,0.9,8,10
1,962,50,1,11,4,2.3999999999999977,29.99999999999997,861,4,0.9,7,12
2,962,50,1,9,5,1.199999999999998,17.99999999999998,627,1,1.8,9,10
3,962,44,0,6,1,0,0,354,3,-1.1,7,6
0,963,50,1,14,5,4.1999999999999975,47.99999999999997,1329,0,1.8,12,15
1,963,50,0,8,2,0.6000000000000008,6.000000000000007,351,0,1,11,8
2,963,50,1,12,4,2.9999999999999973,35.99999999999997,993,0,1.8,10,13
3,963,50,0,9,1,1.1999999999999966,11.999999999999966,789,1,0.9,10,9
0,964,50,1,9,1,1.1999999999999993,17.999999999999993,561,0,1.8,8,10
1,964,15,2,3,0,1.2,24,116,2,-1.1,8,5
2,964,50,0,10,1,1.7999999999999976,17.999999999999975,681,0,1,7,10
3,964,50,0,10,0,1.799999999999998,17.99999999999998,591,1,1.8,7,10
0,965,50,0,12,5,2.9999999999999973,29.99999999999997,1113,0,1,10,12
1,965,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,12,8
2,965,50,0,12,2,2.9999999999999987,29.999999999999982,615,0,1,12,12
3,965,50,0,9,4,1.1999999999999966,11.999999999999966,909,1,0.9,11,9
0,966,50,0,11,3,2.3999999999999977,23.99999999999997,867,0,1,10,11
1,966,50,0,8,3,0.6000000000000005,6.000000000000005,321,0,1,8,8
2,966,50,1,11,2,2.399999999999997,29.99999999999997,885,0,1.8,8,12
3,966,50,0,10,0,1.7999999999999976,17.999999999999975,627,0,1,6,10
0,967,50,0,9,3,1.2,11.999999999999998,471,1,1.4,11,9
1,967,50,0,10,0,1.7999999999999972,17.99999999999997,867,0,1,10,10
2,967,50,1,9,4,1.1999999999999988,17.99999999999999,621,0,1.8,11,10
3,967,44,0,6,2,0,0,384,0,-1,6,6
0,968,50,0,11,8,2.399999999999997,23.999999999999968,1011,1,0.9,12,11
1,968,50,0,9,4,1.1999999999999993,11.999999999999991,453,2,0.9,10,9
2,968,50,0,12,9,2.9999999999999973,29.99999999999997,1023,1,1.8,11,12
3,968,50,0,9,0,1.1999999999999995,11.999999999999996,447,1,1.8,11,9
0,969,50,0,9,0,1.1999999999999975,11.999999999999975,657,0,1,9,9
1,969,50,1,8,1,0.6000000000000005,12.000000000000004,363,0,1.8,9,9
2,969,50,0,12,1,2.999999999999997,29.999999999999968,1275,1,1.8,10,12
3,969,50,0,12,0,2.999999999999997,29.999999999999968,981,0,1,12,12
0,970,50,0,11,6,2.3999999999999977,23.99999999999997,825,0,1,12,11
1,970,50,0,8,4,0.6000000000000001,6.000000000000001,405,0,1,10,8
2,970,50,0,12,4,2.999999999999997,29.999999999999968,1185,0,1,13,12
3,970,50,0,9,0,1.199999999999999,11.99999999999999,507,0,1,13,9
0,971,50,0,12,8,2.999999999999997,29.999999999999968,1293,3,1.5,8,12
1,971,50,0,8,4,0.6000000000000006,6.000000000000006,333,0,1,10,8
2,971,50,2,10,5,1.799999999999998,29.999999999999982,579,0,1.8,8,12
3,971,50,0,9,0,1.1999999999999966,11.999999999999966,753,0,1,9,9
0,972,50,1,12,6,2.999999999999997,35.999999999999964,1251,0,1.8,10,13
1,972,50,0,8,5,0.6000000000000011,6.000000000000011,333,0,1,11,8
2,972,50,0,13,5,3.5999999999999983,35.99999999999998,921,1,1.8,11,13
3,972,50,0,9,0,1.199999999999998,11.99999999999998,585,1,0.9,11,9
0,973,50,1,11,1,2.3999999999999977,29.99999999999997,747,0,1.8,11,12
1,973,50,0,8,3,0.6000000000000003,6.000000000000003,417,2,1.1,12,8
2,973,50,0,12,1,2.999999999999997,29.999999999999968,1107,0,1,11,12
3,973,50,0,9,0,1.199999999999997,11.99999999999997,651,0,1,10,9
0,974,50,1,10,3,1.799999999999998,23.99999999999998,651,0,1.8,9,11
1,974,50,0,12,7,2.999999999999997,29.999999999999968,1155,2,0.9,10,12
2,974,50,0,10,5,1.799999999999998,17.99999999999998,651,0,1,9,10
3,974,50,2,8,0,0.5999999999999998,17.999999999999996,429,0,2.2,9,10
0,975,15,1,1,2,0,5.000000000000001,116,0,-1,7,2
1,975,26,1,3,1,0,5.999999999999993,309,3,-1.1,8,4
2,975,9,0,1,1,0.6,5.999999999999999,42,1,-1.1,5,1
3,975,50,0,9,0,1.1999999999999995,11.999999999999996,417,4,0.9,8,9
0,976,50,0,9,4,1.199999999999997,11.99999999999997,789,0,1,11,9
1,976,50,1,10,3,1.8000000000000005,24.000000000000004,381,0,1.8,10,11
2,976,50,0,10,2,1.799999999999998,17.99999999999998,885,0,1,11,10
3,976,50,0,14,2,4.199999999999998,41.99999999999998,1131,0,1,12,14
0,977,50,0,10,5,1.7999999999999967,17.999999999999964,993,4,0.9,11,10
1,977,50,0,10,3,1.7999999999999998,17.999999999999996,435,2,0.9,9,10
2,977,50,1,13,3,3.5999999999999965,41.999999999999964,1401,0,1,10,14
3,977,50,0,10,0,1.799999999999998,17.99999999999998,633,0,1,7,10
0,978,50,1,14,6,4.199999999999999,47.99999999999999,1059,0,1.8,11,15
1,978,50,0,8,6,0.6,6,597,0,1,9,8
2,978,50,0,9,6,1.199999999999999,11.99999999999999,549,0,1,11,9
3,978,50,0,11,1,2.399999999999998,23.99999999999998,651,0,1,11,11
0,979,50,1,12,1,2.9999999999999973,35.99999999999997,1137,1,1.8,12,13
1,979,50,0,8,1,0.5999999999999998,5.999999999999997,459,0,1,11,8
2,979,50,1,9,1,1.1999999999999993,17.999999999999993,477,0,1.8,10,10
3,979,50,0,11,0,2.399999999999997,23.999999999999968,861,1,1.8,13,11
0,980,50,0,10,2,1.7999999999999976,17.999999999999975,627,2,0.9,12,10
1,980,50,0,8,4,0.5999999999999993,5.999999999999993,549,0,1,8,8
2,980,50,0,12,2,2.999999999999998,29.99999999999997,1119,1,1.8,10,12
3,980,50,0,11,2,2.399999999999997,23.999999999999968,1017,0,1,9,11
0,981,50,0,11,8,2.399999999999997,23.999999999999968,1293,1,0.9,12,11
1,981,50,0,9,4,1.1999999999999995,11.999999999999996,471,2,0.9,11,9
2,981,50,0,13,4,3.5999999999999983,35.99999999999998,909,1,1.8,13,13
3,981,50,0,9,2,1.1999999999999975,11.999999999999975,675,1,1.4,12,9
0,982,50,0,9,2,1.1999999999999988,11.999999999999988,507,1,1.8,10,9
1,982,50,0,8,4,0.6000000000000001,6.000000000000001,471,0,1,9,8
2,982,50,1,11,3,2.399999999999997,29.99999999999997,861,0,1.8,10,12
3,982,50,0,11,0,2.399999999999998,23.99999999999998,771,0,1,10,11
0,983,50,0,10,2,1.7999999999999985,17.999999999999982,693,0,1,10,10
1,983,50,0,8,2,0.6000000000000005,6.000000000000005,375,2,1.1,10,8
2,983,50,0,11,0,2.3999999999999977,23.99999999999997,657,1,1.8,8,11
3,983,50,0,9,0,1.1999999999999984,11.999999999999984,537,0,1,6,9
0,984,9,2,1,0,0.6,17.999999999999996,53,0,-0.2,6,3
1,984,50,0,7,1,0,0,543,1,-0.1,7,7
2,984,50,1,7,3,2.498001805406602e-16,6.000000000000002,405,2,0.9,8,8
3,984,20,1,3,1,0.6,11.999999999999998,234,2,-1.1,10,4
0,985,50,0,11,7,2.399999999999997,23.999999999999968,1227,0,1,9,11
1,985,50,0,9,4,1.1999999999999995,11.999999999999996,471,0,1,11,9
2,985,50,1,12,3,2.9999999999999982,35.99999999999998,789,0,1.8,11,13
3,985,50,1,10,0,1.7999999999999985,23.999999999999982,633,0,1.8,11,11
0,986,9,2,0,0,0,11,89,3,-1.1,7,2
1,986,32,0,4,0,0,0,300,0,-1,6,4
2,986,26,1,3,2,0,5.999999999999998,261,3,-1.1,7,4
3,986,21,1,2,0,0,5.000000000000001,203,2,-1.1,5,3
0,987,50,1,12,2,2.9999999999999982,35.99999999999998,915,0,1.8,10,13
1,987,50,1,8,3,0.5999999999999998,11.999999999999996,477,0,1.8,9,9
2,987,50,0,10,2,1.7999999999999998,17.999999999999996,489,0,1,10,10
3,987,50,1,11,2,2.3999999999999977,29.99999999999997,831,0,1.8,9,12
0,988,50,1,13,6,3.599999999999997,41.999999999999964,1545,1,1.8,9,14
1,988,50,0,9,4,1.199999999999998,11.99999999999998,621,0,1,9,9
2,988,50,0,9,5,1.199999999999998,11.99999999999998,591,0,1,8,9
3,988,50,1,12,1,2.999999999999998,35.99999999999998,1011,0,1.8,9,13
0,989,50,1,14,3,4.199999999999998,47.99999999999998,1155,3,1.5,11,15
1,989,50,0,8,2,0.6000000000000006,6.000000000000006,369,1,0.9,11,8
2,989,50,0,10,2,1.799999999999999,17.99999999999999,561,1,1.8,9,10
3,989,50,0,9,2,1.1999999999999975,11.999999999999975,687,3,0.9,10,9
0,990,50,0,15,6,4.799999999999999,47.99999999999999,1119,0,1,11,15
1,990,50,0,8,5,0.5999999999999991,6,501,4,0.9,10,8
2,990,50,0,8,8,0.5999999999999971,5.999999999999971,837,3,0.9,11,8
3,990,45,0,6,0,0,0,240,3,-1.1,7,6
0,991,50,1,9,7,1.1999999999999962,17.99999999999996,885,0,1.8,11,10
1,991,50,0,9,4,1.199999999999998,11.99999999999998,705,0,1,11,9
2,991,50,0,9,5,1.1999999999999988,11.999999999999988,573,0,1,11,9
3,991,50,1,12,1,2.999999999999998,35.99999999999998,861,0,1.8,11,13
0,992,50,0,9,4,1.1999999999999984,11.999999999999984,609,0,1,12,9
1,992,50,0,9,3,1.1999999999999995,11.999999999999996,453,1,1.8,11,9
2,992,50,0,10,5,1.7999999999999967,17.999999999999964,1077,0,1,10,10
3,992,50,1,14,1,4.1999999999999975,47.99999999999997,999,2,1.9,10,15
0,993,50,0,11,3,2.3999999999999977,23.99999999999997,819,0,1,10,11
1,993,50,1,8,4,0.6000000000000001,12.000000000000002,441,0,1.8,10,9
2,993,50,0,12,3,2.999999999999997,29.999999999999968,1113,0,1,10,12
3,993,50,1,9,0,1.199999999999997,17.99999999999997,705,0,1.8,9,10
0,994,50,1,8,0,0.5999999999999999,11.999999999999996,441,0,1.8,8,9
1,994,15,0,1,1,0,0,93,4,-1.1,8,1
2,994,50,1,11,0,2.3999999999999977,29.99999999999997,873,0,1.8,9,12
3,994,50,0,9,0,1.1999999999999966,11.999999999999966,741,0,1,7,9
0,995,50,1,8,2,0.5999999999999998,11.999999999999996,513,0,1.8,10,9
1,995,50,0,9,0,1.1999999999999995,11.999999999999996,435,1,1.8,11,9
2,995,50,0,10,3,1.7999999999999976,17.999999999999975,951,0,1,11,10
3,995,50,0,14,0,4.1999999999999975,41.99999999999997,1017,1,1.8,10,14
0,996,50,0,10,8,1.7999999999999967,17.999999999999964,975,1,0.9,9,10
1,996,50,0,10,5,1.7999999999999972,17.99999999999997,801,0,1,10,10
2,996,50,1,9,3,1.1999999999999995,17.999999999999996,483,0,1,7,10
3,996,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,261,0,1,9,7
0,997,50,0,13,9,3.599999999999998,35.99999999999998,1011,2,1.5,11,13
1,997,50,0,10,5,1.7999999999999994,17.999999999999993,429,2,1.5,10,10
2,997,50,0,8,8,0.5999999999999981,5.9999999999999805,651,0,1,11,8
3,997,50,0,9,0,1.1999999999999984,11.999999999999984,525,0,1,10,9
0,998,50,1,9,7,1.199999999999997,17.99999999999997,855,0,1.8,12,10
1,998,50,0,8,7,0.5999999999999991,6,585,0,1,11,8
2,998,50,0,12,7,2.999999999999998,29.99999999999997,1017,0,1,11,12
3,998,50,1,13,0,3.5999999999999988,41.99999999999998,855,0,1,10,14
0,999,50,1,10,3,1.7999999999999972,23.99999999999997,975,2,0.9,10,11
1,999,26,1,3,3,0,5.999999999999997,231,0,-0.2,6,4
2,999,50,0,9,3,1.199999999999998,11.99999999999998,711,0,1,7,9
3,999,50,0,9,0,1.199999999999998,11.99999999999998,585,4,0.9,8,9
0,1000,50,0,8,4,0.5999999999999975,5.999999999999975,639,1,0.9,10,8
1,1000,50,1,8,5,0.5999999999999971,11.99999999999997,837,4,0.9,10,9
2,1000,50,1,8,4,0.5999999999999986,11.999999999999986,615,0,1.8,7,9
3,1000,27,0,3,0,0,0,159,3,-1.1,6,3
0,1001,50,0,12,7,2.999999999999997,29.999999999999968,1395,0,1,10,12
1,1001,50,0,8,2,0.6000000000000011,6.000000000000011,321,1,1.8,9,8
2,1001,50,1,12,4,2.9999999999999973,35.99999999999997,1053,0,1.8,10,13
3,1001,50,0,9,0,1.199999999999998,11.99999999999998,567,1,1.8,11,9
0,1002,50,1,9,6,1.1999999999999962,17.99999999999996,909,0,1.8,11,10
1,1002,50,0,8,3,0.6000000000000003,6.000000000000003,423,0,1,10,8
2,1002,50,1,12,4,2.9999999999999973,35.99999999999997,1119,0,1.8,10,13
3,1002,50,0,14,1,4.199999999999998,41.99999999999998,1035,0,1,10,14
0,1003,15,1,1,0,0,5.000000000000001,92,0,-0.2,8,2
1,1003,33,0,4,0,0,0,198,2,-1.1,6,4
2,1003,50,0,8,1,0.6000000000000002,6.000000000000002,363,1,1.8,7,8
3,1003,21,1,2,0,0,5.000000000000001,179,2,-1.1,5,3
0,1004,50,0,13,6,3.5999999999999983,35.99999999999998,789,3,1.9,11,13
1,1004,50,1,9,4,1.1999999999999966,17.999999999999964,957,0,1.8,12,10
2,1004,50,0,9,5,1.1999999999999995,11.999999999999996,477,0,1,11,9
3,1004,50,0,10,2,1.7999999999999985,17.999999999999982,687,1,1.8,12,10
0,1005,50,0,13,9,3.5999999999999983,35.99999999999998,1389,0,1,10,13
1,1005,50,0,9,3,1.2000000000000006,12.000000000000004,369,0,1,10,9
2,1005,50,1,12,9,2.999999999999997,35.999999999999964,1005,0,1,13,13
3,1005,50,0,9,0,1.1999999999999984,11.999999999999984,543,0,1,12,9
0,1006,50,0,11,9,2.399999999999997,23.999999999999968,1329,0,1,11,11
1,1006,50,0,11,5,2.399999999999997,23.999999999999968,981,4,0.9,8,11
2,1006,50,0,9,3,1.1999999999999988,11.999999999999988,531,0,1,10,9
3,1006,38,0,5,0,0,0,315,4,-1.1,8,5
0,1007,50,1,8,0,0.5999999999999995,11.999999999999996,513,0,1.8,9,9
1,1007,9,2,0,0,0,11,77,2,-1.1,7,2
2,1007,50,1,11,1,2.3999999999999977,29.99999999999997,849,0,1.8,9,12
3,1007,50,0,10,0,1.7999999999999972,17.99999999999997,807,1,0.9,10,10
0,1008,50,0,9,2,1.1999999999999984,11.999999999999984,573,0,1,12,9
1,1008,50,0,8,7,0.5999999999999995,5.999999999999995,519,0,1,10,8
2,1008,50,1,9,5,1.1999999999999966,17.999999999999964,867,0,1.8,11,10
3,1008,50,0,14,1,4.199999999999999,41.99999999999999,1215,0,1,10,14
0,1009,50,0,11,5,2.3999999999999964,23.99999999999996,1221,2,0.9,12,11
1,1009,50,0,7,4,5.828670879282072e-16,5.828670879282072e-15,321,1,0.9,12,7
2,1009,50,0,13,2,3.5999999999999983,35.99999999999998,1215,0,1,10,13
3,1009,50,0,9,0,1.1999999999999975,11.999999999999975,585,0,1,12,9
0,1010,9,2,0,1,0,11,71,0,-0.2,5,2
1,1010,38,0,5,4,0,0,351,1,-1.1,10,5
2,1010,50,0,8,2,0.6000000000000002,6.000000000000002,405,0,1,9,8
3,1010,38,1,5,0,0,5.999999999999984,429,2,-1.1,9,6
0,1011,50,1,13,6,3.5999999999999983,41.99999999999998,1353,0,1.8,12,14
1,1011,50,1,8,2,0.6000000000000006,12.000000000000004,333,0,1.8,12,9
2,1011,50,0,9,7,1.1999999999999982,11.99999999999998,621,0,1,9,9
3,1011,50,0,8,1,0.5999999999999984,5.999999999999984,591,0,1,12,8
0,1012,50,1,12,4,2.999999999999998,35.99999999999998,1269,0,1,11,13
1,1012,50,1,9,4,1.1999999999999993,17.999999999999993,483,0,1.8,12,10
2,1012,50,1,9,3,1.1999999999999988,17.99999999999999,513,0,1.8,10,10
3,1012,50,0,12,0,2.999999999999998,29.99999999999997,921,2,0.9,12,12
0,1013,50,0,11,4,2.3999999999999977,23.99999999999997,873,0,1,9,11
1,1013,50,0,8,2,0.6000000000000003,6.000000000000003,375,0,1,9,8
2,1013,50,1,8,2,0.6000000000000005,12.000000000000004,417,0,1.8,8,9
3,1013,50,0,10,0,1.7999999999999985,17.999999999999982,567,0,1,9,10
0,1014,50,0,11,6,2.3999999999999977,23.99999999999997,759,0,1,12,11
1,1014,50,0,12,7,2.999999999999997,29.999999999999968,1221,2,0.9,11,12
2,1014,50,0,9,2,1.1999999999999995,11.999999999999996,471,0,1,11,9
3,1014,50,0,10,3,1.7999999999999972,17.99999999999997,957,2,0.9,11,10
0,1015,50,0,11,6,2.3999999999999986,23.999999999999982,789,4,1.5,8,11
1,1015,50,0,9,6,1.1999999999999973,11.999999999999972,723,2,0.9,10,9
2,1015,50,1,10,2,1.799999999999999,23.99999999999999,555,0,1.8,8,11
3,1015,50,0,15,5,4.800000000000004,48.00000000000004,1587,0,1,9,15
0,1016,50,0,12,4,2.9999999999999973,29.99999999999997,1341,0,1,9,12
1,1016,50,0,8,2,0.6000000000000001,6.000000000000001,423,4,0.9,11,8
2,1016,50,0,12,3,2.9999999999999982,29.999999999999982,729,0,1,12,12
3,1016,50,0,11,2,2.399999999999997,23.99999999999997,945,1,1.8,10,11
0,1017,50,0,9,5,1.1999999999999984,11.999999999999984,603,0,1,10,9
1,1017,50,0,12,3,2.999999999999998,29.99999999999997,933,0,1,9,12
2,1017,50,0,8,5,0.5999999999999998,5.999999999999997,495,0,1,9,8
3,1017,50,0,9,2,1.1999999999999984,11.999999999999984,567,2,0.9,10,9
0,1018,50,0,12,7,2.999999999999997,29.999999999999968,1137,0,1,11,12
1,1018,50,1,8,7,0.5999999999999989,11.999999999999988,525,0,1.8,10,9
2,1018,50,0,12,2,2.9999999999999982,29.999999999999982,693,0,1,11,12
3,1018,50,0,9,2,1.1999999999999975,11.999999999999975,921,0,1,10,9
0,1019,50,0,8,6,0.5999999999999982,5.999999999999981,597,2,0.9,11,8
1,1019,50,0,8,5,0.5999999999999993,5.999999999999993,537,0,1,12,8
2,1019,50,0,12,6,2.999999999999997,29.999999999999968,1125,4,1.5,11,12
3,1019,50,0,13,0,3.5999999999999988,35.999999999999986,771,0,1,11,13
0,1020,50,0,15,8,4.8000000000000025,48.00000000000002,1683,2,1.9,8,15
1,1020,50,0,8,1,0.6000000000000009,6.000000000000008,333,4,0.9,11,8
2,1020,50,0,11,7,2.3999999999999986,23.999999999999982,759,0,1,8,11
3,1020,50,0,9,0,1.199999999999997,11.99999999999997,735,1,0.9,9,9
0,1021,50,0,10,7,1.7999999999999972,17.99999999999997,915,1,0.9,9,10
1,1021,50,0,11,7,2.3999999999999964,23.99999999999996,1215,2,0.9,7,11
2,1021,50,0,11,2,2.3999999999999977,23.99999999999997,693,0,1,10,11
3,1021,44,0,6,1,0,0,372,3,-1.1,7,6
0,1022,50,0,12,6,2.9999999999999987,29.999999999999982,867,3,1.5,11,12
1,1022,50,1,8,4,0.5999999999999986,11.999999999999986,543,0,1.8,12,9
2,1022,50,1,11,6,2.3999999999999986,29.999999999999982,735,0,1,11,12
3,1022,50,0,9,1,1.1999999999999988,11.999999999999988,513,0,1,12,9
0,1023,50,2,12,1,2.9999999999999973,41.99999999999997,1023,0,1.8,10,14
1,1023,50,0,9,2,1.2000000000000004,12.000000000000004,381,1,1.8,8,9
2,1023,50,0,9,0,1.1999999999999975,11.999999999999975,603,0,1,8,9
3,1023,50,0,10,1,1.7999999999999967,17.999999999999964,1071,0,1,11,10
0,1024,50,1,11,8,2.399999999999997,29.999999999999968,1161,0,1.8,11,12
1,1024,50,1,8,5,0.5999999999999998,11.999999999999996,441,0,1.8,9,9
2,1024,50,0,13,6,3.599999999999998,35.99999999999998,1017,1,1.8,10,13
3,1024,50,0,10,0,1.7999999999999976,17.999999999999975,663,0,1,8,10
0,1025,50,1,12,0,2.999999999999999,35.99999999999999,723,0,1,12,13
1,1025,50,0,8,2,0.5999999999999998,5.999999999999997,447,0,1,11,8
2,1025,50,0,10,1,1.799999999999999,17.99999999999999,567,0,1,9,10
3,1025,50,0,11,0,2.3999999999999977,23.99999999999997,885,0,1,10,11
0,1026,50,1,11,3,2.3999999999999977,29.99999999999997,753,1,1.8,10,12
1,1026,50,0,9,2,1.1999999999999993,11.999999999999991,441,4,0.9,11,9
2,1026,50,0,10,4,1.7999999999999976,17.999999999999975,813,0,1,11,10
3,1026,50,0,10,2,1.7999999999999967,17.999999999999964,1095,0,1,10,10
0,1027,50,0,10,1,1.799999999999998,17.99999999999998,783,1,0.9,12,10
1,1027,50,0,10,1,1.7999999999999998,17.999999999999996,441,0,1,9,10
2,1027,50,0,11,1,2.3999999999999977,23.99999999999997,1047,3,1.5,11,11
3,1027,50,0,8,0,0.5999999999999986,5.999999999999986,537,0,1,10,8
0,1028,50,0,10,5,1.799999999999999,17.99999999999999,705,3,0.9,12,10
1,1028,50,0,13,3,3.599999999999997,35.99999999999997,999,0,1,11,13
2,1028,50,0,9,2,1.1999999999999993,11.999999999999991,531,0,1,10,9
3,1028,50,1,8,1,0.5999999999999989,11.999999999999988,555,0,1.8,9,9
0,1029,50,0,13,6,3.5999999999999988,35.999999999999986,843,0,1,11,13
1,1029,50,0,11,7,2.399999999999997,23.99999999999997,807,2,1.5,12,11
2,1029,50,1,9,5,1.199999999999998,17.99999999999998,639,0,1.8,12,10
3,1029,50,0,8,1,0.6,5.999999999999999,411,4,0.9,9,8
0,1030,50,2,8,5,0.5999999999999989,17.99999999999999,639,0,1.8,9,10
1,1030,50,0,8,3,0.5999999999999989,5.9999999999999885,525,0,1,11,8
2,1030,50,1,8,3,0.5999999999999966,11.999999999999966,849,0,1,10,9
3,1030,50,0,16,3,5.400000000000004,54.00000000000004,1923,0,1,11,16
0,1031,50,0,9,7,1.199999999999997,11.99999999999997,1089,4,0.9,8,9
1,1031,50,0,9,5,1.1999999999999993,11.999999999999991,471,4,0.9,8,9
2,1031,50,0,13,7,3.599999999999997,35.99999999999997,1377,0,1,8,13
3,1031,50,0,10,0,1.7999999999999972,17.99999999999997,723,1,1.8,8,10
0,1032,50,0,10,2,1.7999999999999994,17.999999999999993,465,0,1,9,10
1,1032,50,0,8,3,0.6,5.999999999999999,465,0,1,6,8
2,1032,50,0,11,3,2.399999999999997,23.999999999999968,813,0,1,7,11
3,1032,50,1,9,1,1.1999999999999988,17.99999999999999,573,0,1.8,9,10
0,1033,50,0,13,9,3.599999999999997,35.999999999999964,1197,0,1,8,13
1,1033,50,0,8,2,0.6000000000000003,6.000000000000003,369,0,1,9,8
2,1033,50,1,11,8,2.3999999999999995,29.999999999999996,543,0,1.8,8,12
3,1033,50,0,9,0,1.1999999999999988,11.999999999999988,555,1,0.9,9,9
0,1034,50,1,10,2,1.7999999999999976,23.99999999999997,945,2,0.9,9,11
1,1034,39,0,5,1,0,0,291,4,-1.1,10,5
2,1034,50,1,9,3,1.1999999999999984,17.999999999999982,561,0,1.8,8,10
3,1034,50,0,9,1,1.199999999999997,11.99999999999997,753,0,1,9,9
0,1035,50,1,9,1,1.1999999999999966,17.999999999999964,891,2,0.9,7,10
1,1035,15,0,1,1,0,0,69,4,-1.1,7,1
2,1035,50,1,9,1,1.1999999999999975,17.999999999999975,693,0,1,9,10
3,1035,50,1,8,0,0.5999999999999971,11.99999999999997,723,0,1.8,7,9
0,1036,50,0,12,4,2.9999999999999973,29.99999999999997,825,1,0.9,12,12
1,1036,50,0,8,3,0.6000000000000008,6.000000000000007,363,2,1.1,11,8
2,1036,50,0,12,4,2.9999999999999973,29.99999999999997,1101,1,1.8,11,12
3,1036,50,0,9,0,1.1999999999999993,11.999999999999991,507,1,1.4,9,9
0,1037,50,0,12,1,2.999999999999998,29.99999999999997,855,0,1,12,12
1,1037,50,0,9,1,1.2000000000000004,12.000000000000004,339,1,1.8,11,9
2,1037,50,0,12,1,2.9999999999999973,29.99999999999997,1041,0,1,10,12
3,1037,50,0,8,1,0.5999999999999971,5.999999999999971,729,0,1,11,8
0,1038,50,1,14,5,4.199999999999998,47.99999999999998,1311,0,1.8,8,15
1,1038,50,0,8,1,0.6000000000000002,6.000000000000002,387,4,0.9,9,8
2,1038,50,0,10,6,1.799999999999999,17.99999999999999,549,1,0.9,8,10
3,1038,50,0,9,0,1.1999999999999975,11.999999999999975,633,1,0.9,8,9
0,1039,50,0,15,7,4.800000000000001,48.00000000000001,1425,2,0.9,9,15
1,1039,45,0,6,2,0,0,270,3,-1.1,7,6
2,1039,50,0,8,9,0.5999999999999989,5.9999999999999885,567,2,0.9,11,8
3,1039,50,0,8,0,0.6,6,591,1,0.9,8,8
0,1040,50,0,14,10,4.199999999999998,41.99999999999998,1287,0,1,10,14
1,1040,50,0,8,4,0.5999999999999993,5.999999999999993,453,4,0.9,10,8
2,1040,50,0,8,9,0.5999999999999984,5.999999999999984,639,0,1,10,8
3,1040,50,0,9,0,1.199999999999999,11.99999999999999,483,0,1,10,9
0,1041,50,0,9,8,1.1999999999999975,11.999999999999975,765,3,0.9,10,9
1,1041,50,0,12,6,2.999999999999998,29.99999999999997,1071,3,0.9,8,12
2,1041,50,0,9,3,1.199999999999997,11.99999999999997,759,3,1.1,11,9
3,1041,44,0,6,2,0,0,366,3,-1.1,6,6
0,1042,50,1,10,5,1.7999999999999985,23.999999999999982,741,0,1,10,11
1,1042,50,0,7,1,1.3877787807814454e-16,1.3877787807814457e-15,363,3,0.9,8,7
2,1042,50,0,10,6,1.7999999999999972,17.99999999999997,723,4,1.5,11,10
3,1042,50,0,11,0,2.399999999999999,23.99999999999999,549,0,1,8,11
0,1043,50,1,13,2,3.599999999999997,41.99999999999997,1149,0,1,11,14
1,1043,50,1,8,3,0.5999999999999989,11.999999999999988,603,0,1.8,10,9
2,1043,50,0,9,3,1.1999999999999995,11.999999999999996,441,0,1,11,9
3,1043,50,1,12,1,2.999999999999997,35.999999999999964,1173,0,1.8,12,13
0,1044,50,1,12,3,2.9999999999999973,35.99999999999997,1077,0,1,8,13
1,1044,50,0,8,1,0.6000000000000005,6.000000000000005,303,0,1,8,8
2,1044,50,0,13,2,3.599999999999997,35.99999999999997,1041,1,1.8,7,13
3,1044,50,0,9,0,1.199999999999998,11.99999999999998,585,1,0.9,8,9
0,1045,50,0,9,1,1.199999999999998,11.99999999999998,687,0,1,8,9
1,1045,50,0,8,2,0.6000000000000006,6.000000000000006,333,4,1.1,10,8
2,1045,50,0,12,2,2.999999999999997,29.999999999999968,1191,3,1.9,8,12
3,1045,50,0,11,1,2.399999999999997,23.99999999999997,879,0,1,9,11
0,1046,50,0,12,9,2.999999999999997,29.999999999999968,1335,0,1,11,12
1,1046,50,1,8,3,0.6000000000000001,12.000000000000002,423,0,1.8,11,9
2,1046,50,0,12,6,2.9999999999999987,29.999999999999982,777,0,1,13,12
3,1046,50,0,8,0,0.5999999999999984,5.999999999999984,525,0,1,14,8
0,1047,50,0,12,3,2.999999999999997,29.999999999999968,1083,0,1,11,12
1,1047,50,0,9,3,1.2000000000000002,12.000000000000002,411,0,1,10,9
2,1047,50,0,13,3,3.599999999999997,35.99999999999997,1197,3,1.9,11,13
3,1047,50,0,9,1,1.1999999999999975,11.999999999999975,723,0,1,10,9
0,1048,50,0,11,2,2.399999999999998,23.99999999999998,711,0,1,6,11
1,1048,32,1,4,1,0,5.999999999999997,282,4,-1.1,6,5
2,1048,50,0,8,2,0.6000000000000002,6.000000000000002,447,1,0.9,10,8
3,1048,21,0,2,0,0,0,108,3,-1.1,5,2
0,1049,50,1,15,6,4.8000000000000025,54.00000000000002,1827,2,0.9,9,16
1,1049,44,0,6,3,0,0,378,3,-1.1,7,6
2,1049,50,0,9,8,1.1999999999999984,11.999999999999984,675,2,0.9,10,9
3,1049,50,0,8,1,0.5999999999999975,5.999999999999975,735,1,0.9,8,8
0,1050,50,0,9,0,1.199999999999997,11.99999999999997,927,2,0.9,9,9
1,1050,33,0,4,2,0,0,204,4,-1.1,7,4
2,1050,50,0,8,1,0.5999999999999995,5.999999999999995,495,4,0.9,12,8
3,1050,50,1,10,1,1.7999999999999972,23.99999999999997,825,0,1.8,10,11
0,1051,50,0,10,7,1.7999999999999994,17.999999999999993,567,0,1,13,10
1,1051,50,0,14,5,4.199999999999998,41.99999999999998,1047,0,1,12,14
2,1051,50,1,8,7,0.5999999999999975,11.999999999999975,735,0,1.8,12,9
3,1051,50,0,8,0,0.5999999999999989,5.9999999999999885,531,0,1,10,8
0,1052,50,1,9,3,1.199999999999997,17.99999999999997,717,0,1.8,11,10
1,1052,50,0,9,1,1.2000000000000002,12.000000000000002,429,0,1,12,9
2,1052,50,0,11,3,2.399999999999997,23.99999999999997,1095,3,0.9,10,11
3,1052,50,1,15,0,4.799999999999998,53.99999999999997,1329,0,1,12,16
0,1053,50,0,12,9,2.999999999999998,29.99999999999997,915,2,1.5,8,12
1,1053,50,0,12,7,2.999999999999997,29.999999999999968,1011,4,0.9,9,12
2,1053,50,0,9,4,1.1999999999999988,11.999999999999988,549,0,1,9,9
3,1053,50,0,8,0,0.6000000000000003,6.000000000000003,393,0,1,10,8
0,1054,50,0,9,6,1.1999999999999966,11.999999999999966,741,4,0.9,9,9
1,1054,50,0,10,2,1.7999999999999998,17.999999999999996,471,0,1,11,10
2,1054,50,0,11,5,2.399999999999997,23.99999999999997,1059,3,1.5,11,11
3,1054,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,9,9
0,1055,50,0,15,10,4.8,47.99999999999999,1503,2,0.9,9,15
1,1055,50,0,7,4,0,0,585,3,-0.1,8,7
2,1055,50,0,10,7,1.799999999999999,17.99999999999999,573,1,0.9,9,10
3,1055,50,0,9,1,1.199999999999997,11.99999999999997,735,1,0.9,9,9
0,1056,50,1,9,2,1.1999999999999975,17.999999999999975,729,0,1.8,10,10
1,1056,27,0,3,2,0,0,189,4,-1.1,8,3
2,1056,50,0,9,3,1.1999999999999968,11.999999999999968,873,0,1,9,9
3,1056,50,0,9,0,1.1999999999999984,11.999999999999984,549,0,1,10,9
0,1057,32,0,4,0,0,0,330,0,-1,6,4
1,1057,27,2,3,0,0,11,236,0,-1,10,5
2,1057,9,0,0,1,0,0,42,3,-1.1,5,0
3,1057,27,0,3,0,0,0,141,4,-1.1,8,3
0,1058,50,0,9,3,1.1999999999999984,11.999999999999984,585,0,1,11,9
1,1058,50,0,8,1,0.6000000000000001,6.000000000000001,405,0,1,11,8
2,1058,50,0,13,4,3.599999999999997,35.99999999999997,1035,1,1.8,12,13
3,1058,50,0,13,2,3.599999999999997,35.999999999999964,1095,0,1,11,13
0,1059,50,2,12,5,2.999999999999997,41.999999999999964,1365,0,1.8,10,14
1,1059,50,0,8,3,0.6000000000000005,6.000000000000005,363,0,1,10,8
2,1059,50,0,10,4,1.799999999999998,17.99999999999998,663,0,1,9,10
3,1059,50,1,10,0,1.7999999999999967,23.999999999999968,765,0,1.8,10,11
0,1060,50,0,12,6,2.999999999999997,29.999999999999968,1341,3,1.5,9,12
1,1060,50,0,10,3,1.799999999999999,17.99999999999999,507,1,1.8,10,10
2,1060,50,0,14,4,4.199999999999997,41.999999999999964,1407,1,0.9,9,14
3,1060,50,0,8,1,0.5999999999999982,5.999999999999981,615,0,1,10,8
0,1061,50,1,12,7,2.9999999999999973,35.99999999999997,1071,0,1,12,13
1,1061,50,0,8,5,0.5999999999999989,5.9999999999999885,549,0,1,10,8
2,1061,50,0,9,4,1.2,11.999999999999998,381,0,1,11,9
3,1061,50,0,12,0,2.999999999999999,29.99999999999999,603,1,1.8,12,12
0,1062,50,0,10,3,1.7999999999999967,17.999999999999964,921,4,0.9,13,10
1,1062,50,0,9,0,1.2000000000000002,12.000000000000002,351,4,0.9,10,9
2,1062,50,0,14,1,4.199999999999998,41.99999999999998,831,1,1.8,12,14
3,1062,50,0,10,0,1.7999999999999985,17.999999999999982,573,0,1,10,10
0,1063,50,0,11,2,2.3999999999999977,23.99999999999997,921,0,1,10,11
1,1063,50,1,8,1,0.6000000000000008,12.000000000000004,357,0,1.8,10,9
2,1063,50,0,12,0,3,29.999999999999996,615,0,1,10,12
3,1063,50,1,9,1,1.199999999999997,17.99999999999997,663,0,1.8,10,10
0,1064,50,0,12,3,2.9999999999999987,29.999999999999982,771,2,0.9,11,12
1,1064,50,0,7,1,0,0,417,2,-0.1,8,7
2,1064,50,0,12,3,2.999999999999997,29.999999999999968,1143,3,0.9,10,12
3,1064,50,0,10,0,1.7999999999999972,17.99999999999997,759,3,0.9,9,10
0,1065,50,0,10,4,1.7999999999999976,17.999999999999975,867,3,0.9,12,10
1,1065,50,0,9,2,1.2000000000000004,12.000000000000004,333,0,1,11,9
2,1065,50,0,11,5,2.399999999999997,23.999999999999968,963,0,1,11,11
3,1065,50,0,8,1,0.5999999999999984,5.999999999999984,579,0,1,10,8
0,1066,50,0,14,6,4.199999999999999,41.99999999999999,1383,0,1,9,14
1,1066,50,0,10,4,1.799999999999999,17.99999999999999,531,0,1,9,10
2,1066,50,0,9,5,1.2,11.999999999999998,471,1,1.4,10,9
3,1066,50,0,9,0,1.1999999999999975,11.999999999999975,639,1,0.9,9,9
0,1067,50,1,10,0,1.7999999999999967,23.999999999999968,987,2,0.9,9,11
1,1067,15,0,1,0,0,0,57,4,-1.1,7,1
2,1067,50,1,9,1,1.199999999999998,17.99999999999998,681,0,1.8,6,10
3,1067,50,0,9,0,1.1999999999999984,11.999999999999984,567,1,0.9,7,9
0,1068,50,0,12,8,2.9999999999999982,29.999999999999982,825,0,1,13,12
1,1068,50,0,9,4,1.1999999999999995,11.999999999999996,435,0,1,13,9
2,1068,50,0,12,8,2.9999999999999987,29.999999999999982,825,0,1,12,12
3,1068,50,1,8,0,0.6000000000000003,12.000000000000002,321,0,1.8,12,9
0,1069,50,2,11,1,2.3999999999999995,35.99999999999999,543,0,1.8,11,13
1,1069,50,0,8,2,0.6,5.999999999999999,471,0,1,12,8
2,1069,50,0,8,1,0.5999999999999995,5.999999999999995,477,0,1,12,8
3,1069,50,0,12,0,2.999999999999998,29.99999999999997,819,0,1,12,12
0,1070,50,0,9,2,1.1999999999999984,11.999999999999984,579,0,1,12,9
1,1070,50,0,10,2,1.7999999999999994,17.999999999999993,459,3,0.9,10,10
2,1070,50,0,12,1,2.999999999999997,29.999999999999968,1101,0,1,13,12
3,1070,50,0,12,0,2.999999999999998,29.99999999999997,1005,1,1.8,9,12
0,1071,50,0,13,4,3.599999999999997,35.99999999999997,1221,1,1.8,9,13
1,1071,50,0,7,4,0,0,459,0,0,9,7
2,1071,45,0,6,1,0,0,276,1,-1.1,7,6
3,1071,38,0,5,1,0,0,399,1,-1.1,7,5
0,1072,50,0,11,2,2.399999999999997,23.999999999999968,1137,1,1.8,10,11
1,1072,50,0,8,1,0.6000000000000001,6.000000000000001,363,0,1,9,8
2,1072,50,0,12,1,2.999999999999997,29.999999999999968,1203,0,1,8,12
3,1072,50,0,9,0,1.1999999999999966,11.999999999999966,699,0,1,6,9
0,1073,33,2,5,3,0.6,17.999999999999996,287,0,-0.2,6,7
1,1073,50,1,10,1,1.7999999999999985,23.999999999999982,801,4,0.9,9,11
2,1073,50,0,8,5,0.5999999999999988,5.999999999999988,573,0,1,10,8
3,1073,44,1,6,0,0,5.9999999999999885,450,2,-1.1,7,7
0,1074,50,0,13,8,3.5999999999999965,35.999999999999964,1467,0,1,9,13
1,1074,50,0,8,3,0.6000000000000001,6.000000000000001,393,4,1.1,9,8
2,1074,50,1,10,6,1.7999999999999976,23.99999999999997,741,0,1.8,9,11
3,1074,50,0,11,0,2.399999999999998,23.99999999999998,777,3,0.9,11,11
0,1075,50,0,10,11,1.7999999999999967,17.999999999999964,1059,0,1,10,10
1,1075,50,0,12,10,2.999999999999997,29.999999999999968,1041,0,1,11,12
2,1075,50,0,8,3,0.6,5.999999999999999,477,0,1,10,8
3,1075,50,0,9,0,1.1999999999999995,11.999999999999996,423,2,0.9,9,9
0,1076,50,0,13,8,3.599999999999999,35.99999999999999,1149,2,0.9,12,13
1,1076,50,0,10,6,1.799999999999998,17.99999999999998,585,4,0.9,11,10
2,1076,50,0,9,7,1.1999999999999984,11.999999999999984,555,1,1.8,12,9
3,1076,50,0,8,0,0.6000000000000001,6.000000000000001,393,1,0.9,11,8
0,1077,50,1,10,0,1.7999999999999967,23.999999999999968,999,0,1.8,9,11
1,1077,27,0,3,0,0,0,141,0,-1,7,3
2,1077,15,0,1,1,0,0,93,0,-1,6,1
3,1077,21,0,2,0,0,0,96,1,-1.1,5,2
0,1078,50,1,12,6,2.9999999999999973,35.99999999999997,1125,0,1,12,13
1,1078,50,0,8,4,0.5999999999999995,5.999999999999995,483,4,0.9,12,8
2,1078,50,0,12,5,2.999999999999997,29.999999999999968,1173,3,0.9,10,12
3,1078,50,0,7,1,0,0,483,3,-0.1,11,7
0,1079,50,0,12,3,2.9999999999999973,29.99999999999997,1011,0,1,12,12
1,1079,50,0,8,3,0.6000000000000001,6.000000000000001,423,4,0.9,12,8
2,1079,50,0,13,2,3.599999999999997,35.999999999999964,1275,3,0.9,11,13
3,1079,50,0,8,0,0.6,6,579,1,0.9,12,8
0,1080,50,1,10,6,1.7999999999999967,23.999999999999968,1023,0,1.8,11,11
1,1080,50,0,8,3,0.6000000000000002,6.000000000000002,417,0,1,7,8
2,1080,50,1,11,5,2.399999999999997,29.99999999999997,1029,0,1.8,11,12
3,1080,50,0,8,0,0.6000000000000005,6.000000000000005,411,0,1,8,8
0,1081,50,0,8,1,0.6,5.999999999999999,441,1,0.9,12,8
1,1081,45,0,6,0,0,0,390,1,-1.1,7,6
2,1081,50,1,7,0,2.498001805406602e-16,6.000000000000002,477,0,1.8,12,8
3,1081,9,1,0,0,0,5.000000000000001,41,0,-0.2,7,1
0,1082,50,1,10,4,1.7999999999999985,23.999999999999982,633,0,1.8,8,11
1,1082,50,0,9,3,1.1999999999999993,11.999999999999991,453,2,0.9,9,9
2,1082,50,0,10,4,1.7999999999999967,17.999999999999964,1011,0,1,8,10
3,1082,50,0,14,3,4.200000000000005,42.00000000000004,1413,0,1,8,14
0,1083,50,0,12,5,2.9999999999999973,29.99999999999997,945,2,1.5,9,12
1,1083,50,0,10,7,1.7999999999999967,17.999999999999964,891,2,1.5,8,10
2,1083,50,1,8,3,0.6000000000000001,12.000000000000002,447,0,1.8,7,9
3,1083,50,0,8,2,0.5999999999999984,5.999999999999984,549,1,1.8,10,8
0,1084,50,1,8,0,0.5999999999999989,11.999999999999988,591,2,0.5,9,9
1,1084,33,0,4,3,0,0,222,4,-1.1,6,4
2,1084,50,0,10,0,1.7999999999999976,17.999999999999975,723,0,1,11,10
3,1084,50,0,10,1,1.7999999999999972,17.99999999999997,987,0,1,10,10
0,1085,50,1,9,1,1.199999999999998,17.99999999999998,825,2,0.9,9,10
1,1085,33,0,5,1,0.6,5.999999999999999,240,4,-1.1,6,5
2,1085,50,1,8,1,0.5999999999999975,11.999999999999975,885,0,1,9,9
3,1085,50,0,8,0,0.5999999999999971,5.999999999999971,765,0,1,11,8
0,1086,50,0,8,1,0.6000000000000003,6.000000000000003,405,0,1,10,8
1,1086,33,0,4,1,0,0,234,3,-1.1,7,4
2,1086,50,0,11,2,2.399999999999998,23.99999999999998,855,1,1.8,11,11
3,1086,50,1,10,0,1.7999999999999976,23.99999999999997,801,0,1,11,11
0,1087,50,0,9,4,1.1999999999999975,11.999999999999975,723,0,1,11,9
1,1087,50,0,9,3,1.2000000000000006,12.000000000000004,423,0,1,10,9
2,1087,50,0,12,2,2.9999999999999973,29.99999999999997,1017,0,1,9,12
3,1087,50,0,11,0,2.399999999999998,23.99999999999998,753,0,1,10,11
0,1088,50,1,8,0,0.6000000000000005,12.000000000000004,417,2,0.5,9,9
1,1088,27,1,3,0,0,5.000000000000004,182,0,-0.2,6,4
2,1088,50,0,10,0,1.799999999999999,17.99999999999999,615,0,1,8,10
3,1088,50,0,10,0,1.799999999999998,17.99999999999998,639,0,1,8,10
0,1089,50,0,10,3,1.7999999999999998,17.999999999999996,531,0,1,13,10
1,1089,50,0,12,5,2.999999999999998,29.99999999999997,843,2,0.9,11,12
2,1089,50,0,10,6,1.799999999999998,17.99999999999998,651,1,1.8,10,10
3,1089,50,0,8,0,0.5999999999999989,5.9999999999999885,507,0,1,12,8
0,1090,50,1,10,2,1.7999999999999985,23.999999999999982,675,0,1.8,10,11
1,1090,50,1,8,2,0.5999999999999998,11.999999999999996,441,0,1.8,9,9
2,1090,50,0,12,2,2.9999999999999973,29.99999999999997,921,0,1,10,12
3,1090,50,0,12,0,2.999999999999998,29.99999999999997,891,0,1,10,12
0,1091,50,1,13,4,3.599999999999997,41.99999999999997,1161,0,1.8,11,14
1,1091,50,0,8,4,0.5999999999999995,5.999999999999995,495,0,1,10,8
2,1091,50,0,10,2,1.7999999999999985,17.999999999999982,621,2,0.9,11,10
3,1091,50,0,11,3,2.399999999999997,23.99999999999997,1017,0,1,9,11
0,1092,50,0,11,10,2.399999999999997,23.999999999999968,1131,0,1,9,11
1,1092,50,0,10,7,1.7999999999999972,17.99999999999997,843,2,0.9,10,10
2,1092,50,0,9,4,1.1999999999999982,11.99999999999998,627,0,1,8,9
3,1092,50,1,9,0,1.2000000000000002,18,387,0,1.8,10,10
0,1093,50,0,10,5,1.7999999999999967,17.999999999999964,957,0,1,12,10
1,1093,50,0,9,2,1.1999999999999995,11.999999999999996,405,2,0.9,10,9
2,1093,50,1,11,5,2.3999999999999964,29.999999999999964,1076.9999999999998,0,1.8,10,12
3,1093,50,0,9,0,1.1999999999999995,11.999999999999996,465,0,1,10,9
0,1094,50,0,9,5,1.199999999999998,11.99999999999998,717,1,1.8,10,9
1,1094,50,1,9,2,1.1999999999999988,17.99999999999999,495,4,0.9,11,10
2,1094,50,0,9,6,1.1999999999999975,11.999999999999975,903,1,1.4,11,9
3,1094,33,0,4,0,0,0,204,3,-1.1,6,4
0,1095,50,0,10,5,1.7999999999999976,17.999999999999975,927,1,0.9,10,10
1,1095,50,0,11,5,2.399999999999997,23.999999999999968,1287,2,0.9,8,11
2,1095,50,0,12,3,2.9999999999999973,29.99999999999997,849,1,1.8,12,12
3,1095,44,0,6,1,0,0,450,4,-1.1,7,6
0,1096,50,0,13,5,3.6000000000000005,36,1191,0,1,7,13
1,1096,50,1,8,4,0.5999999999999994,11.999999999999991,483,0,1.8,9,9
2,1096,50,0,10,4,1.7999999999999972,17.99999999999997,765,2,0.9,8,10
3,1096,50,0,10,3,1.7999999999999967,17.999999999999964,1209,1,0.9,8,10
0,1097,50,1,14,4,4.199999999999998,47.99999999999998,1095,0,1.8,9,15
1,1097,50,0,8,3,0.6000000000000006,6.000000000000006,363,4,0.9,10,8
2,1097,50,0,10,5,1.799999999999998,17.99999999999998,621,2,1.5,9,10
3,1097,50,0,10,2,1.7999999999999976,17.999999999999975,849,1,0.9,9,10
0,1098,50,0,8,1,0.6000000000000003,6.000000000000003,363,1,0.9,10,8
1,1098,50,0,8,0,0.5999999999999985,5.999999999999985,813,0,1,10,8
2,1098,50,0,8,3,0.6000000000000005,6.000000000000005,441,0,1,11,8
3,1098,15,1,1,1,0,5.000000000000001,110,0,-1,7,2
0,1099,50,0,10,4,1.7999999999999972,17.99999999999997,879,0,1,12,10
1,1099,50,1,8,2,0.6000000000000001,12.000000000000002,423,0,1.8,11,9
2,1099,50,0,12,2,2.9999999999999982,29.999999999999982,891,0,1,9,12
3,1099,50,0,9,1,1.2,11.999999999999998,429,1,1.8,11,9
0,1100,50,1,12,3,2.9999999999999973,35.99999999999997,873,0,1.8,11,13
1,1100,50,0,8,5,0.5999999999999981,5.9999999999999805,693,0,1,10,8
2,1100,50,0,10,2,1.799999999999998,17.99999999999998,603,1,1.8,10,10
3,1100,50,0,12,2,2.999999999999998,29.99999999999997,1323,0,1,8,12
0,1101,50,0,13,4,3.599999999999997,35.99999999999997,1101,1,1.8,13,13
1,1101,50,0,8,5,0.6000000000000005,6.000000000000005,405,4,0.9,10,8
2,1101,50,0,13,4,3.5999999999999965,35.999999999999964,1299,3,0.9,10,13
3,1101,50,0,8,0,0.5999999999999984,5.999999999999984,579,1,0.9,9,8
0,1102,50,1,14,2,4.2,47.99999999999999,1071,0,1.8,10,15
1,1102,50,1,8,4,0.5999999999999993,11.999999999999991,495,0,1.8,9,9
2,1102,50,0,10,2,1.799999999999998,17.99999999999998,705,0,1,10,10
3,1102,50,0,10,1,1.7999999999999972,17.99999999999997,1023,1,0.9,10,10
0,1103,50,0,11,3,2.3999999999999995,23.999999999999996,579,0,1,11,11
1,1103,50,0,10,6,1.7999999999999967,17.999999999999964,1107,0,1,13,10
2,1103,50,0,9,7,1.1999999999999982,11.99999999999998,579,0,1,10,9
3,1103,50,0,8,0,0.5999999999999998,5.999999999999997,459,0,1,12,8
0,1104,50,0,9,5,1.199999999999998,11.99999999999998,747,3,0.9,8,9
1,1104,50,0,14,6,4.200000000000002,42.000000000000014,1425,2,0.9,8,14
2,1104,50,2,8,6,0.5999999999999973,17.99999999999997,837,3,1.5,9,10
3,1104,44,0,6,2,0,0,504,3,-1.1,6,6
0,1105,50,0,11,2,2.3999999999999977,23.99999999999997,831,0,1,7,11
1,1105,50,0,8,2,0.6,6,339,0,1,7,8
2,1105,50,1,11,3,2.399999999999997,29.999999999999968,963,0,1.8,7,12
3,1105,50,1,9,0,1.1999999999999984,17.999999999999982,579,0,1.8,5,10
0,1106,50,0,12,4,2.999999999999998,29.99999999999997,1029,3,1.5,11,12
1,1106,50,1,8,3,0.6000000000000005,12.000000000000004,399,0,1.8,11,9
2,1106,50,0,13,2,3.599999999999998,35.99999999999998,957,1,1.8,11,13
3,1106,50,1,10,0,1.7999999999999967,23.999999999999968,795,0,1.8,13,11
0,1107,50,0,12,6,2.999999999999997,29.999999999999968,1251,3,1.5,10,12
1,1107,50,0,8,4,0.6,5.999999999999999,453,0,1,10,8
2,1107,50,0,12,3,2.9999999999999987,29.999999999999982,687,1,1.8,9,12
3,1107,50,0,10,1,1.7999999999999972,17.99999999999997,909,0,1,10,10
0,1108,50,1,14,9,4.1999999999999975,47.99999999999997,1545,0,1,11,15
1,1108,50,0,9,3,1.1999999999999995,11.999999999999996,489,0,1,12,9
2,1108,50,0,9,8,1.1999999999999993,11.999999999999991,489,0,1,11,9
3,1108,50,0,12,0,2.9999999999999982,29.999999999999982,837,0,1,11,12
0,1109,50,0,9,0,1.199999999999997,11.99999999999997,813,2,0.9,7,9
1,1109,9,0,0,1,0,0,42,4,-1.1,6,0
2,1109,50,0,9,0,1.1999999999999966,11.999999999999966,747,0,1,7,9
3,1109,50,1,9,0,1.1999999999999975,17.999999999999975,621,0,1.8,6,10
0,1110,50,0,8,0,0.5999999999999996,5.9999999999999964,495,1,0.9,8,8
1,1110,21,0,2,2,0,0,156,4,-1.1,5,2
2,1110,50,0,11,1,2.399999999999997,23.999999999999968,867,1,1.8,8,11
3,1110,50,0,9,0,1.199999999999997,11.99999999999997,645,0,1,6,9
0,1111,50,0,11,3,2.3999999999999977,23.99999999999997,975,0,1,11,11
1,1111,50,0,8,2,0.6000000000000005,6.000000000000005,387,0,1,11,8
2,1111,50,0,13,1,3.599999999999997,35.99999999999997,1029,3,0.9,10,13
3,1111,50,0,8,3,0.5999999999999971,5.999999999999971,765,1,0.9,10,8
0,1112,50,0,12,9,2.999999999999997,29.999999999999968,1161,2,1.5,10,12
1,1112,50,1,10,6,1.7999999999999976,23.99999999999997,663,0,1.8,7,11
2,1112,50,0,8,6,0.6,5.999999999999999,429,1,1.8,7,8
3,1112,50,1,8,0,0.5999999999999994,11.999999999999991,465,0,1.8,8,9
0,1113,50,1,15,7,4.800000000000002,54.00000000000001,1533,0,1.8,7,16
1,1113,50,1,7,3,2.498001805406602e-16,6.000000000000002,399,4,0.9,9,8
2,1113,50,1,11,8,2.399999999999997,29.999999999999968,843,0,1.8,7,12
3,1113,50,0,9,0,1.1999999999999966,11.999999999999966,723,1,0.9,8,9
0,1114,50,0,8,4,0.5999999999999985,5.999999999999985,633,0,1,11,8
1,1114,50,0,8,3,0.5999999999999986,5.999999999999986,603,0,1,10,8
2,1114,50,1,8,3,0.6,11.999999999999998,411,4,0.9,10,9
3,1114,27,0,3,0,0,0,177,3,-1.1,6,3
0,1115,50,0,9,4,1.1999999999999993,11.999999999999991,495,3,1.1,12,9
1,1115,50,0,11,4,2.399999999999999,23.99999999999999,729,4,1.5,12,11
2,1115,50,1,10,5,1.7999999999999976,23.99999999999997,729,0,1.8,9,11
3,1115,50,0,13,2,3.599999999999998,35.99999999999998,783,3,1.5,12,13
0,1116,50,1,13,9,3.599999999999997,41.99999999999997,1401,0,1,10,14
1,1116,50,0,8,4,0.5999999999999998,5.999999999999997,489,0,1,10,8
2,1116,50,0,12,7,2.999999999999998,29.99999999999997,927,3,0.9,8,12
3,1116,50,0,8,0,0.5999999999999998,5.999999999999997,447,0,1,9,8
0,1117,50,1,14,5,4.199999999999998,47.99999999999998,1113,0,1,11,15
1,1117,50,0,8,4,0.5999999999999998,5.999999999999997,483,4,0.9,10,8
2,1117,50,0,9,7,1.1999999999999995,11.999999999999996,513,2,1.5,10,9
3,1117,50,0,10,0,1.799999999999999,17.99999999999999,579,1,0.9,12,10
0,1118,50,0,10,7,1.7999999999999976,17.999999999999975,825,1,0.9,10,10
1,1118,50,0,11,7,2.399999999999997,23.999999999999968,1191,2,0.9,7,11
2,1118,50,2,9,3,1.1999999999999988,23.999999999999982,669,0,1.8,8,11
3,1118,50,0,7,2,0,0,699,0,0,9,7
0,1119,50,1,13,6,3.599999999999997,41.99999999999997,1179,0,1.8,10,14
1,1119,50,0,10,5,1.7999999999999985,17.999999999999982,621,4,0.9,10,10
2,1119,50,0,9,4,1.1999999999999995,11.999999999999996,465,1,1.4,10,9
3,1119,50,0,10,2,1.7999999999999976,17.999999999999975,819,1,1.8,11,10
0,1120,50,0,10,4,1.7999999999999994,17.999999999999993,501,3,0.9,11,10
1,1120,50,1,13,4,3.5999999999999988,41.99999999999998,825,0,1.8,10,14
2,1120,50,0,10,6,1.7999999999999972,17.99999999999997,855,0,1,9,10
3,1120,50,0,8,2,0.6,6,639,2,0.9,10,8
0,1121,50,0,11,8,2.3999999999999977,23.99999999999997,879,2,1.5,12,11
1,1121,50,0,11,6,2.399999999999998,23.99999999999998,771,4,0.9,11,11
2,1121,50,0,9,2,1.1999999999999993,11.999999999999991,489,0,1,10,9
3,1121,45,0,6,1,0,0,252,4,-1.1,8,6
0,1122,50,0,12,6,2.999999999999998,29.99999999999997,1005,1,1.8,11,12
1,1122,50,0,8,3,0.6000000000000005,6.000000000000005,339,2,1.1,10,8
2,1122,50,0,12,5,2.999999999999997,29.999999999999968,999,0,1,11,12
3,1122,50,0,9,0,1.1999999999999993,11.999999999999991,441,0,1,11,9
0,1123,50,1,10,4,1.7999999999999967,23.999999999999968,1107,2,0.9,10,11
1,1123,39,0,5,1,0,0,231,4,-1.1,10,5
2,1123,50,0,10,4,1.799999999999998,17.99999999999998,771,1,1.8,11,10
3,1123,50,1,8,0,0.5999999999999982,11.99999999999998,579,0,1.8,10,9
0,1124,50,1,12,4,2.999999999999998,35.99999999999998,1245,0,1,9,13
1,1124,50,0,9,3,1.2000000000000002,12.000000000000002,429,4,0.9,9,9
2,1124,50,1,9,5,1.1999999999999966,17.999999999999964,765,0,1.8,8,10
3,1124,50,0,11,0,2.3999999999999977,23.99999999999997,783,0,1,10,11
0,1125,50,0,12,7,2.9999999999999973,29.99999999999997,891,0,1,14,12
1,1125,50,0,8,6,0.5999999999999998,5.999999999999997,447,0,1,11,8
2,1125,50,0,13,3,3.599999999999997,35.999999999999964,1089,3,0.9,13,13
3,1125,50,1,9,0,1.1999999999999988,17.99999999999999,531,0,1.8,13,10
0,1126,50,0,8,4,0.5999999999999995,5.999999999999995,531,1,0.9,11,8
1,1126,50,0,8,1,0.5999999999999998,5.999999999999997,459,0,1,9,8
2,1126,50,0,8,4,0.6,5.999999999999999,495,1,1.8,7,8
3,1126,15,0,1,0,0,0,63,3,-1.1,7,1
0,1127,50,0,10,8,1.7999999999999972,17.99999999999997,915,1,0.9,10,10
1,1127,50,0,11,6,2.399999999999997,23.999999999999968,1167,2,0.9,9,11
2,1127,50,1,10,2,1.7999999999999985,23.999999999999982,639,0,1.8,9,11
3,1127,45,0,6,2,0,0,348,3,-1.1,7,6
0,1128,50,1,12,11,2.9999999999999964,35.999999999999964,1413,0,1.8,8,13
1,1128,50,0,12,8,2.999999999999997,29.999999999999968,1059,2,0.9,9,12
2,1128,50,1,10,3,1.799999999999999,23.99999999999999,573,0,0.6,11,11
3,1128,50,0,7,0,0,0,525,4,-0.1,10,7
0,1129,50,1,12,1,2.9999999999999982,35.99999999999998,957,0,1,13,13
1,1129,50,1,8,3,0.6000000000000001,12.000000000000002,465,0,1.8,11,9
2,1129,50,0,10,1,1.7999999999999985,17.999999999999982,585,1,1.8,13,10
3,1129,50,0,12,3,2.999999999999997,29.999999999999968,1023,1,1.8,10,12
0,1130,50,1,10,3,1.799999999999999,23.99999999999999,579,0,1.8,12,11
1,1130,50,0,9,3,1.1999999999999993,11.999999999999991,465,0,1,11,9
2,1130,50,0,12,4,2.9999999999999973,29.99999999999997,1185,1,1.8,12,12
3,1130,50,0,13,1,3.599999999999997,35.99999999999997,1059,0,1,13,13
0,1131,50,0,12,7,2.9999999999999973,29.99999999999997,1185,3,1.5,10,12
1,1131,50,0,8,4,0.6000000000000001,6.000000000000001,399,2,1.1,12,8
2,1131,50,1,11,1,2.399999999999999,29.99999999999999,573,0,1.8,11,12
3,1131,50,0,10,1,1.7999999999999976,17.999999999999975,717,1,0.9,11,10
0,1132,50,1,9,0,1.1999999999999966,17.999999999999964,843,0,1.8,8,10
1,1132,15,0,1,0,0,0,57,4,-1.1,6,1
2,1132,50,0,10,0,1.7999999999999967,17.999999999999964,735,0,1,7,10
3,1132,50,0,9,0,1.199999999999997,11.99999999999997,639,0,1,7,9
0,1133,50,0,11,4,2.399999999999997,23.99999999999997,1233,1,0.9,8,11
1,1133,44,0,6,4,0,0,366,4,-1.1,7,6
2,1133,50,0,11,3,2.399999999999997,23.999999999999968,1155,3,0.9,9,11
3,1133,44,0,6,1,0,0,402,3,-1.1,7,6
0,1134,50,0,8,5,0.6,6,645,4,1.1,11,8
1,1134,50,0,9,5,1.1999999999999984,11.999999999999984,573,0,1,10,9
2,1134,50,0,12,2,2.999999999999997,29.999999999999968,849,0,1,13,12
3,1134,50,2,16,3,5.4,66,1587,0,1.8,10,18
0,1135,50,0,10,5,1.7999999999999967,17.999999999999964,927,1,1.4,13,10
1,1135,50,1,9,2,1.1999999999999995,17.999999999999996,417,0,1.8,11,10
2,1135,50,0,13,2,3.599999999999998,35.99999999999998,999,1,1.8,12,13
3,1135,50,0,12,0,2.999999999999998,29.99999999999997,711,0,1,12,12
0,1136,50,1,8,1,0.5999999999999993,11.999999999999991,555,0,1.8,9,9
1,1136,9,0,0,1,0,0,42,4,-1.1,6,0
2,1136,50,0,9,1,1.1999999999999966,11.999999999999966,951,3,0.9,10,9
3,1136,50,1,10,0,1.7999999999999967,23.999999999999968,999,3,0.9,10,11
0,1137,50,1,14,6,4.199999999999999,47.99999999999999,1233,0,1.8,9,15
1,1137,50,0,10,7,1.7999999999999976,17.999999999999975,699,0,1,10,10
2,1137,50,1,8,8,0.5999999999999993,11.999999999999991,531,0,1.8,9,9
3,1137,50,0,9,0,1.199999999999997,11.99999999999997,681,1,0.9,11,9
0,1138,50,1,8,5,0.5999999999999975,11.999999999999975,639,0,1.8,8,9
1,1138,50,0,9,4,1.1999999999999966,11.999999999999966,1011,0,1,9,9
2,1138,50,1,9,0,1.1999999999999975,17.999999999999975,669,4,0.9,11,10
3,1138,39,0,5,2,0,0,273,3,-1.1,9,5
0,1139,9,2,0,1,0,11,71,0,-0.2,5,2
1,1139,50,0,8,1,0.5999999999999985,5.999999999999985,699,2,0.9,10,8
2,1139,50,1,7,5,2.775557561562892e-17,5.999999999999999,429,3,0.9,8,8
3,1139,9,1,0,0,0,5.000000000000001,53,2,-1.1,6,1
0,1140,50,0,12,5,2.999999999999998,29.99999999999997,1131,0,1,10,12
1,1140,50,0,8,4,0.5999999999999998,5.999999999999997,483,0,1,10,8
2,1140,50,0,11,1,2.3999999999999986,23.999999999999982,717,0,1,11,11
3,1140,50,0,11,2,2.399999999999997,23.99999999999997,819,1,1.8,12,11
0,1141,50,0,12,7,2.9999999999999973,29.99999999999997,1155,2,0.9,11,12
1,1141,50,0,8,6,0.5999999999999975,5.999999999999975,633,4,0.9,10,8
2,1141,50,1,9,3,1.1999999999999986,17.999999999999982,597,0,1.8,12,10
3,1141,39,0,5,0,0,0,183,3,-1.1,11,5
0,1142,50,0,11,7,2.399999999999997,23.999999999999968,1029,0,1,11,11
1,1142,50,0,8,4,0.5999999999999995,5.999999999999995,447,0,1,8,8
2,1142,50,0,13,5,3.599999999999997,35.999999999999964,1311,0,1,10,13
3,1142,50,0,10,0,1.799999999999999,17.99999999999999,501,0,1,9,10
0,1143,50,1,11,1,2.399999999999998,29.999999999999982,771,0,1.8,9,12
1,1143,50,0,8,2,0.6000000000000002,6.000000000000002,321,1,1.8,7,8
2,1143,50,0,11,2,2.399999999999997,23.99999999999997,813,0,1,8,11
3,1143,50,1,9,0,1.1999999999999975,17.999999999999975,693,0,1.8,6,10
0,1144,50,0,11,2,2.3999999999999986,23.999999999999982,759,3,0.9,12,11
1,1144,50,0,9,0,1.2,11.999999999999998,417,2,0.9,10,9
2,1144,50,0,12,1,2.999999999999997,29.999999999999968,1095,0,1,11,12
3,1144,50,0,11,1,2.399999999999997,23.999999999999968,873,1,1.8,12,11
0,1145,50,1,14,2,4.199999999999999,47.99999999999999,1461,0,1.8,7,15
1,1145,33,0,4,1,0,0,234,0,-1,6,4
2,1145,50,0,8,2,0.6000000000000003,6.000000000000003,405,0,1,9,8
3,1145,21,0,2,0,0,0,126,3,-1.1,5,2
0,1146,50,0,11,2,2.3999999999999995,23.999999999999996,537,1,1.8,10,11
1,1146,50,0,9,3,1.1999999999999995,11.999999999999996,501,2,0.9,11,9
2,1146,50,1,11,3,2.3999999999999977,29.99999999999997,807,0,1,9,12
3,1146,50,0,9,0,1.1999999999999984,11.999999999999984,519,0,1,9,9
0,1147,50,0,8,4,0.5999999999999971,5.999999999999971,735,0,1,13,8
1,1147,50,0,11,1,2.3999999999999995,23.999999999999996,591,0,1,11,11
2,1147,50,1,11,4,2.399999999999997,29.999999999999968,1263,0,1,10,12
3,1147,50,0,13,1,3.599999999999997,35.999999999999964,1119,0,1,12,13
0,1148,50,0,14,7,4.199999999999998,41.99999999999998,1653,0,1,9,14
1,1148,50,0,8,3,0.6000000000000001,6.000000000000001,423,0,1,11,8
2,1148,50,0,9,7,1.1999999999999988,11.999999999999988,555,0,1,10,9
3,1148,50,0,8,0,0.5999999999999971,5.999999999999971,723,0,1,8,8
0,1149,50,0,9,5,1.1999999999999993,11.999999999999991,531,1,1.8,12,9
1,1149,50,0,9,4,1.1999999999999988,11.999999999999988,537,0,1,12,9
2,1149,50,0,12,6,2.999999999999997,29.999999999999968,1143,4,1.5,11,12
3,1149,50,1,13,0,3.599999999999998,41.99999999999997,873,0,1.8,10,14
0,1150,50,0,10,7,1.7999999999999976,17.999999999999975,747,2,0.9,10,10
1,1150,50,0,14,7,4.199999999999999,41.99999999999999,1281,3,0.9,11,14
2,1150,50,1,8,3,0.6000000000000001,12.000000000000002,483,0,1,9,9
3,1150,50,0,7,1,0,0,555,3,-0.1,10,7
0,1151,50,1,12,3,2.9999999999999982,35.99999999999998,807,0,1.8,13,13
1,1151,50,0,8,3,0.6,5.999999999999999,453,0,1,11,8
2,1151,50,0,12,3,2.9999999999999973,29.99999999999997,1047,0,1,11,12
3,1151,50,0,9,0,1.1999999999999975,11.999999999999975,669,1,0.9,11,9
0,1152,50,0,8,4,0.5999999999999989,5.9999999999999885,543,2,0.9,11,8
1,1152,50,0,11,3,2.3999999999999986,23.999999999999982,591,0,1,9,11
2,1152,50,0,13,4,3.599999999999997,35.999999999999964,1335,3,1.5,11,13
3,1152,50,1,11,0,2.399999999999997,29.999999999999968,843,0,1.8,8,12
0,1153,50,0,13,8,3.599999999999997,35.999999999999964,1161,0,1,10,13
1,1153,50,1,8,5,0.6000000000000002,12.000000000000002,387,0,1.8,8,9
2,1153,50,0,10,6,1.7999999999999976,17.999999999999975,807,2,0.9,11,10
3,1153,50,0,10,2,1.7999999999999972,17.99999999999997,759,0,1,11,10
0,1154,50,0,12,3,2.999999999999998,29.99999999999997,969,3,1.5,11,12
1,1154,50,0,8,2,0.6000000000000005,6.000000000000005,369,4,0.9,11,8
2,1154,50,0,13,1,3.599999999999998,35.99999999999998,987,3,0.9,10,13
3,1154,50,0,11,1,2.399999999999997,23.99999999999997,795,0,1,12,11
0,1155,50,1,12,3,2.9999999999999973,35.99999999999997,1317,0,1,10,13
1,1155,50,0,8,2,0.6000000000000005,6.000000000000005,345,0,1,11,8
2,1155,50,1,10,2,1.7999999999999972,23.99999999999997,783,0,1.8,11,11
3,1155,50,0,12,0,2.999999999999997,29.999999999999968,957,1,1.8,10,12
0,1156,50,0,10,4,1.7999999999999976,17.999999999999975,813,0,1,9,10
1,1156,38,0,5,5,0,0,321,0,-1,8,5
2,1156,50,0,8,1,0.6000000000000002,6.000000000000002,435,1,1.8,9,8
3,1156,27,0,4,0,0.6,5.999999999999999,135,3,-1.1,8,4
0,1157,50,0,11,3,2.399999999999997,23.999999999999968,1119,3,1.5,10,11
1,1157,50,1,8,1,0.6000000000000005,12.000000000000004,393,0,1.8,10,9
2,1157,50,1,12,1,2.999999999999998,35.99999999999998,801,0,1.8,11,13
3,1157,50,0,11,1,2.3999999999999977,23.99999999999997,807,0,1,10,11
0,1158,50,1,13,7,3.599999999999997,41.99999999999997,1209,0,1.8,12,14
1,1158,50,0,9,4,1.1999999999999993,11.999999999999991,489,4,0.9,13,9
2,1158,50,0,13,6,3.5999999999999983,35.99999999999998,981,3,0.9,12,13
3,1158,50,0,8,0,0.5999999999999986,5.999999999999986,531,1,0.9,12,8
0,1159,50,0,10,0,1.799999999999999,17.99999999999999,609,0,1,8,10
1,1159,9,0,0,0,0,0,36,3,-1.1,5,0
2,1159,50,1,9,0,1.1999999999999984,17.999999999999982,573,0,1.8,9,10
3,1159,50,0,9,0,1.1999999999999988,11.999999999999988,609,1,1.4,9,9
0,1160,50,1,10,0,1.7999999999999967,23.999999999999968,927,2,0.9,9,11
1,1160,15,0,1,0,0,0,57,4,-1.1,8,1
2,1160,50,0,9,1,1.199999999999997,11.99999999999997,705,0,1,7,9
3,1160,50,0,8,0,0.5999999999999984,5.999999999999984,579,1,0.9,8,8
0,1161,50,1,12,3,2.9999999999999987,35.999999999999986,771,0,1,13,13
1,1161,50,0,8,3,0.5999999999999984,5.999999999999984,729,0,1,10,8
2,1161,50,0,9,6,1.199999999999997,11.99999999999997,747,0,1,13,9
3,1161,50,0,12,2,2.9999999999999973,29.99999999999997,1119,0,1,13,12
0,1162,50,0,12,6,2.9999999999999982,29.999999999999982,891,2,1.5,11,12
1,1162,50,0,12,7,2.999999999999998,29.99999999999997,999,4,0.9,9,12
2,1162,50,0,9,3,1.1999999999999988,11.999999999999988,537,0,1,9,9
3,1162,50,0,8,2,0.6,6,603,0,1,10,8
0,1163,50,1,12,3,2.9999999999999973,35.99999999999997,1215,0,1.8,10,13
1,1163,50,0,8,2,0.6,6,327,0,1,10,8
2,1163,50,0,12,1,2.9999999999999982,29.999999999999982,825,0,1,9,12
3,1163,50,0,11,0,2.399999999999997,23.999999999999968,957,1,1.8,8,11
0,1164,50,0,11,8,2.399999999999997,23.99999999999997,927,2,0.9,10,11
1,1164,50,0,11,10,2.399999999999997,23.99999999999997,1035,0,1,10,11
2,1164,50,1,8,3,0.5999999999999993,11.999999999999991,531,0,1.8,9,9
3,1164,50,0,9,1,1.2000000000000006,12.000000000000004,357,0,1,10,9
0,1165,50,0,11,4,2.399999999999998,23.99999999999998,789,1,0.9,11,11
1,1165,50,0,9,8,1.199999999999997,11.99999999999997,753,2,0.9,11,9
2,1165,50,1,12,9,2.999999999999997,35.999999999999964,1281,0,1,12,13
3,1165,50,0,9,1,1.1999999999999984,11.999999999999984,561,1,1.8,11,9
0,1166,50,0,15,5,4.8,47.99999999999999,1719,2,0.9,7,15
1,1166,50,0,7,3,0,0,453,4,-0.1,8,7
2,1166,50,0,10,8,1.7999999999999972,17.99999999999997,723,1,1.8,9,10
3,1166,50,0,12,0,2.9999999999999964,29.999999999999964,1173,3,0.9,8,12
0,1167,50,0,12,7,2.999999999999997,29.999999999999968,1317,3,0.9,12,12
1,1167,50,1,9,6,1.2,17.999999999999996,477,0,1.8,10,10
2,1167,50,0,13,6,3.599999999999998,35.99999999999998,1155,3,1.9,10,13
3,1167,50,0,9,0,1.1999999999999968,11.999999999999968,663,1,0.9,11,9
0,1168,50,0,9,2,1.1999999999999988,11.999999999999988,537,3,0.9,9,9
1,1168,50,0,10,7,1.7999999999999972,17.99999999999997,801,4,0.9,10,10
2,1168,50,0,9,6,1.1999999999999975,11.999999999999975,759,0,1,8,9
3,1168,50,0,15,6,4.800000000000002,48.000000000000014,1593,0,1,9,15
0,1169,50,1,11,5,2.3999999999999977,29.99999999999997,747,0,1.8,11,12
1,1169,50,0,11,6,2.399999999999997,23.99999999999997,1155,0,1,11,11
2,1169,50,1,9,4,1.1999999999999984,17.999999999999982,627,0,1.8,9,10
3,1169,50,0,9,1,1.199999999999997,11.99999999999997,639,0,1,9,9
0,1170,50,0,9,3,1.1999999999999984,11.999999999999984,561,2,1.9,12,9
1,1170,50,0,9,1,1.2,11.999999999999998,429,0,1,11,9
2,1170,50,0,12,0,2.9999999999999973,29.99999999999997,1083,0,1,11,12
3,1170,50,0,12,0,2.9999999999999973,29.99999999999997,1077,1,1.8,12,12
0,1171,50,1,8,1,0.5999999999999994,11.999999999999991,477,0,1.8,11,9
1,1171,50,1,8,4,0.5999999999999975,11.999999999999975,741,0,1.8,10,9
2,1171,50,0,9,3,1.1999999999999993,11.999999999999991,531,1,1.8,12,9
3,1171,27,0,3,1,0,0,183,3,-1.1,8,3
0,1172,50,0,9,6,1.1999999999999975,11.999999999999975,789,3,0.9,11,9
1,1172,50,0,11,5,2.399999999999997,23.99999999999997,1149,2,0.9,7,11
2,1172,50,2,10,4,1.7999999999999976,29.99999999999997,807,0,1,12,12
3,1172,45,0,6,0,0,0,318,4,-1.1,7,6
0,1173,50,0,13,4,3.599999999999998,35.99999999999998,993,0,1,9,13
1,1173,50,0,8,1,0.6000000000000003,6.000000000000003,405,0,1,9,8
2,1173,50,0,9,5,1.1999999999999988,11.999999999999988,519,0,1,8,9
3,1173,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,10,9
0,1174,50,1,13,6,3.5999999999999983,41.99999999999998,1131,3,1.5,8,14
1,1174,50,0,8,3,0.6,5.999999999999989,555,4,0.9,8,8
2,1174,50,0,10,4,1.799999999999998,17.99999999999998,615,0,1,7,10
3,1174,50,0,9,1,1.199999999999998,11.99999999999998,597,1,0.9,8,9
0,1175,50,0,10,4,1.799999999999998,17.99999999999998,687,4,1.5,10,10
1,1175,50,0,9,7,1.1999999999999966,11.999999999999966,807,2,0.9,8,9
2,1175,50,0,10,2,1.799999999999998,17.99999999999998,639,0,1,7,10
3,1175,50,0,14,5,4.199999999999998,41.99999999999998,1353,0,1,8,14
0,1176,50,0,7,3,0,0,687,1,-0.1,10,7
1,1176,26,0,3,2,0,0,195,4,-1.1,6,3
2,1176,50,0,9,2,1.1999999999999984,11.999999999999984,651,1,1.4,11,9
3,1176,9,0,0,0,0,0,36,3,-1.1,8,0
0,1177,50,1,13,3,3.5999999999999988,41.99999999999998,819,0,1.8,14,14
1,1177,50,0,8,5,0.6000000000000002,6.000000000000002,399,1,1.8,13,8
2,1177,50,0,11,7,2.399999999999997,23.999999999999968,1143,0,1,12,11
3,1177,50,1,8,0,0.5999999999999998,11.999999999999996,471,0,1.8,10,9
0,1178,50,1,14,6,4.2,47.99999999999999,1611,0,1,10,15
1,1178,50,1,8,3,0.6000000000000001,12.000000000000002,423,0,1.8,10,9
2,1178,50,0,9,5,1.199999999999997,11.99999999999997,705,2,0.9,10,9
3,1178,50,0,13,1,3.5999999999999965,35.999999999999964,1131,0,1,10,13
0,1179,50,0,11,9,2.3999999999999977,23.99999999999997,879,0,1,11,11
1,1179,50,0,12,6,2.999999999999998,29.99999999999997,1011,2,0.9,8,12
2,1179,50,0,10,1,1.799999999999998,17.99999999999998,621,0,1,9,10
3,1179,50,0,8,0,0.6000000000000008,6.000000000000007,351,0,1,11,8
0,1180,50,0,14,13,4.199999999999998,41.99999999999998,1563,3,1.5,8,14
1,1180,50,0,8,3,0.6000000000000004,6.000000000000004,363,0,1,9,8
2,1180,50,0,12,10,2.9999999999999982,29.999999999999982,801,2,1.5,10,12
3,1180,50,0,9,0,1.1999999999999988,11.999999999999988,525,1,0.9,8,9
0,1181,50,0,13,10,3.599999999999997,35.99999999999997,1515,0,1,10,13
1,1181,50,0,8,2,0.6000000000000009,6.000000000000008,339,1,1.8,9,8
2,1181,50,1,12,9,2.9999999999999982,35.99999999999998,783,0,1.8,10,13
3,1181,50,0,9,0,1.199999999999998,11.99999999999998,597,1,0.9,11,9
0,1182,50,0,14,4,4.1999999999999975,41.99999999999997,1455,0,1,9,14
1,1182,50,0,8,2,0.6000000000000001,6.000000000000001,405,4,0.9,7,8
2,1182,50,0,10,5,1.799999999999998,17.99999999999998,681,2,0.9,10,10
3,1182,50,0,10,0,1.7999999999999972,17.99999999999997,921,1,0.9,9,10
0,1183,50,0,10,7,1.7999999999999985,17.999999999999982,597,3,0.9,9,10
1,1183,50,0,11,4,2.399999999999997,23.99999999999997,885,0,1,10,11
2,1183,50,2,8,5,0.5999999999999988,17.999999999999986,627,0,1.8,10,10
3,1183,50,0,9,1,1.199999999999998,11.99999999999998,597,0,1,10,9
0,1184,50,0,9,7,1.199999999999998,11.99999999999998,735,1,0.9,7,9
1,1184,50,0,11,6,2.3999999999999977,23.99999999999997,747,4,0.9,9,11
2,1184,50,0,9,3,1.1999999999999984,11.999999999999984,645,0,1,11,9
3,1184,45,0,6,0,0,0,264,3,-1.1,8,6
0,1185,20,1,2,1,0,5.999999999999997,180,3,-1.1,9,3
1,1185,9,0,0,1,0,0,42,4,-1.1,6,0
2,1185,50,0,8,0,0.5999999999999986,5.999999999999986,681,0,1,9,8
3,1185,21,0,2,0,0,0,90,1,-1.1,5,2
0,1186,50,1,10,2,1.799999999999998,23.99999999999998,639,0,1.8,8,11
1,1186,50,0,8,2,0.6000000000000003,6.000000000000003,381,0,1,10,8
2,1186,50,0,12,2,2.999999999999997,29.999999999999968,975,0,1,11,12
3,1186,50,0,9,0,1.1999999999999984,11.999999999999984,573,0,1,9,9
0,1187,50,1,9,1,1.199999999999998,17.99999999999998,615,0,1.8,11,10
1,1187,50,1,8,1,0.6000000000000001,12.000000000000002,429,0,1.8,11,9
2,1187,50,0,11,1,2.399999999999997,23.99999999999997,975,3,0.9,12,11
3,1187,50,0,12,1,2.999999999999998,29.99999999999997,843,0,1,10,12
0,1188,50,0,12,10,2.9999999999999973,29.99999999999997,1113,2,1.5,9,12
1,1188,50,0,12,9,2.999999999999997,29.999999999999968,927,0,1,10,12
2,1188,50,0,9,1,1.1999999999999993,11.999999999999991,513,0,1,9,9
3,1188,50,0,8,0,0.5999999999999993,5.999999999999993,525,3,0.9,12,8
0,1189,50,0,13,11,3.599999999999997,35.99999999999997,1479,3,1.5,9,13
1,1189,50,1,8,1,0.6000000000000004,12.000000000000004,369,0,1.8,8,9
2,1189,50,1,12,7,2.9999999999999982,35.99999999999998,699,0,1.8,8,13
3,1189,50,0,9,1,1.199999999999997,11.99999999999997,699,1,0.9,10,9
0,1190,50,0,10,3,1.7999999999999976,17.999999999999975,705,0,1,11,10
1,1190,50,1,9,4,1.1999999999999993,17.999999999999993,507,0,1.8,9,10
2,1190,50,0,10,2,1.7999999999999976,17.999999999999975,705,0,1,11,10
3,1190,50,1,14,3,4.199999999999999,47.99999999999999,1275,0,1.8,10,15
0,1191,50,0,11,5,2.3999999999999977,23.99999999999997,651,1,1.8,9,11
1,1191,50,0,13,5,3.599999999999997,35.999999999999964,1191,0,1,8,13
2,1191,50,1,9,6,1.199999999999998,17.99999999999998,615,0,1.8,9,10
3,1191,50,0,10,1,1.7999999999999985,17.999999999999982,627,2,0.9,10,10
0,1192,50,0,10,4,1.7999999999999994,17.999999999999993,501,3,1.5,10,10
1,1192,50,0,9,4,1.1999999999999993,11.999999999999991,489,2,0.9,9,9
2,1192,50,0,12,4,2.9999999999999982,29.999999999999982,855,3,1.9,9,12
3,1192,50,0,10,0,1.7999999999999972,17.99999999999997,723,0,1,10,10
0,1193,50,1,11,6,2.3999999999999977,29.99999999999997,1041,0,1.8,11,12
1,1193,50,0,9,4,1.1999999999999995,11.999999999999996,471,4,0.9,10,9
2,1193,50,0,12,4,2.9999999999999973,29.99999999999997,933,3,1.5,10,12
3,1193,50,0,8,1,0.5999999999999975,5.999999999999975,609,1,0.9,10,8
0,1194,50,1,8,7,0.5999999999999971,11.99999999999997,1065,0,1.8,8,9
1,1194,50,0,10,4,1.7999999999999976,17.999999999999975,873,2,0.9,10,10
2,1194,50,1,9,2,1.1999999999999988,17.99999999999999,615,1,1.8,9,10
3,1194,32,0,4,1,0,0,342,3,-1.1,6,4
0,1195,50,1,9,5,1.1999999999999966,17.999999999999964,993,0,1.8,10,10
1,1195,50,0,9,3,1.1999999999999995,11.999999999999996,387,0,1,11,9
2,1195,50,0,12,5,2.999999999999998,29.99999999999997,1053,0,1,9,12
3,1195,50,1,10,0,1.7999999999999972,23.99999999999997,699,0,1.8,9,11
0,1196,50,1,11,3,2.399999999999999,29.99999999999999,651,0,1,14,12
1,1196,50,0,8,4,0.5999999999999982,5.999999999999981,621,0,1,11,8
2,1196,50,0,9,3,1.1999999999999993,11.999999999999991,507,2,1.5,11,9
3,1196,50,1,8,0,0.6,11.999999999999998,447,0,1.8,12,9
0,1197,50,0,9,3,1.1999999999999988,11.999999999999988,561,0,1,12,9
1,1197,50,1,9,5,1.1999999999999995,17.999999999999996,483,0,1.8,11,10
2,1197,50,0,11,4,2.399999999999997,23.99999999999997,1089,0,1,10,11
3,1197,50,1,14,2,4.2,47.99999999999999,1539,0,1,11,15
0,1198,50,0,12,6,2.999999999999998,29.99999999999997,1413,2,0.9,7,12
1,1198,39,0,5,2,0,0,267,4,-1.1,8,5
2,1198,50,0,10,8,1.7999999999999976,17.999999999999975,777,1,1.8,11,10
3,1198,50,0,8,1,0.5999999999999975,5.999999999999975,645,1,0.9,8,8
0,1199,50,1,11,7,2.399999999999997,29.999999999999968,945,0,1.8,11,12
1,1199,50,0,8,1,0.6000000000000005,6.000000000000005,357,2,1.1,10,8
2,1199,50,1,11,4,2.3999999999999977,29.99999999999997,945,0,1.8,9,12
3,1199,50,0,9,0,1.1999999999999988,11.999999999999988,519,1,0.9,11,9
0,1200,50,0,10,8,1.7999999999999972,17.99999999999997,1209,1,0.9,9,10
1,1200,50,0,11,4,2.399999999999997,23.99999999999997,957,2,0.9,7,11
2,1200,50,0,10,5,1.7999999999999976,17.999999999999975,801,0,1,12,10
3,1200,44,0,6,1,0,0,384,4,-1.1,7,6
0,1201,50,0,9,2,1.1999999999999968,11.999999999999968,741,0,1,12,9
1,1201,50,0,9,1,1.2000000000000006,12.000000000000004,393,0,1,10,9
2,1201,50,1,10,3,1.799999999999998,23.99999999999998,927,0,1.8,9,11
3,1201,50,1,12,0,2.999999999999997,35.999999999999964,1131,0,1,11,13
0,1202,50,1,13,7,3.599999999999997,41.99999999999997,1161,0,1.8,11,14
1,1202,50,0,10,6,1.7999999999999985,17.999999999999982,627,4,0.9,14,10
2,1202,50,0,8,4,0.5999999999999993,5.999999999999993,531,0,1,10,8
3,1202,50,0,8,0,0.5999999999999993,5.999999999999993,465,1,1.8,12,8
0,1203,50,0,9,5,1.199999999999997,11.99999999999997,837,3,0.9,10,9
1,1203,50,1,7,1,6.938893903907228e-16,6.000000000000006,291,0,1.8,8,8
2,1203,50,0,10,3,1.799999999999998,17.99999999999998,795,4,0.9,9,10
3,1203,39,0,5,0,0,0,243,3,-1.1,7,5
0,1204,50,0,10,0,1.7999999999999967,17.999999999999964,915,2,0.9,8,10
1,1204,9,0,0,0,0,0,36,3,-1.1,7,0
2,1204,50,2,9,0,1.199999999999997,23.999999999999968,729,0,1.8,9,11
3,1204,50,0,8,0,0.5999999999999984,5.999999999999984,615,0,1,8,8
0,1205,50,1,10,1,1.7999999999999985,23.999999999999982,747,2,0.9,9,11
1,1205,38,0,5,2,0,0,351,4,-1.1,8,5
2,1205,50,0,9,1,1.1999999999999966,11.999999999999966,867,4,0.9,7,9
3,1205,50,0,9,0,1.199999999999997,11.99999999999997,693,0,1,9,9
0,1206,50,0,13,5,3.599999999999997,35.999999999999964,1071,0,1,10,13
1,1206,50,0,8,2,0.6000000000000006,6.000000000000006,387,0,1,12,8
2,1206,50,1,12,3,2.9999999999999973,35.99999999999997,1071,0,1.8,10,13
3,1206,50,0,9,0,1.1999999999999975,11.999999999999975,603,1,0.9,10,9
0,1207,50,0,15,3,4.799999999999999,47.99999999999999,1377,0,1,11,15
1,1207,50,0,8,2,0.6000000000000005,6.000000000000005,363,4,0.9,11,8
2,1207,50,0,10,3,1.7999999999999972,17.99999999999997,759,2,0.9,11,10
3,1207,50,0,11,1,2.399999999999997,23.999999999999968,957,1,0.9,11,11
0,1208,50,1,12,3,2.999999999999998,35.99999999999998,927,0,1,11,13
1,1208,50,0,8,3,0.6000000000000001,6.000000000000001,417,0,1,9,8
2,1208,50,0,13,4,3.599999999999997,35.999999999999964,1245,0,1,10,13
3,1208,50,0,9,0,1.199999999999997,11.99999999999997,771,1,0.9,9,9
0,1209,50,0,14,7,4.2,42,1401,0,1,11,14
1,1209,50,0,8,6,0.5999999999999971,5.999999999999971,783,4,0.9,8,8
2,1209,50,0,8,1,0.5999999999999999,5.999999999999998,423,3,0.9,12,8
3,1209,44,0,6,2,0,0,390,1,-1.1,6,6
0,1210,50,0,8,7,0.5999999999999971,5.999999999999971,999,4,0.9,10,8
1,1210,50,1,12,3,2.9999999999999973,35.99999999999997,1077,0,1.8,8,13
2,1210,50,0,8,4,0.5999999999999989,5.9999999999999885,639,0,1,9,8
3,1210,26,0,3,0,0,0,207,4,-1.1,8,3
0,1211,50,1,9,1,1.1999999999999993,17.999999999999993,531,2,0.9,9,10
1,1211,39,0,5,3,0,0,285,4,-1.1,9,5
2,1211,50,0,9,1,1.1999999999999988,11.999999999999988,663,3,0.9,8,9
3,1211,50,1,10,2,1.7999999999999967,23.999999999999968,1119,3,0.9,9,11
0,1212,50,1,9,0,1.1999999999999975,17.999999999999975,819,0,1.8,11,10
1,1212,50,0,9,1,1.2000000000000002,12.000000000000002,441,0,1,10,9
2,1212,50,0,12,0,2.999999999999997,29.999999999999968,1221,0,1,10,12
3,1212,50,0,12,0,2.999999999999997,29.999999999999968,969,1,1.8,10,12
0,1213,50,1,12,1,2.999999999999999,35.99999999999999,849,0,1.8,11,13
1,1213,50,0,8,1,0.6000000000000003,6.000000000000003,405,0,1,8,8
2,1213,50,1,10,1,1.7999999999999967,23.999999999999968,915,0,1.8,10,11
3,1213,50,0,11,0,2.399999999999997,23.999999999999968,1017,0,1,11,11
0,1214,50,0,14,9,4.199999999999997,41.999999999999964,1395,0,1,8,14
1,1214,50,0,8,4,0.6000000000000006,6.000000000000006,345,0,1,10,8
2,1214,50,0,9,6,1.199999999999998,11.99999999999998,597,0,1,7,9
3,1214,50,0,9,1,1.199999999999997,11.99999999999997,711,0,1,7,9
0,1215,50,0,11,5,2.3999999999999995,23.999999999999996,525,1,1.8,10,11
1,1215,50,1,7,1,0,5.9999999999999964,483,4,-0.1,12,8
2,1215,50,1,8,3,0.6000000000000001,12.000000000000002,507,4,0.5,11,9
3,1215,15,1,1,0,0,5.000000000000001,92,0,-1,7,2
0,1216,50,0,11,3,2.399999999999997,23.999999999999968,999,0,1,12,11
1,1216,50,0,8,1,0.6000000000000005,6.000000000000005,393,0,1,11,8
2,1216,50,0,13,0,3.5999999999999983,35.99999999999998,903,0,1,11,13
3,1216,50,0,9,0,1.199999999999997,11.99999999999997,651,0,1,10,9
0,1217,50,0,11,3,2.399999999999997,23.99999999999997,957,1,0.9,11,11
1,1217,50,0,8,2,0.6000000000000005,6.000000000000005,345,4,1.1,10,8
2,1217,50,1,12,1,2.9999999999999987,35.999999999999986,771,0,1.8,12,13
3,1217,50,0,12,0,2.9999999999999973,29.99999999999997,897,1,1.8,14,12
0,1218,50,0,10,3,1.7999999999999998,17.999999999999996,471,0,1,11,10
1,1218,50,1,8,1,0.6000000000000005,12.000000000000004,417,0,1.8,11,9
2,1218,50,0,11,2,2.399999999999997,23.99999999999997,945,3,0.9,12,11
3,1218,50,0,12,1,2.999999999999998,29.99999999999997,801,2,1.9,12,12
0,1219,50,0,12,4,2.999999999999998,29.99999999999997,999,4,0.9,11,12
1,1219,50,0,9,3,1.1999999999999995,11.999999999999996,459,2,0.9,10,9
2,1219,50,0,14,2,4.1999999999999975,41.99999999999997,1257,1,1.8,10,14
3,1219,50,0,10,1,1.7999999999999972,17.99999999999997,771,0,1,10,10
0,1220,50,0,10,3,1.799999999999998,17.99999999999998,783,0,1,11,10
1,1220,45,0,6,2,0,0,288,4,-1.1,7,6
2,1220,50,0,10,3,1.7999999999999976,17.999999999999975,771,3,0.9,10,10
3,1220,50,0,9,0,1.1999999999999986,11.999999999999986,531,0,1,10,9
0,1221,50,1,12,2,2.9999999999999973,35.99999999999997,1137,1,1.8,11,13
1,1221,50,0,8,0,0.6000000000000005,6.000000000000005,387,4,0.9,9,8
2,1221,50,1,10,1,1.7999999999999994,23.999999999999996,459,0,1.8,9,11
3,1221,50,0,11,0,2.3999999999999977,23.99999999999997,795,1,1.8,11,11
0,1222,50,0,15,7,4.800000000000001,48.00000000000001,1473,0,1,9,15
1,1222,50,0,8,2,0.6000000000000006,6.000000000000006,351,1,1.8,10,8
2,1222,50,0,11,7,2.3999999999999986,23.999999999999982,675,0,1,11,11
3,1222,50,0,8,1,0.5999999999999975,5.999999999999975,681,0,1,10,8
0,1223,50,0,14,2,4.199999999999998,41.99999999999998,1449,1,1.8,10,14
1,1223,33,0,4,1,0,0,210,3,-1.1,6,4
2,1223,50,0,8,4,0.5999999999999985,5.999999999999985,537,0,1,10,8
3,1223,44,0,6,1,0,0,504,2,-1.1,7,6
0,1224,50,1,11,4,2.399999999999997,29.99999999999997,879,0,1.8,11,12
1,1224,50,0,8,3,0.6000000000000001,6.000000000000001,399,0,1,11,8
2,1224,50,1,12,1,2.9999999999999982,35.99999999999998,945,0,1.8,11,13
3,1224,50,0,12,2,2.9999999999999973,29.99999999999997,999,1,1.8,12,12
0,1225,50,0,9,12,1.1999999999999966,11.999999999999966,915,3,0.9,10,9
1,1225,50,0,12,5,2.9999999999999973,29.99999999999997,1221,2,0.9,8,12
2,1225,50,0,10,2,1.799999999999999,17.99999999999999,555,0,1,9,10
3,1225,50,0,8,0,0.6000000000000001,6.000000000000001,447,1,0.9,11,8
0,1226,50,0,9,3,1.199999999999998,11.99999999999998,765,2,0.9,11,9
1,1226,50,1,8,1,0.6000000000000005,12.000000000000004,393,0,1.8,11,9
2,1226,50,0,13,0,3.599999999999997,35.99999999999997,921,0,1,12,13
3,1226,50,0,11,0,2.399999999999997,23.999999999999968,1191,0,1,11,11
0,1227,50,1,11,5,2.3999999999999977,29.99999999999997,891,0,1.8,12,12
1,1227,50,0,8,3,0.6000000000000003,6.000000000000003,411,0,1,10,8
2,1227,50,0,12,4,2.9999999999999973,29.99999999999997,1143,0,1,12,12
3,1227,50,1,9,0,1.1999999999999988,17.99999999999999,507,0,1.8,11,10
0,1228,50,0,13,3,3.599999999999998,35.99999999999998,861,0,1,11,13
1,1228,50,0,8,3,0.6000000000000005,6.000000000000005,375,2,1.1,11,8
2,1228,50,0,13,1,3.599999999999998,35.99999999999998,885,1,1.8,12,13
3,1228,50,0,9,1,1.199999999999997,11.99999999999997,753,1,0.9,10,9
0,1229,50,1,11,4,2.399999999999998,29.999999999999982,861,0,1.8,9,12
1,1229,38,0,5,3,0,0,315,4,-1.1,9,5
2,1229,50,0,10,2,1.799999999999998,17.99999999999998,615,1,1.8,9,10
3,1229,50,0,9,1,1.199999999999998,11.99999999999998,651,1,0.9,9,9
0,1230,50,0,12,7,2.999999999999997,29.999999999999968,1509,3,1.9,10,12
1,1230,50,1,8,2,0.6000000000000001,12.000000000000002,393,0,1.8,11,9
2,1230,50,1,9,4,1.199999999999998,17.99999999999998,615,0,1.8,9,10
3,1230,50,0,10,2,1.7999999999999967,17.999999999999964,801,0,1,9,10
0,1231,50,1,13,8,3.599999999999997,41.999999999999964,1563,0,1,11,14
1,1231,50,0,8,4,0.6000000000000009,6.000000000000008,411,0,1,10,8
2,1231,50,0,12,4,2.9999999999999973,29.99999999999997,969,3,0.9,11,12
3,1231,50,1,8,0,0.5999999999999971,11.99999999999997,663,0,1.8,12,9
0,1232,50,1,13,2,3.599999999999998,41.99999999999997,921,0,1.8,8,14
1,1232,50,0,8,4,0.5999999999999995,5.999999999999995,507,0,1,10,8
2,1232,50,0,10,3,1.7999999999999994,17.999999999999993,579,2,1.5,11,10
3,1232,50,0,10,0,1.799999999999998,17.99999999999998,657,0,1,10,10
0,1233,50,0,10,3,1.799999999999998,17.99999999999998,795,2,0.9,13,10
1,1233,50,0,8,2,0.6000000000000001,6.000000000000001,417,4,0.9,8,8
2,1233,50,0,14,1,4.1999999999999975,41.99999999999997,1137,1,1.8,10,14
3,1233,50,0,11,0,2.3999999999999977,23.99999999999997,765,0,1,10,11
0,1234,50,0,9,7,1.199999999999997,11.99999999999997,765,3,0.9,8,9
1,1234,50,0,13,7,3.5999999999999988,35.999999999999986,1347,2,0.9,7,13
2,1234,50,1,9,5,1.1999999999999966,17.999999999999964,789,3,1.5,9,10
3,1234,45,0,6,1,0,0,318,3,-1.1,6,6
0,1235,50,1,11,2,2.3999999999999977,29.99999999999997,891,1,1.8,10,12
1,1235,50,0,8,2,0.6000000000000006,6.000000000000006,339,1,1.8,11,8
2,1235,50,1,12,2,2.9999999999999973,35.99999999999997,1119,0,1.8,10,13
3,1235,50,0,10,0,1.7999999999999972,17.99999999999997,885,0,1,10,10
0,1236,50,0,12,9,2.9999999999999973,29.99999999999997,1203,1,0.9,11,12
1,1236,50,0,9,5,1.1999999999999988,11.999999999999988,525,2,0.9,12,9
2,1236,50,0,13,5,3.5999999999999983,35.99999999999998,951,3,1.9,10,13
3,1236,50,1,9,0,1.1999999999999975,17.999999999999975,711,0,1.8,11,10
0,1237,50,0,14,11,4.199999999999998,41.99999999999998,1485,3,1.5,9,14
1,1237,50,0,8,4,0.6,5.999999999999999,405,1,1.8,10,8
2,1237,50,0,13,8,3.599999999999998,35.99999999999998,879,3,0.9,10,13
3,1237,50,0,9,1,1.1999999999999975,11.999999999999975,627,1,0.9,10,9
0,1238,50,0,12,7,2.999999999999998,29.99999999999997,933,3,0.9,11,12
1,1238,50,1,9,6,1.1999999999999995,17.999999999999996,453,0,1.8,11,10
2,1238,50,0,13,7,3.599999999999997,35.999999999999964,1281,0,1,9,13
3,1238,50,0,9,1,1.1999999999999988,11.999999999999988,549,1,0.9,12,9
0,1239,50,1,9,1,1.1999999999999966,17.999999999999964,789,0,1.8,8,10
1,1239,15,0,1,1,0,0,87,4,-1.1,7,1
2,1239,50,1,9,0,1.199999999999997,17.99999999999997,771,3,0.9,10,10
3,1239,50,0,9,0,1.1999999999999984,11.999999999999984,537,1,1.4,6,9
0,1240,50,0,14,4,4.199999999999999,41.99999999999999,1425,0,1,10,14
1,1240,50,0,8,1,0.6000000000000005,6.000000000000005,381,4,0.9,10,8
2,1240,50,0,10,5,1.799999999999998,17.99999999999998,699,0,1,10,10
3,1240,50,0,9,0,1.199999999999997,11.99999999999997,927,0,1,11,9
0,1241,50,0,14,6,4.2,42,1365,0,1,8,14
1,1241,50,0,8,1,0.6000000000000006,6.000000000000006,321,1,1.8,10,8
2,1241,50,1,11,5,2.399999999999998,29.999999999999982,723,0,1.8,8,12
3,1241,50,0,9,1,1.1999999999999973,11.999999999999972,687,0,1,8,9
0,1242,50,0,11,5,2.399999999999997,23.999999999999968,1149,0,1,7,11
1,1242,50,0,8,5,0.6000000000000005,6.000000000000005,327,4,1.1,9,8
2,1242,50,0,13,0,3.5999999999999983,35.99999999999998,861,1,1.8,10,13
3,1242,50,1,11,2,2.399999999999997,29.999999999999968,891,0,1.8,12,12
0,1243,50,0,10,4,1.799999999999998,17.99999999999998,591,1,1.8,11,10
1,1243,50,0,11,2,2.399999999999997,23.99999999999997,1047,2,0.9,9,11
2,1243,50,1,8,4,0.5999999999999983,11.999999999999984,597,0,1.8,10,9
3,1243,50,0,10,0,1.7999999999999994,17.999999999999993,531,0,1,11,10
0,1244,50,1,11,3,2.399999999999997,29.99999999999997,1341,0,1.8,9,12
1,1244,32,2,4,4,0,11.999999999999996,282,0,-0.2,6,6
2,1244,50,0,7,4,0,0,531,3,-0.1,8,7
3,1244,50,0,8,1,0.5999999999999971,5.999999999999971,783,0,1,11,8
0,1245,50,0,12,8,2.999999999999997,29.999999999999968,1239,0,1,10,12
1,1245,50,0,10,8,1.7999999999999976,17.999999999999975,783,4,0.9,12,10
2,1245,50,1,9,1,1.1999999999999988,17.99999999999999,537,0,1.8,8,10
3,1245,50,0,8,1,0.5999999999999993,5.999999999999993,483,1,0.9,11,8
0,1246,50,1,12,7,2.9999999999999973,35.99999999999997,1053,0,1.8,12,13
1,1246,50,0,8,3,0.5999999999999998,5.999999999999997,417,0,1,10,8
2,1246,50,0,10,6,1.7999999999999985,17.999999999999982,579,0,1,11,10
3,1246,50,1,10,0,1.7999999999999985,23.999999999999982,675,0,1.8,11,11
0,1247,50,0,14,6,4.200000000000003,42.00000000000003,1575,1,1.8,9,14
1,1247,33,0,4,3,0,0,246,4,-1.1,6,4
2,1247,50,0,8,7,0.5999999999999975,5.999999999999975,915,0,1,11,8
3,1247,44,0,6,1,0,0,492,2,-1.1,7,6
0,1248,50,0,12,5,2.9999999999999973,29.99999999999997,1131,3,0.9,11,12
1,1248,50,1,9,4,1.199999999999999,17.99999999999999,525,0,1.8,10,10
2,1248,50,0,13,5,3.599999999999997,35.999999999999964,1389,1,1.8,12,13
3,1248,50,0,11,0,2.399999999999998,23.99999999999998,699,0,1,11,11
0,1249,50,0,9,7,1.1999999999999968,11.999999999999968,909,4,0.9,11,9
1,1249,50,0,11,5,2.4,24,495,3,1.5,12,11
2,1249,50,0,13,6,3.599999999999997,35.999999999999964,1191,0,1,11,13
3,1249,50,1,9,0,1.1999999999999993,17.999999999999993,537,0,1,11,10
0,1250,50,0,11,2,2.399999999999997,23.99999999999997,831,1,1.8,9,11
1,1250,50,1,8,2,0.6000000000000008,12.000000000000004,321,0,1.8,8,9
2,1250,50,1,11,0,2.399999999999999,29.99999999999999,705,0,1.8,8,12
3,1250,50,0,10,1,1.7999999999999967,17.999999999999964,867,0,1,8,10
0,1251,50,1,11,6,2.399999999999997,29.999999999999968,1317,0,1,12,12
1,1251,50,0,8,3,0.6000000000000001,6.000000000000001,417,0,1,10,8
2,1251,50,0,13,3,3.5999999999999983,35.99999999999998,819,3,0.9,13,13
3,1251,50,1,10,0,1.7999999999999972,23.99999999999997,789,0,1.8,11,11
0,1252,50,0,11,3,2.399999999999997,23.99999999999997,915,0,1,11,11
1,1252,50,0,9,1,1.1999999999999995,11.999999999999996,411,0,1,10,9
2,1252,50,0,13,1,3.599999999999998,35.99999999999998,1083,0,1,12,13
3,1252,50,0,10,0,1.7999999999999972,17.99999999999997,765,0,1,12,10
0,1253,50,1,12,7,2.9999999999999973,35.99999999999997,1305,0,1,10,13
1,1253,50,0,8,4,0.5999999999999998,5.999999999999997,471,0,1,9,8
2,1253,50,0,9,7,1.1999999999999984,11.999999999999984,573,0,1,8,9
3,1253,50,0,13,0,3.599999999999997,35.999999999999964,903,3,0.9,9,13
0,1254,50,0,9,3,1.2,11.999999999999998,459,1,1.4,10,9
1,1254,50,1,9,3,1.1999999999999984,17.999999999999982,519,0,1.8,9,10
2,1254,50,0,10,5,1.7999999999999967,17.999999999999964,801,1,1.8,10,10
3,1254,50,1,14,2,4.199999999999998,47.99999999999998,1107,0,1.8,8,15
0,1255,50,1,13,5,3.599999999999998,41.99999999999997,987,0,1.8,10,14
1,1255,50,0,8,2,0.6000000000000001,6.000000000000001,459,0,1,10,8
2,1255,50,0,9,6,1.1999999999999984,11.999999999999984,591,0,1,9,9
3,1255,50,0,10,0,1.7999999999999994,17.999999999999993,531,0,1,11,10
0,1256,50,0,11,8,2.399999999999997,23.99999999999997,1083,4,0.9,11,11
1,1256,50,1,9,5,1.1999999999999993,17.999999999999993,453,0,1.8,10,10
2,1256,50,0,13,4,3.599999999999997,35.999999999999964,1251,0,1,9,13
3,1256,50,0,10,2,1.799999999999998,17.99999999999998,735,0,1,11,10
0,1257,50,0,14,8,4.199999999999999,41.99999999999999,1257,0,1,10,14
1,1257,50,0,11,6,2.3999999999999995,23.999999999999996,573,4,0.9,10,11
2,1257,50,0,8,6,0.5999999999999975,5.999999999999975,789,0,1,9,8
3,1257,50,0,10,1,1.7999999999999967,17.999999999999964,777,1,0.9,10,10
0,1258,50,0,12,8,2.999999999999997,29.999999999999968,1233,0,1,12,12
1,1258,50,1,8,5,0.6000000000000002,12.000000000000002,405,0,1.8,9,9
2,1258,50,0,12,1,2.9999999999999982,29.999999999999982,771,0,1,12,12
3,1258,50,0,9,0,1.1999999999999975,11.999999999999975,687,0,1,10,9
0,1259,50,1,12,7,2.9999999999999973,35.99999999999997,1365,0,1,9,13
1,1259,50,0,8,4,0.5999999999999993,5.999999999999993,525,4,0.9,13,8
2,1259,50,0,12,1,2.9999999999999987,29.999999999999982,951,3,0.9,8,12
3,1259,50,0,7,1,0,0,513,3,-0.1,10,7
0,1260,50,0,14,7,4.1999999999999975,41.99999999999997,1371,2,0.9,8,14
1,1260,50,0,7,2,3.6082248300317592e-16,3.608224830031759e-15,345,4,0.9,9,7
2,1260,50,1,10,8,1.7999999999999985,23.999999999999982,627,0,1,9,11
3,1260,50,0,9,0,1.199999999999998,11.99999999999998,645,1,0.9,8,9
0,1261,50,0,10,4,1.7999999999999967,17.999999999999964,1131,4,0.9,10,10
1,1261,50,0,9,6,1.2,11.999999999999998,471,1,1.4,10,9
2,1261,50,0,13,2,3.599999999999997,35.99999999999997,1263,0,1,8,13
3,1261,50,0,13,1,3.599999999999997,35.999999999999964,1035,0,1,9,13
0,1262,50,0,11,10,2.3999999999999977,23.99999999999997,843,0,1,12,11
1,1262,50,0,9,10,1.199999999999999,11.99999999999999,537,0,1,12,9
2,1262,50,0,13,8,3.599999999999997,35.999999999999964,1347,0,1,11,13
3,1262,50,0,8,0,0.6000000000000001,6.000000000000001,423,0,1,9,8
0,1263,50,0,12,0,2.999999999999999,29.99999999999999,657,1,1.8,10,12
1,1263,50,1,8,2,0.5999999999999998,11.999999999999996,429,0,1.8,11,9
2,1263,50,1,9,1,1.1999999999999973,17.99999999999997,723,0,1.8,11,10
3,1263,50,0,12,2,2.999999999999997,29.999999999999968,1245,3,0.9,11,12
0,1264,9,1,0,1,0,5.000000000000001,53,0,-1,6,1
1,1264,50,1,9,1,1.199999999999998,17.99999999999998,891,4,0.9,8,10
2,1264,50,0,8,5,0.6000000000000003,6.000000000000003,375,0,1,7,8
3,1264,15,1,1,0,0,5.000000000000001,116,3,-1.1,7,2
0,1265,50,0,12,5,2.9999999999999973,29.99999999999997,957,0,1,10,12
1,1265,50,0,9,4,1.1999999999999988,11.999999999999988,537,0,1,12,9
2,1265,50,0,9,4,1.1999999999999982,11.99999999999998,579,0,1,11,9
3,1265,50,0,10,0,1.7999999999999998,17.999999999999996,471,0,1,13,10
0,1266,50,0,12,6,2.999999999999997,29.999999999999968,1089,1,1.8,9,12
1,1266,50,0,9,5,1.1999999999999995,11.999999999999996,459,0,1,9,9
2,1266,50,0,13,4,3.599999999999997,35.99999999999997,1263,0,1,9,13
3,1266,50,0,10,0,1.7999999999999976,17.999999999999975,675,0,1,8,10
0,1267,50,0,14,8,4.2,42,1389,0,1,9,14
1,1267,50,0,8,5,0.5999999999999994,5.999999999999994,537,0,1,10,8
2,1267,50,0,10,6,1.799999999999999,17.99999999999999,525,0,1,10,10
3,1267,50,0,9,2,1.1999999999999975,11.999999999999975,687,0,1,10,9
0,1268,50,0,9,4,1.1999999999999973,11.999999999999972,759,0,1,12,9
1,1268,50,0,9,4,1.1999999999999993,11.999999999999991,477,3,0.9,11,9
2,1268,50,1,11,4,2.3999999999999977,29.99999999999997,1077,0,1.8,11,12
3,1268,50,1,12,0,2.999999999999998,35.99999999999998,825,0,1.8,12,13
0,1269,50,1,9,3,1.1999999999999995,17.999999999999996,513,0,1,11,10
1,1269,50,0,8,3,0.6000000000000005,6.000000000000005,393,0,1,10,8
2,1269,50,0,10,6,1.7999999999999965,17.99999999999996,1167,0,1,11,10
3,1269,50,0,16,2,5.4,53.99999999999999,1539,0,1,11,16
0,1270,50,0,14,4,4.1999999999999975,41.99999999999997,1023,0,1,12,14
1,1270,50,0,8,1,0.6000000000000006,6.000000000000006,327,0,1,12,8
2,1270,50,1,11,4,2.399999999999998,29.999999999999982,843,2,1.5,11,12
3,1270,50,0,9,1,1.1999999999999975,11.999999999999975,639,0,1,12,9
0,1271,50,0,12,2,2.9999999999999973,29.99999999999997,975,1,1.8,12,12
1,1271,50,0,8,1,0.6000000000000001,6.000000000000001,363,0,1,11,8
2,1271,50,1,12,1,2.999999999999997,35.999999999999964,1101,0,1.8,9,13
3,1271,50,0,10,1,1.7999999999999967,17.999999999999964,897,0,1,12,10
0,1272,50,0,14,9,4.199999999999998,41.99999999999998,1551,2,1.5,13,14
1,1272,50,1,10,3,1.7999999999999998,24,489,0,1.8,11,11
2,1272,50,0,8,8,0.5999999999999993,5.999999999999993,531,0,1,11,8
3,1272,50,0,9,0,1.199999999999998,11.99999999999998,579,3,0.9,12,9
0,1273,50,0,11,4,2.399999999999998,23.99999999999998,687,1,1.8,7,11
1,1273,50,0,10,3,1.799999999999999,17.99999999999999,561,2,0.9,7,10
2,1273,50,0,10,3,1.7999999999999976,17.999999999999975,747,0,1,8,10
3,1273,50,0,14,4,4.199999999999998,41.99999999999998,1221,0,1,8,14
0,1274,50,0,11,6,2.399999999999997,23.99999999999997,681,1,1.8,8,11
1,1274,50,0,14,6,4.1999999999999975,41.99999999999997,1317,2,0.9,10,14
2,1274,50,0,9,4,1.199999999999997,11.99999999999997,741,3,1.1,9,9
3,1274,50,1,9,2,1.1999999999999993,17.999999999999993,573,0,1.8,8,10
0,1275,50,0,10,1,1.7999999999999985,17.999999999999982,591,1,1.8,10,10
1,1275,50,0,11,1,2.399999999999998,23.99999999999998,813,2,0.9,9,11
2,1275,50,0,8,6,0.5999999999999978,5.999999999999977,699,0,1,10,8
3,1275,50,0,11,1,2.399999999999997,23.99999999999997,705,1,1.8,9,11
0,1276,50,1,12,6,2.9999999999999973,35.99999999999997,981,0,1.8,11,13
1,1276,50,0,11,4,2.399999999999999,23.99999999999999,621,0,1,11,11
2,1276,50,0,9,1,1.1999999999999995,11.999999999999996,429,0,1,12,9
3,1276,50,0,9,1,1.1999999999999982,11.99999999999998,579,3,0.9,13,9
0,1277,50,0,8,0,0.5999999999999995,5.999999999999995,423,1,0.9,9,8
1,1277,21,0,2,0,0,0,114,4,-1.1,5,2
2,1277,50,0,11,0,2.3999999999999977,23.99999999999997,759,1,1.8,9,11
3,1277,50,0,9,0,1.1999999999999982,11.99999999999998,579,0,1,7,9
0,1278,50,0,11,2,2.3999999999999977,23.99999999999997,825,0,1,11,11
1,1278,50,0,9,7,1.1999999999999995,11.999999999999996,465,2,1.5,8,9
2,1278,50,0,9,2,1.199999999999997,11.99999999999997,699,0,1,6,9
3,1278,50,0,13,2,3.599999999999998,35.99999999999998,1563,3,1.5,8,13
0,1279,50,1,8,4,0.6,11.99999999999998,699,0,1.8,11,9
1,1279,50,1,10,2,1.799999999999999,23.99999999999999,549,0,1.8,11,11
2,1279,50,0,10,5,1.7999999999999967,17.999999999999964,1299,0,1,11,10
3,1279,50,0,12,0,2.9999999999999973,29.99999999999997,855,1,1.8,11,12
0,1280,50,0,11,2,2.399999999999998,23.99999999999998,849,0,1,11,11
1,1280,50,0,8,2,0.6000000000000001,6.000000000000001,345,0,1,9,8
2,1280,50,0,12,2,2.9999999999999973,29.99999999999997,1029,0,1,10,12
3,1280,50,0,9,0,1.1999999999999975,11.999999999999975,657,0,1,9,9
0,1281,50,0,12,6,2.999999999999997,29.999999999999968,1023,1,1.8,11,12
1,1281,50,0,8,2,0.6000000000000005,6.000000000000005,399,0,1,11,8
2,1281,50,0,12,5,2.9999999999999982,29.999999999999982,885,0,1,11,12
3,1281,50,0,10,0,1.7999999999999985,17.999999999999982,567,0,1,10,10
0,1282,50,0,11,4,2.399999999999998,23.99999999999998,843,2,0.9,13,11
1,1282,50,0,11,4,2.3999999999999995,23.999999999999996,639,0,1,8,11
2,1282,50,0,8,2,0.5999999999999994,5.999999999999994,465,0,1,10,8
3,1282,50,0,8,2,0.5999999999999991,6,513,3,0.9,10,8
0,1283,50,0,8,0,0.6,5.999999999999999,471,1,0.9,11,8
1,1283,9,0,0,0,0,0,36,0,-1,5,0
2,1283,44,0,6,0,0,0,414,0,-1,7,6
3,1283,50,0,8,0,0.5999999999999993,5.999999999999993,519,3,0.9,11,8
0,1284,50,0,11,2,2.3999999999999995,23.999999999999996,531,0,1,10,11
1,1284,50,0,8,3,0.5999999999999998,5.999999999999997,465,0,1,10,8
2,1284,50,1,9,2,1.199999999999997,17.99999999999997,795,0,1.8,9,10
3,1284,50,0,13,1,3.599999999999998,35.99999999999998,897,0,1,9,13
0,1285,50,0,11,3,2.399999999999998,23.99999999999998,675,0,1,9,11
1,1285,50,0,10,5,1.7999999999999967,17.999999999999964,1065,0,1,9,10
2,1285,50,0,8,4,0.5999999999999998,5.999999999999997,465,1,1.8,10,8
3,1285,50,1,11,0,2.399999999999999,29.99999999999999,651,0,1.8,7,12
0,1286,50,1,15,1,4.799999999999998,53.99999999999997,1347,0,1.8,11,16
1,1286,50,1,8,0,0.6000000000000001,12.000000000000002,369,0,1.8,9,9
2,1286,50,0,9,4,1.1999999999999984,11.999999999999984,561,2,1.1,11,9
3,1286,50,0,12,0,2.999999999999998,29.99999999999997,903,1,1.8,9,12
0,1287,50,0,10,0,1.7999999999999965,17.99999999999996,981,2,0.9,8,10
1,1287,9,0,0,1,0,0,42,3,-1.1,8,0
2,1287,50,0,10,0,1.7999999999999972,17.99999999999997,747,3,0.9,11,10
3,1287,50,0,9,0,1.1999999999999975,11.999999999999975,621,0,1,7,9
0,1288,50,0,13,4,3.599999999999997,35.99999999999997,1203,0,1,10,13
1,1288,50,0,8,1,0.6000000000000009,6.000000000000008,345,4,0.9,10,8
2,1288,50,0,14,1,4.199999999999999,41.99999999999999,819,3,0.9,9,14
3,1288,50,0,9,0,1.1999999999999966,11.999999999999966,771,1,0.9,7,9
0,1289,50,0,10,5,1.7999999999999985,17.999999999999982,525,2,1.5,8,10
1,1289,50,1,10,5,1.7999999999999965,23.99999999999996,753,0,1.8,9,11
2,1289,50,0,8,1,0.6000000000000002,6.000000000000002,405,0,1,8,8
3,1289,50,1,11,2,2.399999999999997,29.999999999999968,1095,0,1.8,9,12
0,1290,50,0,12,4,2.999999999999997,29.999999999999968,1173,0,1,9,12
1,1290,50,0,8,4,0.6000000000000001,6.000000000000001,345,0,1,9,8
2,1290,50,1,12,4,2.9999999999999973,35.99999999999997,1293,0,1.8,7,13
3,1290,50,0,10,0,1.7999999999999976,17.999999999999975,705,0,1,9,10
0,1291,50,0,11,11,2.399999999999997,23.999999999999968,1359,1,0.9,13,11
1,1291,50,0,10,3,1.8000000000000005,18,363,2,0.9,13,10
2,1291,50,0,12,9,2.9999999999999973,29.99999999999997,915,3,1.5,11,12
3,1291,50,1,8,1,0.5999999999999989,11.999999999999988,495,0,1.8,12,9
0,1292,50,0,11,5,2.3999999999999986,23.999999999999982,597,2,1.5,12,11
1,1292,50,0,12,7,2.999999999999997,29.999999999999968,1131,2,1.5,11,12
2,1292,50,0,9,5,1.1999999999999993,11.999999999999991,519,1,1.4,13,9
3,1292,50,0,11,3,2.3999999999999977,23.99999999999997,795,2,1.5,11,11
0,1293,50,0,12,5,2.999999999999998,29.99999999999997,1017,0,1,10,12
1,1293,50,0,8,3,0.5999999999999993,5.999999999999993,549,0,1,11,8
2,1293,50,0,12,4,3,29.999999999999996,603,1,1.8,12,12
3,1293,50,1,9,1,1.199999999999997,17.99999999999997,777,0,1.8,12,10
0,1294,50,0,8,1,0.6,5.999999999999999,495,0,1,11,8
1,1294,15,0,1,1,0,0,63,4,-1.1,9,1
2,1294,50,0,9,0,1.1999999999999993,11.999999999999991,483,1,1.8,9,9
3,1294,50,0,8,1,0.5999999999999991,6,555,0,1,10,8
0,1295,50,0,11,5,2.399999999999998,23.99999999999998,885,0,1,9,11
1,1295,50,0,9,4,1.1999999999999995,11.999999999999996,441,0,1,11,9
2,1295,50,1,12,5,2.999999999999997,35.999999999999964,1101,0,1.8,10,13
3,1295,50,0,10,1,1.7999999999999972,17.99999999999997,909,0,1,11,10
0,1296,50,0,12,7,2.999999999999998,29.99999999999997,1119,0,1,10,12
1,1296,50,0,8,4,0.5999999999999989,5.9999999999999885,555,0,1,10,8
2,1296,50,1,10,4,1.799999999999999,23.99999999999999,555,0,1.8,8,11
3,1296,50,0,10,1,1.7999999999999985,17.999999999999982,585,0,1,11,10
0,1297,50,0,11,4,2.399999999999998,23.99999999999998,927,3,1.5,11,11
1,1297,50,0,9,0,1.2000000000000008,12.000000000000009,363,2,0.9,9,9
2,1297,50,0,12,2,2.9999999999999973,29.99999999999997,849,3,1.9,11,12
3,1297,50,0,10,1,1.7999999999999967,17.999999999999964,867,0,1,10,10
0,1298,50,0,12,6,2.999999999999997,29.999999999999968,1221,0,1,8,12
1,1298,50,0,10,8,1.7999999999999967,17.999999999999964,921,1,0.9,11,10
2,1298,50,1,9,2,1.199999999999998,17.99999999999998,597,0,1,9,10
3,1298,50,0,8,1,0.5999999999999994,5.999999999999994,501,0,1,10,8
0,1299,50,0,12,6,2.9999999999999973,29.99999999999997,1071,0,1,11,12
1,1299,50,0,8,0,0.6,5.999999999999999,345,0,1,10,8
2,1299,50,0,11,5,2.399999999999999,23.99999999999999,573,0,1,11,11
3,1299,50,0,9,1,1.1999999999999973,11.999999999999972,651,1,0.9,12,9
0,1300,50,0,12,3,2.999999999999997,29.999999999999968,1107,0,1,10,12
1,1300,50,1,9,3,1.2000000000000006,18.000000000000007,393,0,1.8,12,10
2,1300,50,0,12,1,2.999999999999998,29.99999999999997,975,0,1,11,12
3,1300,50,1,10,1,1.7999999999999976,23.99999999999997,747,0,1.8,10,11
0,1301,50,0,12,3,2.9999999999999987,29.999999999999982,885,0,1,11,12
1,1301,50,0,8,5,0.6000000000000001,6.000000000000001,441,0,1,11,8
2,1301,50,1,10,4,1.7999999999999985,23.999999999999982,603,0,1.8,10,11
3,1301,50,1,10,1,1.799999999999998,23.99999999999998,669,0,1.8,10,11
0,1302,50,0,9,4,1.1999999999999975,11.999999999999975,723,2,1.9,12,9
1,1302,50,0,9,2,1.2,11.999999999999998,387,0,1,8,9
2,1302,50,1,11,3,2.399999999999997,29.999999999999968,993,0,1,11,12
3,1302,50,0,12,0,2.9999999999999973,29.99999999999997,1041,0,1,10,12
0,1303,50,1,15,8,4.800000000000001,54,1557,0,1,9,16
1,1303,50,0,8,4,0.5999999999999989,5.9999999999999885,489,4,0.9,8,8
2,1303,50,0,10,8,1.799999999999998,17.99999999999998,585,2,1.5,8,10
3,1303,50,0,10,1,1.7999999999999965,17.99999999999996,927,1,0.9,9,10
0,1304,50,0,10,3,1.7999999999999967,17.999999999999964,873,3,1.5,10,10
1,1304,50,0,8,2,0.6000000000000004,6.000000000000004,327,0,1,8,8
2,1304,50,0,11,3,2.399999999999997,23.999999999999968,927,0,1,8,11
3,1304,50,0,12,0,2.999999999999998,29.99999999999997,819,0,1,10,12
0,1305,50,0,14,7,4.1999999999999975,41.99999999999997,1323,3,1.9,12,14
1,1305,50,0,9,5,1.2000000000000002,12.000000000000002,453,1,1.4,9,9
2,1305,50,0,10,5,1.799999999999998,17.99999999999998,603,2,1.1,9,10
3,1305,50,0,11,1,2.399999999999997,23.999999999999968,903,0,1,9,11
0,1306,50,1,12,3,2.9999999999999973,35.99999999999997,1293,0,1,10,13
1,1306,50,0,9,0,1.1999999999999993,11.999999999999991,417,2,0.9,11,9
2,1306,50,0,10,3,1.7999999999999976,17.999999999999975,693,1,1.8,11,10
3,1306,50,0,12,3,2.999999999999998,29.99999999999997,957,0,1,8,12
0,1307,50,0,11,3,2.399999999999997,23.99999999999997,999,0,1,12,11
1,1307,50,0,8,3,0.5999999999999998,5.999999999999997,417,0,1,9,8
2,1307,50,0,12,1,2.999999999999997,29.999999999999968,1137,0,1,10,12
3,1307,50,0,10,2,1.7999999999999965,17.99999999999996,1065,0,1,12,10
0,1308,50,0,12,7,2.9999999999999964,29.999999999999964,1268.9999999999998,3,1.5,13,12
1,1308,50,0,9,1,1.2000000000000004,12.000000000000004,327,4,0.9,14,9
2,1308,50,1,13,5,3.599999999999997,41.99999999999997,1053,0,1.8,13,14
3,1308,50,0,8,1,0.5999999999999975,5.999999999999975,633,1,0.9,10,8
0,1309,50,1,8,1,0.5999999999999984,11.999999999999984,675,2,0.5,10,9
1,1309,9,0,0,1,0,0,42,1,-1.1,6,0
2,1309,50,0,9,2,1.1999999999999995,11.999999999999996,429,0,1,10,9
3,1309,50,0,9,0,1.1999999999999984,11.999999999999984,531,0,1,10,9
0,1310,50,1,12,5,2.999999999999998,35.99999999999998,1047,0,1,11,13
1,1310,50,0,8,6,0.6000000000000001,6.000000000000001,459,0,1,9,8
2,1310,50,0,13,5,3.599999999999997,35.999999999999964,1299,3,0.9,9,13
3,1310,50,0,9,1,1.199999999999998,11.99999999999998,627,1,1.8,9,9
0,1311,50,0,11,6,2.3999999999999986,23.999999999999982,699,0,1,10,11
1,1311,50,0,13,5,3.599999999999997,35.999999999999964,1149,4,0.9,12,13
2,1311,50,1,8,4,0.5999999999999993,11.999999999999991,471,0,1.8,10,9
3,1311,50,0,8,3,0.6,6,609,3,0.9,13,8
0,1312,50,1,12,1,2.9999999999999987,35.999999999999986,891,0,1,11,13
1,1312,50,0,9,4,1.2000000000000002,12.000000000000002,429,4,0.9,12,9
2,1312,50,0,10,1,1.799999999999999,17.99999999999999,513,3,1.9,11,10
3,1312,50,0,11,2,2.399999999999997,23.99999999999997,915,0,1,10,11
0,1313,50,2,13,1,3.599999999999997,47.99999999999997,1443,0,1.8,9,15
1,1313,50,0,8,3,0.5999999999999993,5.999999999999993,525,0,1,9,8
2,1313,50,0,9,2,1.1999999999999988,11.999999999999988,537,0,1,11,9
3,1313,50,0,13,2,3.5999999999999965,35.999999999999964,1353,0,1,10,13
0,1314,50,0,10,1,1.7999999999999972,17.99999999999997,681,2,0.9,9,10
1,1314,15,0,1,0,0,0,81,4,-1.1,8,1
2,1314,50,1,9,2,1.199999999999998,17.99999999999998,675,3,0.9,9,10
3,1314,50,0,9,0,1.2000000000000004,12.000000000000004,393,1,1.4,8,9
0,1315,50,1,13,3,3.599999999999998,41.99999999999997,1143,0,1.8,11,14
1,1315,50,0,8,2,0.6000000000000003,6.000000000000003,399,0,1,10,8
2,1315,50,0,11,4,2.3999999999999986,23.999999999999982,663,0,1,11,11
3,1315,50,0,9,1,1.199999999999997,11.99999999999997,705,0,1,10,9
0,1316,50,0,11,4,2.399999999999997,23.99999999999997,975,1,0.9,13,11
1,1316,50,0,9,1,1.1999999999999995,11.999999999999996,423,2,0.9,12,9
2,1316,50,0,13,4,3.5999999999999965,35.999999999999964,1269,0,1,11,13
3,1316,50,1,8,0,0.5999999999999995,11.999999999999996,483,0,1.8,12,9
0,1317,50,1,9,8,1.1999999999999982,17.99999999999998,621,0,1.8,11,10
1,1317,50,0,13,9,3.599999999999997,35.999999999999964,1239,0,1,12,13
2,1317,50,0,10,6,1.7999999999999985,17.999999999999982,615,3,1.5,12,10
3,1317,50,0,8,2,0.5999999999999986,5.999999999999986,525,0,1,12,8
0,1318,50,2,13,7,3.599999999999997,47.99999999999997,1173,0,1.8,10,15
1,1318,50,0,8,1,0.6000000000000005,6.000000000000005,369,4,0.9,10,8
2,1318,50,0,10,6,1.799999999999998,17.99999999999998,639,0,1,12,10
3,1318,50,0,10,0,1.7999999999999985,17.999999999999982,573,1,1.8,11,10
0,1319,50,1,8,7,0.6,11.99999999999998,753,0,1.8,10,9
1,1319,50,1,8,4,0.5999999999999971,11.99999999999997,765,4,0.5,8,9
2,1319,50,0,9,3,1.2000000000000004,12.000000000000004,387,1,1.8,11,9
3,1319,27,0,3,0,0,0,135,3,-1.1,6,3
0,1320,50,0,12,10,2.999999999999997,29.999999999999968,1239,0,1,10,12
1,1320,50,1,11,3,2.399999999999999,29.99999999999999,711,0,1.8,10,12
2,1320,50,1,10,6,1.799999999999998,23.99999999999998,663,0,1.8,11,11
3,1320,50,0,8,0,0.5999999999999998,5.999999999999997,471,4,0.9,11,8
0,1321,50,0,12,6,2.999999999999997,29.999999999999968,1287,1,1.8,10,12
1,1321,50,0,8,2,0.5999999999999996,5.9999999999999964,483,0,1,10,8
2,1321,50,0,12,3,2.9999999999999987,29.999999999999982,741,0,1,11,12
3,1321,50,0,9,2,1.199999999999997,11.99999999999997,813,1,0.9,11,9
0,1322,50,0,13,7,3.599999999999998,35.99999999999998,801,2,0.9,12,13
1,1322,50,0,11,5,2.399999999999997,23.999999999999968,1089,2,1.5,9,11
2,1322,50,0,9,4,1.1999999999999995,11.999999999999996,453,0,1,11,9
3,1322,50,0,9,2,1.1999999999999975,11.999999999999975,855,0,1,11,9
0,1323,50,0,13,4,3.5999999999999983,35.99999999999998,1377,0,1,11,13
1,1323,50,0,9,3,1.2000000000000004,12.000000000000004,381,1,1.4,10,9
2,1323,50,0,9,4,1.199999999999998,11.99999999999998,621,0,1,11,9
3,1323,50,0,9,0,1.199999999999997,11.99999999999997,765,1,0.9,11,9
0,1324,50,0,13,1,3.599999999999998,35.99999999999998,921,3,1.5,11,13
1,1324,50,0,8,1,0.6,6,369,4,0.9,10,8
2,1324,50,0,10,3,1.7999999999999985,17.999999999999982,627,0,1,11,10
3,1324,50,0,10,0,1.7999999999999972,17.99999999999997,765,1,0.9,8,10
0,1325,50,1,11,7,2.399999999999997,29.999999999999968,1275,0,1.8,9,12
1,1325,50,0,8,4,0.6000000000000001,6.000000000000001,429,0,1,10,8
2,1325,50,1,12,4,2.9999999999999982,35.99999999999998,687,0,1.8,10,13
3,1325,50,0,9,2,1.1999999999999966,11.999999999999966,795,1,0.9,10,9
0,1326,50,0,9,5,1.199999999999998,11.99999999999998,669,1,0.9,10,9
1,1326,50,0,10,4,1.799999999999998,17.99999999999998,573,4,0.9,12,10
2,1326,50,0,9,6,1.1999999999999975,11.999999999999975,873,0,1,12,9
3,1326,27,0,3,0,0,0,147,3,-1.1,7,3
0,1327,50,0,14,5,4.199999999999998,41.99999999999998,1149,3,1.5,8,14
1,1327,50,1,8,2,0.6000000000000009,12.000000000000009,375,0,1.8,9,9
2,1327,50,1,10,4,1.799999999999999,23.99999999999999,567,0,1.8,7,11
3,1327,50,0,9,1,1.199999999999997,11.99999999999997,789,0,1,9,9
0,1328,50,0,13,1,3.5999999999999983,35.99999999999998,837,1,1.8,11,13
1,1328,50,0,8,1,0.6000000000000005,6.000000000000005,369,0,1,9,8
2,1328,50,0,9,1,1.199999999999998,11.99999999999998,603,0,1,10,9
3,1328,50,1,10,1,1.799999999999998,23.99999999999998,639,0,1.8,10,11
0,1329,50,1,10,5,1.7999999999999972,23.99999999999997,831,0,1.8,11,11
1,1329,50,0,9,3,1.2,11.999999999999998,405,1,1.4,10,9
2,1329,50,0,11,5,2.399999999999997,23.99999999999997,1077,0,1,9,11
3,1329,50,0,12,2,2.9999999999999973,29.99999999999997,1071,2,1.9,9,12
0,1330,50,0,9,2,1.1999999999999984,11.999999999999984,525,1,1.4,11,9
1,1330,50,1,8,1,0.5999999999999984,11.999999999999984,633,4,0.5,10,9
2,1330,50,0,9,4,1.1999999999999993,11.999999999999991,585,0,1,11,9
3,1330,21,0,2,0,0,0,78,3,-1.1,5,2
0,1331,50,1,11,3,2.399999999999997,29.99999999999997,1017,0,1.8,13,12
1,1331,50,1,7,2,5.828670879282072e-16,6.000000000000005,333,4,0.9,10,8
2,1331,50,1,12,1,2.999999999999997,35.999999999999964,993,0,1.8,10,13
3,1331,50,0,11,1,2.3999999999999977,23.99999999999997,789,0,1,11,11
0,1332,50,0,10,2,1.7999999999999985,17.999999999999982,657,2,0.9,9,10
1,1332,39,0,5,1,0,0,207,4,-1.1,7,5
2,1332,50,0,10,0,1.7999999999999976,17.999999999999975,813,0,1,9,10
3,1332,50,0,9,0,1.199999999999997,11.99999999999997,765,3,0.9,8,9
0,1333,50,0,14,10,4.2,42,1503,0,1,12,14
1,1333,50,0,9,4,1.1999999999999995,11.999999999999996,381,4,0.9,11,9
2,1333,50,0,9,9,1.199999999999998,11.99999999999998,603,0,1,11,9
3,1333,50,0,9,1,1.199999999999998,11.99999999999998,627,0,1,11,9
0,1334,50,0,12,3,2.9999999999999982,29.999999999999982,1047,4,0.9,11,12
1,1334,50,0,9,4,1.1999999999999995,11.999999999999996,447,1,1.4,10,9
2,1334,50,0,14,3,4.1999999999999975,41.99999999999997,1179,1,1.8,10,14
3,1334,50,0,10,0,1.7999999999999976,17.999999999999975,741,0,1,9,10
0,1335,50,1,8,6,0.5999999999999975,11.999999999999975,729,0,1.8,10,9
1,1335,50,0,11,4,2.399999999999997,23.999999999999968,1209,2,0.9,7,11
2,1335,50,1,9,3,1.1999999999999984,17.999999999999982,681,0,1.8,10,10
3,1335,32,0,4,2,0,0,342,3,-1.1,6,4
0,1336,50,0,10,3,1.799999999999998,17.99999999999998,681,2,0.9,10,10
1,1336,50,0,8,1,0.6000000000000006,6.000000000000006,399,0,1,10,8
2,1336,50,0,12,2,2.9999999999999973,29.99999999999997,963,0,1,9,12
3,1336,50,0,12,1,2.9999999999999973,29.99999999999997,1137,0,1,9,12
0,1337,50,0,12,4,2.999999999999997,29.999999999999968,957,1,1.8,14,12
1,1337,50,0,8,1,0.6000000000000005,6.000000000000005,381,2,1.1,12,8
2,1337,50,1,12,2,2.9999999999999973,35.99999999999997,975,0,1.8,12,13
3,1337,50,1,8,0,0.5999999999999984,11.999999999999984,561,0,1.8,10,9
0,1338,50,0,12,4,2.999999999999998,29.99999999999997,717,0,1,11,12
1,1338,50,0,9,5,1.1999999999999988,11.999999999999988,561,1,0.9,11,9
2,1338,50,0,10,5,1.7999999999999967,17.999999999999964,1173,0,1,11,10
3,1338,50,0,8,0,0.6,5.999999999999989,507,0,1,10,8
0,1339,50,0,11,5,2.399999999999997,23.999999999999968,1449,1,0.9,8,11
1,1339,33,0,4,1,0,0,168,4,-1.1,7,4
2,1339,44,1,6,6,0,5.9999999999999885,498,0,-0.2,7,7
3,1339,44,1,6,0,0,6,504,3,-1.1,7,7
0,1340,50,0,12,8,2.9999999999999973,29.99999999999997,1203,0,1,13,12
1,1340,50,0,9,7,1.199999999999997,11.99999999999997,837,4,0.9,13,9
2,1340,50,0,10,3,1.799999999999999,17.99999999999999,513,0,1,10,10
3,1340,50,1,8,2,0.6000000000000001,12.000000000000002,399,0,1.8,10,9
0,1341,50,1,14,2,4.1999999999999975,47.99999999999997,1347,0,1,10,15
1,1341,50,0,8,2,0.5999999999999994,5.999999999999994,495,0,1,11,8
2,1341,50,0,10,3,1.7999999999999994,17.999999999999993,549,2,0.9,12,10
3,1341,50,0,12,0,2.9999999999999973,29.99999999999997,975,1,1.8,9,12
0,1342,50,1,12,4,2.9999999999999982,35.99999999999998,747,0,1.8,10,13
1,1342,50,0,11,4,2.399999999999997,23.999999999999968,1113,4,0.9,11,11
2,1342,50,1,8,4,0.6000000000000001,12.000000000000002,507,0,1.8,11,9
3,1342,50,1,9,1,1.1999999999999984,17.999999999999982,615,0,1.8,10,10
0,1343,50,0,10,5,1.799999999999998,17.99999999999998,891,2,0.9,11,10
1,1343,50,0,10,4,1.7999999999999985,17.999999999999982,615,2,0.9,10,10
2,1343,50,1,8,5,0.6,11.99999999999998,669,0,0.6,10,9
3,1343,50,0,9,0,1.2000000000000002,12.000000000000002,405,0,1,11,9
0,1344,50,0,9,2,1.1999999999999975,11.999999999999975,633,2,0.9,12,9
1,1344,45,0,6,2,0,0,276,3,-1.1,8,6
2,1344,50,0,12,2,2.999999999999997,29.999999999999968,1203,0,1,12,12
3,1344,50,0,12,0,2.999999999999997,29.999999999999968,1113,1,0.9,9,12
0,1345,50,0,14,5,4.199999999999999,41.99999999999999,885,2,1.9,8,14
1,1345,50,0,8,4,0.6,5.999999999999999,429,0,1,10,8
2,1345,50,0,10,7,1.7999999999999967,17.999999999999964,975,2,0.9,9,10
3,1345,50,1,9,1,1.199999999999997,17.99999999999997,939,0,1.8,9,10
0,1346,50,0,12,2,2.9999999999999973,29.99999999999997,981,0,1,12,12
1,1346,50,0,8,2,0.6000000000000001,6.000000000000001,375,0,1,10,8
2,1346,50,0,13,1,3.5999999999999988,35.999999999999986,837,1,1.8,12,13
3,1346,50,0,9,1,1.1999999999999966,11.999999999999966,927,1,0.9,11,9
0,1347,50,0,11,2,2.3999999999999977,23.99999999999997,801,0,1,8,11
1,1347,50,0,8,2,0.6000000000000004,6.000000000000004,405,0,1,8,8
2,1347,50,2,9,1,1.1999999999999995,23.999999999999996,531,0,1.8,8,11
3,1347,50,0,10,0,1.7999999999999985,17.999999999999982,537,1,1.8,7,10
0,1348,50,0,13,6,3.599999999999997,35.999999999999964,1173,0,1,9,13
1,1348,50,1,8,2,0.6000000000000004,12.000000000000004,387,0,1.8,9,9
2,1348,50,1,10,2,1.7999999999999985,23.999999999999982,699,0,1.8,10,11
3,1348,50,0,10,3,1.7999999999999976,17.999999999999975,795,2,1.5,10,10
0,1349,50,1,10,0,1.7999999999999985,23.999999999999982,693,0,1.8,11,11
1,1349,50,0,8,2,0.6000000000000002,6.000000000000002,417,0,1,9,8
2,1349,50,0,12,0,2.9999999999999973,29.99999999999997,1047,0,1,10,12
3,1349,50,0,9,0,1.1999999999999973,11.999999999999972,591,0,1,9,9
0,1350,50,0,10,1,1.7999999999999967,17.999999999999964,945,2,0.9,10,10
1,1350,15,0,1,1,0,0,87,3,-1.1,8,1
2,1350,50,0,10,0,1.7999999999999972,17.99999999999997,795,1,1.8,8,10
3,1350,50,0,8,0,0.6,6,597,0,1,9,8
0,1351,50,0,11,2,2.3999999999999977,23.99999999999997,861,3,0.9,12,11
1,1351,50,0,9,2,1.1999999999999993,11.999999999999991,483,0,1,10,9
2,1351,50,0,12,3,2.999999999999997,29.999999999999968,1311,1,1.8,11,12
3,1351,50,0,8,1,0.6,6,675,0,1,10,8
0,1352,50,1,13,7,3.599999999999997,41.99999999999997,1137,1,1.8,9,14
1,1352,50,0,8,6,0.5999999999999992,5.999999999999992,549,4,0.9,11,8
2,1352,50,0,10,1,1.7999999999999994,17.999999999999993,483,2,0.9,9,10
3,1352,50,1,11,3,2.3999999999999977,29.99999999999997,837,0,1.8,8,12
0,1353,50,1,11,3,2.399999999999997,29.99999999999997,1137,3,1.5,13,12
1,1353,50,0,9,1,1.2000000000000002,12.000000000000002,387,2,0.9,11,9
2,1353,50,0,13,1,3.5999999999999983,35.99999999999998,711,0,1,12,13
3,1353,50,0,11,1,2.399999999999997,23.99999999999997,981,0,1,10,11
0,1354,50,0,12,3,2.9999999999999982,29.999999999999982,801,0,1,12,12
1,1354,50,0,8,3,0.5999999999999999,5.999999999999998,435,0,1,11,8
2,1354,50,1,10,2,1.799999999999998,23.99999999999998,651,0,1.8,10,11
3,1354,50,1,11,4,2.399999999999997,29.99999999999997,1173,0,1.8,11,12
0,1355,50,0,9,5,1.1999999999999993,11.999999999999991,645,1,1.8,11,9
1,1355,50,0,9,4,1.2000000000000002,12.000000000000002,411,4,0.9,11,9
2,1355,50,0,9,4,1.1999999999999966,11.999999999999966,957,4,1.1,10,9
3,1355,50,0,17,3,6.000000000000002,60.000000000000014,1449,3,1.9,10,17
0,1356,50,1,12,4,2.9999999999999973,35.99999999999997,1065,0,1.8,12,13
1,1356,50,0,9,5,1.1999999999999995,11.999999999999996,441,0,1,10,9
2,1356,50,0,13,3,3.599999999999997,35.999999999999964,1317,0,1,12,13
3,1356,50,0,10,3,1.7999999999999967,17.999999999999964,885,0,1,11,10
0,1357,50,0,8,3,0.5999999999999966,5.999999999999966,711,0,1,11,8
1,1357,50,0,9,2,1.199999999999999,11.99999999999999,495,3,0.9,12,9
2,1357,50,0,13,4,3.599999999999997,35.999999999999964,1269,0,1,11,13
3,1357,50,1,15,1,4.799999999999998,53.99999999999997,1221,0,1,11,16
0,1358,50,1,12,7,2.9999999999999973,35.99999999999997,1131,0,1,12,13
1,1358,50,0,9,4,1.1999999999999995,11.999999999999996,453,0,1,11,9
2,1358,50,1,8,4,0.5999999999999998,11.999999999999996,453,0,1.8,12,9
3,1358,50,0,11,0,2.3999999999999986,23.999999999999982,645,1,1.8,12,11
0,1359,50,0,15,3,4.799999999999999,47.99999999999999,1509,0,1,11,15
1,1359,50,0,8,2,0.5999999999999998,5.999999999999997,453,4,0.9,11,8
2,1359,50,0,9,4,1.199999999999998,11.99999999999998,645,0,1,9,9
3,1359,50,0,12,0,2.999999999999997,29.999999999999968,987,1,1.8,10,12
0,1360,50,0,11,2,2.399999999999999,23.99999999999999,621,1,1.8,10,11
1,1360,50,1,8,5,0.5999999999999993,11.999999999999991,501,0,1.8,9,9
2,1360,50,0,12,2,2.9999999999999982,29.999999999999982,849,0,1,9,12
3,1360,50,0,9,0,1.1999999999999975,11.999999999999975,627,0,1,8,9
0,1361,50,0,9,2,1.199999999999997,11.99999999999997,1077,1,1.4,9,9
1,1361,27,0,4,2,0.6,5.999999999999999,189,4,-1.1,9,4
2,1361,50,1,9,1,1.199999999999997,17.99999999999997,1035,0,1.8,10,10
3,1361,50,1,9,0,1.199999999999997,17.99999999999997,675,0,1.8,8,10
0,1362,50,0,13,7,3.599999999999997,35.99999999999997,1299,0,1,11,13
1,1362,50,0,9,3,1.1999999999999995,11.999999999999996,465,0,1,12,9
2,1362,50,0,11,7,2.3999999999999986,23.999999999999982,615,3,1.5,12,11
3,1362,50,0,8,1,0.5999999999999973,5.9999999999999725,645,0,1,9,8
0,1363,50,0,13,4,3.599999999999997,35.99999999999997,1131,0,1,9,13
1,1363,50,0,8,5,0.6000000000000005,6.000000000000005,435,2,1.1,10,8
2,1363,50,0,14,3,4.1999999999999975,41.99999999999997,1251,3,0.9,11,14
3,1363,50,0,9,0,1.199999999999997,11.99999999999997,717,1,0.9,10,9
0,1364,50,1,12,7,2.9999999999999973,35.99999999999997,1011,0,1,11,13
1,1364,50,0,8,3,0.6000000000000005,6.000000000000005,363,4,0.9,10,8
2,1364,50,0,10,5,1.7999999999999967,17.999999999999964,765,2,0.9,11,10
3,1364,50,0,10,1,1.7999999999999985,17.999999999999982,657,1,0.9,13,10
0,1365,15,1,1,0,0,5.000000000000002,122,0,-1,7,2
1,1365,50,0,8,2,0.5999999999999989,5.9999999999999885,591,1,0.9,10,8
2,1365,50,1,7,2,1.3877787807814454e-16,6.000000000000001,465,3,0.9,8,8
3,1365,38,1,5,0,0,5.9999999999999885,447,2,-1.1,9,6
0,1366,50,1,12,6,2.9999999999999973,35.99999999999997,1275,0,1,11,13
1,1366,50,0,8,4,0.5999999999999999,5.999999999999998,447,0,1,10,8
2,1366,50,1,12,4,2.999999999999998,35.99999999999998,939,0,1.8,9,13
3,1366,50,0,9,2,1.199999999999997,11.99999999999997,741,1,0.9,8,9
0,1367,50,1,11,7,2.399999999999997,29.999999999999968,1239,0,1.8,9,12
1,1367,50,0,8,6,0.5999999999999998,5.999999999999997,477,0,1,10,8
2,1367,50,0,12,6,2.9999999999999982,29.999999999999982,933,0,1,10,12
3,1367,50,0,10,0,1.799999999999998,17.99999999999998,651,0,1,8,10
0,1368,50,1,9,4,1.199999999999997,17.99999999999997,963,0,1.8,11,10
1,1368,50,1,8,3,0.6000000000000005,12.000000000000004,387,0,1.8,10,9
2,1368,50,0,12,2,2.9999999999999987,29.999999999999982,687,1,1.8,11,12
3,1368,50,0,12,0,2.999999999999997,29.999999999999968,1035,0,1,10,12
0,1369,50,0,9,2,1.199999999999997,11.99999999999997,711,0,1,10,9
1,1369,50,0,8,0,0.5999999999999999,5.999999999999998,411,0,1,8,8
2,1369,50,0,12,0,2.9999999999999973,29.99999999999997,1011,0,1,9,12
3,1369,50,0,12,0,2.999999999999997,29.999999999999968,1041,1,1.8,8,12
0,1370,50,0,12,7,2.999999999999998,29.99999999999997,909,0,1,10,12
1,1370,50,0,10,7,1.7999999999999994,17.999999999999993,579,0,1,9,10
2,1370,50,0,8,5,0.5999999999999982,5.999999999999981,645,0,1,11,8
3,1370,50,0,11,0,2.399999999999999,23.99999999999999,657,0,1,9,11
0,1371,50,1,11,3,2.3999999999999986,29.999999999999982,711,3,1.5,13,12
1,1371,50,1,8,0,0.6,12.00000000000001,339,0,1.8,11,9
2,1371,50,0,10,3,1.7999999999999985,17.999999999999982,645,1,1.8,9,10
3,1371,50,0,9,0,1.1999999999999984,11.999999999999984,573,1,1.4,11,9
0,1372,50,0,11,5,2.3999999999999986,23.999999999999982,681,0,1,10,11
1,1372,50,0,11,7,2.399999999999997,23.999999999999968,1209,2,0.9,8,11
2,1372,50,1,9,5,1.1999999999999975,17.999999999999975,717,0,1,9,10
3,1372,50,0,8,2,0.5999999999999981,5.9999999999999805,549,1,0.9,10,8
0,1373,50,1,14,6,4.2,47.99999999999999,1305,0,1.8,10,15
1,1373,50,0,9,3,1.1999999999999995,11.999999999999996,477,0,1,11,9
2,1373,50,0,8,7,0.5999999999999989,5.9999999999999885,597,2,0.9,9,8
3,1373,50,1,11,1,2.3999999999999977,29.99999999999997,783,0,1.8,10,12
0,1374,50,2,15,2,4.8,60,1437,0,1.8,10,17
1,1374,50,0,9,1,1.1999999999999993,11.999999999999991,471,4,0.9,10,9
2,1374,50,0,9,5,1.1999999999999988,11.999999999999988,579,2,1.1,9,9
3,1374,50,0,10,2,1.7999999999999972,17.99999999999997,897,1,0.9,9,10
0,1375,50,0,14,6,4.1999999999999975,41.99999999999997,1335,0,1,10,14
1,1375,50,0,8,3,0.5999999999999998,5.999999999999997,471,4,0.9,9,8
2,1375,50,1,9,4,1.1999999999999988,17.99999999999999,579,0,1.8,10,10
3,1375,50,0,10,1,1.7999999999999972,17.99999999999997,843,0,1,12,10
0,1376,50,1,15,9,4.8000000000000025,54.00000000000002,1581,0,1,9,16
1,1376,50,1,7,2,8.049116928532385e-16,6.000000000000007,399,4,0.9,12,8
2,1376,50,0,11,10,2.3999999999999986,23.999999999999982,699,1,0.9,12,11
3,1376,50,0,7,0,0,0,519,3,-0.1,10,7
0,1377,50,0,9,2,1.1999999999999975,11.999999999999975,627,3,0.9,11,9
1,1377,50,0,9,2,1.1999999999999995,11.999999999999996,369,3,0.9,10,9
2,1377,50,1,11,1,2.399999999999997,29.99999999999997,1143,4,1.5,10,12
3,1377,50,0,14,1,4.1999999999999975,41.99999999999997,1017,1,1.8,11,14
0,1378,50,0,11,6,2.3999999999999977,23.99999999999997,855,0,1,12,11
1,1378,50,0,8,3,0.5999999999999981,5.9999999999999805,657,4,0.9,10,8
2,1378,50,0,8,6,0.5999999999999984,5.999999999999984,615,0,1,10,8
3,1378,21,0,2,0,0,0,114,3,-1.1,5,2
0,1379,50,0,13,5,3.599999999999997,35.999999999999964,1245,3,1.5,8,13
1,1379,50,0,8,1,0.6000000000000002,6.000000000000002,375,0,1,9,8
2,1379,50,0,10,4,1.799999999999998,17.99999999999998,675,0,1,8,10
3,1379,50,0,10,1,1.7999999999999972,17.99999999999997,789,1,1.8,10,10
0,1380,50,0,9,4,1.199999999999999,11.99999999999999,489,3,1.5,10,9
1,1380,50,0,9,3,1.1999999999999993,11.999999999999991,501,0,1,12,9
2,1380,50,1,12,2,2.9999999999999987,35.999999999999986,801,0,1.8,10,13
3,1380,50,0,9,1,1.1999999999999982,11.99999999999998,609,0,1,12,9
0,1381,50,0,10,1,1.799999999999999,17.99999999999999,567,0,1,8,10
1,1381,50,0,9,4,1.1999999999999988,11.999999999999988,519,4,1.1,8,9
2,1381,50,0,10,3,1.7999999999999967,17.999999999999964,867,0,1,7,10
3,1381,50,0,14,4,4.2,42,1413,0,1,9,14
0,1382,50,0,13,8,3.599999999999997,35.999999999999964,1179,1,1.8,10,13
1,1382,50,0,8,7,0.5999999999999975,5.999999999999975,723,4,0.9,9,8
2,1382,50,0,8,4,0.5999999999999989,5.9999999999999885,513,1,0.9,11,8
3,1382,45,0,6,0,0,0,264,3,-1.1,7,6
0,1383,50,1,9,1,1.1999999999999993,17.999999999999993,579,1,1.8,10,10
1,1383,50,1,8,2,0.6000000000000006,12.000000000000004,399,0,1.8,9,9
2,1383,50,1,9,2,1.199999999999997,17.99999999999997,861,0,1.8,8,10
3,1383,50,0,13,1,3.5999999999999983,35.99999999999998,1107,0,1,9,13
0,1384,50,1,10,4,1.7999999999999985,23.999999999999982,651,0,1.8,8,11
1,1384,50,1,12,5,2.999999999999998,35.99999999999998,1029,0,1.8,8,13
2,1384,50,0,8,7,0.5999999999999986,5.999999999999986,627,0,1,8,8
3,1384,50,1,9,1,1.199999999999998,17.99999999999998,609,0,1.8,8,10
0,1385,50,0,12,5,2.999999999999997,29.999999999999968,1197,0,1,14,12
1,1385,50,0,9,2,1.2000000000000006,12.000000000000004,339,1,1.8,12,9
2,1385,50,0,12,4,2.9999999999999982,29.999999999999982,981,0,1,13,12
3,1385,50,1,8,0,0.6,11.99999999999998,609,0,1.8,11,9
0,1386,50,0,9,8,1.1999999999999975,11.999999999999975,669,0,1,11,9
1,1386,50,0,13,5,3.599999999999997,35.999999999999964,1353,2,0.9,9,13
2,1386,50,0,10,5,1.7999999999999976,17.999999999999975,765,3,1.5,12,10
3,1386,50,1,8,1,0.5999999999999998,11.999999999999996,495,0,0.6,10,9
0,1387,50,0,11,6,2.399999999999997,23.999999999999968,1173,3,1.5,8,11
1,1387,50,0,8,4,0.6000000000000005,6.000000000000005,339,0,1,10,8
2,1387,50,0,11,4,2.399999999999998,23.99999999999998,657,0,1,11,11
3,1387,50,0,9,0,1.1999999999999966,11.999999999999966,711,0,1,10,9
0,1388,50,0,13,3,3.5999999999999988,35.999999999999986,891,0,1,10,13
1,1388,50,0,8,6,0.5999999999999993,5.999999999999993,531,4,0.9,10,8
2,1388,50,1,10,4,1.799999999999999,23.99999999999999,567,0,1.8,9,11
3,1388,50,0,11,3,2.3999999999999977,23.99999999999997,885,1,1.8,10,11
0,1389,50,0,9,7,1.1999999999999966,11.999999999999966,933,1,0.9,8,9
1,1389,50,0,10,3,1.7999999999999976,17.999999999999975,747,2,0.9,8,10
2,1389,50,0,10,4,1.799999999999998,17.99999999999998,729,1,1.8,9,10
3,1389,39,0,5,1,0,0,249,3,-1.1,9,5
0,1390,50,0,11,7,2.399999999999997,23.999999999999968,1083,0,1,12,11
1,1390,50,0,8,3,0.6000000000000002,6.000000000000002,321,0,1,10,8
2,1390,50,0,12,3,2.9999999999999973,29.99999999999997,1113,0,1,11,12
3,1390,50,0,9,0,1.2,11.999999999999998,441,0,1,10,9
0,1391,50,0,12,6,2.9999999999999973,29.99999999999997,939,1,1.8,11,12
1,1391,50,0,8,4,0.6000000000000005,6.000000000000005,405,0,1,10,8
2,1391,50,1,12,3,2.9999999999999982,35.99999999999998,957,0,1.8,10,13
3,1391,50,0,9,0,1.1999999999999993,11.999999999999991,531,0,1,11,9
0,1392,50,0,9,6,1.1999999999999975,11.999999999999975,783,0,1,8,9
1,1392,50,1,9,7,1.199999999999997,17.99999999999997,657,0,1.8,7,10
2,1392,50,0,11,4,2.399999999999997,23.99999999999997,771,4,1.5,8,11
3,1392,50,1,16,3,5.4,60,1599,0,1,6,17
0,1393,50,0,14,9,4.200000000000003,42.00000000000003,1533,2,1.5,12,14
1,1393,50,0,10,4,1.7999999999999994,17.999999999999993,489,0,1,13,10
2,1393,50,0,8,7,0.6,5.999999999999999,447,0,1,11,8
3,1393,50,0,9,1,1.1999999999999975,11.999999999999975,675,1,0.9,9,9
0,1394,50,1,13,5,3.599999999999997,41.999999999999964,1047,0,1.8,11,14
1,1394,50,0,8,5,0.6000000000000005,6.000000000000005,411,0,1,10,8
2,1394,50,0,10,6,1.7999999999999972,17.99999999999997,801,0,1,8,10
3,1394,50,1,10,0,1.7999999999999976,23.99999999999997,717,0,1.8,11,11
0,1395,50,0,12,4,2.999999999999997,29.999999999999968,1119,0,1,11,12
1,1395,50,0,8,3,0.6000000000000004,6.000000000000004,309,0,1,10,8
2,1395,50,0,12,3,2.9999999999999973,29.99999999999997,951,0,1,10,12
3,1395,50,0,11,1,2.3999999999999986,23.999999999999982,729,1,1.8,11,11
0,1396,50,0,11,5,2.399999999999997,23.99999999999997,1233,0,1,9,11
1,1396,50,0,8,4,0.6,5.999999999999999,411,0,1,9,8
2,1396,50,0,11,0,2.3999999999999995,23.999999999999996,519,0,1,10,11
3,1396,50,0,11,0,2.399999999999997,23.999999999999968,981,0,1,10,11
0,1397,50,0,13,10,3.599999999999997,35.999999999999964,1275,0,1,11,13
1,1397,50,0,8,3,0.5999999999999993,5.999999999999993,435,0,1,10,8
2,1397,50,1,9,5,1.1999999999999995,17.999999999999996,429,0,1.8,11,10
3,1397,50,0,10,1,1.7999999999999976,17.999999999999975,639,0,1,10,10
0,1398,50,2,14,3,4.200000000000001,54.00000000000001,1467,0,1.8,9,16
1,1398,50,0,9,2,1.1999999999999995,11.999999999999996,465,0,1,10,9
2,1398,50,0,9,4,1.199999999999998,11.99999999999998,663,2,0.9,10,9
3,1398,50,0,10,1,1.7999999999999976,17.999999999999975,861,1,0.9,10,10
0,1399,50,0,12,5,2.9999999999999973,29.99999999999997,1101,3,1.5,11,12
1,1399,50,0,8,3,0.6000000000000001,6.000000000000001,441,0,1,10,8
2,1399,50,0,10,2,1.7999999999999998,17.999999999999996,441,1,1.8,10,10
3,1399,50,0,10,2,1.7999999999999976,17.999999999999975,675,1,1.8,11,10
0,1400,50,0,8,4,0.5999999999999989,5.9999999999999885,615,1,0.9,10,8
1,1400,50,0,11,5,2.399999999999997,23.999999999999968,1089,2,0.9,9,11
2,1400,50,2,9,5,1.1999999999999984,23.999999999999982,705,0,1,9,11
3,1400,38,0,5,0,0,0,315,3,-1.1,9,5
0,1401,50,0,9,2,1.1999999999999966,11.999999999999966,969,2,0.9,8,9
1,1401,15,0,1,1,0,0,93,4,-1.1,8,1
2,1401,50,0,9,1,1.1999999999999973,11.999999999999972,627,0,1,7,9
3,1401,50,0,9,0,1.199999999999998,11.99999999999998,603,0,1,8,9
0,1402,50,1,14,6,4.1999999999999975,47.99999999999997,1395,0,1,9,15
1,1402,50,0,9,5,1.1999999999999995,11.999999999999996,453,0,1,8,9
2,1402,50,1,9,5,1.1999999999999966,17.999999999999964,903,0,1.8,8,10
3,1402,50,0,12,1,2.9999999999999973,29.99999999999997,873,1,1.8,7,12
0,1403,9,1,0,0,0,5.000000000000001,59,0,-1,7,1
1,1403,27,0,3,0,0,0,159,2,-1.1,7,3
2,1403,50,0,8,0,0.6000000000000003,6.000000000000003,387,1,0.9,9,8
3,1403,15,0,1,0,0,0,87,1,-1.1,7,1
0,1404,50,1,13,5,3.5999999999999983,41.99999999999998,939,0,1,12,14
1,1404,50,0,8,4,0.5999999999999993,5.999999999999993,567,0,1,11,8
2,1404,50,0,9,5,1.1999999999999986,11.999999999999986,561,2,1.5,11,9
3,1404,50,0,10,0,1.799999999999999,17.99999999999999,543,1,0.9,13,10
0,1405,50,0,11,4,2.399999999999997,23.99999999999997,1065,1,0.9,10,11
1,1405,50,0,7,5,0,0,387,4,-0.1,8,7
2,1405,50,0,11,5,2.3999999999999964,23.99999999999996,1185,3,0.9,10,11
3,1405,44,0,6,0,0,0,378,3,-1.1,7,6
0,1406,50,0,12,4,2.999999999999997,29.999999999999968,1125,0,1,14,12
1,1406,50,0,8,3,0.6,6,351,0,1,11,8
2,1406,50,1,13,1,3.599999999999997,41.99999999999997,1209,0,1.8,12,14
3,1406,50,0,9,0,1.1999999999999975,11.999999999999975,585,1,0.9,12,9
0,1407,50,0,11,5,2.3999999999999977,23.99999999999997,903,0,1,11,11
1,1407,50,0,9,6,1.1999999999999966,11.999999999999966,837,0,1,11,9
2,1407,50,0,9,3,1.1999999999999995,11.999999999999996,477,1,1.8,9,9
3,1407,50,1,8,1,0.6,11.999999999999998,435,0,1.8,11,9
0,1408,50,0,12,8,2.9999999999999973,29.99999999999997,1161,1,0.9,9,12
1,1408,50,0,8,3,0.6,5.999999999999999,387,2,1.1,10,8
2,1408,50,0,13,7,3.599999999999997,35.999999999999964,1155,0,1,11,13
3,1408,50,1,8,0,0.5999999999999993,11.999999999999991,507,0,1.8,12,9
0,1409,50,1,13,7,3.5999999999999965,41.999999999999964,1485,0,1.8,10,14
1,1409,50,0,8,3,0.6000000000000004,6.000000000000004,375,0,1,11,8
2,1409,50,0,12,4,2.9999999999999982,29.999999999999982,855,0,1,12,12
3,1409,50,0,9,1,1.199999999999997,11.99999999999997,849,1,1.8,12,9
0,1410,50,0,10,3,1.7999999999999985,17.999999999999982,657,0,1,10,10
1,1410,50,0,9,4,1.1999999999999993,11.999999999999991,549,1,1.4,10,9
2,1410,50,1,11,2,2.399999999999998,29.999999999999982,729,0,1.8,9,12
3,1410,50,0,13,3,3.599999999999997,35.99999999999997,1233,0,1,8,13
0,1411,50,0,10,4,1.7999999999999967,17.999999999999964,939,2,0.9,12,10
1,1411,50,0,8,3,0.5999999999999995,5.999999999999995,459,0,1,11,8
2,1411,50,0,12,2,2.9999999999999964,29.999999999999964,1299,0,1,11,12
3,1411,50,0,12,0,2.999999999999997,29.999999999999968,873,1,1.8,9,12
0,1412,50,0,9,4,1.1999999999999993,11.999999999999991,555,1,1.4,11,9
1,1412,50,0,12,3,2.999999999999998,29.99999999999997,1053,2,0.9,8,12
2,1412,50,1,9,6,1.1999999999999975,17.999999999999975,681,0,1.8,9,10
3,1412,50,1,10,1,1.799999999999999,23.99999999999999,591,0,1,12,11
0,1413,50,0,10,5,1.7999999999999985,17.999999999999982,561,1,0.9,11,10
1,1413,50,0,12,7,2.999999999999997,29.999999999999968,1071,4,0.9,10,12
2,1413,50,1,9,4,1.1999999999999975,17.999999999999975,627,0,1.8,9,10
3,1413,50,0,7,1,0,0,483,3,-0.1,10,7
0,1414,50,0,12,3,2.999999999999997,29.999999999999968,1113,1,1.8,10,12
1,1414,50,0,9,2,1.2000000000000002,12.000000000000002,399,0,1,9,9
2,1414,50,0,13,1,3.599999999999998,35.99999999999998,1071,0,1,9,13
3,1414,50,0,10,0,1.7999999999999967,17.999999999999964,717,0,1,9,10
0,1415,50,1,13,5,3.5999999999999965,41.999999999999964,1221,0,1.8,10,14
1,1415,50,1,8,1,0.6000000000000003,12.000000000000002,399,0,1.8,9,9
2,1415,50,0,11,4,2.3999999999999977,23.99999999999997,909,0,1,9,11
3,1415,50,1,9,1,1.199999999999997,17.99999999999997,747,0,1.8,10,10
0,1416,50,0,12,7,2.999999999999997,29.999999999999968,1203,0,1,11,12
1,1416,50,0,10,7,1.7999999999999976,17.999999999999975,795,0,1,12,10
2,1416,50,0,9,3,1.1999999999999993,11.999999999999991,495,0,1,11,9
3,1416,50,0,9,2,1.1999999999999988,11.999999999999988,519,1,1.4,11,9
0,1417,50,1,12,5,2.9999999999999964,35.999999999999964,1113,0,1.8,11,13
1,1417,50,0,9,1,1.2000000000000006,12.000000000000004,363,1,1.4,11,9
2,1417,50,0,12,3,2.999999999999998,29.99999999999997,1119,0,1,11,12
3,1417,50,0,9,0,1.199999999999998,11.99999999999998,597,1,0.9,11,9
0,1418,50,2,13,4,3.599999999999997,47.99999999999997,1467,0,1.8,9,15
1,1418,50,0,8,5,0.6000000000000005,6.000000000000005,363,4,0.9,11,8
2,1418,50,0,10,2,1.7999999999999976,17.999999999999975,741,0,1,10,10
3,1418,50,0,11,2,2.399999999999997,23.999999999999968,927,0,1,10,11
0,1419,50,1,8,1,0.5999999999999994,11.999999999999991,513,0,1.8,10,9
1,1419,50,0,8,1,0.6000000000000009,6.000000000000008,423,0,1,10,8
2,1419,50,1,8,1,0.6000000000000001,12.000000000000002,531,4,0.9,9,9
3,1419,9,0,0,0,0,0,36,3,-1.1,7,0
0,1420,50,0,9,4,1.1999999999999984,11.999999999999984,663,1,1.4,10,9
1,1420,50,1,8,2,0.5999999999999989,11.999999999999988,669,0,1.8,10,9
2,1420,50,1,8,2,0.5999999999999998,11.999999999999996,537,4,0.9,10,9
3,1420,15,0,1,0,0,0,87,3,-1.1,8,1
0,1421,50,0,8,4,0.5999999999999993,5.999999999999993,531,0,1,10,8
1,1421,50,0,8,5,0.5999999999999991,6,519,0,1,11,8
2,1421,50,0,12,6,2.999999999999997,29.999999999999968,1257,4,1.5,10,12
3,1421,50,0,14,3,4.199999999999998,41.99999999999998,1359,4,1.5,12,14
0,1422,50,0,11,5,2.3999999999999986,23.999999999999982,651,0,1,11,11
1,1422,50,0,13,6,3.599999999999998,35.99999999999998,1101,2,1.5,9,13
2,1422,50,0,10,5,1.7999999999999976,17.999999999999975,729,0,1,10,10
3,1422,50,1,8,1,0.5999999999999993,11.999999999999991,525,0,0.6,9,9
0,1423,50,1,13,5,3.599999999999997,41.999999999999964,1311,0,1,10,14
1,1423,50,0,8,3,0.6000000000000003,6.000000000000003,369,0,1,8,8
2,1423,50,0,13,3,3.599999999999998,35.99999999999998,1185,3,0.9,9,13
3,1423,50,0,9,0,1.199999999999997,11.99999999999997,729,1,0.9,8,9
0,1424,50,0,12,6,2.999999999999998,29.99999999999997,1053,0,1,12,12
1,1424,50,0,8,7,0.6000000000000001,6.000000000000001,411,0,1,12,8
2,1424,50,0,11,2,2.399999999999999,23.99999999999999,717,0,1,10,11
3,1424,50,0,10,0,1.7999999999999972,17.99999999999997,747,0,1,11,10
0,1425,50,1,10,4,1.7999999999999967,23.999999999999968,837,0,1.8,11,11
1,1425,50,1,8,3,0.5999999999999998,11.999999999999996,447,0,1.8,12,9
2,1425,50,0,12,3,2.9999999999999973,29.99999999999997,951,0,1,12,12
3,1425,50,0,9,0,1.2000000000000002,12.000000000000002,399,1,1.8,12,9
0,1426,50,0,10,5,1.7999999999999972,17.99999999999997,1083,2,0.9,10,10
1,1426,50,0,8,4,0.6,6,357,0,1,9,8
2,1426,50,0,13,3,3.599999999999997,35.99999999999997,1131,0,1,10,13
3,1426,50,1,11,1,2.3999999999999977,29.99999999999997,783,0,1.8,11,12
0,1427,50,2,11,2,2.3999999999999986,35.999999999999986,837,0,1.8,11,13
1,1427,50,1,8,3,0.6000000000000001,12.000000000000002,417,0,1.8,9,9
2,1427,50,1,9,2,1.1999999999999993,17.999999999999993,507,0,1.8,11,10
3,1427,50,0,9,1,1.1999999999999975,11.999999999999975,651,0,1,10,9
0,1428,50,0,12,4,2.9999999999999973,29.99999999999997,1083,0,1,11,12
1,1428,50,0,7,4,0,0,465,3,-0.1,11,7
2,1428,50,0,11,3,2.3999999999999995,23.999999999999996,537,4,0.9,12,11
3,1428,50,0,12,1,2.999999999999997,29.999999999999968,951,3,0.9,11,12
0,1429,50,1,11,4,2.3999999999999977,29.99999999999997,897,0,1.8,10,12
1,1429,50,0,9,2,1.2000000000000002,12.000000000000002,423,1,1.4,9,9
2,1429,50,1,12,1,2.9999999999999973,35.99999999999997,1041,0,1.8,11,13
3,1429,50,0,10,1,1.7999999999999972,17.99999999999997,789,1,1.8,9,10
0,1430,50,0,8,1,0.6,6,657,0,1,9,8
1,1430,27,0,3,2,0,0,189,4,-1.1,7,3
2,1430,50,0,10,1,1.7999999999999972,17.99999999999997,855,3,0.9,8,10
3,1430,50,1,10,0,1.7999999999999967,23.999999999999968,747,3,0.9,11,11
0,1431,50,1,11,6,2.3999999999999986,29.999999999999982,615,0,1.8,11,12
1,1431,50,0,13,3,3.5999999999999983,35.99999999999998,861,4,0.9,12,13
2,1431,50,0,8,4,0.5999999999999994,5.999999999999994,519,2,0.9,10,8
3,1431,50,0,8,2,0.6,6,591,3,0.9,9,8
0,1432,50,0,10,1,1.7999999999999985,17.999999999999982,687,1,1.8,11,10
1,1432,39,0,5,2,0,0,285,4,-1.1,10,5
2,1432,50,0,10,1,1.799999999999998,17.99999999999998,795,3,0.9,12,10
3,1432,50,0,9,0,1.1999999999999995,11.999999999999996,477,1,1.4,8,9
0,1433,50,0,10,7,1.7999999999999965,17.99999999999996,999,1,0.9,11,10
1,1433,50,1,9,3,1.1999999999999995,17.999999999999996,423,0,1.8,9,10
2,1433,50,0,11,8,2.399999999999997,23.999999999999968,987,0,1,10,11
3,1433,50,0,8,0,0.6,5.999999999999999,459,0,1,10,8
0,1434,50,0,10,2,1.799999999999999,17.99999999999999,591,1,1.8,11,10
1,1434,50,1,7,1,0,5.999999999999997,525,4,-0.1,9,8
2,1434,50,0,8,3,0.5999999999999998,5.999999999999997,489,1,0.9,10,8
3,1434,9,2,0,0,0,11,65,0,-0.2,6,2
0,1435,50,1,9,2,1.1999999999999975,17.999999999999975,789,2,0.9,8,10
1,1435,38,0,5,5,0,0,477,0,-1,8,5
2,1435,50,0,8,3,0.6000000000000001,6.000000000000001,459,0,1,8,8
3,1435,50,1,9,1,1.1999999999999975,17.999999999999975,783,3,0.9,9,10
0,1436,50,0,13,9,3.599999999999997,35.999999999999964,1143,1,1.8,12,13
1,1436,50,0,8,4,0.6000000000000001,6.000000000000001,351,4,0.9,12,8
2,1436,50,0,13,6,3.5999999999999988,35.999999999999986,945,3,0.9,10,13
3,1436,50,0,8,0,0.5999999999999998,5.999999999999997,417,1,0.9,11,8
0,1437,50,1,10,0,1.7999999999999967,23.999999999999968,993,0,1.8,10,11
1,1437,15,0,1,1,0,0,81,4,-1.1,7,1
2,1437,50,0,9,1,1.199999999999998,11.99999999999998,615,0,1,9,9
3,1437,50,0,8,0,0.5999999999999975,5.999999999999975,615,1,0.9,8,8
0,1438,50,0,11,4,2.399999999999997,23.999999999999968,975,3,0.9,11,11
1,1438,50,0,11,4,2.399999999999998,23.99999999999998,999,2,0.9,9,11
2,1438,50,1,10,1,1.7999999999999994,23.999999999999996,579,0,1,12,11
3,1438,50,0,8,2,0.5999999999999991,6,549,1,0.9,10,8
0,1439,50,0,12,5,2.9999999999999982,29.999999999999982,867,0,1,11,12
1,1439,50,0,10,7,1.7999999999999967,17.999999999999964,903,2,1.5,11,10
2,1439,50,1,9,3,1.1999999999999988,17.99999999999999,519,0,1.8,8,10
3,1439,50,0,9,1,1.2,11.999999999999998,405,1,1.4,10,9
0,1440,50,0,12,5,2.9999999999999982,29.999999999999982,981,0,1,8,12
1,1440,50,0,8,2,0.5999999999999999,5.999999999999998,441,0,1,9,8
2,1440,50,0,12,4,2.999999999999998,29.99999999999997,699,1,1.8,9,12
3,1440,50,0,9,1,1.1999999999999975,11.999999999999975,639,1,0.9,9,9
0,1441,50,0,10,7,1.7999999999999972,17.99999999999997,825,0,1,10,10
1,1441,50,0,9,6,1.1999999999999966,11.999999999999966,933,2,0.9,10,9
2,1441,50,1,11,5,2.399999999999997,29.99999999999997,861,0,1.8,8,12
3,1441,50,0,9,1,1.2000000000000002,12.000000000000002,381,0,1,8,9
0,1442,50,0,8,6,0.5999999999999976,5.999999999999976,669,3,0.9,9,8
1,1442,45,1,6,2,0,5.000000000000005,323,3,-1.1,7,7
2,1442,50,0,10,5,1.7999999999999972,17.99999999999997,975,0,1,12,10
3,1442,33,0,4,0,0,0,150,3,-1.1,6,4
0,1443,50,1,8,2,0.5999999999999993,11.999999999999991,495,0,1,10,9
1,1443,50,0,9,3,1.1999999999999986,11.999999999999986,513,0,1,8,9
2,1443,50,0,10,7,1.7999999999999972,17.99999999999997,963,4,1.5,10,10
3,1443,50,1,16,2,5.4,60,1677,0,1,10,17
0,1444,50,0,13,0,3.5999999999999965,35.999999999999964,1323,1,1.8,7,13
1,1444,21,1,2,0,0,5.000000000000001,137,4,-1.1,5,3
2,1444,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,339,0,1,10,7
3,1444,9,2,0,0,0,11,53,0,-0.2,5,2
0,1445,50,0,11,2,2.399999999999997,23.99999999999997,933,1,1.8,10,11
1,1445,50,0,9,1,1.2000000000000004,12.000000000000004,303,1,1.4,8,9
2,1445,50,0,12,2,2.999999999999999,29.99999999999999,615,1,1.8,9,12
3,1445,50,0,10,1,1.7999999999999976,17.999999999999975,849,0,1,8,10
0,1446,50,0,10,3,1.7999999999999985,17.999999999999982,663,0,1,9,10
1,1446,50,0,8,1,0.5999999999999999,5.999999999999998,471,0,1,10,8
2,1446,50,0,11,1,2.399999999999998,23.99999999999998,861,0,1,10,11
3,1446,50,0,9,0,1.1999999999999975,11.999999999999975,633,0,1,9,9
0,1447,50,1,12,3,2.999999999999997,35.999999999999964,1245,2,0.9,9,13
1,1447,39,0,6,3,0.6,5.999999999999999,243,4,-1.1,8,6
2,1447,50,0,8,4,0.5999999999999975,5.999999999999975,651,2,0.9,12,8
3,1447,50,0,9,0,1.1999999999999975,11.999999999999975,717,0,1,12,9
0,1448,50,0,10,6,1.7999999999999976,17.999999999999975,801,3,0.9,12,10
1,1448,50,1,10,4,1.799999999999999,23.99999999999999,585,0,1.8,11,11
2,1448,50,0,11,5,2.399999999999997,23.99999999999997,939,0,1,11,11
3,1448,50,0,8,0,0.5999999999999991,6,519,0,1,10,8
0,1449,50,0,8,3,0.6000000000000001,6.000000000000001,417,1,0.9,12,8
1,1449,50,0,8,2,0.5999999999999984,5.999999999999984,621,1,1.8,13,8
2,1449,50,1,9,5,1.1999999999999993,17.999999999999993,609,4,0.9,11,10
3,1449,15,0,1,0,0,0,69,3,-1.1,7,1
0,1450,50,0,14,9,4.1999999999999975,41.99999999999997,1395,0,1,9,14
1,1450,50,0,9,1,1.2000000000000004,12.000000000000004,291,1,1.8,10,9
2,1450,50,0,10,9,1.7999999999999976,17.999999999999975,747,0,1,12,10
3,1450,50,1,8,0,0.5999999999999985,11.999999999999984,513,0,1.8,11,9
0,1451,50,1,9,4,1.1999999999999995,17.999999999999996,477,0,1.8,12,10
1,1451,50,0,8,4,0.5999999999999998,5.999999999999997,471,0,1,11,8
2,1451,50,0,11,4,2.399999999999998,23.99999999999998,801,0,1,11,11
3,1451,50,0,13,2,3.599999999999997,35.99999999999997,1053,1,1.8,11,13
0,1452,50,0,10,6,1.7999999999999965,17.99999999999996,1161,3,1.5,12,10
1,1452,50,0,8,3,0.6000000000000005,6.000000000000005,351,0,1,11,8
2,1452,50,1,12,3,2.9999999999999973,35.99999999999997,1119,0,1.8,11,13
3,1452,50,0,8,0,0.5999999999999986,5.999999999999986,549,0,1,9,8
0,1453,50,0,11,2,2.399999999999998,23.99999999999998,669,2,0.9,12,11
1,1453,50,0,8,3,0.6000000000000001,6.000000000000001,411,0,1,10,8
2,1453,50,0,13,1,3.599999999999997,35.99999999999997,1065,1,1.8,10,13
3,1453,50,0,12,1,2.9999999999999973,29.99999999999997,933,0,1,11,12
0,1454,50,1,12,1,2.999999999999997,35.999999999999964,969,0,1.8,9,13
1,1454,50,0,8,2,0.6000000000000005,6.000000000000005,315,4,1.1,9,8
2,1454,50,0,11,1,2.3999999999999986,23.999999999999982,795,3,0.9,9,11
3,1454,50,0,11,1,2.399999999999997,23.999999999999968,975,0,1,9,11
0,1455,50,0,14,7,4.199999999999999,41.99999999999999,1215,2,1.5,11,14
1,1455,50,1,10,4,1.799999999999998,23.99999999999998,639,0,1.8,9,11
2,1455,50,0,9,7,1.1999999999999975,11.999999999999975,717,0,1,9,9
3,1455,50,0,10,3,1.7999999999999976,17.999999999999975,741,0,1,13,10
0,1456,50,0,15,9,4.800000000000001,48.00000000000001,1533,0,1,7,15
1,1456,50,1,7,3,6.938893903907228e-16,6.000000000000006,417,4,0.9,9,8
2,1456,50,0,11,8,2.3999999999999986,23.999999999999982,645,0,1,9,11
3,1456,50,0,9,1,1.1999999999999973,11.999999999999972,639,1,0.9,9,9
0,1457,50,1,12,5,2.999999999999998,35.99999999999998,819,0,1.8,11,13
1,1457,50,0,9,5,1.1999999999999966,11.999999999999966,903,2,0.9,9,9
2,1457,50,0,9,3,1.2000000000000002,12.000000000000002,393,1,1.8,9,9
3,1457,50,0,10,2,1.7999999999999972,17.99999999999997,825,0,1,9,10
0,1458,50,0,10,3,1.7999999999999985,17.999999999999982,597,1,0.9,10,10
1,1458,50,0,12,4,2.9999999999999982,29.999999999999982,957,2,0.9,9,12
2,1458,50,1,10,5,1.7999999999999972,23.99999999999997,753,0,1,10,11
3,1458,50,0,7,2,0,0,567,4,-0.1,8,7
0,1459,50,1,11,2,2.3999999999999986,29.999999999999982,639,0,1,10,12
1,1459,50,0,8,2,0.6000000000000002,6.000000000000002,351,0,1,9,8
2,1459,50,0,9,0,1.1999999999999995,11.999999999999996,453,0,1,7,9
3,1459,50,0,10,1,1.7999999999999976,17.999999999999975,741,2,1.5,9,10
0,1460,50,0,11,3,2.3999999999999986,23.999999999999982,753,0,1,11,11
1,1460,50,0,8,2,0.6000000000000006,6.000000000000006,303,0,1,9,8
2,1460,50,1,12,2,2.9999999999999973,35.99999999999997,873,0,1.8,10,13
3,1460,50,0,10,1,1.7999999999999972,17.99999999999997,681,0,1,9,10
0,1461,50,0,12,9,2.999999999999997,29.999999999999968,1467,0,1,10,12
1,1461,50,0,11,4,2.3999999999999986,23.999999999999982,783,0,1,9,11
2,1461,50,0,9,5,1.1999999999999984,11.999999999999984,567,0,1,9,9
3,1461,50,0,8,0,0.5999999999999981,5.9999999999999805,585,0,1,12,8
0,1462,50,0,12,7,2.999999999999998,29.99999999999997,957,3,0.9,11,12
1,1462,50,0,12,5,2.999999999999997,29.999999999999968,1077,4,0.9,9,12
2,1462,50,0,9,4,1.1999999999999975,11.999999999999975,651,0,1,10,9
3,1462,39,0,5,1,0,0,219,4,-1.1,8,5
0,1463,50,0,8,4,0.5999999999999989,5.9999999999999885,531,1,0.9,9,8
1,1463,50,0,13,3,3.599999999999998,35.99999999999998,1077,4,0.9,10,13
2,1463,50,0,9,5,1.1999999999999988,11.999999999999988,639,1,1.8,11,9
3,1463,45,0,6,0,0,0,324,2,-1.1,6,6
0,1464,50,0,11,2,2.3999999999999977,23.99999999999997,873,1,0.9,8,11
1,1464,33,1,4,0,0,5.000000000000005,197,4,-1.1,7,5
2,1464,45,1,6,3,0,5.000000000000007,323,0,-0.2,7,7
3,1464,21,1,2,0,0,5.000000000000003,125,0,-1,5,3
0,1465,50,0,11,4,2.3999999999999977,23.99999999999997,723,0,1,13,11
1,1465,50,0,8,3,0.5999999999999998,5.999999999999997,453,0,1,11,8
2,1465,50,0,12,2,2.9999999999999973,29.99999999999997,1167,0,1,10,12
3,1465,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,10,9
0,1466,50,1,15,5,4.8000000000000025,54.00000000000002,1401,1,1.8,9,16
1,1466,50,0,7,2,0,0,657,0,0,8,7
2,1466,50,0,8,4,0.5999999999999984,5.999999999999984,567,1,1.8,10,8
3,1466,33,0,4,1,0,0,222,3,-1.1,6,4
0,1467,50,0,10,4,1.7999999999999985,17.999999999999982,681,4,0.9,13,10
1,1467,50,0,9,5,1.1999999999999995,11.999999999999996,537,1,1.4,13,9
2,1467,50,0,13,4,3.599999999999997,35.999999999999964,993,0,1,14,13
3,1467,50,0,12,0,2.9999999999999973,29.99999999999997,1161,0,1,12,12
0,1468,50,1,13,7,3.599999999999997,41.999999999999964,1455,0,1,12,14
1,1468,50,0,10,4,1.7999999999999994,17.999999999999993,579,4,0.9,11,10
2,1468,50,0,8,6,0.6,5.999999999999999,459,3,0.9,10,8
3,1468,50,0,12,1,2.9999999999999973,29.99999999999997,855,0,1,11,12
0,1469,50,0,11,11,2.3999999999999964,23.99999999999996,993,1,0.9,10,11
1,1469,50,0,12,6,2.9999999999999973,29.99999999999997,1113,2,0.9,10,12
2,1469,50,1,10,4,1.799999999999999,23.99999999999999,573,0,1.8,12,11
3,1469,50,0,7,1,0,0,417,4,-0.1,10,7
0,1470,50,0,9,4,1.1999999999999975,11.999999999999975,729,4,0.9,11,9
1,1470,50,0,9,4,1.1999999999999995,11.999999999999996,453,4,0.9,9,9
2,1470,50,1,13,2,3.599999999999997,41.999999999999964,1179,0,1.8,10,14
3,1470,50,0,10,0,1.799999999999998,17.99999999999998,597,1,1.8,10,10
0,1471,50,0,11,5,2.399999999999999,23.99999999999999,651,0,1,11,11
1,1471,50,0,8,1,0.6000000000000005,6.000000000000005,357,0,1,12,8
2,1471,50,0,12,4,2.9999999999999987,29.999999999999982,747,3,0.9,13,12
3,1471,50,0,8,0,0.5999999999999998,5.999999999999997,411,0,1,13,8
0,1472,50,0,12,3,2.9999999999999964,29.999999999999964,1233,1,0.9,12,12
1,1472,50,0,9,2,1.2000000000000006,12.000000000000004,339,2,0.9,11,9
2,1472,50,0,13,1,3.599999999999997,35.99999999999997,1077,3,1.9,10,13
3,1472,50,0,9,1,1.1999999999999966,11.999999999999966,837,1,0.9,9,9
0,1473,50,0,12,8,2.999999999999997,29.999999999999968,1311,3,1.5,11,12
1,1473,50,0,9,4,1.1999999999999995,11.999999999999996,483,0,1,12,9
2,1473,50,0,13,4,3.599999999999998,35.99999999999998,1227,0,1,10,13
3,1473,50,0,11,1,2.399999999999997,23.999999999999968,819,1,1.8,13,11
0,1474,50,0,12,3,2.999999999999997,29.999999999999968,945,1,1.8,13,12
1,1474,50,0,8,2,0.6,6,369,2,1.1,11,8
2,1474,50,0,13,0,3.599999999999998,35.99999999999998,897,1,1.8,12,13
3,1474,50,0,9,0,1.1999999999999982,11.99999999999998,567,1,0.9,11,9
0,1475,50,0,10,6,1.7999999999999965,17.99999999999996,819,0,1,9,10
1,1475,50,0,11,4,2.399999999999997,23.99999999999997,1011,2,0.9,9,11
2,1475,50,0,8,4,0.5999999999999995,5.999999999999995,513,0,1,8,8
3,1475,50,1,11,0,2.399999999999997,29.99999999999997,927,0,1.8,10,12
0,1476,50,1,12,3,2.999999999999997,35.999999999999964,999,0,1,12,13
1,1476,50,0,9,5,1.199999999999998,11.99999999999998,687,1,1.4,11,9
2,1476,50,0,9,2,1.1999999999999995,11.999999999999996,453,0,1,11,9
3,1476,50,0,12,4,2.999999999999997,29.999999999999968,1275,0,1,11,12
0,1477,50,1,11,6,2.399999999999997,29.99999999999997,1047,0,1.8,11,12
1,1477,50,0,9,6,1.1999999999999995,11.999999999999996,507,2,0.9,12,9
2,1477,50,0,12,3,2.9999999999999982,29.999999999999982,753,0,1,13,12
3,1477,50,0,10,1,1.7999999999999967,17.999999999999964,843,1,1.8,9,10
0,1478,50,0,12,8,2.9999999999999964,29.999999999999964,1347,3,1.5,9,12
1,1478,50,0,8,5,0.6000000000000001,6.000000000000001,435,0,1,10,8
2,1478,50,0,12,5,2.999999999999999,29.99999999999999,645,0,1,12,12
3,1478,50,1,10,0,1.799999999999998,23.99999999999998,609,0,1.8,10,11
0,1479,50,1,12,7,2.999999999999997,35.999999999999964,1383,0,1,11,13
1,1479,50,0,9,1,1.1999999999999995,11.999999999999996,369,1,1.4,9,9
2,1479,50,1,9,7,1.199999999999998,17.99999999999998,627,0,1.8,9,10
3,1479,50,0,11,1,2.399999999999997,23.999999999999968,879,1,1.8,10,11
0,1480,50,1,14,1,4.199999999999998,47.99999999999998,1143,0,1,10,15
1,1480,50,0,9,5,1.1999999999999993,11.999999999999991,507,1,1.4,10,9
2,1480,50,0,9,2,1.1999999999999995,11.999999999999996,501,2,1.5,11,9
3,1480,50,0,12,2,2.999999999999997,29.999999999999968,1053,0,1,10,12
0,1481,50,0,9,2,1.1999999999999984,11.999999999999984,633,1,1.4,10,9
1,1481,39,0,5,0,0,0,237,3,-1.1,7,5
2,1481,50,1,11,1,2.399999999999997,29.99999999999997,957,0,1.8,9,12
3,1481,50,0,11,0,2.399999999999997,23.999999999999968,861,0,1,10,11
0,1482,50,1,11,7,2.399999999999997,29.99999999999997,1191,0,1,9,12
1,1482,50,0,8,3,0.6000000000000004,6.000000000000004,399,4,0.9,11,8
2,1482,50,0,11,3,2.3999999999999986,23.999999999999982,735,0,1,9,11
3,1482,50,0,9,0,1.1999999999999975,11.999999999999975,633,1,0.9,7,9
0,1483,50,1,12,5,2.9999999999999973,35.99999999999997,1143,0,1,10,13
1,1483,50,0,9,1,1.1999999999999993,11.999999999999991,465,4,0.9,9,9
2,1483,50,0,10,3,1.7999999999999985,17.999999999999982,621,1,1.8,11,10
3,1483,50,1,10,1,1.7999999999999972,23.99999999999997,729,0,1.8,10,11
0,1484,50,0,10,8,1.7999999999999976,17.999999999999975,831,1,0.9,10,10
1,1484,50,0,11,5,2.399999999999997,23.99999999999997,1053,2,0.9,8,11
2,1484,50,0,11,1,2.3999999999999995,23.999999999999996,531,1,1.8,10,11
3,1484,44,0,6,1,0,0,468,4,-1.1,6,6
0,1485,50,1,8,3,0.6,11.99999999999998,609,0,1.8,10,9
1,1485,50,1,8,3,0.5999999999999971,11.99999999999997,933,4,0.9,9,9
2,1485,50,1,8,2,0.5999999999999984,11.999999999999984,657,0,1,8,9
3,1485,33,0,4,0,0,0,240,3,-1.1,7,4
0,1486,50,0,11,3,2.3999999999999977,23.99999999999997,705,1,1.8,7,11
1,1486,50,0,8,3,0.6000000000000003,6.000000000000003,381,0,1,9,8
2,1486,50,0,11,2,2.3999999999999977,23.99999999999997,825,0,1,8,11
3,1486,50,0,9,0,1.199999999999998,11.99999999999998,609,0,1,6,9
0,1487,50,0,13,3,3.599999999999998,35.99999999999998,1053,2,0.9,11,13
1,1487,50,0,7,3,0,0,441,4,-0.1,10,7
2,1487,50,0,9,3,1.1999999999999995,11.999999999999996,435,0,1,10,9
3,1487,50,0,10,1,1.7999999999999972,17.99999999999997,963,3,0.9,12,10
0,1488,50,0,14,9,4.1999999999999975,41.99999999999997,1389,3,1.5,11,14
1,1488,50,0,8,8,0.5999999999999975,5.999999999999975,711,4,0.9,10,8
2,1488,50,0,11,5,2.399999999999999,23.99999999999999,537,2,1.5,9,11
3,1488,50,0,9,0,1.1999999999999995,11.999999999999996,411,0,1,10,9
0,1489,50,2,9,2,1.1999999999999993,23.999999999999996,513,0,1.8,11,11
1,1489,50,0,9,5,1.1999999999999988,11.999999999999988,549,1,1.4,11,9
2,1489,50,0,12,2,2.9999999999999973,29.99999999999997,825,0,1,11,12
3,1489,50,0,14,1,4.199999999999998,41.99999999999998,1131,0,1,10,14
0,1490,50,0,10,1,1.7999999999999985,17.999999999999982,651,0,1,11,10
1,1490,50,0,8,0,0.6000000000000001,6.000000000000001,417,4,0.9,9,8
2,1490,50,1,12,1,2.9999999999999973,35.99999999999997,1089,0,1.8,9,13
3,1490,50,0,10,0,1.7999999999999972,17.99999999999997,807,0,1,11,10
0,1491,50,0,11,6,2.3999999999999986,23.999999999999982,615,1,1.8,10,11
1,1491,50,0,9,4,1.1999999999999975,11.999999999999975,573,2,0.9,10,9
2,1491,50,0,12,6,2.999999999999997,29.999999999999968,1209,0,1,9,12
3,1491,50,1,9,0,1.1999999999999984,17.999999999999982,585,0,1.8,9,10
0,1492,50,0,10,5,1.7999999999999967,17.999999999999964,1251,0,1,12,10
1,1492,50,0,10,3,1.799999999999999,17.99999999999999,519,0,1,8,10
2,1492,50,0,11,7,2.3999999999999977,23.99999999999997,969,3,1.5,8,11
3,1492,50,0,8,0,0.5999999999999982,5.999999999999981,555,0,1,9,8
0,1493,50,0,11,5,2.3999999999999977,23.99999999999997,975,4,0.9,12,11
1,1493,50,1,9,4,1.199999999999999,17.99999999999999,525,0,1.8,11,10
2,1493,50,0,13,5,3.599999999999998,35.99999999999998,915,0,1,11,13
3,1493,50,0,11,0,2.3999999999999986,23.999999999999982,705,1,1.8,10,11
0,1494,50,0,9,1,1.199999999999997,11.99999999999997,819,0,1,8,9
1,1494,15,0,1,1,0,0,93,4,-1.1,8,1
2,1494,50,1,9,0,1.199999999999997,17.99999999999997,783,3,0.9,8,10
3,1494,50,1,8,0,0.5999999999999993,11.999999999999991,453,0,1.8,7,9
0,1495,50,0,13,4,3.599999999999997,35.999999999999964,1227,1,1.8,8,13
1,1495,50,0,8,4,0.6000000000000005,6.000000000000005,381,0,1,8,8
2,1495,50,0,13,2,3.599999999999997,35.99999999999997,1137,0,1,8,13
3,1495,50,0,10,0,1.7999999999999972,17.99999999999997,729,1,0.9,10,10
0,1496,50,0,9,7,1.1999999999999966,11.999999999999966,861,0,1,8,9
1,1496,50,0,10,2,1.7999999999999994,17.999999999999993,399,4,0.9,9,10
2,1496,50,0,12,6,2.999999999999998,29.99999999999997,1125,1,1.8,9,12
3,1496,50,0,10,0,1.7999999999999985,17.999999999999982,609,0,1,7,10
0,1497,50,0,10,5,1.799999999999999,17.99999999999999,591,0,1,8,10
1,1497,50,0,11,5,2.399999999999997,23.999999999999968,1041,2,0.9,7,11
2,1497,50,1,8,5,0.6000000000000001,12.000000000000002,429,0,0.6,9,9
3,1497,50,0,9,2,1.199999999999998,11.99999999999998,609,0,1,10,9
0,1498,50,1,11,5,2.399999999999997,29.999999999999968,1155,0,1.8,10,12
1,1498,50,0,9,3,1.2000000000000002,12.000000000000002,441,4,0.9,10,9
2,1498,50,0,13,3,3.5999999999999988,35.999999999999986,939,3,1.9,11,13
3,1498,50,0,10,1,1.7999999999999976,17.999999999999975,735,0,1,11,10
0,1499,50,0,14,2,4.199999999999998,41.99999999999998,1167,3,1.5,10,14
1,1499,50,0,8,1,0.6000000000000001,6.000000000000001,381,4,0.9,9,8
2,1499,50,0,10,2,1.7999999999999967,17.999999999999964,759,0,1,10,10
3,1499,50,0,12,0,2.9999999999999973,29.99999999999997,945,1,1.8,10,12
0,1500,50,1,13,9,3.599999999999997,41.999999999999964,1215,0,1.8,8,14
1,1500,50,0,8,2,0.5999999999999996,5.9999999999999964,429,0,1,10,8
2,1500,50,0,11,7,2.399999999999998,23.99999999999998,609,0,1,9,11
3,1500,50,1,9,0,1.1999999999999988,17.99999999999999,507,0,1.8,8,10
0,1501,50,0,8,0,0.6,6,705,2,0.9,11,8
1,1501,33,0,4,1,0,0,216,4,-1.1,6,4
2,1501,50,1,10,0,1.7999999999999967,23.999999999999968,921,0,1.8,10,11
3,1501,50,0,9,0,1.1999999999999986,11.999999999999986,555,0,1,11,9
0,1502,50,0,8,8,0.5999999999999971,5.999999999999971,765,0,1,9,8
1,1502,50,0,12,6,2.999999999999998,29.99999999999997,1365,2,0.9,7,12
2,1502,50,1,9,3,1.1999999999999988,17.99999999999999,597,0,1.8,9,10
3,1502,45,0,6,1,0,0,354,3,-1.1,6,6
0,1503,15,1,2,0,0.6,11.999999999999998,104,0,-1,7,3
1,1503,50,1,8,0,0.6000000000000001,12.000000000000002,369,0,1.8,7,9
2,1503,26,1,3,1,0,5.999999999999997,261,3,-1.1,9,4
3,1503,26,1,3,1,0,5.999999999999997,225,2,-1.1,8,4
0,1504,50,0,14,8,4.1999999999999975,41.99999999999997,1449,3,1.5,10,14
1,1504,50,1,8,5,0.5999999999999998,11.999999999999996,447,0,1.8,8,9
2,1504,50,0,10,7,1.7999999999999976,17.999999999999975,675,2,1.5,9,10
3,1504,50,0,12,0,2.9999999999999973,29.99999999999997,927,0,1,10,12
0,1505,50,0,12,2,2.9999999999999982,29.999999999999982,891,1,1.8,8,12
1,1505,50,0,7,3,0,0,537,4,-0.1,11,7
2,1505,50,0,11,3,2.399999999999998,23.99999999999998,711,0,1,11,11
3,1505,50,0,10,1,1.7999999999999972,17.99999999999997,795,3,0.9,10,10
0,1506,50,0,14,9,4.2,42,1533,3,1.5,9,14
1,1506,50,0,8,3,0.5999999999999995,5.999999999999995,405,0,1,12,8
2,1506,50,0,12,7,2.9999999999999982,29.999999999999982,759,0,1,10,12
3,1506,50,1,8,1,0.5999999999999975,11.999999999999975,669,0,1.8,10,9
0,1507,50,2,9,3,1.1999999999999988,23.999999999999982,591,0,1.8,12,11
1,1507,50,0,8,2,0.5999999999999991,6,477,0,1,10,8
2,1507,50,0,10,4,1.7999999999999976,17.999999999999975,789,1,1.8,11,10
3,1507,50,0,12,0,2.9999999999999973,29.99999999999997,813,0,1,10,12
0,1508,50,1,11,6,2.3999999999999977,29.99999999999997,831,0,1.8,9,12
1,1508,50,0,9,4,1.1999999999999995,11.999999999999996,405,0,1,10,9
2,1508,50,0,9,3,1.1999999999999993,11.999999999999991,507,0,1,8,9
3,1508,50,0,8,0,0.6000000000000003,6.000000000000003,399,0,1,10,8
0,1509,50,0,9,3,1.1999999999999975,11.999999999999975,747,3,1.1,10,9
1,1509,50,0,9,4,1.2000000000000004,12.000000000000004,387,4,1.5,8,9
2,1509,50,1,11,0,2.399999999999997,29.99999999999997,729,0,1.8,8,12
3,1509,50,0,14,2,4.1999999999999975,41.99999999999997,1389,0,1,9,14
0,1510,50,1,13,5,3.599999999999999,41.99999999999999,1515,0,1.8,8,14
1,1510,50,0,11,2,2.4,24,501,0,1,10,11
2,1510,50,0,9,3,1.199999999999997,11.99999999999997,795,0,1,9,9
3,1510,50,0,9,3,1.1999999999999966,11.999999999999966,1023,3,0.9,10,9
0,1511,50,0,12,6,2.9999999999999982,29.999999999999982,807,1,1.8,13,12
1,1511,50,0,11,5,2.3999999999999986,23.999999999999982,669,0,1,11,11
2,1511,50,0,10,5,1.799999999999998,17.99999999999998,675,1,1.8,11,10
3,1511,50,0,8,1,0.5999999999999998,5.999999999999997,447,4,0.9,13,8
0,1512,50,1,12,1,2.999999999999999,35.99999999999999,651,0,1,12,13
1,1512,50,0,9,5,1.1999999999999975,11.999999999999975,705,0,1,11,9
2,1512,50,0,9,5,1.1999999999999988,11.999999999999988,585,1,1.4,11,9
3,1512,50,0,11,1,2.3999999999999977,23.99999999999997,753,1,1.8,12,11
0,1513,50,1,8,0,0.5999999999999998,11.999999999999996,489,2,0.9,9,9
1,1513,15,0,1,0,0,0,81,4,-1.1,7,1
2,1513,50,1,9,0,1.199999999999997,17.99999999999997,819,3,0.9,9,10
3,1513,50,0,8,0,0.5999999999999975,5.999999999999975,693,0,1,7,8
0,1514,50,1,12,4,2.999999999999997,35.999999999999964,1269,0,1.8,12,13
1,1514,50,1,8,3,0.6000000000000005,12.000000000000004,351,0,1.8,11,9
2,1514,50,0,12,3,2.9999999999999973,29.99999999999997,1083,0,1,11,12
3,1514,50,1,12,0,2.999999999999997,35.999999999999964,861,0,1.8,10,13
0,1515,50,0,10,4,1.7999999999999976,17.999999999999975,717,0,1,10,10
1,1515,50,1,10,5,1.799999999999999,23.99999999999999,585,0,1.8,9,11
2,1515,50,0,10,1,1.7999999999999994,17.999999999999993,537,0,1,9,10
3,1515,50,0,13,4,3.599999999999997,35.99999999999997,1173,3,1.5,8,13
0,1516,50,0,13,2,3.599999999999997,35.999999999999964,1107,0,1,10,13
1,1516,50,0,8,5,0.5999999999999998,5.999999999999997,489,0,1,10,8
2,1516,50,1,9,2,1.1999999999999988,17.99999999999999,501,0,1.8,11,10
3,1516,50,1,10,0,1.7999999999999967,23.999999999999968,1005,0,1.8,10,11
0,1517,50,1,12,4,2.9999999999999982,35.99999999999998,1011,0,1,12,13
1,1517,50,0,8,4,0.6000000000000001,6.000000000000001,441,0,1,8,8
2,1517,50,1,10,3,1.799999999999999,23.99999999999999,597,0,1.8,9,11
3,1517,50,1,11,0,2.399999999999998,29.999999999999982,693,0,1.8,11,12
0,1518,50,1,14,4,4.199999999999998,47.99999999999998,1569,0,1,10,15
1,1518,50,0,8,3,0.5999999999999993,5.999999999999993,483,4,0.9,10,8
2,1518,50,0,11,3,2.3999999999999986,23.999999999999982,627,2,1.5,11,11
3,1518,50,0,10,0,1.7999999999999972,17.99999999999997,963,1,0.9,10,10
0,1519,50,0,13,4,3.599999999999997,35.99999999999997,1113,3,1.9,10,13
1,1519,50,0,9,3,1.1999999999999993,11.999999999999991,513,2,1.1,11,9
2,1519,50,0,9,2,1.2,11.999999999999998,447,2,0.9,11,9
3,1519,50,0,10,2,1.799999999999998,17.99999999999998,705,0,1,9,10
0,1520,50,0,9,6,1.1999999999999975,11.999999999999975,651,4,1.1,10,9
1,1520,50,0,10,5,1.7999999999999985,17.999999999999982,561,4,0.9,12,10
2,1520,50,0,11,4,2.399999999999997,23.99999999999997,1143,0,1,8,11
3,1520,50,1,16,3,5.4,60,1419,3,1.9,8,17
0,1521,50,0,11,4,2.3999999999999977,23.99999999999997,1011,4,0.9,12,11
1,1521,50,0,9,2,1.2000000000000004,12.000000000000004,393,2,0.9,11,9
2,1521,50,0,12,3,2.9999999999999973,29.99999999999997,1047,3,1.5,11,12
3,1521,50,1,8,1,0.5999999999999973,11.999999999999972,651,0,1.8,13,9
0,1522,50,1,12,4,2.9999999999999973,35.99999999999997,1221,0,1.8,7,13
1,1522,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,357,3,0.9,8,7
2,1522,50,0,9,4,1.1999999999999975,11.999999999999975,651,0,1,6,9
3,1522,50,0,9,0,1.199999999999997,11.99999999999997,693,1,0.9,8,9
0,1523,50,1,12,6,2.999999999999997,35.999999999999964,1251,0,1.8,11,13
1,1523,50,0,8,5,0.6000000000000003,6.000000000000003,381,0,1,12,8
2,1523,50,1,12,4,2.9999999999999973,35.99999999999997,969,1,1.8,12,13
3,1523,50,0,10,2,1.7999999999999967,17.999999999999964,867,0,1,11,10
0,1524,50,1,10,4,1.7999999999999985,23.999999999999982,681,0,1.8,13,11
1,1524,50,0,8,2,0.6000000000000005,6.000000000000005,375,0,1,9,8
2,1524,50,0,11,2,2.3999999999999995,23.999999999999996,507,0,1,11,11
3,1524,50,0,10,0,1.799999999999998,17.99999999999998,687,1,1.8,10,10
0,1525,50,0,14,4,4.199999999999998,41.99999999999998,1437,0,1,11,14
1,1525,50,0,8,1,0.6000000000000001,6.000000000000001,417,4,0.9,9,8
2,1525,50,0,10,4,1.799999999999999,17.99999999999999,537,0,1,9,10
3,1525,50,0,11,0,2.399999999999997,23.99999999999997,921,0,1,9,11
0,1526,50,1,12,4,2.9999999999999973,35.99999999999997,1311,2,0.9,9,13
1,1526,38,2,5,2,0,11.999999999999996,363,0,-0.2,8,7
2,1526,50,1,8,6,0.5999999999999984,11.999999999999984,603,2,1.5,11,9
3,1526,50,0,8,1,0.6,6,633,1,0.9,10,8
0,1527,50,0,12,3,2.999999999999998,29.99999999999997,795,1,1.8,9,12
1,1527,50,0,8,2,0.6000000000000006,6.000000000000006,369,0,1,9,8
2,1527,50,1,11,2,2.399999999999998,29.999999999999982,843,0,1.8,11,12
3,1527,50,0,10,0,1.7999999999999985,17.999999999999982,579,1,1.8,9,10
0,1528,50,0,10,4,1.7999999999999985,17.999999999999982,663,0,1,10,10
1,1528,50,1,9,5,1.199999999999997,17.99999999999997,807,0,1.8,10,10
2,1528,50,0,10,2,1.799999999999999,17.99999999999999,525,0,1,10,10
3,1528,50,0,13,0,3.5999999999999983,35.99999999999998,1083,0,1,10,13
0,1529,50,0,10,1,1.799999999999998,17.99999999999998,765,2,0.9,9,10
1,1529,45,0,6,1,0,0,246,4,-1.1,6,6
2,1529,50,0,10,0,1.799999999999998,17.99999999999998,747,3,0.9,9,10
3,1529,50,0,9,0,1.199999999999997,11.99999999999997,699,3,0.9,7,9
0,1530,50,1,8,3,0.6,11.99999999999998,699,0,1.8,8,9
1,1530,50,0,9,4,1.199999999999997,11.99999999999997,867,0,1,9,9
2,1530,50,0,9,3,1.199999999999999,11.99999999999999,519,0,1,11,9
3,1530,32,0,5,1,0.6,5.999999999999999,312,4,-1.1,6,5
0,1531,50,0,12,1,2.9999999999999973,29.99999999999997,831,0,1,11,12
1,1531,50,0,8,2,0.5999999999999998,5.999999999999997,429,2,1.1,9,8
2,1531,50,0,12,1,2.9999999999999973,29.99999999999997,981,0,1,9,12
3,1531,50,0,9,0,1.1999999999999975,11.999999999999975,609,1,0.9,10,9
0,1532,50,0,11,8,2.399999999999997,23.99999999999997,1329,3,0.9,10,11
1,1532,50,0,9,3,1.1999999999999995,11.999999999999996,465,1,0.9,10,9
2,1532,45,0,6,7,0,0,342,2,-1.1,7,6
3,1532,50,0,7,0,0,0,477,1,-0.1,9,7
0,1533,50,0,10,12,1.7999999999999967,17.999999999999964,1095,3,0.9,9,10
1,1533,50,0,14,6,4.199999999999999,41.99999999999999,1065,2,0.9,8,14
2,1533,50,1,9,3,1.1999999999999995,17.999999999999996,543,0,1,9,10
3,1533,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,375,3,0.9,7,7
0,1534,50,0,14,5,4.199999999999998,41.99999999999998,1125,0,1,11,14
1,1534,50,0,9,3,1.1999999999999995,11.999999999999996,477,1,1.4,10,9
2,1534,50,1,9,4,1.199999999999998,17.99999999999998,585,0,1.8,9,10
3,1534,50,0,10,1,1.7999999999999976,17.999999999999975,675,0,1,12,10
0,1535,50,0,11,3,2.399999999999997,23.99999999999997,987,0,1,11,11
1,1535,50,0,9,3,1.2000000000000004,12.000000000000004,399,1,1.4,9,9
2,1535,50,0,12,4,2.999999999999997,29.999999999999968,1167,0,1,11,12
3,1535,50,0,10,1,1.799999999999999,17.99999999999999,567,0,1,11,10
0,1536,50,2,12,1,2.9999999999999982,41.99999999999998,765,0,1.8,10,14
1,1536,50,0,8,2,0.5999999999999999,5.999999999999998,513,0,1,9,8
2,1536,50,1,8,4,0.5999999999999971,11.99999999999997,747,0,1.8,8,9
3,1536,50,0,13,0,3.599999999999997,35.99999999999997,1197,3,0.9,10,13
0,1537,50,0,8,0,0.6000000000000001,6.000000000000001,471,2,0.9,10,8
1,1537,9,0,0,0,0,0,36,4,-1.1,6,0
2,1537,50,0,10,0,1.7999999999999976,17.999999999999975,729,0,1,6,10
3,1537,50,0,9,0,1.199999999999997,11.99999999999997,705,0,1,7,9
0,1538,50,1,8,4,0.5999999999999976,11.999999999999975,771,0,1.8,10,9
1,1538,50,1,9,0,1.199999999999998,17.99999999999998,615,4,0.9,9,10
2,1538,50,2,8,7,0.6,17.99999999999999,633,0,1.8,9,10
3,1538,27,0,3,0,0,0,153,4,-1.1,9,3
0,1539,50,0,9,1,1.1999999999999966,11.999999999999966,879,2,0.9,8,9
1,1539,15,0,2,1,0.6,5.999999999999999,87,4,-1.1,8,2
2,1539,50,1,9,1,1.199999999999998,17.99999999999998,603,3,0.9,9,10
3,1539,50,0,8,0,0.5999999999999985,5.999999999999985,555,0,1,8,8
0,1540,50,0,12,7,2.999999999999997,29.999999999999968,951,1,1.8,11,12
1,1540,50,0,12,5,2.999999999999998,29.99999999999997,1077,2,0.9,10,12
2,1540,50,0,10,3,1.7999999999999985,17.999999999999982,615,1,1.4,11,10
3,1540,50,0,7,2,0,0,513,4,-0.1,10,7
0,1541,50,1,14,3,4.199999999999998,47.99999999999998,1119,0,1.8,8,15
1,1541,50,0,8,3,0.5999999999999984,5.999999999999984,603,0,1,10,8
2,1541,50,0,9,4,1.1999999999999975,11.999999999999975,783,0,1,10,9
3,1541,50,0,11,1,2.399999999999997,23.99999999999997,945,0,1,10,11
0,1542,50,0,9,5,1.1999999999999984,11.999999999999984,561,0,1,11,9
1,1542,50,0,9,5,1.1999999999999988,11.999999999999988,537,4,0.9,10,9
2,1542,50,0,7,7,0,0,813,0,0,9,7
3,1542,50,0,16,4,5.4,54,1287,2,0.9,9,16
0,1543,50,0,9,0,1.199999999999997,11.99999999999997,711,2,0.9,10,9
1,1543,9,0,0,0,0,0,36,4,-1.1,5,0
2,1543,50,0,9,0,1.1999999999999982,11.99999999999998,693,0,1,11,9
3,1543,50,0,9,0,1.2,11.999999999999998,411,1,1.8,8,9
0,1544,50,0,12,1,2.9999999999999982,29.999999999999982,951,1,1.8,11,12
1,1544,50,0,9,1,1.2000000000000004,12.000000000000004,423,1,1.8,11,9
2,1544,50,0,9,1,1.1999999999999995,11.999999999999996,519,0,1,9,9
3,1544,50,1,10,0,1.7999999999999972,23.99999999999997,807,0,1.8,11,11
0,1545,50,0,11,7,2.399999999999997,23.999999999999968,1155,0,1,12,11
1,1545,50,0,8,4,0.5999999999999998,5.999999999999997,447,0,1,10,8
2,1545,50,0,12,6,2.9999999999999973,29.99999999999997,1095,0,1,11,12
3,1545,50,0,11,0,2.3999999999999986,23.999999999999982,645,0,1,10,11
0,1546,50,0,15,5,4.799999999999999,47.99999999999999,1401,0,1,13,15
1,1546,50,1,8,4,0.6000000000000001,12.000000000000002,483,0,1.8,10,9
2,1546,50,0,9,4,1.1999999999999988,11.999999999999988,477,2,0.9,12,9
3,1546,50,0,12,2,2.999999999999997,29.999999999999968,1227,0,1,12,12
0,1547,50,1,10,3,1.7999999999999994,23.999999999999996,537,0,1,10,11
1,1547,50,0,8,3,0.5999999999999989,5.9999999999999885,591,0,1,8,8
2,1547,50,0,11,3,2.399999999999998,23.99999999999998,753,0,1,9,11
3,1547,50,0,11,1,2.3999999999999977,23.99999999999997,879,0,1,10,11
0,1548,50,1,14,4,4.199999999999998,47.99999999999998,843,0,1.8,11,15
1,1548,50,0,8,4,0.6,6,843,4,0.9,13,8
2,1548,50,0,9,7,1.1999999999999986,11.999999999999986,555,2,1.5,12,9
3,1548,50,0,10,1,1.799999999999998,17.99999999999998,663,1,0.9,11,10
0,1549,50,0,12,7,2.999999999999997,29.999999999999968,969,3,1.5,9,12
1,1549,50,0,8,4,0.6000000000000005,6.000000000000005,357,0,1,10,8
2,1549,50,1,12,6,2.9999999999999973,35.99999999999997,873,0,1.8,12,13
3,1549,50,0,9,0,1.1999999999999988,11.999999999999988,513,0,1,10,9
0,1550,50,1,12,6,2.999999999999998,35.99999999999998,1035,0,1,11,13
1,1550,50,0,8,4,0.6,5.999999999999999,411,0,1,10,8
2,1550,50,0,10,4,1.7999999999999985,17.999999999999982,627,0,1,8,10
3,1550,50,1,11,2,2.3999999999999977,29.99999999999997,711,0,1.8,11,12
0,1551,50,0,10,4,1.7999999999999965,17.99999999999996,867,0,1,10,10
1,1551,50,0,9,2,1.1999999999999993,11.999999999999991,525,2,0.9,11,9
2,1551,50,0,12,4,2.9999999999999982,29.999999999999982,1023,0,1,9,12
3,1551,50,0,9,0,1.1999999999999975,11.999999999999975,615,0,1,9,9
0,1552,50,0,9,1,1.199999999999997,11.99999999999997,987,0,1,8,9
1,1552,21,0,2,1,0,0,102,3,-1.1,5,2
2,1552,50,0,10,1,1.7999999999999972,17.99999999999997,807,0,1,10,10
3,1552,50,0,9,1,1.1999999999999982,11.99999999999998,633,0,1,9,9
0,1553,50,0,13,4,3.5999999999999983,35.99999999999998,1377,2,0.9,9,13
1,1553,45,0,7,1,0.6,5.999999999999999,228,3,-1.1,7,7
2,1553,50,0,9,4,1.199999999999997,11.99999999999997,693,1,0.9,9,9
3,1553,50,0,8,0,0.5999999999999975,5.999999999999975,699,1,0.9,8,8
0,1554,50,1,13,4,3.5999999999999983,41.99999999999998,1035,3,1.5,10,14
1,1554,50,0,8,5,0.6000000000000001,6.000000000000001,483,4,0.9,11,8
2,1554,50,0,10,4,1.7999999999999972,17.99999999999997,885,0,1,9,10
3,1554,50,0,10,1,1.7999999999999972,17.99999999999997,771,3,0.9,11,10
0,1555,50,0,13,4,3.5999999999999983,35.99999999999998,1047,0,1,11,13
1,1555,50,0,9,3,1.1999999999999995,11.999999999999996,465,4,0.9,10,9
2,1555,50,0,10,5,1.799999999999998,17.99999999999998,621,0,1,10,10
3,1555,50,0,11,2,2.399999999999997,23.99999999999997,885,0,1,10,11
0,1556,50,1,11,5,2.399999999999997,29.999999999999968,795,0,1.8,13,12
1,1556,50,0,8,4,0.5999999999999984,5.999999999999984,555,0,1,12,8
2,1556,50,0,12,6,2.999999999999997,29.999999999999968,1395,0,1,12,12
3,1556,50,0,13,1,3.599999999999997,35.99999999999997,1005,1,1.8,12,13
0,1557,50,1,8,4,0.5999999999999979,11.99999999999998,705,0,1.8,9,9
1,1557,50,0,8,1,0.6000000000000006,6.000000000000006,321,1,1.8,11,8
2,1557,50,1,11,6,2.399999999999997,29.99999999999997,1119,0,1.8,9,12
3,1557,50,0,13,0,3.599999999999997,35.99999999999997,957,0,1,10,13
0,1558,50,0,11,10,2.399999999999997,23.999999999999968,1101,2,0.9,9,11
1,1558,50,0,11,6,2.399999999999997,23.99999999999997,975,2,0.9,10,11
2,1558,50,1,9,3,1.1999999999999988,17.99999999999999,507,0,1.8,8,10
3,1558,50,0,9,0,1.1999999999999993,11.999999999999991,483,0,1,10,9
0,1559,50,0,12,2,2.999999999999998,29.99999999999997,1071,0,1,10,12
1,1559,50,1,8,1,0.6000000000000005,12.000000000000004,357,0,1.8,9,9
2,1559,50,0,11,2,2.3999999999999977,23.99999999999997,663,0,1,11,11
3,1559,50,0,10,0,1.7999999999999976,17.999999999999975,735,0,1,9,10
0,1560,50,0,15,4,4.799999999999999,47.99999999999999,1419,0,1,9,15
1,1560,50,0,9,1,1.1999999999999995,11.999999999999996,447,4,0.9,8,9
2,1560,50,0,9,5,1.1999999999999975,11.999999999999975,657,0,1,10,9
3,1560,50,0,11,0,2.3999999999999977,23.99999999999997,951,0,1,8,11
0,1561,50,1,13,5,3.599999999999997,41.99999999999997,1197,0,1,11,14
1,1561,50,0,9,4,1.1999999999999995,11.999999999999996,513,1,1.4,11,9
2,1561,50,1,13,5,3.599999999999997,41.999999999999964,1215,0,1.8,9,14
3,1561,50,0,9,0,1.1999999999999984,11.999999999999984,627,1,0.9,9,9
0,1562,50,1,8,3,0.6,11.99999999999998,795,0,1.8,11,9
1,1562,21,0,3,3,0.6,5.999999999999999,150,4,-1.1,5,3
2,1562,50,1,9,4,1.1999999999999975,17.999999999999975,789,0,1.8,10,10
3,1562,50,0,9,0,1.1999999999999995,11.999999999999996,435,0,1,9,9
0,1563,50,0,10,1,1.7999999999999972,17.99999999999997,951,0,1,11,10
1,1563,33,0,4,0,0,0,204,3,-1.1,6,4
2,1563,50,0,9,2,1.2,11.999999999999998,411,1,1.8,7,9
3,1563,50,0,9,0,1.1999999999999966,11.999999999999966,753,1,0.9,9,9
0,1564,50,0,9,4,1.1999999999999993,11.999999999999991,489,1,1.8,11,9
1,1564,50,0,9,4,1.1999999999999975,11.999999999999975,807,0,1,9,9
2,1564,50,1,9,3,1.199999999999998,17.99999999999998,681,0,1.8,8,10
3,1564,32,1,4,0,0,5.999999999999993,300,0,-1,6,5
0,1565,50,0,10,7,1.7999999999999976,17.999999999999975,915,0,1,11,10
1,1565,50,0,8,6,0.5999999999999975,5.999999999999975,639,4,0.9,8,8
2,1565,50,1,10,3,1.7999999999999985,23.999999999999982,609,4,0.9,9,11
3,1565,39,0,5,2,0,0,291,3,-1.1,10,5
0,1566,50,0,11,4,2.399999999999997,23.99999999999997,999,3,0.9,10,11
1,1566,50,0,9,2,1.2000000000000002,12.000000000000002,411,0,1,12,9
2,1566,50,1,12,2,2.9999999999999987,35.999999999999986,699,0,1.8,11,13
3,1566,50,0,8,2,0.6,6,777,0,1,11,8
0,1567,50,1,9,3,1.199999999999997,17.99999999999997,741,0,1.8,9,10
1,1567,21,0,2,1,0,0,120,4,-1.1,5,2
2,1567,50,0,9,2,1.1999999999999993,11.999999999999991,477,0,1,10,9
3,1567,50,0,8,0,0.6000000000000002,6.000000000000002,435,0,1,9,8
0,1568,50,0,9,0,1.1999999999999986,11.999999999999986,585,2,0.9,10,9
1,1568,9,0,0,0,0,0,36,3,-1.1,6,0
2,1568,50,0,9,0,1.1999999999999993,11.999999999999991,477,0,1,10,9
3,1568,50,0,10,1,1.7999999999999985,17.999999999999982,591,3,0.9,10,10
0,1569,50,0,13,6,3.599999999999997,35.99999999999997,1263,0,1,10,13
1,1569,50,0,8,2,0.6000000000000006,6.000000000000006,321,4,0.9,8,8
2,1569,50,1,11,2,2.3999999999999977,29.99999999999997,873,0,1.8,10,12
3,1569,50,1,11,0,2.399999999999997,29.999999999999968,1011,0,1.8,8,12
0,1570,50,0,10,5,1.7999999999999967,17.999999999999964,1089,0,1,10,10
1,1570,50,0,8,3,0.6000000000000001,6.000000000000001,399,4,0.9,12,8
2,1570,50,1,13,3,3.599999999999997,41.99999999999997,1233,0,1.8,9,14
3,1570,50,0,10,0,1.799999999999999,17.99999999999999,513,1,1.8,10,10
0,1571,50,0,10,1,1.7999999999999985,17.999999999999982,609,0,1,9,10
1,1571,50,1,8,2,0.6000000000000001,12.000000000000002,447,0,1.8,9,9
2,1571,50,0,12,1,2.999999999999997,29.999999999999968,1059,0,1,10,12
3,1571,50,0,12,0,2.999999999999998,29.99999999999997,849,0,1,11,12
0,1572,50,0,11,8,2.3999999999999964,23.99999999999996,1305,1,1.8,12,11
1,1572,50,0,9,0,1.2000000000000002,12.000000000000002,393,2,0.9,9,9
2,1572,50,0,12,5,2.9999999999999973,29.99999999999997,873,0,1,10,12
3,1572,50,0,9,1,1.199999999999997,11.99999999999997,753,0,1,9,9
0,1573,50,0,14,6,4.1999999999999975,41.99999999999997,1251,2,0.9,9,14
1,1573,50,0,7,0,6.938893903907228e-16,6.9388939039072276e-15,333,4,0.9,10,7
2,1573,50,0,8,9,0.5999999999999991,6,525,2,1.5,8,8
3,1573,50,0,9,0,1.199999999999998,11.99999999999998,615,1,0.9,11,9
0,1574,50,1,12,0,2.999999999999998,35.99999999999998,957,0,1.8,10,13
1,1574,50,0,8,3,0.6000000000000005,6.000000000000005,423,0,1,12,8
2,1574,50,0,13,1,3.599999999999997,35.99999999999997,1251,3,0.9,11,13
3,1574,50,0,9,0,1.199999999999997,11.99999999999997,759,1,0.9,9,9
0,1575,50,0,9,0,1.1999999999999984,11.999999999999984,573,1,1.4,10,9
1,1575,9,0,0,0,0,0,36,4,-1.1,6,0
2,1575,50,1,10,0,1.7999999999999972,23.99999999999997,837,0,1.8,7,11
3,1575,50,0,10,0,1.7999999999999976,17.999999999999975,711,0,1,7,10
0,1576,50,0,12,7,2.999999999999998,29.99999999999997,1095,0,1,14,12
1,1576,50,0,8,5,0.6000000000000001,6.000000000000001,435,4,0.9,12,8
2,1576,50,0,13,5,3.599999999999997,35.99999999999997,1077,3,0.9,13,13
3,1576,50,0,8,1,0.6,6,615,1,0.9,11,8
0,1577,50,0,13,6,3.599999999999997,35.99999999999997,1143,0,1,10,13
1,1577,50,0,9,2,1.1999999999999995,11.999999999999996,405,0,1,12,9
2,1577,50,0,11,7,2.3999999999999977,23.99999999999997,741,0,1,11,11
3,1577,50,1,8,0,0.5999999999999975,11.999999999999975,615,0,1.8,10,9
0,1578,21,2,2,0,0,11.000000000000002,137,0,-0.2,5,4
1,1578,38,0,5,1,0,0,285,0,-1,8,5
2,1578,38,1,5,2,0,5.9999999999999885,405,2,-1.1,8,6
3,1578,27,1,3,0,0,5,224,2,-1.1,9,4
0,1579,50,0,15,6,4.799999999999997,47.99999999999997,1203,1,1.8,9,15
1,1579,50,0,9,5,1.199999999999998,11.99999999999998,699,3,0.9,11,9
2,1579,50,0,10,1,1.7999999999999985,17.999999999999982,621,1,0.9,11,10
3,1579,50,0,7,2,0,0,399,3,-0.1,10,7
0,1580,50,0,10,1,1.7999999999999976,17.999999999999975,801,2,0.9,7,10
1,1580,20,0,2,2,0,0,192,0,-1,10,2
2,1580,50,1,9,0,1.1999999999999975,17.999999999999975,675,3,0.9,7,10
3,1580,50,0,9,0,1.1999999999999973,11.999999999999972,693,3,0.9,8,9
0,1581,50,0,9,2,1.199999999999998,11.99999999999998,633,2,0.9,10,9
1,1581,50,0,8,1,0.6000000000000008,6.000000000000007,369,0,1,10,8
2,1581,50,0,13,1,3.599999999999997,35.99999999999997,1041,0,1,11,13
3,1581,50,0,11,0,2.399999999999997,23.99999999999997,909,0,1,8,11
0,1582,50,1,14,1,4.200000000000001,48.00000000000001,1479,0,1,8,15
1,1582,27,1,3,2,0,5.000000000000002,176,0,-0.2,9,4
2,1582,50,0,8,1,0.6000000000000005,6.000000000000005,405,0,1,10,8
3,1582,15,0,1,0,0,0,57,3,-1.1,7,1
0,1583,50,0,9,7,1.1999999999999966,11.999999999999966,813,0,1,13,9
1,1583,50,0,8,2,0.6,5.999999999999999,411,0,1,10,8
2,1583,50,0,12,6,2.999999999999997,29.999999999999968,1167,0,1,12,12
3,1583,50,1,12,0,2.999999999999998,35.99999999999998,951,0,1.8,12,13
0,1584,50,0,12,4,2.999999999999997,29.999999999999968,1371,1,0.9,6,12
1,1584,38,1,5,2,0,5.999999999999993,339,0,-0.2,9,6
2,1584,38,0,5,4,0,0,357,0,-1,8,5
3,1584,21,0,2,0,0,0,108,3,-1.1,5,2
0,1585,50,0,10,7,1.7999999999999976,17.999999999999975,717,2,1.5,12,10
1,1585,50,0,12,3,2.999999999999997,29.999999999999968,1137,0,1,7,12
2,1585,50,0,9,3,1.199999999999998,11.99999999999998,615,0,1,8,9
3,1585,50,0,8,1,0.5999999999999989,5.9999999999999885,465,1,1.8,9,8
0,1586,50,0,12,7,2.9999999999999973,29.99999999999997,1203,3,0.9,14,12
1,1586,50,0,9,3,1.1999999999999995,11.999999999999996,345,4,0.9,14,9
2,1586,50,0,12,6,2.9999999999999982,29.999999999999982,843,0,1,13,12
3,1586,50,0,7,0,0,0,573,3,-0.1,11,7
0,1587,50,2,13,4,3.599999999999997,47.99999999999997,1359,0,1.8,12,15
1,1587,50,0,8,5,0.6000000000000001,6.000000000000001,429,0,1,9,8
2,1587,50,0,10,2,1.7999999999999985,17.999999999999982,639,0,1,11,10
3,1587,50,0,12,2,2.999999999999997,29.999999999999968,987,1,0.9,11,12
0,1588,50,2,14,3,4.1999999999999975,53.99999999999997,1215,0,1.8,10,16
1,1588,50,0,8,2,0.6000000000000001,6.000000000000001,441,4,1.1,8,8
2,1588,50,0,9,5,1.1999999999999988,11.999999999999988,561,2,1.1,9,9
3,1588,50,0,13,3,3.599999999999998,35.99999999999998,945,2,1.5,10,13
0,1589,50,0,14,6,4.2000000000000055,42.00000000000005,1653,2,0.9,8,14
1,1589,45,1,6,2,0,5.000000000000002,335,0,-1,8,7
2,1589,50,1,9,7,1.1999999999999988,17.99999999999999,621,2,1.5,9,10
3,1589,50,0,8,0,0.5999999999999989,5.9999999999999885,567,1,0.9,10,8
0,1590,50,0,11,5,2.3999999999999977,23.99999999999997,1101,0,1,9,11
1,1590,50,0,9,5,1.1999999999999975,11.999999999999975,783,3,0.9,12,9
2,1590,50,0,9,2,1.1999999999999995,11.999999999999996,471,0,1,9,9
3,1590,50,0,7,2,0,0,663,1,-0.1,10,7
0,1591,50,0,11,6,2.399999999999997,23.99999999999997,1083,2,0.9,10,11
1,1591,45,0,6,3,0,0,318,4,-1.1,8,6
2,1591,50,1,11,5,2.399999999999997,29.999999999999968,1119,3,0.9,11,12
3,1591,50,0,9,0,1.1999999999999975,11.999999999999975,663,0,1,11,9
0,1592,50,0,10,7,1.7999999999999972,17.99999999999997,825,3,0.9,9,10
1,1592,50,0,14,6,4.200000000000004,42.00000000000004,1461,2,0.9,9,14
2,1592,44,2,6,5,0,11.999999999999996,456,0,-0.2,7,8
3,1592,44,0,6,2,0,0,396,4,-1.1,6,6
0,1593,50,0,9,2,1.1999999999999984,11.999999999999984,615,1,1.4,11,9
1,1593,33,0,4,1,0,0,168,4,-1.1,6,4
2,1593,50,1,10,1,1.7999999999999972,23.99999999999997,945,0,1.8,10,11
3,1593,50,1,10,1,1.7999999999999972,23.99999999999997,831,3,0.9,10,11
0,1594,50,0,13,12,3.599999999999997,35.999999999999964,1455,1,1.8,11,13
1,1594,50,0,8,3,0.5999999999999994,5.999999999999994,435,4,0.9,13,8
2,1594,50,0,13,7,3.599999999999998,35.99999999999998,939,3,0.9,11,13
3,1594,50,0,8,0,0.5999999999999995,5.999999999999995,441,1,0.9,9,8
0,1595,50,0,10,7,1.7999999999999972,17.99999999999997,1143,3,0.9,11,10
1,1595,50,0,7,3,1.3877787807814454e-16,1.3877787807814457e-15,381,4,0.9,9,7
2,1595,50,0,11,4,2.399999999999998,23.99999999999998,861,3,0.9,8,11
3,1595,44,0,6,1,0,0,498,3,-1.1,8,6
0,1596,50,0,8,1,0.5999999999999993,5.999999999999993,555,1,0.9,7,8
1,1596,9,1,1,1,0.6,11.999999999999998,47,0,-0.2,3,2
2,1596,50,0,10,1,1.7999999999999976,17.999999999999975,711,1,1.8,10,10
3,1596,50,0,9,0,1.199999999999998,11.99999999999998,555,0,1,8,9
0,1597,50,0,11,2,2.399999999999997,23.99999999999997,825,0,1,10,11
1,1597,50,0,8,3,0.6000000000000006,6.000000000000006,315,1,1.8,9,8
2,1597,50,1,10,1,1.799999999999998,23.99999999999998,735,0,1.8,10,11
3,1597,50,0,9,0,1.1999999999999975,11.999999999999975,597,0,1,8,9
0,1598,50,0,12,9,2.999999999999997,29.999999999999968,1287,1,1.8,12,12
1,1598,50,0,11,6,2.3999999999999977,23.99999999999997,801,3,0.9,10,11
2,1598,50,0,9,4,1.1999999999999995,11.999999999999996,465,1,1.4,12,9
3,1598,44,0,6,0,0,0,366,4,-1.1,7,6
0,1599,50,2,9,1,1.199999999999998,23.99999999999997,693,0,1.8,7,11
1,1599,50,0,8,1,0.6,5.999999999999999,399,1,1.8,6,8
2,1599,50,0,11,1,2.399999999999999,23.99999999999999,597,0,1,7,11
3,1599,50,0,10,2,1.7999999999999976,17.999999999999975,789,0,1,7,10
0,1600,50,0,12,8,2.999999999999997,29.999999999999968,1023,0,1,10,12
1,1600,50,1,8,1,0.6000000000000005,12.000000000000004,327,0,1.8,7,9
2,1600,50,0,11,8,2.399999999999997,23.99999999999997,879,0,1,9,11
3,1600,50,0,8,0,0.6000000000000006,6.000000000000006,309,0,1,7,8
0,1601,50,1,15,9,4.800000000000002,54.00000000000001,1521,0,1.8,8,16
1,1601,50,0,8,4,0.6000000000000005,6.000000000000005,339,0,1,10,8
2,1601,50,0,11,7,2.3999999999999977,23.99999999999997,1071,0,1,9,11
3,1601,50,0,9,0,1.1999999999999988,11.999999999999988,525,1,1.8,10,9
0,1602,50,0,12,0,2.9999999999999982,29.999999999999982,681,1,1.8,9,12
1,1602,33,1,5,0,0.6,11.999999999999998,233,4,-1.1,7,6
2,1602,50,0,8,1,0.6000000000000009,6.000000000000008,351,1,1.8,9,8
3,1602,27,2,3,0,0,11.000000000000002,176,0,-0.2,8,5
0,1603,50,0,10,1,1.7999999999999976,17.999999999999975,735,1,1.8,10,10
1,1603,50,0,9,2,1.1999999999999995,11.999999999999996,441,0,1,10,9
2,1603,50,1,11,2,2.399999999999998,29.999999999999982,1011,0,1,10,12
3,1603,50,0,11,0,2.399999999999997,23.999999999999968,921,0,1,13,11
0,1604,50,0,9,6,1.1999999999999975,11.999999999999975,687,4,1.9,9,9
1,1604,50,0,14,7,4.2,42,1461,0,1,9,14
2,1604,50,1,9,6,1.1999999999999988,17.99999999999999,627,1,1.8,9,10
3,1604,50,0,8,3,0.5999999999999982,5.999999999999981,609,2,0.9,10,8
0,1605,50,0,10,2,1.7999999999999994,17.999999999999993,519,1,1.8,11,10
1,1605,50,0,10,5,1.799999999999999,17.99999999999999,537,1,1.4,10,10
2,1605,50,0,10,5,1.7999999999999967,17.999999999999964,1017,0,1,11,10
3,1605,50,0,14,1,4.199999999999998,41.99999999999998,963,3,1.9,10,14
0,1606,50,0,9,3,1.1999999999999995,11.999999999999996,531,2,1.9,11,9
1,1606,50,0,9,1,1.2,11.999999999999998,387,0,1,9,9
2,1606,50,0,10,3,1.7999999999999976,17.999999999999975,843,4,1.5,14,10
3,1606,50,0,14,1,4.1999999999999975,41.99999999999997,975,0,1,12,14
0,1607,50,2,9,5,1.1999999999999975,23.99999999999997,717,0,1.8,12,11
1,1607,50,0,9,4,1.1999999999999995,11.999999999999996,423,0,1,9,9
2,1607,50,0,11,1,2.3999999999999977,23.99999999999997,951,2,0.9,10,11
3,1607,50,0,15,2,4.799999999999999,47.99999999999999,1281,3,1.9,10,15
0,1608,50,0,9,3,1.199999999999998,11.99999999999998,729,1,1.4,12,9
1,1608,50,1,9,3,1.1999999999999988,17.99999999999999,507,0,1.8,10,10
2,1608,50,1,9,6,1.1999999999999966,17.999999999999964,1203,0,1.8,10,10
3,1608,50,0,15,1,4.8,47.99999999999999,1149,0,1,10,15
0,1609,50,0,9,6,1.199999999999998,11.99999999999998,639,3,1.1,12,9
1,1609,50,0,12,6,2.9999999999999973,29.99999999999997,795,4,1.5,13,12
2,1609,50,1,10,2,1.7999999999999998,24,489,0,1.8,10,11
3,1609,50,0,12,4,2.999999999999997,29.999999999999968,1167,3,1.5,10,12
0,1610,50,0,9,3,1.199999999999998,11.99999999999998,585,0,1,14,9
1,1610,50,0,9,3,1.1999999999999995,11.999999999999996,453,1,1.4,10,9
2,1610,50,0,11,2,2.399999999999997,23.999999999999968,1065,0,1,13,11
3,1610,50,0,14,1,4.199999999999999,41.99999999999999,1005,0,1,11,14
0,1611,50,0,10,8,1.7999999999999967,17.999999999999964,1155,0,1,10,10
1,1611,50,0,9,4,1.1999999999999988,11.999999999999988,519,1,1.4,9,9
2,1611,50,1,11,5,2.3999999999999986,29.999999999999982,717,0,1,10,12
3,1611,50,0,10,0,1.799999999999999,17.99999999999999,573,0,1,12,10
0,1612,50,1,14,4,4.199999999999997,47.99999999999996,1581,1,1.8,11,15
1,1612,50,0,9,7,1.1999999999999975,11.999999999999975,651,4,0.9,10,9
2,1612,50,0,9,2,1.1999999999999995,11.999999999999996,429,2,0.9,11,9
3,1612,50,0,12,1,2.9999999999999973,29.99999999999997,945,0,1,8,12
0,1613,50,1,9,4,1.199999999999997,17.99999999999997,927,0,1.8,10,10
1,1613,44,1,6,3,0,5.999999999999993,396,0,-0.2,7,7
2,1613,50,0,7,2,0,0,411,3,-0.1,8,7
3,1613,33,0,4,1,0,0,228,3,-1.1,6,4
0,1614,50,1,11,0,2.399999999999998,29.999999999999982,795,0,1.8,7,12
1,1614,50,0,8,0,0.6000000000000009,6.000000000000008,309,0,1,7,8
2,1614,50,0,11,0,2.399999999999998,23.99999999999998,663,0,1,6,11
3,1614,50,0,11,0,2.399999999999997,23.99999999999997,909,0,1,8,11
0,1615,50,1,11,1,2.399999999999997,29.999999999999968,1095,1,1.8,10,12
1,1615,33,0,4,1,0,0,168,4,-1.1,6,4
2,1615,50,0,8,1,0.5999999999999975,5.999999999999975,813,1,0.9,11,8
3,1615,50,0,7,0,0,0,567,2,-0.1,11,7
0,1616,50,1,13,2,3.6000000000000005,42,909,0,1,9,14
1,1616,50,0,9,5,1.1999999999999995,11.999999999999996,495,1,1.4,10,9
2,1616,50,0,9,3,1.199999999999998,11.99999999999998,615,2,0.9,10,9
3,1616,50,0,10,3,1.7999999999999972,17.99999999999997,915,0,1,10,10
0,1617,50,0,11,6,2.399999999999997,23.99999999999997,1215,3,0.9,10,11
1,1617,50,1,8,3,0.5999999999999995,11.999999999999996,471,0,1.8,10,9
2,1617,50,0,11,4,2.3999999999999986,23.999999999999982,669,0,1,11,11
3,1617,50,0,11,1,2.399999999999997,23.999999999999968,987,2,0.9,10,11
0,1618,50,0,11,8,2.399999999999998,23.99999999999998,771,2,1.5,11,11
1,1618,50,0,12,9,2.999999999999997,29.999999999999968,1107,0,1,9,12
2,1618,50,0,9,3,1.1999999999999984,11.999999999999984,573,0,1,8,9
3,1618,50,0,8,2,0.5999999999999988,5.999999999999988,603,4,0.9,9,8
0,1619,50,0,12,8,2.999999999999997,29.999999999999968,1269,3,1.5,12,12
1,1619,50,0,8,1,0.5999999999999998,5.999999999999997,417,4,0.9,9,8
2,1619,50,1,11,5,2.3999999999999995,29.999999999999996,555,0,1.8,11,12
3,1619,50,1,9,0,1.199999999999997,17.99999999999997,705,0,1.8,10,10
0,1620,50,1,12,3,2.999999999999997,35.999999999999964,1221,0,1.8,9,13
1,1620,50,0,7,2,5.828670879282072e-16,5.828670879282072e-15,339,3,0.9,10,7
2,1620,50,0,10,3,1.7999999999999972,17.99999999999997,831,3,0.9,10,10
3,1620,50,0,12,2,2.9999999999999964,29.999999999999964,1059,3,0.9,10,12
0,1621,50,1,13,5,3.5999999999999983,41.99999999999998,1467,0,1.8,9,14
1,1621,50,1,10,5,1.799999999999998,23.99999999999998,705,0,1.8,10,11
2,1621,50,0,8,2,0.6000000000000001,6.000000000000001,429,0,1,10,8
3,1621,50,1,9,3,1.1999999999999966,17.999999999999964,993,0,1.8,10,10
0,1622,9,1,0,1,0,5.000000000000001,47,0,-0.2,6,1
1,1622,38,0,5,0,0,0,471,1,-1.1,10,5
2,1622,50,0,8,2,0.6000000000000005,6.000000000000005,381,1,0.9,11,8
3,1622,15,1,1,0,0,5.000000000000001,128,2,-1.1,7,2
0,1623,50,0,9,3,1.1999999999999973,11.999999999999972,747,0,1,11,9
1,1623,15,0,2,1,0.6,5.999999999999999,69,4,-1.1,6,2
2,1623,50,1,9,1,1.1999999999999966,17.999999999999964,837,3,0.9,9,10
3,1623,50,0,9,0,1.1999999999999993,11.999999999999991,435,0,1,7,9
0,1624,50,0,10,1,1.7999999999999994,17.999999999999993,525,2,0.9,12,10
1,1624,50,0,8,2,0.5999999999999998,5.999999999999997,447,0,1,11,8
2,1624,50,1,12,1,2.9999999999999982,35.99999999999998,867,0,1.8,10,13
3,1624,50,0,11,0,2.3999999999999977,23.99999999999997,783,2,0.9,10,11
0,1625,50,0,11,0,2.399999999999997,23.999999999999968,1143,1,1.4,9,11
1,1625,27,1,3,1,0,5.000000000000001,200,0,-0.2,7,4
2,1625,33,0,4,0,0,0,258,0,-1,6,4
3,1625,21,0,2,0,0,0,114,3,-1.1,5,2
0,1626,50,0,11,5,2.399999999999997,23.99999999999997,909,1,0.9,12,11
1,1626,50,0,8,3,0.6000000000000002,6.000000000000002,435,0,1,9,8
2,1626,50,0,12,4,2.9999999999999982,29.999999999999982,867,0,1,9,12
3,1626,50,0,9,0,1.1999999999999988,11.999999999999988,525,0,1,9,9
0,1627,50,1,9,2,1.1999999999999986,17.999999999999982,567,0,1.8,9,10
1,1627,50,0,12,3,2.9999999999999973,29.99999999999997,1071,2,0.9,7,12
2,1627,50,0,9,6,1.1999999999999988,11.999999999999988,531,0,1,10,9
3,1627,50,0,9,2,1.199999999999997,11.99999999999997,693,0,1,10,9
0,1628,50,0,10,0,1.7999999999999972,17.99999999999997,843,2,0.9,11,10
1,1628,21,0,2,1,0,0,144,4,-1.1,5,2
2,1628,50,0,10,0,1.7999999999999967,17.999999999999964,867,3,0.9,9,10
3,1628,50,0,9,0,1.199999999999998,11.99999999999998,561,0,1,9,9
0,1629,50,1,13,5,3.5999999999999988,41.99999999999998,1461,0,1.8,10,14
1,1629,50,0,8,3,0.6,5.999999999999999,471,0,1,12,8
2,1629,50,0,11,5,2.399999999999999,23.99999999999999,609,2,0.9,10,11
3,1629,50,1,12,2,2.999999999999997,35.999999999999964,1233,0,1.8,10,13
0,1630,50,0,10,8,1.7999999999999976,17.999999999999975,759,0,1,10,10
1,1630,50,0,9,3,1.199999999999999,11.99999999999999,471,4,0.9,10,9
2,1630,50,0,13,3,3.599999999999997,35.999999999999964,1221,0,1,10,13
3,1630,50,0,14,3,4.199999999999998,41.99999999999998,1263,0,1,11,14
0,1631,50,0,9,3,1.199999999999998,11.99999999999998,783,1,0.9,9,9
1,1631,50,0,11,5,2.3999999999999995,23.999999999999996,1479,2,0.9,7,11
2,1631,50,1,10,5,1.799999999999998,23.99999999999998,735,0,1,10,11
3,1631,38,0,5,2,0,0,411,3,-1.1,7,5
0,1632,50,2,11,2,2.3999999999999986,35.999999999999986,825,0,1.8,10,13
1,1632,50,0,9,1,1.1999999999999995,11.999999999999996,465,1,1.8,9,9
2,1632,50,0,9,2,1.199999999999997,11.99999999999997,753,0,1,11,9
3,1632,50,0,11,0,2.3999999999999977,23.99999999999997,705,0,1,13,11
0,1633,50,1,9,0,1.1999999999999995,17.999999999999993,495,0,1,10,10
1,1633,50,1,8,2,0.6000000000000005,12.000000000000004,417,0,1.8,9,9
2,1633,50,1,10,2,1.7999999999999972,23.99999999999997,849,0,1.8,10,11
3,1633,50,1,13,0,3.599999999999998,41.99999999999997,915,0,1.8,10,14
0,1634,50,0,9,2,1.1999999999999995,11.999999999999996,483,1,1.8,12,9
1,1634,50,0,8,1,0.6000000000000006,6.000000000000006,357,0,1,10,8
2,1634,50,0,11,2,2.3999999999999977,23.99999999999997,777,0,1,12,11
3,1634,50,1,12,1,2.999999999999998,35.99999999999998,837,0,1.8,11,13
0,1635,50,0,11,3,2.399999999999997,23.999999999999968,927,3,1.5,8,11
1,1635,50,0,8,0,0.6000000000000005,6.000000000000005,333,0,1,9,8
2,1635,50,0,11,3,2.3999999999999977,23.99999999999997,873,0,1,11,11
3,1635,50,1,8,0,0.5999999999999975,11.999999999999975,657,0,1.8,6,9
0,1636,50,0,8,1,0.5999999999999999,5.999999999999998,495,1,0.9,9,8
1,1636,33,0,4,1,0,0,234,4,-1.1,6,4
2,1636,50,0,11,0,2.3999999999999977,23.99999999999997,945,0,1,8,11
3,1636,50,1,9,0,1.1999999999999966,17.999999999999964,879,0,1.8,8,10
0,1637,50,1,8,3,0.5999999999999984,11.999999999999984,753,3,0.9,9,9
1,1637,50,1,8,2,0.6,11.99999999999998,615,0,1.8,9,9
2,1637,27,0,3,2,0,0,183,3,-1.1,7,3
3,1637,50,0,8,1,0.5999999999999981,5.9999999999999805,663,3,0.9,12,8
0,1638,50,2,12,2,2.999999999999998,41.99999999999997,1113,0,1.8,11,14
1,1638,50,0,8,2,0.5999999999999989,5.9999999999999885,531,0,1,10,8
2,1638,50,0,10,2,1.7999999999999972,17.99999999999997,771,0,1,9,10
3,1638,50,1,11,0,2.399999999999997,29.99999999999997,897,0,1.8,8,12
0,1639,50,0,12,0,2.9999999999999973,29.99999999999997,969,0,1,12,12
1,1639,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,12,8
2,1639,50,0,12,0,2.999999999999998,29.99999999999997,1017,0,1,9,12
3,1639,50,0,10,0,1.7999999999999967,17.999999999999964,1023,0,1,11,10
0,1640,50,1,10,3,1.7999999999999972,23.99999999999997,987,0,1.8,13,11
1,1640,50,0,8,3,0.5999999999999989,5.9999999999999885,507,0,1,11,8
2,1640,50,0,12,6,2.9999999999999973,29.99999999999997,1395,0,1,12,12
3,1640,50,0,10,0,1.799999999999999,17.99999999999999,549,0,1,11,10
0,1641,50,0,12,4,2.999999999999997,29.999999999999968,1119,1,1.8,10,12
1,1641,50,0,8,2,0.6000000000000005,6.000000000000005,363,0,1,10,8
2,1641,50,1,12,3,2.999999999999998,35.99999999999998,903,0,1.8,10,13
3,1641,50,0,9,0,1.1999999999999982,11.99999999999998,579,1,0.9,10,9
0,1642,50,0,10,2,1.7999999999999985,17.999999999999982,573,0,1,8,10
1,1642,50,0,9,5,1.1999999999999975,11.999999999999975,771,3,0.9,7,9
2,1642,50,0,9,5,1.1999999999999975,11.999999999999975,663,0,1,7,9
3,1642,50,2,14,2,4.200000000000004,54.00000000000004,1329,0,1.8,7,16
0,1643,50,1,9,1,1.1999999999999966,17.999999999999964,921,2,0.9,8,10
1,1643,15,2,1,1,0,11,146,2,-1.1,8,3
2,1643,50,1,9,1,1.199999999999998,17.99999999999998,573,0,1,9,10
3,1643,50,0,8,0,0.5999999999999989,5.9999999999999885,537,0,1,7,8
0,1644,50,0,9,1,1.1999999999999975,11.999999999999975,771,0,1,10,9
1,1644,15,0,1,2,0,0,99,4,-1.1,7,1
2,1644,50,1,9,1,1.199999999999997,17.99999999999997,729,3,0.9,8,10
3,1644,50,0,9,0,1.1999999999999982,11.99999999999998,591,0,1,7,9
0,1645,50,0,12,6,2.9999999999999982,29.999999999999982,1071,3,1.5,8,12
1,1645,50,0,8,4,0.6,5.999999999999999,453,0,1,10,8
2,1645,50,1,11,3,2.3999999999999995,29.999999999999996,525,0,1,9,12
3,1645,50,0,10,3,1.7999999999999976,17.999999999999975,777,0,1,9,10
0,1646,50,1,10,6,1.7999999999999967,23.999999999999968,1227,0,1,9,11
1,1646,50,0,8,1,0.6000000000000009,6.000000000000008,285,0,1,8,8
2,1646,50,0,12,3,2.9999999999999982,29.999999999999982,699,0,1,10,12
3,1646,50,0,10,1,1.7999999999999967,17.999999999999964,867,0,1,9,10
0,1647,50,0,9,4,1.1999999999999968,11.999999999999968,897,0,1,11,9
1,1647,27,0,3,1,0,0,171,4,-1.1,7,3
2,1647,50,1,9,3,1.1999999999999968,17.999999999999964,1017,3,0.9,11,10
3,1647,50,0,9,0,1.2,11.999999999999998,423,1,1.4,8,9
0,1648,50,0,10,4,1.7999999999999972,17.99999999999997,969,2,0.9,11,10
1,1648,50,0,10,6,1.7999999999999998,17.999999999999996,459,2,0.9,9,10
2,1648,50,0,13,7,3.599999999999997,35.999999999999964,1305,3,1.5,9,13
3,1648,50,1,9,0,1.1999999999999975,17.999999999999975,633,0,1.8,8,10
0,1649,50,1,11,2,2.3999999999999977,29.99999999999997,879,1,1.8,11,12
1,1649,50,0,8,0,0.6000000000000009,6.000000000000008,315,1,1.8,8,8
2,1649,50,0,12,1,2.999999999999999,29.99999999999999,717,1,1.8,8,12
3,1649,50,0,10,0,1.7999999999999985,17.999999999999982,645,0,1,9,10
0,1650,50,1,11,3,2.399999999999998,29.999999999999982,705,0,1.8,11,12
1,1650,50,0,9,1,1.1999999999999993,11.999999999999991,471,1,1.8,10,9
2,1650,50,1,8,3,0.5999999999999989,11.999999999999988,561,0,0.6,8,9
3,1650,50,0,11,0,2.3999999999999986,23.999999999999982,657,1,1.8,11,11
0,1651,50,0,10,2,1.799999999999999,17.99999999999999,639,2,0.9,11,10
1,1651,50,1,8,1,0.6000000000000003,12.000000000000002,369,0,1.8,11,9
2,1651,50,1,12,1,2.9999999999999973,35.99999999999997,1011,0,1,12,13
3,1651,50,0,12,1,2.999999999999997,29.999999999999968,1041,0,1,13,12
0,1652,50,0,11,2,2.3999999999999986,23.999999999999982,639,0,1,10,11
1,1652,50,1,8,3,0.6,11.999999999999998,453,0,1.8,9,9
2,1652,50,0,11,2,2.399999999999997,23.99999999999997,915,2,0.9,13,11
3,1652,50,1,14,1,4.199999999999998,47.99999999999998,1299,0,1.8,11,15
0,1653,50,1,13,6,3.5999999999999983,41.99999999999998,1197,0,1.8,11,14
1,1653,50,0,9,7,1.1999999999999993,11.999999999999991,531,0,1,11,9
2,1653,50,0,9,3,1.2,11.999999999999998,441,1,1.8,10,9
3,1653,50,0,9,0,1.1999999999999988,11.999999999999988,531,0,1,10,9
0,1654,50,1,10,2,1.7999999999999976,23.99999999999997,753,0,1.8,11,11
1,1654,50,0,9,3,1.2,11.999999999999998,429,1,1.4,11,9
2,1654,50,1,12,1,2.9999999999999973,35.99999999999997,1113,0,1,11,13
3,1654,50,0,12,1,2.9999999999999973,29.99999999999997,1101,0,1,10,12
0,1655,50,1,11,4,2.399999999999997,29.99999999999997,789,0,1.8,10,12
1,1655,50,0,8,5,0.5999999999999993,5.999999999999993,489,0,1,10,8
2,1655,50,0,11,3,2.3999999999999977,23.99999999999997,927,0,1,11,11
3,1655,50,0,14,2,4.200000000000002,42.000000000000014,1179,3,0.9,11,14
0,1656,50,0,12,8,2.999999999999997,29.999999999999968,1491,0,1,11,12
1,1656,50,0,11,3,2.399999999999999,23.99999999999999,723,0,1,12,11
2,1656,50,0,9,4,1.1999999999999995,11.999999999999996,519,0,1,12,9
3,1656,50,0,8,0,0.5999999999999975,5.999999999999975,675,3,0.9,11,8
0,1657,50,0,11,5,2.399999999999997,23.99999999999997,1059,3,0.9,8,11
1,1657,50,0,9,5,1.1999999999999995,11.999999999999996,447,0,1,10,9
2,1657,50,0,12,4,2.9999999999999982,29.999999999999982,1035,0,1,11,12
3,1657,50,0,8,0,0.6,5.999999999999989,501,0,1,11,8
0,1658,50,0,9,3,1.1999999999999986,11.999999999999986,543,0,1,13,9
1,1658,50,0,8,1,0.6000000000000008,6.000000000000007,375,0,1,11,8
2,1658,50,0,12,4,2.9999999999999973,29.99999999999997,1059,0,1,11,12
3,1658,50,0,14,1,4.2,42,1119,0,1,11,14
0,1659,50,0,12,9,2.9999999999999964,29.999999999999964,1353,0,1,11,12
1,1659,50,0,8,4,0.5999999999999985,5.999999999999985,525,0,1,9,8
2,1659,50,1,9,5,1.199999999999998,17.99999999999998,639,0,1.8,9,10
3,1659,50,0,9,1,1.199999999999997,11.99999999999997,639,1,0.9,10,9
0,1660,50,1,15,6,4.799999999999998,53.99999999999997,1467,0,1.8,11,16
1,1660,50,0,8,6,0.5999999999999984,5.999999999999984,531,0,1,9,8
2,1660,50,0,8,5,0.6,5.999999999999999,471,0,1,10,8
3,1660,50,0,11,1,2.3999999999999977,23.99999999999997,801,4,0.9,10,11
0,1661,50,0,11,6,2.399999999999997,23.999999999999968,1071,2,1.5,10,11
1,1661,50,1,9,1,1.2000000000000006,18.000000000000007,315,0,1.8,10,10
2,1661,50,1,9,5,1.199999999999998,17.99999999999998,657,0,1.8,11,10
3,1661,50,0,9,0,1.1999999999999984,11.999999999999984,537,0,1,9,9
0,1662,50,0,11,5,2.3999999999999977,23.99999999999997,957,0,1,10,11
1,1662,50,0,8,4,0.6000000000000005,6.000000000000005,417,0,1,11,8
2,1662,50,0,12,2,2.999999999999998,29.99999999999997,981,0,1,10,12
3,1662,50,1,10,2,1.7999999999999965,23.99999999999996,813,0,1.8,11,11
0,1663,50,1,12,9,2.999999999999997,35.999999999999964,1461,0,1.8,8,13
1,1663,50,0,10,3,1.7999999999999994,17.999999999999993,501,3,0.9,10,10
2,1663,50,1,9,8,1.1999999999999975,17.999999999999975,705,0,1,10,10
3,1663,50,0,7,0,0,0,423,3,-0.1,10,7
0,1664,50,1,14,3,4.1999999999999975,47.99999999999997,1041,1,1.8,13,15
1,1664,50,0,9,7,1.1999999999999975,11.999999999999975,735,1,1.4,11,9
2,1664,50,0,9,4,1.1999999999999995,11.999999999999996,483,2,1.5,12,9
3,1664,50,0,12,3,2.9999999999999973,29.99999999999997,1251,0,1,12,12
0,1665,50,0,12,5,2.9999999999999973,29.99999999999997,1251,2,1.9,8,12
1,1665,50,0,8,1,0.5999999999999998,5.999999999999997,429,2,0.9,8,8
2,1665,50,1,11,2,2.3999999999999986,29.999999999999982,615,0,1.8,10,12
3,1665,50,0,10,1,1.7999999999999967,17.999999999999964,945,3,0.9,11,10
0,1666,50,1,7,3,0,5.9999999999999885,525,2,-0.1,12,8
1,1666,50,0,8,2,0.5999999999999986,5.999999999999986,507,3,0.9,12,8
2,1666,50,1,12,3,2.999999999999997,35.999999999999964,1257,0,1.8,9,13
3,1666,50,0,13,0,3.599999999999997,35.999999999999964,1209,2,0.9,10,13
0,1667,50,0,14,3,4.1999999999999975,41.99999999999997,1311,1,1.8,13,14
1,1667,50,0,9,3,1.1999999999999995,11.999999999999996,459,1,1.4,8,9
2,1667,50,0,10,1,1.799999999999998,17.99999999999998,597,2,0.9,10,10
3,1667,50,0,11,1,2.399999999999997,23.99999999999997,945,0,1,8,11
0,1668,50,0,13,2,3.5999999999999988,35.999999999999986,849,1,1.8,10,13
1,1668,50,0,7,3,0,0,441,4,-0.1,12,7
2,1668,50,0,12,2,2.999999999999997,29.999999999999968,1203,4,0.9,10,12
3,1668,50,0,11,1,2.3999999999999977,23.99999999999997,963,3,0.9,11,11
0,1669,50,2,15,6,4.8,60,1533,0,1.8,12,17
1,1669,50,0,8,4,0.6000000000000001,6.000000000000001,447,0,1,12,8
2,1669,50,0,9,7,1.199999999999998,11.99999999999998,567,2,1.5,11,9
3,1669,50,0,14,1,4.199999999999998,41.99999999999998,963,1,1.8,13,14
0,1670,50,1,11,2,2.399999999999997,29.99999999999997,957,0,1,10,12
1,1670,50,0,9,1,1.2000000000000004,12.000000000000004,327,1,1.4,11,9
2,1670,50,0,10,1,1.7999999999999985,17.999999999999982,627,1,1.8,11,10
3,1670,50,0,11,1,2.399999999999997,23.999999999999968,987,0,1,11,11
0,1671,50,0,10,8,1.799999999999998,17.99999999999998,705,3,0.9,11,10
1,1671,50,0,12,6,2.999999999999997,29.999999999999968,1059,2,0.9,9,12
2,1671,50,0,10,2,1.7999999999999985,17.999999999999982,603,1,1.8,8,10
3,1671,50,0,8,1,0.6000000000000008,6.000000000000007,345,0,1,11,8
0,1672,50,1,14,2,4.2,47.99999999999999,921,0,1,10,15
1,1672,50,0,8,6,0.5999999999999981,5.9999999999999805,651,0,1,9,8
2,1672,50,1,9,4,1.1999999999999988,17.99999999999999,507,0,1.8,9,10
3,1672,50,0,11,1,2.399999999999998,23.99999999999998,873,1,0.9,9,11
0,1673,50,2,12,6,2.9999999999999973,41.99999999999997,1269,0,1.8,10,14
1,1673,50,0,8,3,0.5999999999999998,5.999999999999997,453,0,1,8,8
2,1673,50,0,9,5,1.1999999999999984,11.999999999999984,585,0,1,8,9
3,1673,50,0,12,0,2.9999999999999982,29.999999999999982,717,1,1.8,9,12
0,1674,50,0,10,5,1.7999999999999967,17.999999999999964,957,2,0.9,14,10
1,1674,50,0,8,5,0.6000000000000005,6.000000000000005,381,0,1,11,8
2,1674,50,0,12,3,2.999999999999998,29.99999999999997,975,0,1,10,12
3,1674,50,0,12,0,2.9999999999999973,29.99999999999997,771,1,1.8,10,12
0,1675,50,0,9,3,1.199999999999997,11.99999999999997,765,1,0.9,10,9
1,1675,50,0,12,2,3,29.999999999999996,729,2,0.9,9,12
2,1675,50,1,10,4,1.7999999999999972,23.99999999999997,843,0,1,11,11
3,1675,50,0,8,1,0.5999999999999971,5.999999999999971,627,0,1,10,8
0,1676,50,0,13,4,3.599999999999997,35.99999999999997,1395,2,0.9,10,13
1,1676,50,0,7,2,2.498001805406602e-16,2.4980018054066026e-15,411,3,0.9,9,7
2,1676,50,0,10,5,1.799999999999998,17.99999999999998,603,3,0.9,9,10
3,1676,50,0,12,1,2.999999999999997,29.999999999999968,993,3,0.9,9,12
0,1677,50,1,12,5,2.9999999999999973,35.99999999999997,1107,3,1.5,9,13
1,1677,50,1,8,4,0.6000000000000003,12.000000000000002,381,0,1.8,8,9
2,1677,50,1,11,2,2.3999999999999986,29.999999999999982,693,0,1.8,10,12
3,1677,50,0,10,1,1.799999999999998,17.99999999999998,705,0,1,10,10
0,1678,50,0,13,7,3.5999999999999983,35.99999999999998,885,2,1.5,9,13
1,1678,50,0,11,5,2.399999999999999,23.99999999999999,651,0,1,12,11
2,1678,50,0,8,6,0.5999999999999989,5.9999999999999885,627,0,1,12,8
3,1678,50,0,9,0,1.1999999999999995,11.999999999999996,405,3,0.9,12,9
0,1679,38,0,5,1,0,0,393,1,-1.1,8,5
1,1679,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,7,1
2,1679,50,0,9,0,1.1999999999999982,11.99999999999998,657,0,1,11,9
3,1679,27,0,3,0,0,0,153,3,-1.1,6,3
0,1680,50,0,10,2,1.7999999999999972,17.99999999999997,885,2,0.9,9,10
1,1680,39,0,5,2,0,0,279,4,-1.1,8,5
2,1680,50,0,10,1,1.7999999999999976,17.999999999999975,795,0,1,10,10
3,1680,50,0,9,0,1.1999999999999966,11.999999999999966,735,3,0.9,8,9
0,1681,50,0,9,3,1.1999999999999984,11.999999999999984,663,0,1,10,9
1,1681,50,0,10,4,1.799999999999999,17.99999999999999,543,3,1.5,9,10
2,1681,50,0,12,5,2.9999999999999973,29.99999999999997,1125,0,1,9,12
3,1681,50,0,9,1,1.1999999999999993,11.999999999999991,513,1,1.4,10,9
0,1682,50,0,11,4,2.399999999999997,23.99999999999997,915,2,0.9,12,11
1,1682,50,0,9,4,1.2000000000000004,12.000000000000004,423,1,1.4,11,9
2,1682,50,0,14,4,4.1999999999999975,41.99999999999997,1011,1,1.8,13,14
3,1682,50,0,10,0,1.799999999999998,17.99999999999998,585,1,1.8,11,10
0,1683,50,0,12,7,2.9999999999999973,29.99999999999997,1089,2,0.9,11,12
1,1683,50,0,10,5,1.799999999999998,17.99999999999998,705,0,1,11,10
2,1683,50,1,8,2,0.5999999999999993,11.999999999999991,513,0,1.8,8,9
3,1683,50,1,8,1,0.5999999999999989,11.999999999999988,531,0,1.8,10,9
0,1684,50,0,10,5,1.7999999999999965,17.99999999999996,1101,1,0.9,8,10
1,1684,44,0,6,3,0,0,312,4,-1.1,6,6
2,1684,50,0,10,4,1.7999999999999967,17.999999999999964,1239,3,0.9,8,10
3,1684,39,0,6,0,0.6,5.999999999999999,267,3,-1.1,8,6
0,1685,50,0,12,7,2.9999999999999964,29.999999999999964,1389,0,1,12,12
1,1685,50,0,8,1,0.6,6,357,0,1,11,8
2,1685,50,0,12,5,2.999999999999999,29.99999999999999,681,1,1.8,12,12
3,1685,50,0,10,0,1.7999999999999976,17.999999999999975,645,0,1,12,10
0,1686,50,1,12,4,2.9999999999999982,35.99999999999998,843,3,1.5,11,13
1,1686,50,0,8,2,0.6000000000000005,6.000000000000005,345,0,1,10,8
2,1686,50,1,10,4,1.7999999999999967,23.999999999999968,789,0,1.8,10,11
3,1686,50,0,9,0,1.1999999999999975,11.999999999999975,603,1,0.9,10,9
0,1687,50,1,12,4,2.9999999999999973,35.99999999999997,1089,0,1.8,11,13
1,1687,50,1,8,2,0.6000000000000005,12.000000000000004,381,0,1.8,11,9
2,1687,50,0,12,4,2.9999999999999987,29.999999999999982,717,0,1,13,12
3,1687,50,0,9,1,1.1999999999999984,11.999999999999984,579,1,1.4,11,9
0,1688,50,0,10,9,1.7999999999999965,17.99999999999996,1011,3,0.9,11,10
1,1688,50,0,7,5,0,0,417,4,-0.1,7,7
2,1688,50,0,11,6,2.399999999999997,23.999999999999968,1023,4,0.9,8,11
3,1688,45,0,6,0,0,0,240,3,-1.1,9,6
0,1689,50,0,9,6,1.199999999999997,11.99999999999997,957,2,0.9,10,9
1,1689,50,0,8,1,0.6000000000000001,6.000000000000001,447,0,1,8,8
2,1689,50,0,13,5,3.599999999999997,35.99999999999997,1077,0,1,9,13
3,1689,50,0,11,0,2.399999999999998,23.99999999999998,741,0,1,10,11
0,1690,50,0,12,7,2.999999999999997,29.999999999999968,1185,3,0.9,14,12
1,1690,50,1,9,3,1.2000000000000002,18,393,0,1.8,12,10
2,1690,50,0,13,5,3.599999999999998,35.99999999999998,993,0,1,12,13
3,1690,50,0,8,1,0.5999999999999991,6,519,0,1,13,8
0,1691,50,0,12,8,2.999999999999998,29.99999999999997,1119,3,1.5,11,12
1,1691,50,0,8,1,0.6000000000000005,6.000000000000005,393,4,0.9,10,8
2,1691,50,0,10,5,1.7999999999999994,17.999999999999993,513,0,1,12,10
3,1691,50,0,10,1,1.7999999999999985,17.999999999999982,609,0,1,13,10
0,1692,50,0,13,4,3.5999999999999983,35.99999999999998,975,0,1,13,13
1,1692,50,0,8,3,0.5999999999999984,5.999999999999984,537,4,0.9,12,8
2,1692,50,0,10,4,1.799999999999999,17.99999999999999,591,0,1,11,10
3,1692,50,0,10,2,1.799999999999998,17.99999999999998,681,1,0.9,10,10
0,1693,50,1,9,5,1.199999999999997,17.99999999999997,951,0,1.8,10,10
1,1693,50,0,8,2,0.6000000000000001,6.000000000000001,375,0,1,10,8
2,1693,50,0,12,2,2.9999999999999987,29.999999999999982,849,1,1.8,10,12
3,1693,50,1,11,1,2.399999999999997,29.99999999999997,819,0,1.8,9,12
0,1694,50,1,11,2,2.3999999999999986,29.999999999999982,747,0,1,11,12
1,1694,50,1,8,3,0.6000000000000003,12.000000000000002,351,0,1.8,8,9
2,1694,50,0,10,1,1.7999999999999976,17.999999999999975,657,0,1,8,10
3,1694,50,0,11,1,2.399999999999998,23.99999999999998,723,0,1,9,11
0,1695,50,0,10,0,1.7999999999999967,17.999999999999964,735,2,0.9,7,10
1,1695,15,0,1,0,0,0,87,3,-1.1,7,1
2,1695,50,0,10,0,1.7999999999999985,17.999999999999982,615,0,1,8,10
3,1695,50,0,10,0,1.7999999999999967,17.999999999999964,855,3,0.9,8,10
0,1696,50,0,9,3,1.199999999999998,11.99999999999998,609,0,1,7,9
1,1696,50,0,12,6,2.999999999999997,29.999999999999968,1095,0,1,10,12
2,1696,50,1,8,6,0.6000000000000001,12.000000000000002,459,0,1.8,9,9
3,1696,50,0,10,2,1.7999999999999976,17.999999999999975,717,1,1.8,10,10
0,1697,50,0,11,5,2.399999999999997,23.999999999999968,1017,3,0.9,11,11
1,1697,50,0,9,2,1.2000000000000006,12.000000000000004,381,4,0.9,9,9
2,1697,50,0,12,4,2.999999999999997,29.999999999999968,1107,3,1.9,10,12
3,1697,50,0,11,0,2.3999999999999977,23.99999999999997,663,1,1.8,11,11
0,1698,50,0,12,4,2.999999999999997,29.999999999999968,1329,3,1.5,11,12
1,1698,50,1,8,4,0.5999999999999998,11.999999999999996,501,0,1.8,8,9
2,1698,50,0,11,2,2.399999999999998,23.99999999999998,627,0,1,8,11
3,1698,50,1,11,1,2.399999999999997,29.99999999999997,1041,0,1.8,7,12
0,1699,50,0,8,2,0.5999999999999984,5.999999999999984,627,1,1.8,11,8
1,1699,50,0,8,2,0.6000000000000002,6.000000000000002,399,1,1.8,9,8
2,1699,21,0,2,1,0,0,84,1,-1.1,5,2
3,1699,38,0,5,0,0,0,459,3,-1.1,10,5
0,1700,50,0,10,4,1.7999999999999994,17.999999999999993,573,0,1,10,10
1,1700,50,0,9,3,1.1999999999999988,11.999999999999988,531,0,1,8,9
2,1700,50,0,11,3,2.399999999999997,23.999999999999968,993,1,1.8,7,11
3,1700,50,0,14,2,4.1999999999999975,41.99999999999997,1257,0,1,8,14
0,1701,50,0,11,6,2.399999999999997,23.999999999999968,1161,4,0.9,11,11
1,1701,50,0,9,1,1.1999999999999988,11.999999999999988,495,0,1,10,9
2,1701,50,1,11,6,2.399999999999998,29.999999999999982,885,0,1,10,12
3,1701,50,0,9,0,1.1999999999999988,11.999999999999988,489,1,1.4,11,9
0,1702,50,0,13,1,3.5999999999999988,35.999999999999986,795,0,1,11,13
1,1702,50,0,9,1,1.2000000000000002,12.000000000000002,399,0,1,11,9
2,1702,50,0,10,1,1.7999999999999967,17.999999999999964,771,0,1,9,10
3,1702,50,0,10,1,1.7999999999999972,17.99999999999997,993,2,1.5,11,10
0,1703,50,0,9,1,1.1999999999999966,11.999999999999966,879,2,0.9,7,9
1,1703,21,0,2,0,0,0,84,4,-1.1,5,2
2,1703,50,0,9,1,1.1999999999999966,11.999999999999966,789,0,1,10,9
3,1703,50,0,9,0,1.1999999999999988,11.999999999999988,525,0,1,7,9
0,1704,50,0,9,3,1.1999999999999973,11.999999999999972,765,3,0.9,8,9
1,1704,50,1,9,7,1.1999999999999975,17.999999999999975,633,3,0.9,8,10
2,1704,38,1,5,2,0,5.999999999999997,315,3,-1.1,9,6
3,1704,50,1,12,4,3.0000000000000018,36.000000000000014,1509,4,0.9,6,13
0,1705,50,0,11,2,2.3999999999999977,23.99999999999997,1083,2,0.9,9,11
1,1705,45,0,6,2,0,0,348,4,-1.1,7,6
2,1705,50,0,10,3,1.7999999999999976,17.999999999999975,759,3,0.9,11,10
3,1705,50,0,9,0,1.1999999999999975,11.999999999999975,657,1,0.9,10,9
0,1706,50,0,7,0,0,0,561,0,0,8,7
1,1706,15,0,1,0,0,0,69,4,-1.1,6,1
2,1706,50,0,11,0,2.3999999999999995,23.999999999999996,609,0,1,11,11
3,1706,50,0,9,0,1.1999999999999995,11.999999999999996,429,0,1,9,9
0,1707,50,0,8,4,0.5999999999999975,5.999999999999975,795,0,1,9,8
1,1707,33,0,4,2,0,0,228,4,-1.1,6,4
2,1707,50,0,10,3,1.799999999999998,17.99999999999998,651,3,0.9,11,10
3,1707,50,0,10,0,1.7999999999999994,17.999999999999993,489,0,1,10,10
0,1708,50,0,12,7,2.9999999999999973,29.99999999999997,1149,2,1.9,9,12
1,1708,50,0,9,2,1.2000000000000002,12.000000000000002,411,0,1,8,9
2,1708,50,0,11,5,2.399999999999997,23.999999999999968,1047,0,1,9,11
3,1708,50,0,11,0,2.399999999999997,23.99999999999997,669,1,1.8,12,11
0,1709,50,0,12,5,2.9999999999999982,29.999999999999982,873,0,1,12,12
1,1709,50,0,8,4,0.6000000000000001,6.000000000000001,429,0,1,12,8
2,1709,50,0,12,4,2.9999999999999973,29.99999999999997,933,0,1,11,12
3,1709,50,0,9,1,1.199999999999997,11.99999999999997,843,1,1.8,13,9
0,1710,50,1,9,4,1.1999999999999988,17.99999999999999,555,0,1.8,11,10
1,1710,50,0,12,2,2.999999999999997,29.999999999999968,1305,2,0.9,7,12
2,1710,50,0,10,4,1.7999999999999972,17.99999999999997,729,1,1.8,8,10
3,1710,50,1,8,3,0.5999999999999994,11.999999999999991,489,0,1.8,11,9
0,1711,50,0,12,2,2.9999999999999987,29.999999999999982,771,1,1.8,11,12
1,1711,50,0,8,1,0.6000000000000008,6.000000000000007,297,0,1,9,8
2,1711,50,1,12,2,2.999999999999997,35.999999999999964,921,0,1.8,10,13
3,1711,50,0,11,1,2.399999999999997,23.999999999999968,993,0,1,9,11
0,1712,50,1,9,3,1.1999999999999975,17.999999999999975,645,0,1.8,8,10
1,1712,50,0,12,5,2.9999999999999987,29.999999999999982,807,0,1,9,12
2,1712,50,0,9,2,1.1999999999999995,11.999999999999996,393,0,1,8,9
3,1712,50,1,10,4,1.7999999999999967,23.999999999999968,861,0,1.8,9,11
0,1713,50,0,9,4,1.1999999999999984,11.999999999999984,603,0,1,11,9
1,1713,50,0,9,2,1.2000000000000004,12.000000000000004,399,3,0.9,9,9
2,1713,50,1,12,2,2.9999999999999973,35.99999999999997,1083,0,1.8,8,13
3,1713,50,0,13,1,3.599999999999997,35.999999999999964,1335,0,1,11,13
0,1714,50,1,15,9,4.800000000000001,54,1323,0,1.8,10,16
1,1714,50,0,8,2,0.6000000000000001,6.000000000000001,423,0,1,10,8
2,1714,50,0,10,10,1.7999999999999994,17.999999999999993,549,1,0.9,11,10
3,1714,50,0,9,0,1.1999999999999988,11.999999999999988,513,1,1.8,11,9
0,1715,50,0,13,8,3.599999999999997,35.99999999999997,1029,2,0.9,12,13
1,1715,50,0,11,6,2.399999999999998,23.99999999999998,819,2,1.5,10,11
2,1715,50,0,9,4,1.1999999999999995,11.999999999999996,495,1,1.8,9,9
3,1715,50,0,8,0,0.6,6,327,4,0.9,12,8
0,1716,50,0,13,8,3.599999999999997,35.99999999999997,1287,1,1.8,11,13
1,1716,50,0,9,4,1.1999999999999975,11.999999999999975,663,3,0.9,8,9
2,1716,50,0,8,5,0.5999999999999993,5.999999999999993,555,2,0.9,10,8
3,1716,39,0,5,1,0,0,249,3,-1.1,10,5
0,1717,50,0,13,12,3.5999999999999983,35.99999999999998,1611,3,1.5,12,13
1,1717,50,0,8,3,0.6,6,327,2,1.1,10,8
2,1717,50,1,14,8,4.1999999999999975,47.99999999999997,1083,0,1.8,12,15
3,1717,50,0,9,0,1.1999999999999975,11.999999999999975,627,0,1,12,9
0,1718,50,1,11,2,2.3999999999999977,29.99999999999997,825,0,1.8,11,12
1,1718,50,0,9,1,1.2000000000000002,12.000000000000002,441,0,1,9,9
2,1718,50,0,13,1,3.599999999999998,35.99999999999998,975,1,1.8,10,13
3,1718,50,0,10,0,1.799999999999998,17.99999999999998,699,0,1,11,10
0,1719,50,0,11,9,2.399999999999997,23.99999999999997,1179,0,1,9,11
1,1719,50,0,9,3,1.1999999999999995,11.999999999999996,447,2,0.9,13,9
2,1719,50,0,13,5,3.5999999999999988,35.999999999999986,765,0,1,10,13
3,1719,50,0,10,0,1.799999999999998,17.99999999999998,597,0,1,13,10
0,1720,50,0,13,7,3.599999999999997,35.999999999999964,1377,2,1.9,7,13
1,1720,50,0,8,0,0.6000000000000005,6.000000000000005,351,3,0.9,9,8
2,1720,50,1,9,8,1.1999999999999986,17.999999999999982,573,0,1.8,7,10
3,1720,50,1,9,0,1.199999999999998,17.99999999999998,639,0,1.8,7,10
0,1721,50,1,9,6,1.199999999999997,17.99999999999997,705,0,1.8,10,10
1,1721,50,0,8,10,0.5999999999999975,5.999999999999975,645,0,1,10,8
2,1721,50,0,10,4,1.7999999999999985,17.999999999999982,615,1,1.8,11,10
3,1721,50,1,16,5,5.400000000000004,60.00000000000004,1731,0,1.8,7,17
0,1722,50,0,13,10,3.599999999999997,35.99999999999997,1335,3,0.9,9,13
1,1722,50,0,11,9,2.399999999999997,23.999999999999968,897,2,0.9,11,11
2,1722,50,0,7,3,5.828670879282072e-16,5.828670879282072e-15,327,2,0.9,8,7
3,1722,50,0,7,0,0,0,459,1,-0.1,8,7
0,1723,50,0,8,2,0.5999999999999998,5.999999999999997,483,0,1,9,8
1,1723,50,1,8,1,0.5999999999999998,11.999999999999996,615,4,0.9,9,9
2,1723,50,1,8,3,0.5999999999999986,11.999999999999986,603,0,1,10,9
3,1723,9,0,0,0,0,0,36,3,-1.1,7,0
0,1724,50,0,11,4,2.399999999999998,23.99999999999998,729,2,0.9,12,11
1,1724,50,0,8,4,0.5999999999999998,5.999999999999997,459,4,0.9,13,8
2,1724,50,0,14,1,4.199999999999998,41.99999999999998,1059,0,1,13,14
3,1724,50,0,12,1,2.999999999999997,29.999999999999968,1119,0,1,12,12
0,1725,50,0,12,4,2.9999999999999964,29.999999999999964,963,1,0.9,13,12
1,1725,50,0,8,5,0.6000000000000005,6.000000000000005,417,2,0.9,12,8
2,1725,50,1,13,3,3.599999999999998,41.99999999999997,1137,0,1.8,10,14
3,1725,50,0,9,0,1.199999999999998,11.99999999999998,615,0,1,11,9
0,1726,50,1,12,5,2.999999999999997,35.999999999999964,1353,0,1,11,13
1,1726,50,0,9,4,1.1999999999999995,11.999999999999996,435,0,1,11,9
2,1726,50,0,8,3,0.5999999999999998,5.999999999999997,465,0,1,13,8
3,1726,50,0,12,1,2.9999999999999973,29.99999999999997,1047,4,0.9,12,12
0,1727,50,1,8,0,0.6,11.99999999999998,627,2,0.5,8,9
1,1727,33,0,4,0,0,0,180,3,-1.1,6,4
2,1727,50,1,9,0,1.1999999999999984,17.999999999999982,555,0,1.8,9,10
3,1727,50,1,9,0,1.1999999999999975,17.999999999999975,639,0,1.8,9,10
0,1728,50,0,13,5,3.5999999999999983,35.99999999999998,969,3,1.5,12,13
1,1728,50,0,8,4,0.6000000000000003,6.000000000000003,393,4,0.9,11,8
2,1728,50,0,12,5,2.999999999999997,29.999999999999968,1065,0,1,13,12
3,1728,50,0,9,0,1.199999999999997,11.99999999999997,615,1,1.8,11,9
0,1729,50,0,9,3,1.199999999999998,11.99999999999998,663,0,1,9,9
1,1729,50,0,9,9,1.1999999999999982,11.99999999999998,585,0,1,8,9
2,1729,50,0,10,1,1.7999999999999985,17.999999999999982,675,0,1,8,10
3,1729,50,0,16,6,5.399999999999999,53.99999999999999,1533,0,1,8,16
0,1730,50,0,10,1,1.7999999999999976,17.999999999999975,939,2,0.9,9,10
1,1730,39,0,5,3,0,0,279,4,-1.1,11,5
2,1730,50,0,10,1,1.7999999999999967,17.999999999999964,1107,0,1,8,10
3,1730,50,0,9,0,1.199999999999997,11.99999999999997,645,3,0.9,9,9
0,1731,50,0,11,4,2.399999999999998,23.99999999999998,921,3,1.5,11,11
1,1731,50,1,8,3,0.6000000000000001,12.000000000000002,387,0,1.8,10,9
2,1731,50,1,13,2,3.5999999999999988,41.99999999999998,771,0,1.8,12,14
3,1731,50,0,11,1,2.399999999999997,23.999999999999968,825,1,1.8,13,11
0,1732,50,0,11,1,2.4,24,477,1,1.8,10,11
1,1732,50,0,9,4,1.1999999999999995,11.999999999999996,471,0,1,9,9
2,1732,50,1,9,2,1.199999999999997,17.99999999999997,717,0,1.8,8,10
3,1732,50,0,11,4,2.399999999999997,23.999999999999968,1125,2,0.9,9,11
0,1733,50,2,12,3,2.999999999999998,41.99999999999997,1137,0,1.8,10,14
1,1733,50,1,8,4,0.5999999999999998,11.999999999999996,459,0,1.8,8,9
2,1733,50,0,10,4,1.799999999999998,17.99999999999998,615,2,0.9,10,10
3,1733,50,0,11,2,2.3999999999999977,23.99999999999997,861,0,1,9,11
0,1734,50,0,10,3,1.7999999999999967,17.999999999999964,1071,4,0.9,10,10
1,1734,50,0,9,2,1.1999999999999995,11.999999999999996,429,4,0.9,11,9
2,1734,50,1,13,2,3.599999999999998,41.99999999999997,963,1,1.8,11,14
3,1734,50,0,11,0,2.3999999999999977,23.99999999999997,783,1,1.8,11,11
0,1735,50,0,10,3,1.7999999999999972,17.99999999999997,897,4,0.9,11,10
1,1735,50,0,9,1,1.1999999999999995,11.999999999999996,393,4,0.9,9,9
2,1735,50,0,14,0,4.1999999999999975,41.99999999999997,1065,1,1.8,9,14
3,1735,50,0,10,0,1.7999999999999976,17.999999999999975,663,0,1,8,10
0,1736,50,1,10,4,1.7999999999999965,23.99999999999996,987,0,1.8,12,11
1,1736,50,0,9,2,1.1999999999999995,11.999999999999996,447,2,0.9,13,9
2,1736,50,1,11,1,2.399999999999997,29.99999999999997,1143,0,1.8,8,12
3,1736,50,0,9,1,1.1999999999999995,11.999999999999996,435,0,1,10,9
0,1737,50,0,12,2,2.9999999999999964,29.999999999999964,1161,1,1.8,8,12
1,1737,50,0,8,2,0.6000000000000008,6.000000000000007,333,0,1,7,8
2,1737,50,0,10,1,1.799999999999999,17.99999999999999,543,1,1.8,8,10
3,1737,50,0,10,0,1.7999999999999985,17.999999999999982,609,1,0.9,10,10
0,1738,50,0,12,8,2.999999999999997,29.999999999999968,1149,2,1.5,9,12
1,1738,50,0,12,3,3,29.999999999999996,597,0,1,12,12
2,1738,50,1,10,5,1.799999999999998,23.99999999999998,639,0,1,13,11
3,1738,50,0,8,0,0.5999999999999989,5.9999999999999885,513,0,1,13,8
0,1739,44,0,6,6,0,0,516,0,-1,6,6
1,1739,50,0,8,5,0.5999999999999971,5.999999999999971,801,0,1,10,8
2,1739,50,1,7,3,0,5.9999999999999885,495,3,-0.1,10,8
3,1739,21,0,2,0,0,0,96,3,-1.1,5,2
0,1740,50,1,11,2,2.3999999999999977,29.99999999999997,879,0,1.8,8,12
1,1740,50,1,8,2,0.6000000000000001,12.000000000000002,387,0,1.8,9,9
2,1740,50,0,13,1,3.599999999999998,35.99999999999998,1017,1,1.8,9,13
3,1740,50,1,10,0,1.7999999999999972,23.99999999999997,783,0,1.8,9,11
0,1741,50,1,10,4,1.7999999999999972,23.99999999999997,873,0,1.8,9,11
1,1741,50,0,8,1,0.6000000000000006,6.000000000000006,309,0,1,9,8
2,1741,50,1,11,3,2.399999999999997,29.99999999999997,981,0,1.8,8,12
3,1741,50,0,9,0,1.1999999999999988,11.999999999999988,543,1,1.8,8,9
0,1742,50,0,9,4,1.1999999999999975,11.999999999999975,675,0,1,13,9
1,1742,50,0,9,2,1.1999999999999995,11.999999999999996,447,0,1,11,9
2,1742,50,0,12,4,2.999999999999998,29.99999999999997,885,0,1,14,12
3,1742,50,0,12,0,2.999999999999998,29.99999999999997,795,0,1,12,12
0,1743,50,0,11,1,2.3999999999999977,23.99999999999997,747,1,1.8,7,11
1,1743,50,0,8,0,0.6,6,345,0,1,7,8
2,1743,50,1,11,0,2.399999999999998,29.999999999999982,765,0,1.8,6,12
3,1743,50,0,10,0,1.7999999999999985,17.999999999999982,573,0,1,5,10
0,1744,50,1,12,1,3,35.99999999999999,591,1,1.8,14,13
1,1744,50,0,9,4,1.2,11.999999999999998,441,1,1.4,12,9
2,1744,50,1,9,0,1.199999999999998,17.99999999999998,573,0,1.8,11,10
3,1744,50,0,12,2,2.9999999999999973,29.99999999999997,1041,1,1.8,12,12
0,1745,50,0,12,8,2.999999999999998,29.99999999999997,813,0,1,10,12
1,1745,50,0,11,6,2.399999999999998,23.99999999999998,753,2,1.5,10,11
2,1745,50,0,8,4,0.6000000000000002,6.000000000000002,399,3,0.9,11,8
3,1745,50,1,10,0,1.7999999999999998,24,477,0,1.8,10,11
0,1746,50,1,14,8,4.1999999999999975,47.99999999999997,1389,1,1.8,10,15
1,1746,50,0,9,8,1.1999999999999975,11.999999999999975,771,1,1.4,11,9
2,1746,50,0,9,6,1.1999999999999988,11.999999999999988,555,2,1.5,9,9
3,1746,50,1,11,0,2.3999999999999977,29.99999999999997,663,0,1.8,10,12
0,1747,50,0,9,8,1.1999999999999975,11.999999999999975,891,1,0.9,8,9
1,1747,50,0,10,4,1.7999999999999976,17.999999999999975,801,2,0.9,9,10
2,1747,50,0,10,3,1.7999999999999985,17.999999999999982,627,1,1.8,9,10
3,1747,44,0,6,0,0,0,330,0,-1,7,6
0,1748,50,1,8,0,0.6,11.99999999999998,615,0,1.8,11,9
1,1748,9,2,0,0,0,11,101,2,-1.1,7,2
2,1748,50,1,8,1,0.6000000000000005,12.000000000000004,417,0,1.8,8,9
3,1748,50,1,9,0,1.1999999999999995,17.999999999999993,447,3,0.9,13,10
0,1749,50,0,11,11,2.399999999999997,23.999999999999968,1119,0,1,9,11
1,1749,50,1,11,5,2.399999999999999,29.99999999999999,675,0,1.8,9,12
2,1749,50,1,9,6,1.1999999999999993,17.999999999999993,513,0,1.8,10,10
3,1749,50,0,8,0,0.6,5.999999999999999,417,3,0.9,11,8
0,1750,50,0,11,4,2.3999999999999964,23.99999999999996,1143,3,0.9,11,11
1,1750,50,0,9,2,1.2000000000000006,12.000000000000004,327,0,1,12,9
2,1750,50,0,12,4,2.9999999999999973,29.99999999999997,1143,0,1,11,12
3,1750,50,0,8,1,0.5999999999999984,5.999999999999984,567,0,1,13,8
0,1751,50,1,12,7,2.999999999999997,35.999999999999964,1299,0,1.8,13,13
1,1751,50,0,9,2,1.2000000000000002,12.000000000000002,363,0,1,10,9
2,1751,50,0,13,4,3.599999999999997,35.99999999999997,1101,3,0.9,11,13
3,1751,50,0,8,0,0.5999999999999975,5.999999999999975,639,1,0.9,11,8
0,1752,50,0,9,2,1.1999999999999966,11.999999999999966,999,2,0.9,8,9
1,1752,39,0,6,2,0.6,5.999999999999999,207,4,-1.1,8,6
2,1752,50,1,9,1,1.1999999999999975,17.999999999999975,795,3,0.9,10,10
3,1752,50,0,9,0,1.199999999999997,11.99999999999997,687,0,1,9,9
0,1753,50,0,10,2,1.7999999999999967,17.999999999999964,789,0,1,12,10
1,1753,50,0,9,1,1.1999999999999993,11.999999999999991,459,1,1.8,10,9
2,1753,50,0,12,3,2.9999999999999973,29.99999999999997,1203,0,1,13,12
3,1753,50,0,9,0,1.1999999999999966,11.999999999999966,741,1,1.4,11,9
0,1754,50,0,10,4,1.7999999999999985,17.999999999999982,639,0,1,10,10
1,1754,50,1,9,5,1.1999999999999993,17.999999999999993,459,0,1.8,8,10
2,1754,50,0,13,3,3.599999999999997,35.99999999999997,975,1,1.8,9,13
3,1754,50,0,13,2,3.599999999999998,35.99999999999998,999,1,1.8,8,13
0,1755,50,0,13,5,3.599999999999997,35.99999999999997,1119,0,1,11,13
1,1755,50,0,8,2,0.5999999999999998,5.999999999999997,435,0,1,11,8
2,1755,50,0,10,5,1.7999999999999994,17.999999999999993,591,0,1,10,10
3,1755,50,0,11,1,2.399999999999999,23.99999999999999,699,0,1,11,11
0,1756,50,0,10,3,1.7999999999999967,17.999999999999964,1101,2,0.9,10,10
1,1756,50,0,8,3,0.6000000000000004,6.000000000000004,393,4,0.9,10,8
2,1756,50,0,13,3,3.599999999999997,35.999999999999964,1089,0,1,9,13
3,1756,50,0,11,1,2.399999999999998,23.99999999999998,789,0,1,9,11
0,1757,50,0,12,4,2.9999999999999982,29.999999999999982,909,3,1.5,9,12
1,1757,50,0,8,3,0.6,5.999999999999989,531,0,1,10,8
2,1757,50,1,10,4,1.7999999999999985,23.999999999999982,603,0,1.8,9,11
3,1757,50,0,9,2,1.199999999999997,11.99999999999997,831,0,1,10,9
0,1758,45,0,6,1,0,0,282,3,-1.1,7,6
1,1758,39,0,5,0,0,0,255,3,-1.1,9,5
2,1758,50,0,8,0,0.6000000000000005,6.000000000000005,375,0,1,9,8
3,1758,15,1,1,0,0,5.000000000000002,92,0,-1,8,2
0,1759,50,1,13,8,3.599999999999997,41.999999999999964,1461,0,1.8,10,14
1,1759,50,0,7,1,5.828670879282072e-16,5.828670879282072e-15,267,0,1,8,7
2,1759,50,0,9,8,1.199999999999998,11.99999999999998,645,1,0.9,9,9
3,1759,44,0,6,0,0,0,402,1,-1.1,7,6
0,1760,50,0,10,2,1.7999999999999998,17.999999999999996,531,0,1,9,10
1,1760,50,0,9,2,1.1999999999999995,11.999999999999996,489,2,0.9,10,9
2,1760,50,1,9,2,1.1999999999999975,17.999999999999975,675,0,1.8,8,10
3,1760,50,0,13,1,3.599999999999997,35.999999999999964,1131,0,1,10,13
0,1761,50,0,14,8,4.199999999999998,41.99999999999998,1341,0,1,10,14
1,1761,50,1,8,5,0.5999999999999993,11.999999999999991,537,0,1.8,10,9
2,1761,50,1,9,6,1.1999999999999993,17.999999999999993,513,0,1.8,9,10
3,1761,50,0,11,0,2.399999999999997,23.99999999999997,777,0,1,11,11
0,1762,50,0,12,2,2.999999999999998,29.99999999999997,981,0,1,12,12
1,1762,50,0,8,2,0.6000000000000005,6.000000000000005,375,0,1,10,8
2,1762,50,1,11,1,2.399999999999997,29.99999999999997,909,0,1.8,11,12
3,1762,50,0,9,2,1.1999999999999962,11.99999999999996,855,1,0.9,9,9
0,1763,50,0,11,0,2.399999999999997,23.99999999999997,777,1,1.4,8,11
1,1763,15,1,1,0,0,5.000000000000002,116,4,-1.1,6,2
2,1763,21,1,2,1,0,5.000000000000002,113,0,-0.2,5,3
3,1763,9,2,0,0,0,11,59,0,-0.2,6,2
0,1764,50,0,13,5,3.5999999999999983,35.99999999999998,951,3,0.9,12,13
1,1764,50,0,9,5,1.1999999999999995,11.999999999999996,441,2,1.5,13,9
2,1764,50,0,13,4,3.599999999999998,35.99999999999998,1035,0,1,9,13
3,1764,50,0,8,0,0.6,6,591,0,1,12,8
0,1765,50,0,10,5,1.7999999999999976,17.999999999999975,717,3,0.9,12,10
1,1765,50,0,12,4,2.999999999999997,29.999999999999968,1269,4,0.9,10,12
2,1765,50,0,10,3,1.8000000000000005,18,489,1,1.8,10,10
3,1765,50,0,7,0,0,0,465,3,-0.1,9,7
0,1766,50,1,12,5,2.9999999999999973,35.99999999999997,1089,0,1.8,8,13
1,1766,50,0,8,0,0.6000000000000009,6.000000000000008,369,0,1,9,8
2,1766,50,2,10,5,1.7999999999999985,29.999999999999982,609,0,1.8,10,12
3,1766,50,0,9,0,1.1999999999999975,11.999999999999975,645,1,0.9,8,9
0,1767,50,0,11,2,2.3999999999999977,23.99999999999997,981,1,0.9,8,11
1,1767,27,1,3,1,0,5.000000000000002,206,4,-1.1,8,4
2,1767,38,0,5,2,0,0,339,3,-1.1,9,5
3,1767,21,0,2,0,0,0,90,3,-1.1,5,2
0,1768,50,0,9,4,1.1999999999999988,11.999999999999988,609,3,0.9,12,9
1,1768,50,1,14,4,4.2,47.99999999999999,1299,0,1.8,8,15
2,1768,50,1,8,4,0.6000000000000005,12.000000000000004,435,0,1,10,9
3,1768,50,0,7,4,0,0,537,3,-0.1,10,7
0,1769,50,0,10,5,1.799999999999999,17.99999999999999,519,0,1,10,10
1,1769,50,0,12,5,2.9999999999999973,29.99999999999997,921,0,1,11,12
2,1769,50,0,9,4,1.1999999999999984,11.999999999999984,585,0,1,12,9
3,1769,50,0,8,1,0.6,5.999999999999999,465,3,1.1,13,8
0,1770,50,0,13,3,3.5999999999999965,35.999999999999964,1257,1,1.8,7,13
1,1770,38,0,5,2,0,0,387,0,-1,10,5
2,1770,50,0,8,1,0.6,5.999999999999999,471,0,1,10,8
3,1770,27,0,3,1,0,0,147,3,-1.1,7,3
0,1771,50,0,12,3,2.999999999999997,29.999999999999968,1011,3,1.5,10,12
1,1771,50,0,8,1,0.6000000000000005,6.000000000000005,381,2,1.1,9,8
2,1771,50,0,12,0,2.999999999999998,29.99999999999997,873,0,1,10,12
3,1771,50,1,9,2,1.1999999999999966,17.999999999999964,921,0,1.8,10,10
0,1772,50,1,13,8,3.599999999999997,41.99999999999997,1215,0,1.8,9,14
1,1772,50,0,10,6,1.799999999999998,17.99999999999998,711,0,1,11,10
2,1772,50,0,8,4,0.6000000000000001,6.000000000000001,441,0,1,9,8
3,1772,50,0,9,0,1.199999999999998,11.99999999999998,597,1,0.9,9,9
0,1773,50,1,13,9,3.599999999999997,41.999999999999964,1431,0,1,10,14
1,1773,50,0,10,5,1.7999999999999985,17.999999999999982,591,4,0.9,9,10
2,1773,50,0,9,6,1.199999999999999,11.99999999999999,471,2,1.1,10,9
3,1773,50,0,9,0,1.1999999999999984,11.999999999999984,573,1,0.9,10,9
0,1774,50,0,11,2,2.3999999999999977,23.99999999999997,753,0,1,9,11
1,1774,50,0,9,3,1.200000000000001,12.00000000000001,351,1,1.8,7,9
2,1774,50,0,11,2,2.399999999999998,23.99999999999998,735,3,1.9,8,11
3,1774,50,0,10,1,1.7999999999999967,17.999999999999964,921,0,1,10,10
0,1775,50,1,14,4,4.199999999999998,47.99999999999998,1161,0,1.8,8,15
1,1775,50,0,8,2,0.6000000000000002,6.000000000000002,399,4,0.9,8,8
2,1775,50,0,10,5,1.7999999999999972,17.99999999999997,903,2,0.9,10,10
3,1775,50,0,10,0,1.7999999999999967,17.999999999999964,951,1,0.9,10,10
0,1776,50,0,8,2,0.5999999999999995,5.999999999999995,489,0,1,9,8
1,1776,50,0,8,0,0.5999999999999998,5.999999999999997,543,4,0.9,12,8
2,1776,50,1,8,1,0.5999999999999998,11.999999999999996,513,4,0.9,9,9
3,1776,15,0,1,0,0,0,63,3,-1.1,7,1
0,1777,50,0,9,3,1.1999999999999993,11.999999999999991,465,0,1,9,9
1,1777,50,1,8,5,0.5999999999999989,11.999999999999988,567,0,1.8,10,9
2,1777,50,0,12,6,2.999999999999997,29.999999999999968,1101,1,1.8,9,12
3,1777,50,1,12,1,2.999999999999998,35.99999999999998,987,0,1,9,13
0,1778,50,0,12,4,2.9999999999999964,29.999999999999964,975,0,1,12,12
1,1778,50,0,8,4,0.6000000000000003,6.000000000000003,393,2,1.1,10,8
2,1778,50,0,13,2,3.599999999999998,35.99999999999998,1029,1,1.8,11,13
3,1778,50,0,9,0,1.1999999999999975,11.999999999999975,639,0,1,8,9
0,1779,50,0,12,5,2.9999999999999973,29.99999999999997,1071,0,1,12,12
1,1779,50,1,8,2,0.6000000000000005,12.000000000000004,315,0,1.8,11,9
2,1779,50,1,11,2,2.3999999999999986,29.999999999999982,705,0,1,11,12
3,1779,50,0,10,2,1.7999999999999967,17.999999999999964,711,0,1,8,10
0,1780,50,0,12,6,2.9999999999999964,29.999999999999964,1371,1,1.8,10,12
1,1780,50,1,9,5,1.1999999999999995,17.999999999999996,453,0,1.8,9,10
2,1780,50,0,13,5,3.599999999999997,35.99999999999997,1155,1,1.8,9,13
3,1780,50,0,10,0,1.7999999999999967,17.999999999999964,813,0,1,9,10
0,1781,50,0,10,5,1.7999999999999967,17.999999999999964,801,0,1,10,10
1,1781,50,0,10,9,1.7999999999999976,17.999999999999975,627,4,0.9,9,10
2,1781,50,1,10,0,1.799999999999998,23.99999999999998,687,0,1.8,9,11
3,1781,50,0,14,8,4.200000000000003,42.00000000000003,1695,3,1.9,7,14
0,1782,50,0,11,0,2.3999999999999986,23.999999999999982,621,0,1,10,11
1,1782,50,0,8,3,0.6000000000000005,6.000000000000005,375,2,1.1,11,8
2,1782,50,0,10,0,1.7999999999999985,17.999999999999982,657,0,1,10,10
3,1782,50,0,12,1,2.999999999999998,29.99999999999997,909,1,1.8,9,12
0,1783,50,2,16,8,5.4,65.99999999999999,1713,0,1.8,9,18
1,1783,45,2,6,2,0,11.000000000000004,377,4,-1.1,7,8
2,1783,50,0,9,8,1.199999999999997,11.99999999999997,789,3,0.9,9,9
3,1783,44,0,6,1,0,0,414,3,-1.1,7,6
0,1784,9,1,0,1,0,5.000000000000001,53,0,-1,6,1
1,1784,50,1,9,3,1.1999999999999984,17.999999999999982,621,0,1.8,8,10
2,1784,26,1,3,3,0,5.999999999999997,261,3,-1.1,7,4
3,1784,15,1,1,0,0,5.000000000000002,104,2,-1.1,7,2
0,1785,50,0,14,6,4.2,42,1365,0,1,9,14
1,1785,50,0,8,3,0.6000000000000001,6.000000000000001,405,0,1,8,8
2,1785,50,1,10,4,1.799999999999998,23.99999999999998,591,0,1.8,9,11
3,1785,50,0,8,1,0.5999999999999976,5.999999999999976,789,0,1,10,8
0,1786,50,0,11,1,2.3999999999999986,23.999999999999982,639,3,0.9,11,11
1,1786,50,0,9,1,1.2000000000000002,12.000000000000002,393,2,0.9,11,9
2,1786,50,0,11,1,2.399999999999997,23.999999999999968,1119,0,1,9,11
3,1786,50,0,12,1,2.999999999999997,29.999999999999968,1251,0,1,10,12
0,1787,50,0,11,9,2.399999999999997,23.999999999999968,1053,3,1.5,10,11
1,1787,50,0,9,2,1.1999999999999993,11.999999999999991,387,0,1,11,9
2,1787,50,1,12,6,2.9999999999999982,35.99999999999998,789,0,1,10,13
3,1787,50,0,9,0,1.2000000000000002,12.000000000000002,417,1,1.8,10,9
0,1788,50,0,9,6,1.1999999999999966,11.999999999999966,951,0,1,9,9
1,1788,50,0,9,4,1.1999999999999984,11.999999999999984,555,0,1,9,9
2,1788,50,0,11,4,2.399999999999998,23.99999999999998,945,0,1,9,11
3,1788,50,0,8,0,0.6000000000000005,6.000000000000005,303,0,1,11,8
0,1789,50,0,10,5,1.7999999999999967,17.999999999999964,1065,3,1.5,10,10
1,1789,50,0,9,2,1.2000000000000004,12.000000000000004,381,2,0.9,8,9
2,1789,50,0,12,4,2.999999999999998,29.99999999999997,891,0,1,9,12
3,1789,50,1,10,0,1.799999999999998,23.99999999999998,657,0,1.8,10,11
0,1790,50,1,13,5,3.599999999999997,41.99999999999997,1305,0,1.8,12,14
1,1790,50,0,8,5,0.5999999999999986,5.999999999999986,627,3,0.9,12,8
2,1790,50,0,12,2,2.9999999999999987,29.999999999999982,597,4,0.9,13,12
3,1790,50,0,13,1,3.599999999999998,35.99999999999998,1143,0,1,11,13
0,1791,50,0,11,6,2.399999999999997,23.99999999999997,1143,3,0.9,11,11
1,1791,50,0,9,3,1.1999999999999995,11.999999999999996,423,0,1,9,9
2,1791,50,0,12,4,2.999999999999999,29.99999999999999,855,0,1,11,12
3,1791,50,0,11,0,2.399999999999997,23.99999999999997,771,1,1.8,11,11
0,1792,50,0,9,1,1.1999999999999973,11.999999999999972,675,0,1,11,9
1,1792,50,0,9,4,1.1999999999999993,11.999999999999991,459,0,1,11,9
2,1792,50,0,11,3,2.399999999999997,23.999999999999968,1323,0,1,10,11
3,1792,50,0,14,1,4.1999999999999975,41.99999999999997,1149,0,1,12,14
0,1793,50,0,14,5,4.200000000000004,42.00000000000004,1569,3,1.5,7,14
1,1793,50,0,8,6,0.5999999999999993,5.999999999999993,573,4,0.9,9,8
2,1793,50,1,11,4,2.399999999999997,29.99999999999997,735,0,1.8,10,12
3,1793,50,0,10,1,1.7999999999999972,17.99999999999997,1161,4,0.9,8,10
0,1794,50,1,10,1,1.7999999999999998,24,519,0,1,11,11
1,1794,50,0,8,2,0.5999999999999998,5.999999999999997,477,0,1,9,8
2,1794,50,0,11,2,2.399999999999997,23.99999999999997,837,1,1.8,12,11
3,1794,50,0,12,1,2.999999999999997,29.999999999999968,1155,2,0.9,10,12
0,1795,50,1,8,5,0.5999999999999971,11.99999999999997,897,2,0.9,9,9
1,1795,27,0,3,3,0,0,183,3,-1.1,7,3
2,1795,50,0,8,3,0.6,6,567,0,1,9,8
3,1795,50,0,10,0,1.799999999999998,17.99999999999998,867,2,0.9,12,10
0,1796,50,1,14,4,4.199999999999998,47.99999999999998,1329,0,1.8,12,15
1,1796,50,0,8,1,0.5999999999999995,5.999999999999995,435,4,0.9,10,8
2,1796,50,0,9,5,1.1999999999999993,11.999999999999991,543,0,1,11,9
3,1796,50,0,10,1,1.7999999999999967,17.999999999999964,843,1,1.8,11,10
0,1797,50,0,10,2,1.7999999999999985,17.999999999999982,627,0,1,7,10
1,1797,26,1,3,1,0,5.999999999999993,231,0,-0.2,7,4
2,1797,50,0,10,1,1.799999999999999,17.99999999999999,591,3,0.9,7,10
3,1797,50,0,9,1,1.1999999999999975,11.999999999999975,633,0,1,8,9
0,1798,50,0,11,5,2.399999999999997,23.999999999999968,819,3,0.9,11,11
1,1798,50,0,9,4,1.1999999999999988,11.999999999999988,495,0,1,9,9
2,1798,50,1,11,6,2.399999999999997,29.999999999999968,1095,2,1.5,8,12
3,1798,50,0,8,0,0.5999999999999999,5.999999999999998,441,0,1,9,8
0,1799,50,0,12,4,2.9999999999999982,29.999999999999982,981,0,1,14,12
1,1799,50,1,9,3,1.2000000000000002,18,423,0,1.8,13,10
2,1799,50,1,13,3,3.5999999999999965,41.999999999999964,1203,0,1.8,11,14
3,1799,50,0,8,0,0.5999999999999989,5.9999999999999885,525,1,0.9,12,8
0,1800,50,1,14,2,4.199999999999998,47.99999999999998,1083,1,1.8,11,15
1,1800,50,1,8,2,0.6000000000000003,12.000000000000002,405,0,1.8,10,9
2,1800,50,0,9,3,1.199999999999998,11.99999999999998,693,2,1.1,11,9
3,1800,50,0,12,0,2.9999999999999973,29.99999999999997,867,1,0.9,12,12
0,1801,50,0,12,3,2.9999999999999982,29.999999999999982,855,0,1,12,12
1,1801,50,0,9,3,1.1999999999999995,11.999999999999996,465,1,1.4,11,9
2,1801,50,1,11,1,2.3999999999999977,29.99999999999997,945,0,1,9,12
3,1801,50,0,10,1,1.7999999999999972,17.99999999999997,753,0,1,11,10
0,1802,50,0,9,6,1.199999999999997,11.99999999999997,831,1,1.4,8,9
1,1802,50,1,9,6,1.199999999999997,17.99999999999997,729,3,0.9,8,10
2,1802,39,0,5,1,0,0,225,3,-1.1,7,5
3,1802,50,0,9,2,1.199999999999998,11.99999999999998,753,3,0.9,7,9
0,1803,50,0,9,0,1.1999999999999988,11.999999999999988,579,0,1,8,9
1,1803,15,0,1,1,0,0,81,3,-1.1,7,1
2,1803,50,0,10,1,1.7999999999999976,17.999999999999975,831,0,1,10,10
3,1803,50,0,10,0,1.7999999999999967,17.999999999999964,933,0,1,10,10
0,1804,50,0,12,4,2.9999999999999973,29.99999999999997,1077,3,1.5,12,12
1,1804,50,0,8,4,0.6000000000000005,6.000000000000005,375,0,1,11,8
2,1804,50,0,12,4,2.999999999999997,29.999999999999968,999,0,1,11,12
3,1804,50,0,10,0,1.799999999999998,17.99999999999998,561,1,0.9,12,10
0,1805,50,0,13,6,3.599999999999997,35.999999999999964,1353,3,1.5,11,13
1,1805,50,0,9,2,1.2000000000000006,12.000000000000004,405,0,1,11,9
2,1805,50,0,12,5,2.9999999999999982,29.999999999999982,879,2,0.9,10,12
3,1805,50,0,8,0,0.5999999999999976,5.999999999999976,657,1,0.9,12,8
0,1806,9,1,1,0,0.6,11.999999999999998,59,0,-1,8,2
1,1806,21,0,2,1,0,0,144,1,-1.1,5,2
2,1806,33,0,4,1,0,0,216,2,-1.1,6,4
3,1806,15,1,1,0,0,5.000000000000001,128,2,-1.1,6,2
0,1807,50,0,10,4,1.7999999999999976,17.999999999999975,717,3,0.9,12,10
1,1807,50,1,9,3,1.1999999999999995,17.999999999999996,453,0,1.8,12,10
2,1807,50,1,11,3,2.399999999999997,29.99999999999997,1005,0,1,9,12
3,1807,50,0,8,0,0.5999999999999993,5.999999999999993,507,0,1,10,8
0,1808,20,2,2,2,0,11.999999999999996,186,0,-0.2,11,4
1,1808,50,0,9,1,1.1999999999999986,11.999999999999986,561,0,1,10,9
2,1808,38,1,5,3,0,5.999999999999993,387,3,-1.1,9,6
3,1808,27,1,3,0,0,5.000000000000001,194,2,-1.1,8,4
0,1809,50,0,11,10,2.399999999999997,23.999999999999968,1377,1,0.9,10,11
1,1809,50,0,11,6,2.399999999999998,23.99999999999998,819,2,0.9,8,11
2,1809,50,1,10,4,1.7999999999999994,23.999999999999996,567,1,1.4,10,11
3,1809,50,0,7,1,0,0,525,4,-0.1,8,7
0,1810,50,0,9,3,1.1999999999999984,11.999999999999984,549,0,1,8,9
1,1810,50,0,9,2,1.1999999999999984,11.999999999999984,573,4,0.9,9,9
2,1810,50,0,9,7,1.199999999999997,11.99999999999997,957,0,1,9,9
3,1810,50,0,17,3,6.000000000000004,60.00000000000004,1707,2,0.9,11,17
0,1811,50,0,11,8,2.3999999999999977,23.99999999999997,741,3,0.9,11,11
1,1811,50,0,13,11,3.5999999999999965,35.999999999999964,1329,2,1.5,9,13
2,1811,50,0,10,5,1.7999999999999985,17.999999999999982,657,0,1,8,10
3,1811,50,0,8,1,0.5999999999999998,5.999999999999997,429,2,0.9,10,8
0,1812,50,0,10,8,1.7999999999999976,17.999999999999975,891,4,0.9,11,10
1,1812,50,0,9,5,1.1999999999999995,11.999999999999996,507,4,0.9,10,9
2,1812,50,1,13,7,3.599999999999997,41.999999999999964,1287,0,1,9,14
3,1812,50,1,10,0,1.7999999999999985,23.999999999999982,609,0,1.8,9,11
0,1813,50,0,9,4,1.1999999999999986,11.999999999999986,591,1,0.9,12,9
1,1813,50,1,8,2,0.5999999999999985,11.999999999999984,597,4,0.5,11,9
2,1813,50,0,9,3,1.199999999999999,11.99999999999999,579,0,1,10,9
3,1813,21,0,2,0,0,0,102,4,-1.1,5,2
0,1814,50,0,10,5,1.799999999999999,17.99999999999999,615,4,0.9,11,10
1,1814,50,0,9,6,1.1999999999999984,11.999999999999984,561,4,0.9,11,9
2,1814,50,1,13,5,3.599999999999997,41.99999999999997,1161,0,1,10,14
3,1814,50,1,10,0,1.7999999999999972,23.99999999999997,675,0,1.8,10,11
0,1815,50,0,13,11,3.600000000000003,36.00000000000003,1539,2,1.5,11,13
1,1815,50,1,11,5,2.399999999999999,29.99999999999999,555,0,1.8,10,12
2,1815,50,0,9,7,1.1999999999999993,11.999999999999991,465,1,1.4,11,9
3,1815,50,0,9,0,1.1999999999999984,11.999999999999984,573,1,1.4,8,9
0,1816,50,0,8,3,0.5999999999999993,5.999999999999993,483,3,0.9,11,8
1,1816,50,0,12,4,2.999999999999997,29.999999999999968,1383,4,0.9,10,12
2,1816,50,0,9,4,1.199999999999998,11.99999999999998,735,0,1,11,9
3,1816,44,0,6,2,0,0,414,3,-1.1,7,6
0,1817,50,0,13,8,3.599999999999997,35.99999999999997,1461,0,1,10,13
1,1817,50,0,8,3,0.6000000000000005,6.000000000000005,357,4,0.9,10,8
2,1817,50,1,10,5,1.7999999999999976,23.99999999999997,693,0,1.8,9,11
3,1817,50,0,9,2,1.1999999999999975,11.999999999999975,735,0,1,9,9
0,1818,50,0,8,4,0.5999999999999984,5.999999999999984,633,2,0.9,10,8
1,1818,50,0,10,5,1.7999999999999994,17.999999999999993,507,3,0.9,10,10
2,1818,50,0,9,4,1.1999999999999975,11.999999999999975,783,0,1,10,9
3,1818,50,1,16,4,5.4,60,1527,0,1.8,10,17
0,1819,38,0,5,0,0,0,345,3,-1.1,9,5
1,1819,21,0,2,1,0,0,120,4,-1.1,5,2
2,1819,50,0,9,0,1.1999999999999966,11.999999999999966,879,1,0.9,10,9
3,1819,50,0,7,0,0,0,609,1,-0.1,7,7
0,1820,50,0,9,4,1.1999999999999984,11.999999999999984,717,1,0.9,9,9
1,1820,50,0,10,4,1.7999999999999972,17.99999999999997,759,4,0.9,9,10
2,1820,50,1,9,5,1.1999999999999975,17.999999999999975,663,0,1.8,9,10
3,1820,39,0,5,0,0,0,225,3,-1.1,9,5
0,1821,50,0,14,7,4.200000000000001,42.00000000000001,1539,3,1.5,7,14
1,1821,50,0,8,3,0.6,6,369,0,1,8,8
2,1821,50,0,10,6,1.7999999999999972,17.99999999999997,645,2,0.9,8,10
3,1821,50,0,11,1,2.3999999999999964,23.99999999999996,945,0,1,10,11
0,1822,50,0,12,4,2.9999999999999973,29.99999999999997,1143,0,1,12,12
1,1822,50,0,8,2,0.5999999999999998,5.999999999999997,429,0,1,12,8
2,1822,50,0,12,2,3,29.999999999999996,615,0,1,13,12
3,1822,50,0,13,1,3.599999999999998,35.99999999999998,951,1,1.8,10,13
0,1823,50,0,9,1,1.1999999999999975,11.999999999999975,651,2,0.9,9,9
1,1823,9,0,1,0,0.6,5.999999999999999,36,4,-1.1,7,1
2,1823,50,1,9,1,1.1999999999999975,17.999999999999975,699,3,0.9,9,10
3,1823,50,0,8,0,0.6000000000000001,6.000000000000001,453,0,1,6,8
0,1824,50,0,13,8,3.6000000000000023,36.00000000000002,1539,3,1.5,8,13
1,1824,50,0,8,3,0.6,5.999999999999999,429,0,1,11,8
2,1824,50,0,9,4,1.2,11.999999999999998,459,0,1,9,9
3,1824,50,1,9,0,1.199999999999997,17.99999999999997,699,0,1.8,9,10
0,1825,50,0,11,8,2.399999999999997,23.999999999999968,1023,3,0.9,11,11
1,1825,50,0,9,3,1.1999999999999995,11.999999999999996,399,0,1,12,9
2,1825,50,1,12,6,2.999999999999998,35.99999999999998,969,0,1.8,10,13
3,1825,50,0,8,1,0.5999999999999996,5.9999999999999964,477,0,1,11,8
0,1826,50,0,13,5,3.599999999999997,35.99999999999997,1215,0,1,10,13
1,1826,50,1,8,1,0.6000000000000008,12.000000000000004,363,0,1.8,11,9
2,1826,50,1,10,4,1.799999999999998,23.99999999999998,651,0,1.8,10,11
3,1826,50,0,7,1,0,0,549,3,-0.1,13,7
0,1827,50,1,12,7,2.999999999999998,35.99999999999998,1227,0,1.8,11,13
1,1827,50,0,9,5,1.1999999999999995,11.999999999999996,441,1,1.4,11,9
2,1827,50,0,12,5,2.9999999999999982,29.999999999999982,783,0,1,12,12
3,1827,50,0,9,3,1.1999999999999966,11.999999999999966,891,1,0.9,11,9
0,1828,50,0,14,5,4.199999999999999,41.99999999999999,771,1,1.8,11,14
1,1828,50,0,9,5,1.1999999999999988,11.999999999999988,537,4,0.9,9,9
2,1828,50,0,9,6,1.199999999999997,11.99999999999997,747,1,0.9,11,9
3,1828,44,0,6,0,0,0,360,3,-1.1,7,6
0,1829,50,0,10,3,1.7999999999999976,17.999999999999975,669,0,1,12,10
1,1829,50,0,9,3,1.2000000000000002,12.000000000000002,429,0,1,11,9
2,1829,50,0,12,3,2.999999999999997,29.999999999999968,1203,0,1,10,12
3,1829,50,0,13,0,3.599999999999998,35.99999999999998,927,1,1.8,9,13
0,1830,50,0,10,3,1.7999999999999994,17.999999999999993,513,1,1.8,11,10
1,1830,50,0,9,7,1.1999999999999966,11.999999999999966,813,4,1.1,11,9
2,1830,50,0,9,5,1.1999999999999984,11.999999999999984,621,0,1,9,9
3,1830,50,0,15,3,4.800000000000003,48.00000000000003,1413,0,1,9,15
0,1831,15,1,1,1,0,5.000000000000001,110,0,-1,7,2
1,1831,50,1,10,0,1.7999999999999976,23.99999999999997,813,0,0.6,8,11
2,1831,38,1,5,3,0,5.999999999999995,351,0,-0.2,6,6
3,1831,21,1,2,0,0,5.000000000000001,179,2,-1.1,5,3
0,1832,50,0,12,5,2.999999999999997,29.999999999999968,1137,0,1,13,12
1,1832,50,0,9,4,1.2000000000000002,12.000000000000002,363,0,1,13,9
2,1832,50,0,12,2,2.999999999999998,29.99999999999997,921,0,1,12,12
3,1832,50,0,9,2,1.199999999999998,11.99999999999998,621,1,1.4,13,9
0,1833,50,1,9,0,1.199999999999997,17.99999999999997,753,0,1.8,9,10
1,1833,21,2,2,1,0,11.000000000000002,209,2,-1.1,5,4
2,1833,50,1,9,1,1.1999999999999984,17.999999999999982,579,3,0.9,9,10
3,1833,50,1,8,1,0.6,11.99999999999998,609,0,1.8,7,9
0,1834,50,2,13,2,3.599999999999997,47.99999999999997,1095,0,1.8,11,15
1,1834,50,0,8,7,0.6000000000000001,6.000000000000001,483,0,1,9,8
2,1834,50,1,9,3,1.199999999999998,17.99999999999998,663,0,1.8,8,10
3,1834,50,0,12,3,2.999999999999997,29.999999999999968,1143,3,0.9,10,12
0,1835,50,0,14,7,4.1999999999999975,41.99999999999997,1305,3,1.5,9,14
1,1835,50,0,8,1,0.6000000000000005,6.000000000000005,315,4,0.9,9,8
2,1835,50,0,10,7,1.799999999999998,17.99999999999998,585,2,1.5,7,10
3,1835,50,1,9,1,1.199999999999998,17.99999999999998,627,0,1.8,8,10
0,1836,50,0,13,5,3.599999999999997,35.99999999999997,1287,0,1,10,13
1,1836,50,1,8,2,0.6000000000000005,12.000000000000004,351,0,1.8,11,9
2,1836,50,0,11,3,2.399999999999998,23.99999999999998,693,0,1,10,11
3,1836,50,0,8,0,0.5999999999999971,5.999999999999971,753,0,1,10,8
0,1837,50,1,9,4,1.1999999999999988,17.99999999999999,537,0,1.8,11,10
1,1837,50,1,8,4,0.5999999999999984,11.999999999999984,561,0,1.8,10,9
2,1837,50,0,12,5,2.999999999999997,29.999999999999968,1005,1,1.8,9,12
3,1837,50,0,13,1,3.599999999999997,35.99999999999997,1221,0,1,12,13
0,1838,50,0,9,5,1.199999999999998,11.99999999999998,651,1,1.8,9,9
1,1838,50,1,8,3,0.5999999999999975,11.999999999999975,861,4,0.5,8,9
2,1838,50,1,8,4,0.5999999999999975,11.999999999999975,627,4,0.5,8,9
3,1838,27,0,3,0,0,0,171,4,-1.1,6,3
0,1839,50,0,12,5,2.9999999999999964,29.999999999999964,1101,2,0.9,9,12
1,1839,50,0,10,4,1.7999999999999985,17.999999999999982,621,2,0.9,11,10
2,1839,50,1,9,3,1.1999999999999988,17.99999999999999,615,0,1.8,10,10
3,1839,50,0,7,0,2.775557561562892e-17,2.7755575615628914e-16,423,3,0.9,10,7
0,1840,50,0,15,2,4.799999999999999,47.99999999999999,1401,0,1,5,15
1,1840,27,1,3,4,0,5,230,0,-0.2,8,4
2,1840,50,0,7,3,0,0,399,0,0,8,7
3,1840,21,0,3,0,0.6,5.999999999999999,90,3,-1.1,5,3
0,1841,50,0,12,1,2.999999999999997,29.999999999999968,1209,0,1,11,12
1,1841,50,0,8,1,0.5999999999999999,5.999999999999998,429,0,1,12,8
2,1841,50,0,11,1,2.3999999999999995,23.999999999999996,483,1,1.8,11,11
3,1841,50,0,12,1,2.9999999999999973,29.99999999999997,933,0,1,11,12
0,1842,50,0,11,1,2.3999999999999995,23.999999999999996,525,1,1.8,11,11
1,1842,50,0,9,3,1.1999999999999993,11.999999999999991,513,2,0.9,9,9
2,1842,50,0,9,3,1.1999999999999982,11.99999999999998,579,0,1,9,9
3,1842,50,0,12,3,2.9999999999999982,29.999999999999982,831,0,1,9,12
0,1843,50,2,10,3,1.7999999999999972,29.99999999999997,807,0,1.8,8,12
1,1843,50,0,8,2,0.6000000000000005,6.000000000000005,363,4,1.1,9,8
2,1843,50,0,9,3,1.2000000000000002,12.000000000000002,435,2,1.1,8,9
3,1843,50,0,10,0,1.7999999999999998,17.999999999999996,465,0,1,8,10
0,1844,50,0,12,4,2.999999999999998,29.99999999999997,981,0,1,13,12
1,1844,50,0,11,9,2.399999999999997,23.999999999999968,1179,2,1.5,10,11
2,1844,50,0,9,8,1.1999999999999995,11.999999999999996,597,0,1,11,9
3,1844,50,0,8,1,0.5999999999999978,5.999999999999977,621,4,0.9,14,8
0,1845,50,0,11,6,2.399999999999997,23.99999999999997,1017,0,1,11,11
1,1845,50,0,9,3,1.2000000000000002,12.000000000000002,411,0,1,12,9
2,1845,50,0,13,4,3.599999999999997,35.999999999999964,1209,3,0.9,12,13
3,1845,50,0,8,0,0.5999999999999993,5.999999999999993,489,0,1,13,8
0,1846,50,1,8,8,0.5999999999999971,11.99999999999997,891,0,1.8,9,9
1,1846,50,0,9,5,1.199999999999997,11.99999999999997,957,2,0.9,10,9
2,1846,50,1,8,1,0.6,11.999999999999998,453,0,1,10,9
3,1846,33,0,4,1,0,0,228,4,-1.1,6,4
0,1847,50,0,12,7,2.9999999999999987,29.999999999999982,825,2,0.9,12,12
1,1847,50,0,13,9,3.5999999999999965,35.999999999999964,1245,2,1.5,12,13
2,1847,50,1,8,4,0.5999999999999993,11.999999999999991,537,0,1,9,9
3,1847,50,0,8,3,0.5999999999999984,5.999999999999984,615,2,0.9,12,8
0,1848,50,0,10,4,1.7999999999999972,17.99999999999997,1017,2,0.9,8,10
1,1848,39,0,5,1,0,0,279,4,-1.1,9,5
2,1848,50,0,9,2,1.1999999999999984,11.999999999999984,711,0,1,8,9
3,1848,50,0,9,1,1.199999999999998,11.99999999999998,585,1,0.9,8,9
0,1849,50,2,12,6,2.9999999999999973,41.99999999999997,1191,0,1.8,12,14
1,1849,50,0,8,2,0.6000000000000001,6.000000000000001,399,2,1.1,11,8
2,1849,50,1,9,4,1.1999999999999995,17.999999999999996,369,0,1.8,9,10
3,1849,50,0,10,0,1.7999999999999972,17.99999999999997,687,0,1,11,10
0,1850,50,1,12,5,2.999999999999997,35.999999999999964,1401,0,1.8,10,13
1,1850,50,0,8,3,0.6000000000000003,6.000000000000003,405,0,1,13,8
2,1850,50,0,12,1,2.9999999999999982,29.999999999999982,771,0,1,12,12
3,1850,50,0,10,1,1.7999999999999967,17.999999999999964,873,0,1,10,10
0,1851,50,0,13,5,3.599999999999997,35.999999999999964,1305,0,1,8,13
1,1851,50,1,7,3,1.3877787807814454e-16,6.000000000000001,345,0,1.8,7,8
2,1851,50,1,11,5,2.3999999999999977,29.99999999999997,795,0,1.8,9,12
3,1851,50,0,9,0,1.1999999999999975,11.999999999999975,687,1,0.9,8,9
0,1852,50,0,12,9,2.999999999999997,29.999999999999968,1335,2,0.9,13,12
1,1852,50,0,7,7,1.3877787807814454e-16,1.3877787807814457e-15,387,4,0.9,11,7
2,1852,50,1,12,5,2.9999999999999973,35.99999999999997,999,0,1.8,12,13
3,1852,50,0,9,1,1.1999999999999973,11.999999999999972,627,0,1,12,9
0,1853,50,0,9,1,1.199999999999998,11.99999999999998,573,0,1,11,9
1,1853,50,0,9,2,1.2000000000000004,12.000000000000004,387,1,1.8,11,9
2,1853,50,1,12,2,2.999999999999997,35.999999999999964,1161,0,1.8,10,13
3,1853,50,0,12,0,2.999999999999997,29.999999999999968,1095,0,1,11,12
0,1854,50,0,13,2,3.599999999999999,35.99999999999999,711,1,1.8,10,13
1,1854,38,0,5,1,0,0,429,0,-1,7,5
2,1854,50,0,8,2,0.6000000000000005,6.000000000000005,417,0,1,12,8
3,1854,9,1,0,0,0,5.000000000000001,53,0,-1,6,1
0,1855,50,0,12,1,2.9999999999999973,29.99999999999997,987,1,1.8,10,12
1,1855,50,0,9,0,1.1999999999999993,11.999999999999991,357,2,0.9,9,9
2,1855,50,0,14,0,4.1999999999999975,41.99999999999997,1155,1,1.8,11,14
3,1855,50,0,10,0,1.7999999999999967,17.999999999999964,807,0,1,11,10
0,1856,50,0,8,1,0.5999999999999975,5.999999999999975,789,0,1,8,8
1,1856,33,0,4,0,0,0,204,4,-1.1,6,4
2,1856,50,1,11,0,2.3999999999999986,29.999999999999982,705,0,1.8,10,12
3,1856,50,0,10,0,1.7999999999999972,17.99999999999997,741,1,0.9,11,10
0,1857,50,0,11,2,2.3999999999999977,23.99999999999997,711,1,1.8,9,11
1,1857,50,0,8,2,0.6000000000000001,6.000000000000001,387,0,1,8,8
2,1857,50,1,12,2,2.9999999999999973,35.99999999999997,1113,0,1.8,9,13
3,1857,50,0,8,0,0.5999999999999975,5.999999999999975,705,1,0.9,10,8
0,1858,50,0,10,6,1.7999999999999967,17.999999999999964,1011,4,0.9,12,10
1,1858,50,1,8,2,0.5999999999999998,11.999999999999996,471,0,1.8,10,9
2,1858,50,0,13,4,3.599999999999998,35.99999999999998,1035,0,1,12,13
3,1858,50,0,12,0,2.9999999999999982,29.999999999999982,723,0,1,13,12
0,1859,50,0,12,5,2.9999999999999973,29.99999999999997,1203,0,1,11,12
1,1859,50,0,8,2,0.6000000000000005,6.000000000000005,363,0,1,13,8
2,1859,50,1,12,1,2.9999999999999973,35.99999999999997,993,0,1.8,11,13
3,1859,50,0,9,1,1.199999999999998,11.99999999999998,669,1,0.9,12,9
0,1860,50,1,13,7,3.599999999999997,41.999999999999964,1257,0,1.8,9,14
1,1860,50,0,9,6,1.1999999999999984,11.999999999999984,627,3,0.9,11,9
2,1860,50,0,9,2,1.1999999999999995,11.999999999999996,471,1,0.9,10,9
3,1860,50,0,7,1,0,0,489,3,-0.1,11,7
0,1861,50,1,14,6,4.199999999999999,47.99999999999999,1629,0,1.8,8,15
1,1861,50,0,8,2,0.6000000000000005,6.000000000000005,345,0,1,10,8
2,1861,50,0,10,7,1.7999999999999985,17.999999999999982,543,2,1.5,9,10
3,1861,50,0,9,1,1.1999999999999966,11.999999999999966,735,1,0.9,9,9
0,1862,50,1,14,5,4.199999999999998,47.99999999999998,1245,1,1.8,11,15
1,1862,50,0,9,6,1.1999999999999988,11.999999999999988,537,1,1.4,10,9
2,1862,50,0,9,2,1.1999999999999988,11.999999999999988,537,2,0.9,11,9
3,1862,50,0,12,1,2.9999999999999982,29.999999999999982,771,0,1,10,12
0,1863,50,1,10,0,1.799999999999998,23.99999999999998,789,2,0.9,8,11
1,1863,27,0,3,0,0,0,147,4,-1.1,7,3
2,1863,50,0,9,0,1.1999999999999975,11.999999999999975,681,0,1,7,9
3,1863,50,0,9,0,1.1999999999999975,11.999999999999975,621,0,1,8,9
0,1864,50,1,11,3,2.399999999999998,29.999999999999982,795,0,1,11,12
1,1864,50,0,11,6,2.399999999999997,23.999999999999968,1227,2,0.9,8,11
2,1864,50,1,9,4,1.1999999999999975,17.999999999999975,735,0,1.8,12,10
3,1864,44,0,6,2,0,0,420,4,-1.1,6,6
0,1865,50,0,12,5,2.999999999999997,29.999999999999968,1047,1,0.9,11,12
1,1865,50,0,8,3,0.6000000000000005,6.000000000000005,387,2,1.1,9,8
2,1865,50,1,13,3,3.599999999999997,41.999999999999964,1179,0,1.8,11,14
3,1865,50,0,9,1,1.199999999999997,11.99999999999997,723,1,0.9,9,9
0,1866,50,0,12,5,2.999999999999998,29.99999999999997,891,2,0.9,10,12
1,1866,50,0,11,7,2.399999999999997,23.999999999999968,1155,2,0.9,9,11
2,1866,50,0,9,5,1.199999999999997,11.99999999999997,765,2,1.1,11,9
3,1866,50,0,9,1,1.199999999999998,11.99999999999998,615,0,1,10,9
0,1867,50,0,11,9,2.399999999999997,23.999999999999968,987,2,1.5,12,11
1,1867,50,0,12,6,2.9999999999999987,29.999999999999982,795,0,1,10,12
2,1867,50,0,9,1,1.1999999999999995,11.999999999999996,387,0,1,11,9
3,1867,50,0,9,0,1.1999999999999995,11.999999999999996,459,0,1,12,9
0,1868,9,1,0,1,0,5.000000000000001,59,0,-1,5,1
1,1868,50,0,9,0,1.1999999999999993,11.999999999999991,513,1,1.4,8,9
2,1868,26,1,3,2,0,5.999999999999994,285,3,-1.1,7,4
3,1868,15,1,1,0,0,5.000000000000002,104,2,-1.1,6,2
0,1869,50,0,12,4,2.999999999999997,29.999999999999968,1041,0,1,10,12
1,1869,50,0,8,3,0.6000000000000002,6.000000000000002,387,0,1,11,8
2,1869,50,0,13,2,3.599999999999998,35.99999999999998,1059,0,1,10,13
3,1869,50,0,9,1,1.1999999999999966,11.999999999999966,687,1,0.9,10,9
0,1870,50,0,9,3,1.1999999999999984,11.999999999999984,669,1,0.9,7,9
1,1870,50,0,10,4,1.7999999999999976,17.999999999999975,1191,2,0.9,7,10
2,1870,50,1,10,3,1.7999999999999972,23.99999999999997,783,0,1.8,8,11
3,1870,38,0,5,1,0,0,429,3,-1.1,7,5
0,1871,50,1,10,3,1.7999999999999972,23.99999999999997,963,2,0.9,8,11
1,1871,27,0,4,3,0.6,5.999999999999999,195,3,-1.1,7,4
2,1871,50,0,9,1,1.199999999999998,11.99999999999998,651,0,1,8,9
3,1871,50,1,9,1,1.1999999999999966,17.999999999999964,819,0,1.8,8,10
0,1872,50,0,14,4,4.199999999999998,41.99999999999998,1053,1,1.8,11,14
1,1872,50,0,9,4,1.1999999999999988,11.999999999999988,579,1,1.4,11,9
2,1872,50,0,10,2,1.7999999999999985,17.999999999999982,543,2,1.5,12,10
3,1872,50,0,11,2,2.399999999999997,23.999999999999968,1161,0,1,10,11
0,1873,50,0,11,5,2.399999999999998,23.99999999999998,705,0,1,12,11
1,1873,50,0,8,5,0.5999999999999993,5.999999999999993,441,1,1.8,12,8
2,1873,50,0,12,4,2.999999999999997,29.999999999999968,1161,0,1,12,12
3,1873,50,0,13,2,3.599999999999997,35.99999999999997,1083,0,1,13,13
0,1874,9,1,0,0,0,5.000000000000001,71,0,-1,7,1
1,1874,27,0,3,0,0,0,201,1,-1.1,7,3
2,1874,50,0,8,1,0.6000000000000003,6.000000000000003,411,3,0.9,9,8
3,1874,15,1,1,0,0,5.000000000000001,128,2,-1.1,7,2
0,1875,50,0,11,1,2.399999999999998,23.99999999999998,825,0,1,8,11
1,1875,50,0,8,2,0.6000000000000001,6.000000000000001,411,0,1,7,8
2,1875,50,1,11,1,2.399999999999997,29.99999999999997,975,0,1.8,8,12
3,1875,50,0,10,0,1.7999999999999976,17.999999999999975,765,0,1,9,10
0,1876,50,1,13,4,3.599999999999997,41.999999999999964,1353,0,1.8,10,14
1,1876,50,0,7,6,0,0,549,0,0,9,7
2,1876,50,0,8,2,0.6000000000000001,6.000000000000001,417,0,1,10,8
3,1876,38,0,5,0,0,0,291,1,-1.1,8,5
0,1877,50,0,13,1,3.599999999999998,35.99999999999998,1029,0,1,10,13
1,1877,50,0,8,1,0.5999999999999999,5.999999999999998,453,0,1,9,8
2,1877,50,0,10,1,1.7999999999999994,17.999999999999993,519,2,1.5,9,10
3,1877,50,0,10,1,1.7999999999999972,17.99999999999997,1035,0,1,9,10
0,1878,50,0,11,5,2.399999999999997,23.999999999999968,1407,1,0.9,7,11
1,1878,27,0,3,3,0,0,189,4,-1.1,8,3
2,1878,38,0,5,6,0,0,339,0,-1,8,5
3,1878,38,0,5,0,0,0,285,4,-1.1,9,5
0,1879,50,1,9,2,1.199999999999998,17.99999999999998,633,0,1.8,8,10
1,1879,20,1,2,3,0,5.999999999999997,162,0,-0.2,9,3
2,1879,50,0,10,0,1.7999999999999972,17.99999999999997,795,3,0.9,7,10
3,1879,50,1,9,0,1.1999999999999966,17.999999999999964,753,0,1.8,7,10
0,1880,50,1,10,2,1.799999999999999,23.99999999999999,573,0,1.8,9,11
1,1880,50,1,9,3,1.1999999999999995,17.999999999999996,489,0,1.8,9,10
2,1880,50,1,9,5,1.1999999999999973,17.99999999999997,909,0,1.8,9,10
3,1880,50,1,13,2,3.599999999999997,41.99999999999997,1125,0,1.8,7,14
0,1881,50,1,12,2,2.9999999999999982,35.99999999999998,891,3,1.5,12,13
1,1881,50,0,8,3,0.6000000000000003,6.000000000000003,435,4,1.1,9,8
2,1881,50,0,11,1,2.399999999999998,23.99999999999998,735,2,0.9,12,11
3,1881,50,0,11,1,2.399999999999997,23.99999999999997,711,0,1,10,11
0,1882,50,0,8,2,0.6,5.999999999999999,411,0,1,10,8
1,1882,50,0,9,1,1.2,11.999999999999998,549,1,1.8,9,9
2,1882,50,2,8,1,0.5999999999999998,17.999999999999996,573,0,1.8,10,10
3,1882,9,2,0,0,0,11,59,0,-0.2,7,2
0,1883,50,0,11,3,2.399999999999999,23.99999999999999,567,1,1.8,10,11
1,1883,50,0,9,5,1.199999999999998,11.99999999999998,759,2,1.1,10,9
2,1883,50,0,9,4,1.199999999999998,11.99999999999998,639,1,1.4,10,9
3,1883,50,1,12,1,2.9999999999999982,35.99999999999998,843,0,1.8,9,13
0,1884,50,0,10,1,1.7999999999999998,17.999999999999996,501,0,1,9,10
1,1884,45,1,6,0,0,5.000000000000002,413,4,-1.1,6,7
2,1884,50,0,8,1,0.6000000000000002,6.000000000000002,375,1,1.8,9,8
3,1884,9,2,0,0,0,11,59,0,-0.2,6,2
0,1885,50,0,11,1,2.399999999999997,23.999999999999968,891,1,1.8,8,11
1,1885,9,2,1,0,0.6,17.999999999999996,101,2,-1.1,6,3
2,1885,50,0,10,0,1.7999999999999972,17.99999999999997,639,1,1.8,7,10
3,1885,50,0,9,0,1.199999999999998,11.99999999999998,591,0,1,6,9
0,1886,50,1,10,1,1.7999999999999976,23.99999999999997,687,0,1.8,9,11
1,1886,50,0,8,0,0.6,6,375,0,1,7,8
2,1886,50,0,11,0,2.3999999999999986,23.999999999999982,711,0,1,8,11
3,1886,50,1,10,0,1.7999999999999967,23.999999999999968,849,0,1.8,8,11
0,1887,50,0,13,7,3.5999999999999965,35.999999999999964,1377,0,1,9,13
1,1887,50,0,8,4,0.6000000000000005,6.000000000000005,393,4,0.9,9,8
2,1887,50,0,13,4,3.599999999999998,35.99999999999998,867,3,0.9,9,13
3,1887,50,0,9,0,1.1999999999999984,11.999999999999984,651,1,0.9,9,9
0,1888,50,0,9,5,1.199999999999997,11.99999999999997,843,1,0.9,8,9
1,1888,50,0,10,5,1.7999999999999976,17.999999999999975,801,2,0.9,9,10
2,1888,50,0,10,5,1.7999999999999976,17.999999999999975,783,0,1,9,10
3,1888,45,0,6,0,0,0,234,3,-1.1,7,6
0,1889,50,0,11,6,2.3999999999999977,23.99999999999997,759,0,1,12,11
1,1889,50,0,9,6,1.199999999999997,11.99999999999997,801,0,1,10,9
2,1889,50,0,9,2,1.1999999999999995,11.999999999999996,441,0,1,8,9
3,1889,50,0,11,2,2.399999999999998,23.99999999999998,831,2,0.9,11,11
0,1890,50,0,12,5,2.999999999999997,29.999999999999968,1125,0,1,12,12
1,1890,50,1,8,4,0.6000000000000008,12.000000000000004,381,0,1.8,11,9
2,1890,50,1,12,3,2.9999999999999973,35.99999999999997,1101,0,1.8,10,13
3,1890,50,0,9,0,1.1999999999999975,11.999999999999975,591,0,1,10,9
0,1891,50,1,11,3,2.3999999999999986,29.999999999999982,789,0,1,11,12
1,1891,50,0,8,3,0.6000000000000003,6.000000000000003,429,0,1,13,8
2,1891,50,1,12,1,2.9999999999999982,35.99999999999998,687,0,1.8,12,13
3,1891,50,1,12,2,2.9999999999999973,35.99999999999997,1173,0,1.8,10,13
0,1892,50,0,9,5,1.1999999999999995,11.999999999999996,513,0,1,14,9
1,1892,50,0,9,7,1.1999999999999995,11.999999999999996,465,1,1.4,12,9
2,1892,50,0,11,5,2.399999999999997,23.99999999999997,969,4,1.5,13,11
3,1892,50,0,14,1,4.1999999999999975,41.99999999999997,945,1,1.8,12,14
0,1893,50,1,12,11,2.999999999999997,35.999999999999964,1293,0,1,10,13
1,1893,50,0,9,7,1.199999999999998,11.99999999999998,681,0,1,9,9
2,1893,50,0,9,6,1.1999999999999988,11.999999999999988,549,0,1,9,9
3,1893,50,0,11,0,2.399999999999999,23.99999999999999,567,1,1.8,10,11
0,1894,50,0,9,2,1.2,11.999999999999998,459,1,1.4,9,9
1,1894,50,0,9,3,1.1999999999999993,11.999999999999991,537,0,1,11,9
2,1894,50,0,12,5,2.999999999999997,29.999999999999968,1041,1,1.8,11,12
3,1894,50,0,11,0,2.399999999999997,23.99999999999997,831,0,1,13,11
0,1895,50,0,10,4,1.7999999999999972,17.99999999999997,921,3,1.5,10,10
1,1895,50,0,8,2,0.6000000000000005,6.000000000000005,387,4,0.9,9,8
2,1895,50,0,12,2,2.9999999999999973,29.99999999999997,927,4,0.9,12,12
3,1895,50,0,7,0,0,0,489,3,-0.1,10,7
0,1896,50,0,10,6,1.7999999999999972,17.99999999999997,939,1,0.9,9,10
1,1896,50,0,12,5,2.9999999999999987,29.999999999999982,1113,2,0.9,9,12
2,1896,50,2,10,4,1.7999999999999998,30,537,0,1.8,11,12
3,1896,44,0,6,1,0,0,402,3,-1.1,6,6
0,1897,50,0,10,8,1.799999999999998,17.99999999999998,747,1,0.9,12,10
1,1897,50,0,11,3,2.399999999999998,23.99999999999998,879,2,0.9,7,11
2,1897,50,0,10,5,1.7999999999999967,17.999999999999964,825,0,1,7,10
3,1897,45,0,6,0,0,0,294,4,-1.1,6,6
0,1898,50,0,11,2,2.399999999999999,23.99999999999999,693,4,0.9,13,11
1,1898,50,1,9,2,1.2000000000000002,18,399,0,1.8,12,10
2,1898,50,0,13,1,3.599999999999997,35.999999999999964,1113,3,1.9,11,13
3,1898,50,0,10,1,1.7999999999999972,17.99999999999997,795,1,1.8,12,10
0,1899,9,2,0,0,0,11,77,0,-0.2,6,2
1,1899,27,0,3,0,0,0,189,1,-1.1,6,3
2,1899,50,0,9,1,1.1999999999999995,11.999999999999996,417,1,0.9,10,9
3,1899,15,1,1,0,0,5.000000000000002,86,2,-1.1,9,2
0,1900,50,0,11,6,2.3999999999999964,23.99999999999996,987,3,1.5,10,11
1,1900,50,1,8,6,0.5999999999999999,11.999999999999996,453,0,1.8,8,9
2,1900,50,0,11,4,2.399999999999997,23.99999999999997,1095,0,1,10,11
3,1900,50,1,9,1,1.2000000000000002,18,417,0,1.8,9,10
0,1901,50,1,8,4,0.5999999999999993,11.999999999999991,531,0,1.8,10,9
1,1901,50,1,9,2,1.1999999999999975,17.999999999999975,687,4,0.9,11,10
2,1901,50,0,9,2,1.2,11.999999999999998,447,1,1.8,11,9
3,1901,39,0,5,0,0,0,225,3,-1.1,10,5
0,1902,50,0,13,9,3.599999999999997,35.99999999999997,1353,0,1,9,13
1,1902,50,0,7,4,2.498001805406602e-16,2.4980018054066026e-15,351,0,1,9,7
2,1902,50,1,11,7,2.3999999999999986,29.999999999999982,711,0,1,10,12
3,1902,50,0,8,0,0.5999999999999991,6,501,0,1,10,8
0,1903,50,0,13,7,3.599999999999998,35.99999999999998,1095,2,0.9,10,13
1,1903,50,0,10,7,1.7999999999999967,17.999999999999964,999,4,0.9,12,10
2,1903,50,0,9,4,1.1999999999999995,11.999999999999996,465,0,1,10,9
3,1903,50,0,8,1,0.5999999999999985,5.999999999999985,543,1,0.9,12,8
0,1904,50,0,14,4,4.199999999999998,41.99999999999998,1149,3,1.5,10,14
1,1904,50,0,8,3,0.6000000000000001,6.000000000000001,363,4,0.9,10,8
2,1904,50,0,10,4,1.7999999999999967,17.999999999999964,783,2,0.9,10,10
3,1904,50,0,11,1,2.399999999999997,23.99999999999997,963,0,1,8,11
0,1905,50,0,12,4,2.9999999999999964,29.999999999999964,1071,2,0.9,10,12
1,1905,50,0,7,4,3.6082248300317592e-16,3.608224830031759e-15,333,4,0.9,12,7
2,1905,50,0,12,1,2.999999999999998,29.99999999999997,963,0,1,11,12
3,1905,50,0,9,1,1.199999999999997,11.99999999999997,759,0,1,13,9
0,1906,50,0,9,6,1.1999999999999966,11.999999999999966,855,2,1.9,11,9
1,1906,50,0,9,3,1.1999999999999988,11.999999999999988,513,4,0.9,10,9
2,1906,50,2,12,4,2.999999999999997,41.999999999999964,1245,0,1.8,10,14
3,1906,50,0,10,0,1.799999999999999,17.99999999999999,537,1,1.8,11,10
0,1907,50,0,8,3,0.5999999999999989,5.9999999999999885,567,0,1,12,8
1,1907,50,0,9,1,1.2000000000000002,12.000000000000002,381,3,0.9,11,9
2,1907,50,0,12,3,2.9999999999999973,29.99999999999997,1077,4,1.5,11,12
3,1907,50,0,14,0,4.1999999999999975,41.99999999999997,939,0,1,12,14
0,1908,50,1,15,5,4.800000000000001,54,1485,0,1.8,11,16
1,1908,50,1,8,4,0.5999999999999998,11.999999999999996,459,0,1.8,10,9
2,1908,50,0,9,8,1.1999999999999984,11.999999999999984,585,2,1.5,11,9
3,1908,50,0,11,1,2.399999999999997,23.99999999999997,975,0,1,8,11
0,1909,50,0,11,5,2.399999999999999,23.99999999999999,597,0,1,10,11
1,1909,50,0,8,1,0.5999999999999984,5.999999999999984,573,0,1,11,8
2,1909,50,0,12,4,2.9999999999999987,29.999999999999982,729,1,1.8,12,12
3,1909,50,0,9,1,1.1999999999999988,11.999999999999988,525,0,1,10,9
0,1910,50,1,8,2,0.5999999999999971,11.99999999999997,855,2,0.5,10,9
1,1910,21,0,3,1,0.6,5.999999999999999,132,3,-1.1,5,3
2,1910,50,0,9,1,1.1999999999999988,11.999999999999988,597,1,1.4,9,9
3,1910,50,0,9,0,1.199999999999999,11.99999999999999,519,1,1.8,10,9
0,1911,50,0,11,1,2.399999999999999,23.99999999999999,603,0,1,7,11
1,1911,50,0,8,1,0.6000000000000008,6.000000000000007,357,0,1,7,8
2,1911,50,0,11,1,2.399999999999997,23.999999999999968,969,0,1,8,11
3,1911,50,0,10,0,1.7999999999999972,17.99999999999997,783,0,1,6,10
0,1912,50,0,15,11,4.8,47.99999999999999,1521,0,1,8,15
1,1912,50,0,8,5,0.6000000000000001,6.000000000000001,387,4,0.9,8,8
2,1912,50,0,11,9,2.3999999999999977,23.99999999999997,693,0,1,9,11
3,1912,50,0,9,0,1.199999999999998,11.99999999999998,633,1,0.9,9,9
0,1913,50,0,11,3,2.399999999999997,23.999999999999968,1065,1,0.9,10,11
1,1913,38,0,5,2,0,0,309,0,-1,9,5
2,1913,45,1,6,2,0,5.000000000000003,317,0,-0.2,6,7
3,1913,27,0,3,0,0,0,171,3,-1.1,7,3
0,1914,50,1,13,1,3.5999999999999988,41.99999999999998,879,1,1.8,12,14
1,1914,50,0,9,2,1.2000000000000006,12.000000000000004,375,0,1,12,9
2,1914,50,1,9,1,1.199999999999997,17.99999999999997,861,0,1.8,10,10
3,1914,50,0,12,0,2.999999999999998,29.99999999999997,837,0,1,11,12
0,1915,50,0,10,3,1.7999999999999985,17.999999999999982,669,0,1,11,10
1,1915,50,1,8,3,0.5999999999999995,11.999999999999996,465,0,1.8,11,9
2,1915,50,0,12,3,2.999999999999997,29.999999999999968,969,0,1,11,12
3,1915,50,0,12,2,2.999999999999997,29.999999999999968,1161,0,1,10,12
0,1916,50,0,11,1,2.399999999999997,23.999999999999968,1035,1,1.4,8,11
1,1916,15,1,1,1,0,5.000000000000001,98,4,-1.1,8,2
2,1916,21,0,2,2,0,0,150,0,-1,5,2
3,1916,9,0,0,0,0,0,36,3,-1.1,6,0
0,1917,50,0,12,11,2.9999999999999964,29.999999999999964,1137,0,1,10,12
1,1917,50,0,12,8,2.9999999999999973,29.99999999999997,903,2,0.9,12,12
2,1917,50,1,9,2,1.1999999999999984,17.999999999999982,555,0,1.8,11,10
3,1917,50,0,8,0,0.5999999999999998,5.999999999999997,405,4,0.9,10,8
0,1918,50,1,8,0,0.5999999999999984,11.999999999999984,561,0,1.8,8,9
1,1918,38,1,6,2,0.6,11.999999999999998,291,0,-0.2,7,7
2,1918,50,0,11,0,2.399999999999997,23.99999999999997,849,0,1,10,11
3,1918,50,0,11,1,2.3999999999999977,23.99999999999997,903,1,1.8,12,11
0,1919,50,0,13,1,3.5999999999999988,35.999999999999986,957,0,1,11,13
1,1919,50,0,8,2,0.6000000000000001,6.000000000000001,441,4,0.9,11,8
2,1919,50,1,10,1,1.7999999999999985,23.999999999999982,585,0,1.8,9,11
3,1919,50,0,11,1,2.399999999999997,23.99999999999997,849,1,1.8,12,11
0,1920,50,1,8,3,0.6,11.99999999999998,711,2,0.5,10,9
1,1920,26,1,3,3,0,5.999999999999997,231,0,-0.2,7,4
2,1920,50,0,10,2,1.7999999999999976,17.999999999999975,777,0,1,11,10
3,1920,50,0,10,1,1.7999999999999976,17.999999999999975,669,0,1,9,10
0,1921,50,0,8,5,0.5999999999999982,5.999999999999981,615,0,1,9,8
1,1921,50,0,8,2,0.5999999999999998,5.999999999999997,585,0,1,10,8
2,1921,50,1,8,4,0.5999999999999989,11.999999999999988,597,4,0.9,7,9
3,1921,15,0,1,0,0,0,75,3,-1.1,7,1
0,1922,50,0,12,9,2.9999999999999982,29.999999999999982,783,0,1,13,12
1,1922,50,0,13,6,3.599999999999997,35.99999999999997,945,4,0.9,11,13
2,1922,50,1,9,3,1.199999999999998,17.99999999999998,591,0,1.8,9,10
3,1922,50,0,8,2,0.6000000000000005,6.000000000000005,351,3,0.9,10,8
0,1923,50,1,13,3,3.599999999999997,41.99999999999997,1209,1,1.8,11,14
1,1923,50,0,9,2,1.1999999999999995,11.999999999999996,411,0,1,12,9
2,1923,50,0,10,1,1.7999999999999976,17.999999999999975,861,2,0.9,11,10
3,1923,50,0,11,1,2.399999999999997,23.99999999999997,915,0,1,10,11
0,1924,50,0,13,8,3.599999999999997,35.99999999999997,1287,3,1.5,9,13
1,1924,50,0,8,6,0.5999999999999981,5.9999999999999805,681,4,0.9,10,8
2,1924,50,0,12,6,2.9999999999999982,29.999999999999982,741,2,1.5,11,12
3,1924,50,0,9,1,1.1999999999999988,11.999999999999988,567,1,0.9,9,9
0,1925,50,1,13,4,3.599999999999997,41.99999999999997,993,0,1.8,10,14
1,1925,50,0,9,3,1.2000000000000002,12.000000000000002,399,2,1.5,11,9
2,1925,50,0,11,4,2.3999999999999986,23.999999999999982,795,2,1.5,12,11
3,1925,50,0,8,0,0.6,5.999999999999989,519,1,0.9,9,8
0,1926,50,1,11,6,2.399999999999998,29.999999999999982,1401,0,1,9,12
1,1926,32,0,4,3,0,0,318,4,-1.1,6,4
2,1926,50,0,7,7,0,0,513,3,-0.1,8,7
3,1926,50,0,7,0,0,0,609,0,0,8,7
0,1927,50,1,13,6,3.5999999999999965,41.999999999999964,1563,0,1.8,9,14
1,1927,50,0,8,2,0.6000000000000004,6.000000000000004,369,4,0.9,8,8
2,1927,50,0,10,6,1.7999999999999967,17.999999999999964,735,0,1,8,10
3,1927,50,1,11,0,2.399999999999997,29.99999999999997,1047,0,1.8,9,12
0,1928,50,0,12,7,2.999999999999997,29.999999999999968,1335,1,0.9,14,12
1,1928,50,0,9,3,1.1999999999999995,11.999999999999996,441,0,1,11,9
2,1928,50,1,13,6,3.5999999999999983,41.99999999999998,921,0,1.8,11,14
3,1928,50,0,9,0,1.199999999999997,11.99999999999997,771,1,0.9,11,9
0,1929,50,0,11,1,2.399999999999997,23.99999999999997,861,4,0.9,11,11
1,1929,50,0,8,2,0.6000000000000005,6.000000000000005,339,0,1,11,8
2,1929,50,0,12,1,2.9999999999999973,29.99999999999997,897,1,1.8,11,12
3,1929,50,0,9,0,1.1999999999999973,11.999999999999972,633,0,1,9,9
0,1930,50,1,12,3,2.9999999999999982,35.99999999999998,981,0,1.8,8,13
1,1930,50,0,9,3,1.199999999999999,11.99999999999999,531,3,0.9,9,9
2,1930,50,2,10,1,1.7999999999999985,29.999999999999982,675,0,1.8,10,12
3,1930,50,1,11,2,2.399999999999998,29.999999999999982,849,0,1.8,10,12
0,1931,50,0,12,7,2.9999999999999973,29.99999999999997,1305,0,1,11,12
1,1931,50,0,9,5,1.1999999999999993,11.999999999999991,543,0,1,8,9
2,1931,50,0,13,3,3.5999999999999983,35.99999999999998,1065,0,1,10,13
3,1931,50,0,11,2,2.399999999999997,23.999999999999968,951,1,1.8,11,11
0,1932,50,0,12,0,3,29.999999999999996,627,0,1,10,12
1,1932,50,0,8,3,0.6000000000000003,6.000000000000003,399,0,1,10,8
2,1932,50,0,10,1,1.7999999999999976,17.999999999999975,681,0,1,10,10
3,1932,50,1,11,1,2.3999999999999977,29.99999999999997,879,0,1.8,10,12
0,1933,50,1,9,2,1.1999999999999995,17.999999999999996,501,0,1.8,9,10
1,1933,50,0,9,3,1.1999999999999988,11.999999999999988,507,0,1,12,9
2,1933,50,0,9,4,1.1999999999999966,11.999999999999966,813,0,1,11,9
3,1933,50,2,14,2,4.2,54,1317,0,1.8,12,16
0,1934,50,0,7,1,0,0,723,1,-0.1,8,7
1,1934,21,0,2,0,0,0,96,4,-1.1,5,2
2,1934,50,0,9,0,1.1999999999999966,11.999999999999966,885,1,0.9,9,9
3,1934,38,0,5,0,0,0,387,3,-1.1,9,5
0,1935,50,0,9,3,1.199999999999998,11.99999999999998,741,0,1,12,9
1,1935,50,0,8,2,0.6,6,363,0,1,10,8
2,1935,50,0,12,2,2.999999999999997,29.999999999999968,1125,0,1,9,12
3,1935,50,1,12,0,2.9999999999999973,35.99999999999997,831,0,1,11,13
0,1936,50,1,10,7,1.7999999999999967,23.999999999999968,891,3,0.9,11,11
1,1936,50,0,10,6,1.7999999999999972,17.99999999999997,837,1,0.9,11,10
2,1936,45,0,6,1,0,0,240,3,-1.1,6,6
3,1936,50,0,10,1,1.7999999999999972,17.99999999999997,825,3,0.9,9,10
0,1937,50,0,10,4,1.7999999999999967,17.999999999999964,921,0,1,9,10
1,1937,50,0,9,4,1.1999999999999988,11.999999999999988,513,0,1,9,9
2,1937,50,1,12,3,2.9999999999999973,35.99999999999997,1203,0,1.8,10,13
3,1937,50,0,13,0,3.5999999999999965,35.999999999999964,1215,0,1,8,13
0,1938,50,0,12,9,2.9999999999999973,29.99999999999997,1137,1,1.8,7,12
1,1938,50,0,12,4,2.999999999999998,29.99999999999997,993,4,0.9,8,12
2,1938,50,0,9,4,1.1999999999999988,11.999999999999988,513,0,1,8,9
3,1938,33,0,4,0,0,0,186,3,-1.1,7,4
0,1939,50,0,12,4,2.9999999999999973,29.99999999999997,1059,0,1,13,12
1,1939,50,0,9,4,1.1999999999999995,11.999999999999996,495,2,0.9,10,9
2,1939,50,0,12,6,2.999999999999997,29.999999999999968,1167,0,1,11,12
3,1939,50,0,10,0,1.7999999999999972,17.99999999999997,759,0,1,10,10
0,1940,50,0,10,3,1.7999999999999985,17.999999999999982,621,0,1,11,10
1,1940,50,0,9,2,1.2000000000000002,12.000000000000002,399,0,1,9,9
2,1940,50,1,11,2,2.399999999999997,29.99999999999997,1029,0,1,9,12
3,1940,50,0,11,0,2.399999999999997,23.99999999999997,957,0,1,9,11
0,1941,50,1,11,8,2.399999999999997,29.999999999999968,1341,0,1.8,11,12
1,1941,50,0,9,3,1.1999999999999993,11.999999999999991,471,0,1,11,9
2,1941,50,1,13,6,3.599999999999998,41.99999999999997,1059,0,1.8,11,14
3,1941,50,0,10,1,1.7999999999999965,17.99999999999996,807,0,1,11,10
0,1942,50,0,10,2,1.7999999999999967,17.999999999999964,981,2,0.9,14,10
1,1942,50,0,8,3,0.6000000000000003,6.000000000000003,369,0,1,10,8
2,1942,50,0,12,1,2.9999999999999973,29.99999999999997,1053,0,1,10,12
3,1942,50,0,12,0,2.9999999999999973,29.99999999999997,837,0,1,12,12
0,1943,50,0,13,9,3.599999999999997,35.99999999999997,1281,2,0.9,13,13
1,1943,50,0,11,6,2.399999999999997,23.999999999999968,1197,3,0.9,8,11
2,1943,50,0,10,5,1.7999999999999967,17.999999999999964,717,2,0.9,11,10
3,1943,45,0,6,1,0,0,294,4,-1.1,8,6
0,1944,50,1,11,0,2.3999999999999977,29.99999999999997,855,2,0.9,10,12
1,1944,15,0,1,1,0,0,99,4,-1.1,7,1
2,1944,50,0,8,1,0.5999999999999993,5.999999999999993,501,2,0.9,10,8
3,1944,50,0,8,0,0.5999999999999991,6,507,1,0.9,10,8
0,1945,50,0,8,5,0.5999999999999975,5.999999999999975,903,0,1,11,8
1,1945,50,0,10,2,1.7999999999999994,17.999999999999993,465,0,1,10,10
2,1945,50,0,13,2,3.6000000000000023,36.00000000000002,1563,0,1,9,13
3,1945,50,1,11,0,2.399999999999997,29.999999999999968,939,0,1,10,12
0,1946,50,0,10,3,1.799999999999998,17.99999999999998,783,1,0.9,14,10
1,1946,50,0,9,2,1.2000000000000002,12.000000000000002,369,4,0.9,13,9
2,1946,50,1,12,2,2.9999999999999973,35.99999999999997,993,0,1,11,13
3,1946,50,1,9,0,1.1999999999999975,17.999999999999975,717,0,1.8,10,10
0,1947,50,0,8,1,0.6000000000000005,6.000000000000005,393,1,0.9,12,8
1,1947,45,0,6,0,0,0,324,4,-1.1,8,6
2,1947,50,0,8,0,0.6,6,423,1,0.9,9,8
3,1947,15,1,1,0,0,5.000000000000001,98,0,-1,7,2
0,1948,50,1,14,10,4.199999999999998,47.99999999999998,1311,0,1.8,12,15
1,1948,50,0,8,6,0.5999999999999984,5.999999999999984,603,4,0.9,12,8
2,1948,50,1,9,9,1.199999999999999,17.99999999999999,525,0,1.8,12,10
3,1948,50,0,10,0,1.799999999999999,17.99999999999999,567,1,0.9,12,10
0,1949,50,1,12,6,2.9999999999999973,35.99999999999997,1197,3,1.5,8,13
1,1949,50,0,8,2,0.5999999999999999,5.999999999999998,393,0,1,8,8
2,1949,50,1,10,5,1.7999999999999985,23.999999999999982,567,0,1.8,8,11
3,1949,50,0,9,0,1.1999999999999984,11.999999999999984,561,0,1,8,9
0,1950,50,1,11,4,2.3999999999999977,29.99999999999997,1053,3,1.5,8,12
1,1950,50,0,8,5,0.5999999999999991,6,501,0,1,9,8
2,1950,50,0,12,2,3,29.999999999999996,543,1,1.8,10,12
3,1950,50,0,12,4,2.999999999999997,29.999999999999968,1221,1,1.8,8,12
0,1951,50,0,15,0,4.8000000000000025,48.00000000000002,1689,0,1,6,15
1,1951,15,0,1,1,0,0,81,4,-1.1,7,1
2,1951,50,0,8,4,0.5999999999999994,5.999999999999994,513,0,1,10,8
3,1951,32,0,4,0,0,0,312,2,-1.1,6,4
0,1952,50,0,11,4,2.3999999999999977,23.99999999999997,1041,2,0.9,9,11
1,1952,44,0,6,5,0,0,402,0,-1,7,6
2,1952,50,1,11,4,2.3999999999999986,29.999999999999982,867,0,1.8,9,12
3,1952,50,0,9,1,1.199999999999997,11.99999999999997,771,0,1,10,9
0,1953,50,0,11,5,2.399999999999997,23.999999999999968,1053,4,0.9,12,11
1,1953,50,1,8,2,0.6,12.00000000000001,303,0,1.8,11,9
2,1953,50,1,12,2,2.9999999999999982,35.99999999999998,819,0,1.8,9,13
3,1953,50,0,9,0,1.1999999999999975,11.999999999999975,633,0,1,9,9
0,1954,50,0,12,9,2.9999999999999973,29.99999999999997,975,2,1.5,9,12
1,1954,50,0,11,6,2.399999999999999,23.99999999999999,555,4,0.9,12,11
2,1954,50,0,9,4,1.1999999999999982,11.99999999999998,537,0,1,10,9
3,1954,50,0,8,0,0.6000000000000005,6.000000000000005,321,3,0.9,11,8
0,1955,50,0,11,5,2.3999999999999977,23.99999999999997,1017,3,1.5,11,11
1,1955,50,0,9,3,1.2000000000000002,12.000000000000002,393,0,1,11,9
2,1955,50,0,13,2,3.599999999999997,35.99999999999997,1035,0,1,11,13
3,1955,50,1,10,0,1.799999999999998,23.99999999999998,693,0,1.8,11,11
0,1956,50,1,11,5,2.399999999999997,29.99999999999997,939,0,1.8,12,12
1,1956,50,0,9,2,1.199999999999999,11.99999999999999,465,0,1,9,9
2,1956,50,1,10,4,1.7999999999999994,23.999999999999996,597,0,1.8,10,11
3,1956,50,0,8,0,0.6000000000000003,6.000000000000003,411,1,0.9,10,8
0,1957,38,0,5,2,0,0,345,1,-1.1,7,5
1,1957,26,1,3,1,0,5.999999999999997,231,0,-0.2,8,4
2,1957,50,0,8,1,0.6000000000000009,6.000000000000008,357,1,1.8,10,8
3,1957,15,1,1,0,0,5.000000000000002,80,0,-1,7,2
0,1958,50,1,12,5,2.9999999999999973,35.99999999999997,1065,0,1,12,13
1,1958,50,0,8,2,0.6000000000000003,6.000000000000003,393,0,1,11,8
2,1958,50,0,13,2,3.5999999999999983,35.99999999999998,825,3,0.9,12,13
3,1958,50,0,9,0,1.1999999999999966,11.999999999999966,753,1,0.9,11,9
0,1959,50,0,11,2,2.399999999999997,23.99999999999997,1173,1,1.8,10,11
1,1959,38,0,5,4,0,0,453,3,-1.1,7,5
2,1959,50,1,9,0,1.1999999999999984,17.999999999999982,615,0,1.8,10,10
3,1959,50,0,9,0,1.1999999999999966,11.999999999999966,1029,0,1,9,9
0,1960,50,0,10,4,1.7999999999999976,17.999999999999975,861,0,1,12,10
1,1960,50,1,8,2,0.6000000000000001,12.000000000000002,447,0,1.8,10,9
2,1960,50,0,12,1,2.9999999999999987,29.999999999999982,633,0,1,13,12
3,1960,50,0,9,0,1.1999999999999988,11.999999999999988,537,0,1,12,9
0,1961,50,0,11,5,2.3999999999999977,23.99999999999997,963,2,0.9,12,11
1,1961,50,0,8,4,0.6000000000000001,6.000000000000001,423,0,1,12,8
2,1961,50,0,13,2,3.599999999999998,35.99999999999998,825,1,1.8,11,13
3,1961,50,0,12,0,2.9999999999999982,29.999999999999982,681,1,1.8,10,12
0,1962,50,0,9,4,1.1999999999999975,11.999999999999975,717,1,0.9,9,9
1,1962,50,0,10,4,1.7999999999999967,17.999999999999964,1029,4,0.9,9,10
2,1962,50,0,9,5,1.1999999999999975,11.999999999999975,789,0,1,7,9
3,1962,21,0,2,0,0,0,132,3,-1.1,5,2
0,1963,50,0,10,7,1.7999999999999972,17.99999999999997,1011,4,0.9,13,10
1,1963,50,0,9,4,1.1999999999999995,11.999999999999996,393,4,0.9,10,9
2,1963,50,1,13,8,3.599999999999997,41.999999999999964,1017,0,1.8,9,14
3,1963,50,0,11,0,2.3999999999999977,23.99999999999997,777,1,1.8,12,11
0,1964,50,1,10,4,1.7999999999999967,23.999999999999968,993,2,0.9,9,11
1,1964,39,0,5,3,0,0,255,4,-1.1,8,5
2,1964,50,0,9,3,1.199999999999997,11.99999999999997,933,0,1,8,9
3,1964,50,1,9,0,1.1999999999999984,17.999999999999982,597,0,1.8,8,10
0,1965,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,357,1,0.9,12,7
1,1965,45,0,6,0,0,0,360,3,-1.1,7,6
2,1965,50,1,8,0,0.6000000000000003,12.000000000000002,459,0,1.8,11,9
3,1965,9,1,0,0,0,5.000000000000001,47,0,-1,5,1
0,1966,50,0,10,9,1.7999999999999967,17.999999999999964,1017,1,0.9,10,10
1,1966,50,0,12,6,2.9999999999999982,29.999999999999982,849,2,0.9,10,12
2,1966,50,0,9,1,1.2000000000000002,12.000000000000002,435,0,1,11,9
3,1966,50,0,7,1,0,0,435,3,-0.1,10,7
0,1967,50,0,8,2,0.6000000000000001,6.000000000000001,423,1,0.9,9,8
1,1967,50,0,8,1,0.5999999999999991,6,723,0,1,9,8
2,1967,50,0,8,3,0.6000000000000001,6.000000000000001,501,0,1,9,8
3,1967,9,2,0,0,0,11,59,0,-0.2,7,2
0,1968,50,0,15,7,4.800000000000001,48.00000000000001,1329,3,1.5,8,15
1,1968,50,0,8,3,0.6000000000000006,6.000000000000006,363,0,1,8,8
2,1968,50,0,10,8,1.7999999999999976,17.999999999999975,663,0,1,6,10
3,1968,50,0,9,0,1.1999999999999975,11.999999999999975,645,1,0.9,8,9
0,1969,50,0,11,8,2.3999999999999977,23.99999999999997,1053,0,1,8,11
1,1969,50,0,11,7,2.3999999999999977,23.99999999999997,831,4,0.9,10,11
2,1969,50,0,9,3,1.1999999999999988,11.999999999999988,531,0,1,10,9
3,1969,50,0,7,0,0,0,429,3,-0.1,9,7
0,1970,50,0,11,5,2.3999999999999986,23.999999999999982,771,0,1,11,11
1,1970,50,1,8,3,0.5999999999999998,11.999999999999996,483,0,1.8,12,9
2,1970,50,0,13,2,3.5999999999999983,35.99999999999998,1047,0,1,10,13
3,1970,50,0,9,1,1.1999999999999995,11.999999999999996,501,0,1,10,9
0,1971,50,1,9,1,1.1999999999999988,17.99999999999999,495,0,1.8,9,10
1,1971,50,0,9,4,1.1999999999999973,11.999999999999972,747,0,1,11,9
2,1971,50,0,10,2,1.7999999999999985,17.999999999999982,621,0,1,12,10
3,1971,50,0,12,2,2.9999999999999973,29.99999999999997,801,0,1,10,12
0,1972,50,1,9,3,1.1999999999999988,17.99999999999999,669,0,1.8,12,10
1,1972,50,0,9,2,1.1999999999999995,11.999999999999996,447,0,1,11,9
2,1972,50,1,11,3,2.3999999999999977,29.99999999999997,861,0,1,12,12
3,1972,50,0,12,0,2.9999999999999982,29.999999999999982,711,0,1,12,12
0,1973,50,1,12,0,2.9999999999999973,35.99999999999997,921,0,1,10,13
1,1973,50,0,9,2,1.1999999999999995,11.999999999999996,477,0,1,10,9
2,1973,50,0,8,3,0.5999999999999984,5.999999999999984,609,0,1,10,8
3,1973,50,0,11,0,2.399999999999997,23.999999999999968,873,1,1.8,11,11
0,1974,50,1,10,5,1.7999999999999976,23.99999999999997,753,0,1.8,10,11
1,1974,50,0,12,6,2.9999999999999982,29.999999999999982,1011,2,1.5,10,12
2,1974,50,0,10,3,1.7999999999999994,17.999999999999993,495,1,1.8,11,10
3,1974,50,0,8,2,0.5999999999999985,5.999999999999985,555,0,1,10,8
0,1975,15,1,1,1,0,5.000000000000001,110,0,-1,7,2
1,1975,50,1,7,1,6.938893903907228e-16,6.000000000000006,333,0,1.8,7,8
2,1975,32,1,4,3,0,5.9999999999999885,384,3,-1.1,6,5
3,1975,27,1,3,0,0,5.000000000000001,188,0,-0.2,8,4
0,1976,50,0,16,4,5.399999999999999,53.99999999999999,1419,0,1,13,16
1,1976,50,0,8,3,0.6000000000000005,6.000000000000005,417,0,1,9,8
2,1976,50,0,9,5,1.199999999999998,11.99999999999998,645,2,1.5,11,9
3,1976,50,0,13,0,3.599999999999997,35.99999999999997,855,1,1.8,11,13
0,1977,50,0,13,9,3.599999999999997,35.999999999999964,1329,3,1.5,11,13
1,1977,50,1,8,4,0.5999999999999998,11.999999999999996,459,0,1.8,12,9
2,1977,50,1,11,7,2.399999999999998,29.999999999999982,837,0,1.8,14,12
3,1977,50,0,9,2,1.1999999999999982,11.99999999999998,585,0,1,12,9
0,1978,50,0,12,6,2.999999999999998,29.99999999999997,957,2,0.9,12,12
1,1978,50,0,10,3,1.7999999999999994,17.999999999999993,495,4,0.9,12,10
2,1978,50,0,9,4,1.199999999999999,11.99999999999999,525,0,1,11,9
3,1978,50,0,8,0,0.6000000000000001,6.000000000000001,375,0,1,9,8
0,1979,50,0,9,6,1.1999999999999995,11.999999999999996,471,0,1,12,9
1,1979,50,1,12,4,2.9999999999999973,35.99999999999997,1071,0,1.8,11,13
2,1979,50,0,9,5,1.1999999999999995,11.999999999999996,471,1,1.4,10,9
3,1979,50,0,9,0,1.1999999999999975,11.999999999999975,651,2,0.9,12,9
0,1980,50,0,12,4,2.9999999999999973,29.99999999999997,1059,0,1,10,12
1,1980,50,1,8,2,0.6000000000000005,12.000000000000004,387,0,1.8,11,9
2,1980,50,0,13,2,3.599999999999997,35.999999999999964,1143,0,1,10,13
3,1980,50,0,9,1,1.1999999999999975,11.999999999999975,621,0,1,11,9
0,1981,50,0,12,6,2.999999999999998,29.99999999999997,1023,0,1,11,12
1,1981,50,0,9,7,1.199999999999997,11.99999999999997,843,0,1,13,9
2,1981,50,0,9,1,1.2000000000000002,12.000000000000002,411,0,1,10,9
3,1981,50,0,9,1,1.1999999999999995,11.999999999999996,477,0,1,13,9
0,1982,50,0,14,7,4.199999999999997,41.999999999999964,1227,2,0.9,11,14
1,1982,50,0,11,5,2.3999999999999986,23.999999999999982,711,2,1.5,11,11
2,1982,50,0,9,3,1.1999999999999995,11.999999999999996,507,1,1.4,11,9
3,1982,50,0,9,1,1.1999999999999975,11.999999999999975,639,3,0.9,11,9
0,1983,50,0,14,10,4.2,42,1659,3,1.5,7,14
1,1983,50,0,8,4,0.6,5.999999999999999,435,4,0.9,9,8
2,1983,50,0,11,7,2.3999999999999977,23.99999999999997,819,0,1,9,11
3,1983,50,0,9,0,1.199999999999997,11.99999999999997,705,0,1,8,9
0,1984,50,0,8,3,0.6,5.999999999999999,465,1,1.8,11,8
1,1984,50,0,11,3,2.3999999999999995,23.999999999999996,501,4,0.9,12,11
2,1984,50,1,12,3,2.999999999999998,35.99999999999998,921,0,1.8,11,13
3,1984,50,2,11,0,2.399999999999997,35.999999999999964,909,0,1.8,10,13
0,1985,50,0,11,4,2.3999999999999977,23.99999999999997,879,1,1.8,12,11
1,1985,50,0,8,2,0.6000000000000001,6.000000000000001,453,0,1,10,8
2,1985,50,0,12,0,3,29.999999999999996,579,1,1.8,12,12
3,1985,50,0,9,2,1.1999999999999982,11.99999999999998,615,0,1,12,9
0,1986,50,0,10,4,1.7999999999999985,17.999999999999982,627,2,0.9,11,10
1,1986,50,1,8,2,0.5999999999999998,11.999999999999996,441,0,1.8,10,9
2,1986,50,0,12,2,2.9999999999999973,29.99999999999997,963,1,1.8,11,12
3,1986,50,1,12,0,2.9999999999999973,35.99999999999997,915,0,1.8,10,13
0,1987,50,1,13,5,3.599999999999997,41.99999999999997,1233,0,1.8,11,14
1,1987,50,0,9,4,1.1999999999999988,11.999999999999988,543,0,1,11,9
2,1987,50,0,9,3,1.1999999999999993,11.999999999999991,489,0,1,11,9
3,1987,50,0,11,1,2.399999999999997,23.99999999999997,699,1,1.8,12,11
0,1988,50,0,11,4,2.399999999999997,23.999999999999968,1167,0,1,12,11
1,1988,50,0,8,1,0.6,5.999999999999999,435,0,1,10,8
2,1988,50,0,13,3,3.599999999999997,35.99999999999997,1101,4,0.9,12,13
3,1988,50,0,8,0,0.5999999999999984,5.999999999999984,585,1,0.9,11,8
0,1989,50,0,8,2,0.5999999999999991,6,543,0,1,8,8
1,1989,20,0,2,2,0,0,156,0,-1,10,2
2,1989,50,0,11,1,2.399999999999997,23.99999999999997,933,1,1.8,9,11
3,1989,50,0,11,0,2.399999999999997,23.99999999999997,861,1,1.8,8,11
0,1990,50,0,11,4,2.3999999999999977,23.99999999999997,1029,2,0.9,10,11
1,1990,44,1,6,2,0,5.999999999999998,324,4,-1.1,8,7
2,1990,50,0,12,0,2.9999999999999982,29.999999999999982,927,3,0.9,8,12
3,1990,50,0,10,1,1.7999999999999972,17.99999999999997,1029,3,0.9,10,10
0,1991,50,0,11,3,2.399999999999997,23.99999999999997,993,0,1,13,11
1,1991,50,0,9,3,1.2,11.999999999999998,435,1,1.4,10,9
2,1991,50,0,13,3,3.599999999999997,35.999999999999964,1143,0,1,11,13
3,1991,50,1,9,0,1.1999999999999975,17.999999999999975,657,0,1.8,9,10
0,1992,50,0,10,9,1.7999999999999967,17.999999999999964,1017,1,0.9,10,10
1,1992,50,0,11,5,2.399999999999997,23.99999999999997,1101,2,0.9,7,11
2,1992,50,0,10,3,1.799999999999998,17.99999999999998,633,0,1,11,10
3,1992,39,0,5,0,0,0,225,3,-1.1,9,5
0,1993,50,0,10,7,1.7999999999999972,17.99999999999997,903,2,0.9,11,10
1,1993,50,0,13,7,3.599999999999997,35.999999999999964,1383,2,0.9,8,13
2,1993,50,1,10,4,1.7999999999999994,23.999999999999996,597,3,1.5,9,11
3,1993,50,0,8,3,0.5999999999999986,5.999999999999986,555,1,1.8,10,8
0,1994,50,0,12,7,2.9999999999999982,29.999999999999982,957,2,1.5,12,12
1,1994,50,0,11,2,2.3999999999999995,23.999999999999996,537,4,0.9,13,11
2,1994,50,1,8,7,0.5999999999999971,11.99999999999997,723,0,1.8,11,9
3,1994,50,0,9,0,1.1999999999999988,11.999999999999988,513,0,1,12,9
0,1995,50,0,9,4,1.199999999999997,11.99999999999997,717,0,1,12,9
1,1995,50,1,8,4,0.6000000000000003,12.000000000000002,405,0,1.8,10,9
2,1995,50,1,12,3,2.9999999999999964,35.999999999999964,1305,0,1.8,11,13
3,1995,50,0,13,0,3.599999999999997,35.99999999999997,885,1,1.8,11,13
0,1996,50,0,13,8,3.599999999999997,35.999999999999964,1347,1,1.8,11,13
1,1996,50,0,8,2,0.5999999999999998,5.999999999999997,435,4,0.9,10,8
2,1996,50,0,13,5,3.5999999999999983,35.99999999999998,885,3,0.9,13,13
3,1996,50,0,8,0,0.5999999999999984,5.999999999999984,567,1,0.9,10,8
0,1997,50,0,10,2,1.799999999999998,17.99999999999998,633,4,0.9,13,10
1,1997,50,0,9,2,1.199999999999999,11.99999999999999,477,0,1,12,9
2,1997,50,1,12,2,2.999999999999997,35.999999999999964,1041,1,1.8,13,13
3,1997,50,0,12,0,2.999999999999997,29.999999999999968,1071,0,1,10,12
0,1998,9,1,0,0,0,5.000000000000001,65,0,-1,5,1
1,1998,50,0,7,0,2.498001805406602e-16,2.4980018054066026e-15,297,0,1,8,7
2,1998,50,0,8,1,0.6000000000000002,6.000000000000002,339,1,1.8,7,8
3,1998,15,1,1,0,0,5.000000000000001,104,2,-1.1,7,2
0,1999,50,1,14,4,4.1999999999999975,47.99999999999997,1413,0,1,9,15
1,1999,50,0,9,3,1.2000000000000002,12.000000000000002,435,4,0.9,9,9
2,1999,50,0,9,4,1.1999999999999984,11.999999999999984,735,0,1,11,9
3,1999,50,0,10,0,1.7999999999999972,17.99999999999997,873,1,0.9,10,10
0,2000,50,0,9,3,1.1999999999999988,11.999999999999988,543,1,1.4,10,9
1,2000,50,1,9,3,1.1999999999999993,17.999999999999993,441,0,1.8,10,10
2,2000,50,1,10,4,1.7999999999999967,23.999999999999968,1083,0,1.8,9,11
3,2000,50,0,14,2,4.199999999999998,41.99999999999998,1227,0,1,9,14


==> data/harvest_env/allotment/total_berries_consumed.csv <==
day,baseline,maximin
1,0.0,0.0
2,0.256,0.347
3,1.0195,1.3299999999999998
4,1.6615000000000002,2.0635000000000003
5,2.2920000000000003,2.832
6,3.1265,3.843
7,4.1745,4.712999999999999
8,5.2885,5.634499999999999
9,6.112500000000001,6.560499999999999
10,6.634686407856696,7.313677797173227
11,7.318637859915357,8.161310888282763
12,8.227432218338286,9.13103205471289
13,9.307014556468896,10.06785313629926
14,10.320305930390441,10.920045426307325
15,11.134429371038427,11.809077727606908
16,11.650232004493875,12.634414978016105
17,12.323244403551236,13.512034845608651
18,13.265379498529574,14.434711969358693
19,14.28289438541574,15.34152692995009
20,15.201143672848174,16.194401944644426
21,15.983547582820265,17.043090968897786
22,16.480098654369442,17.901608637104204
23,17.11103000493411,18.83991835168996
24,18.0684356305198,19.707337534540777
25,19.059057630741357,20.562821839830004
26,19.87552236022972,21.393156341160502
27,20.61892293627565,22.240507138131505
28,21.15267223871722,23.083038120512374
29,21.78188235433927,23.939344310202255
30,22.693289295398483,24.792151152119917
31,23.607879250334086,25.613248315628347
32,24.42615440494235,26.45033757707705
33,25.15806819991291,27.252999022827364
34,25.682130570362872,28.129102433419646
35,26.281094171676173,28.939192249392356
36,27.17221944973071,29.734400982393083
37,28.083715193070848,30.49818095814176
38,28.879603159225706,31.27521690256745
39,29.606107787984726,32.08135492273708
40,30.1282655609678,32.93808753798454
41,30.71234793403762,33.703151174088674
42,31.5902118922554,34.419916603361294
43,32.4914771388706,35.15162469748506
44,33.24612693535021,35.890760287753814
45,33.97954162490021,36.714170803829276
46,34.53847177001017,37.53183438906758
47,35.10518765451177,38.2520305406119
48,35.88331795119984,38.96233128333833
49,36.73160830954228,39.67109430789979
50,37.47315536528955,40.356348764409425


==> data/harvest_env/allotment/total_days_left_to_live.csv <==
day,baseline,maximin
1,30.029014507253628,30.104052026013004
2,31.808000000000003,32.153000000000006
3,34.915,34.873000000000005
4,36.531,36.201
5,37.337,36.922999999999995
6,37.21,37.219
7,37.575,38.481
8,38.255,39.965
9,39.129999999999995,41.2065
10,40.69568642356443,42.82752404647427
11,41.99431483068576,44.11248467418544
12,42.70033061475159,45.4430475069026
13,43.36225024736649,46.332992504703086
14,43.90552439176932,47.74663521216584
15,44.78847338001309,48.94809741607612
16,46.31743732045243,50.54130551096415
17,47.44911142077572,51.786801819610176
18,48.102294971541426,53.08623146614375
19,48.6202396286148,54.15933400311228
20,49.22673922405417,55.24434238329708
21,49.860380217065945,56.48995833544595
22,51.10466863875461,58.19660815245952
23,52.29109326774462,59.33284628117164
24,52.76588237526883,60.52780646468886
25,52.892478155912855,61.4146462068121
26,53.327729638400484,62.52217037597959
27,53.93054206025329,63.45643580716233
28,55.33833952652516,64.94405170101562
29,56.31204647752887,65.90821942074726
30,56.53441417211751,66.94553878035182
31,56.66468727705488,67.93121674608514
32,56.7832772120329,68.71377979690564
33,57.4326699694685,69.55699670545717
34,58.40924604734785,70.92035128367024
35,59.46376707586655,71.79008661368827
36,59.65907604824123,72.38060005134
37,59.70639372761805,73.057832486948
38,59.76052704066894,73.4904610570109
39,60.36732374160833,74.7419998524157
40,61.34084111947304,75.73790734569972
41,62.21936526977059,76.17379823925418
42,62.35439424520268,76.56646196078572
43,62.2082454744977,76.98794520510346
44,62.02592099157073,77.40454740985366
45,62.76044271357484,78.3667679628481
46,63.621515659746606,79.35348935904004
47,64.09527461657112,79.5957715403947
48,64.04132887215593,79.88391022487166
49,63.873446499775405,79.99530754489135
50,63.713705824990704,80.13407325674278

